Computational Asymmetries in Robust Classification

In the context of adversarial robustness, we make three strongly related contributions. First, we prove that while attacking ReLU classifiers is $\mathit{NP}$-hard, ensuring their robustness at training time is $\Sigma^2_P$-hard (even on a single example). This asymmetry provides a rationale for the fact that robust classifications approaches are frequently fooled in the literature. Second, we show that inference-time robustness certificates are not affected by this asymmetry, by introducing a proof-of-concept approach named Counter-Attack (CA). Indeed, CA displays a reversed asymmetry: running the defense is $\mathit{NP}$-hard, while attacking it is $\Sigma_2^P$-hard. Finally, motivated by our previous result, we argue that adversarial attacks can be used in the context of robustness certification, and provide an empirical evaluation of their effectiveness. As a byproduct of this process, we also release UG100, a benchmark dataset for adversarial attacks.

==> 100.csv <==
step;bim;bim_partial;brendel;brendel_partial;carlini;carlini_partial;deepfool;deepfool_partial;fast_gradient;fast_gradient_partial;pgd;pgd_partial;uniform;uniform_partial
1;;;;0.931305614473549;;;;;;;;0.04909769731564615;;0.9377057817338178
100;0.0019009064609596428;;0.7918615555773134;;;0.004391730146257041;0.0004659732402332491;;0.0021848787240605428;;0.0019697361285654523;;;0.25135594175016607
200;0.0018604834547830602;;0.6828921626956532;;0.0035150862733792886;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;;0.23042157042192493
300;0.0018604834547830602;;0.5942142688088295;;0.0025933859869670347;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;;0.23031063619432324
400;0.0018604834547830602;;0.5393580892848205;;0.002183853142115807;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;;0.19491173944752352
500;0.0018604834547830602;;0.49121677916216944;;0.0019954499997561687;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;;0.19478542017092604
600;0.0018604834547830602;;0.4580255856548585;;0.0019021862379803062;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
700;0.0018604834547830602;;0.4314749475108534;;0.0018584213548439208;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
800;0.0018604834547830602;;0.4071346315338673;;0.0018424267053975248;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
900;0.0018604834547830602;;0.3953942311798158;;0.0018341175151289657;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1000;0.0018604834547830602;;0.3515939895880769;;0.0018313500015344922;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1100;0.0018604834547830602;;0.12449784144317816;;0.0018242967538777185;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1200;0.0018604834547830602;;0.12449784144317816;;0.0018226704915880177;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1300;0.0018604834547830602;;0.12449784144317816;;0.001818910846551929;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1400;0.0018604834547830602;;0.12449784144317816;;0.001818819478213184;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1500;0.0018604834547830602;;0.12449784144317816;;0.0018176575909945591;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1600;0.0018604834547830602;;0.12449784144317816;;0.001817622856597692;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1700;0.0018604834547830602;;0.12449784144317816;;0.0018175945467233737;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1800;0.0018604834547830602;;0.12449784144317816;;0.0018175412325026298;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
1900;0.0018604834547830602;;0.12449784144317816;;0.001817536148851393;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2000;0.0018604834547830602;;0.12449784144317816;;0.0018175301091006117;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2100;0.0018604834547830602;;0.12449784144317816;;0.0018175301091006117;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2200;0.0018604834547830602;;0.12449784144317816;;0.0018175301091006117;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2300;0.0018604834547830602;;0.12449784144317816;;0.001817519734473199;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
2900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
3900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
4900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
5900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
6900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
7900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
8900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
9900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
10900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
11900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
12900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
13900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
14900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
15900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
16900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
17900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
18900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
19900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
20900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
21900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
22900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
23900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
24900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
25900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
26900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
27900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
28900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
29900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
30900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
31900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
32900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
33900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
34900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
35900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
36900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
37900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
38900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
39900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
40900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
41900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
42900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
43900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
44900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
45900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
46900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
47900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
48900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
49900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
50900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
51900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
52900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
53900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
54900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
55900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
56900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
57900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
58900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
59900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
60900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
61900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
62900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
63900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
64900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
65900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
66900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
67900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
68900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
69900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
70900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
71900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
72900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
73900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
74900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
75900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
76900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
77900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
78900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
79900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
80900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
81900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
82900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
83900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
84900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
85900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
86900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
87900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
88900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
89900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
90900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
91900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
92900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
93900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
94900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
95900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
96900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
97900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
98900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99100;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99200;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99300;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99400;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99500;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99600;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99700;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99800;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
99900;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;
100000;0.0018604834547830602;;0.12449784144317816;;0.0018175113369250106;;0.0004659732402332491;;0.0021848787240605428;;0.0019296951783458274;;0.19530960914774276;


==> 1000.csv <==
step;bim;bim_partial;brendel;brendel_partial;carlini;carlini_partial;deepfool;deepfool_partial;fast_gradient;fast_gradient_partial;pgd;pgd_partial;uniform;uniform_partial
1;;;;0.931305614473549;;;;;;;;0.09803522028552399;;0.9373852587861972
100;0.002351239552421891;;0.7918615555773134;;;0.004391730146257041;0.0004659732402332491;;0.0021848787240605428;;;0.042703036027066474;;0.7382486810231551
200;0.002325221810164168;;0.6828921626956532;;0.0036964205597069884;;0.0004659732402332491;;0.0021848787240605428;;;0.009908405598724596;;0.4404278798917512
300;0.0021953273638011866;;0.5942142688088295;;0.0035034557090138168;;0.0004659732402332491;;0.0021848787240605428;;;0.006332487155625347;;0.28884013744380477
400;0.0019112378039852227;;0.5393580892848205;;0.0027500460460156994;;0.0004659732402332491;;0.0021848787240605428;;;0.006099039101349087;;0.2190013947211731
500;0.0017821727725196423;;0.49121677916216944;;0.0025755972391794777;;0.0004659732402332491;;0.0021848787240605428;;;0.006081883961044003;;0.1903925046343403
600;0.0017486587057080891;;0.4580255856548585;;0.002224103668950232;;0.0004659732402332491;;0.0021848787240605428;;;0.004119182626877936;;0.17966613058876535
700;0.001740540096982429;;0.4314749475108534;;0.002102153822806638;;0.0004659732402332491;;0.0021848787240605428;;;0.0026566039260947504;;0.17655169968490245
800;0.0017386820851208768;;0.4071346315338673;;0.0018846602082385328;;0.0004659732402332491;;0.0021848787240605428;;0.0022720892910041246;;;0.1756236571554071
900;0.0017383141941211763;;0.3953942311798158;;0.0018253873318269263;;0.0004659732402332491;;0.0021848787240605428;;0.0021650398042586515;;;0.1752937099975624
1000;0.0017382287164899462;;0.3515939895880769;;0.0017149098718689196;;0.0004659732402332491;;0.0021848787240605428;;0.002138629789187558;;;0.1751781032111653
1100;0.0017382205692392542;;0.12449784144317816;;0.0016911188723331627;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;;0.17514152057122082
1200;0.0017382205692392542;;0.12449784144317816;;0.001639314508850448;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;;0.17512701953423226
1300;0.0017382205692392542;;0.12449784144317816;;0.0016246315934097938;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;;0.17512439894614634
1400;0.0017382205692392542;;0.12449784144317816;;0.0016079873693999644;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;;0.1751232821181285
1500;0.0017382205692392542;;0.12449784144317816;;0.0016001987219080548;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;;0.17512290964746596
1600;0.0017382205692392542;;0.12449784144317816;;0.0015919935056772855;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;;0.16816599187067832
1700;0.0017382205692392542;;0.12449784144317816;;0.0015885548951342775;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;;0.15298503132745894
1800;0.0017382205692392542;;0.12449784144317816;;0.0015841528299645206;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14826743933897152;
1900;0.0017382205692392542;;0.12449784144317816;;0.001582594383721688;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14691861266764622;
2000;0.0017382205692392542;;0.12449784144317816;;0.0015805305287851354;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.1465453478306593;
2100;0.0017382205692392542;;0.12449784144317816;;0.0015794155826290947;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.1464402416790971;
2200;0.0017382205692392542;;0.12449784144317816;;0.001578993764918766;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14639544168302354;
2300;0.0017382205692392542;;0.12449784144317816;;0.0015768357782939763;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14637119643818935;
2400;0.0017382205692392542;;0.12449784144317816;;0.0015768062324917937;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14634935580484293;
2500;0.0017382205692392542;;0.12449784144317816;;0.0015759030915342405;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14633119012592316;
2600;0.0017382205692392542;;0.12449784144317816;;0.0015758378665253361;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
2700;0.0017382205692392542;;0.12449784144317816;;0.001575817625204087;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
2800;0.0017382205692392542;;0.12449784144317816;;0.0015744893464108515;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
2900;0.0017382205692392542;;0.12449784144317816;;0.0015744568157182231;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3000;0.0017382205692392542;;0.12449784144317816;;0.0015742318758107492;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3100;0.0017382205692392542;;0.12449784144317816;;0.0015742318758107492;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
3900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
4900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
5900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
6900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
7900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
8900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
9900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
10900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
11900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
12900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
13900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
14900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
15900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
16900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
17900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
18900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
19900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
20900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
21900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
22900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
23900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
24900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
25900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
26900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
27900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
28900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
29900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
30900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
31900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
32900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
33900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
34900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
35900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
36900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
37900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
38900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
39900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
40900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
41900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
42900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
43900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
44900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
45900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
46900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
47900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
48900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
49900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
50900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
51900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
52900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
53900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
54900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
55900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
56900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
57900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
58900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
59900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
60900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
61900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
62900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
63900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
64900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
65900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
66900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
67900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
68900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
69900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
70900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
71900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
72900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
73900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
74900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
75900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
76900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
77900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
78900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
79900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
80900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
81900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
82900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
83900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
84900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
85900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
86900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
87900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
88900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
89900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
90900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
91900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
92900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
93900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
94900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
95900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
96900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
97900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
98900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99100;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99200;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99300;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99400;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99500;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99600;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99700;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99800;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
99900;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;
100000;0.0017382205692392542;;0.12449784144317816;;0.0015742128937368653;;0.0004659732402332491;;0.0021848787240605428;;0.002135057377894543;;0.14632425139343602;


==> data/ablation/cifar10-reduced.csv <==
Pool Size;R2;Error
1;0.9891150858682395;0.011205599731519224
2;0.9949155708600185;0.004374460002459059
3;0.9972119681736975;0.0021279991639542263
4;0.9975646106644684;0.0018815956327118894
5;0.9976812958085726;0.0017372423237731094
6;0.9976812958085726;0.0017372423237731094
7;0.9976812945703701;0.0017372444609203392


==> data/ablation/cifar10-strong.csv <==
Pool Size;R2;Error
1;0.9891151472144326;0.011205444796852091
2;0.9946357036105508;0.006608950342023568
3;0.996143913653897;0.005563182169212666
4;0.9971174207983692;0.0030229228573035367
5;0.9971195903911053;0.0030227868522219583
6;0.997121533866391;0.0030180563403604675
7;0.997121533866391;0.0030180563403604675


==> data/ablation/mnist-reduced.csv <==
Pool Size;R2;Error
1;0.9651155098202379;0.010021196573245
2;0.9796007551102502;0.007137200567811755
3;0.9861502589420805;0.005289004868926382
4;0.9888691268015477;0.005106887900757019
5;0.9901167289765704;0.005617437322981953
6;0.9901179334839887;0.0056172869670960655
7;0.9901179334839887;0.0056172869670960655


==> data/ablation/mnist-strong.csv <==
Pool Size;R2;Error
1;0.9746672263065295;0.010288603303487773
2;0.9858842837460973;0.0047476148649535106
3;0.9891041893527004;0.0041885188681049105
4;0.9913027634020329;0.00469063013045747
5;0.9920331647480878;0.004691898857952427
6;0.9920337466894897;0.004691447598957727
7;0.9920337466894897;0.004691447598957727


==> data/appendices/scatter/cifar10-a-adversarial-balanced.csv <==
True Distance;Estimated Distance
0.0007843683620845641;0.0007848739624023438
0.01799887393315702;0.0187855064868927
0.007910828689029521;0.00791361927986145
0.010532536753048655;0.010534286499023438
0.0024131649589431313;0.002413704991340637
0.002494063565627876;0.002515822649002075
0.001631954823785078;0.0017284825444221497
0.005264640061546164;0.005351394414901733
0.007484797910024276;0.0074873268604278564
0.01242715160359323;0.012428313493728638
0.0059469411368394355;0.0059843361377716064
0.002579323050888809;0.0026742517948150635
0.01706337515839212;0.017793118953704834
0.005137001088755933;0.0051383376121521
0.013079187553388626;0.01358291506767273
0.006642562365334974;0.006741553544998169
0.006444461703199164;0.006454497575759888
0.004447717245843988;0.004456549882888794
0.0026089520241823778;0.0026169121265411377
0.030539340707932298;0.0324573814868927
0.002183206979675241;0.002182990312576294
0.007851804962272217;0.007918387651443481
0.008673536306584254;0.009257853031158447
0.0024566685194762562;0.0024566948413848877
0.0032024985455686122;0.003292769193649292
0.0015051546215459383;0.0016055703163146973
0.0030351646760193376;0.003087073564529419
0.006524824286371851;0.006714880466461182
0.02216418680077814;0.02269938588142395
0.005149147551197777;0.005170851945877075
0.008160252857652515;0.008159667253494263
0.004692462594313382;0.004695802927017212
0.010331481574053591;0.010329186916351318
0.01109506192043635;0.011315375566482544
0.004954102208035421;0.004956275224685669
0.0031266464553496567;0.003218919038772583
0.000118254865549418;0.00011920928955078125
0.009062663029658033;0.009076148271560669
0.006920162116597706;0.007098495960235596
0.005916814979253928;0.005915641784667969
0.009563576836165837;0.00960734486579895
0.004230747666657176;0.004231452941894531
0.0002897588062771472;0.00029087066650390625
0.006809844493574979;0.00681498646736145
0.008796072308639494;0.009128451347351074
0.022319825199760262;0.022472411394119263
0.00889136162001002;0.0090351402759552
0.005005523664753792;0.005010634660720825
0.009300263929977761;0.00945475697517395
0.0020441997075099634;0.0021423697471618652
0.004436986880505113;0.004440337419509888
0.013247133110278768;0.013385802507400513
0.009669830639257786;0.0099811851978302
0.008557909701866175;0.008558303117752075
0.002022728320934289;0.002025425434112549
0.0014914610429144146;0.0014925003051757812
0.011845450264275068;0.01207059621810913
0.013383003106320552;0.013387709856033325
0.0011502145501329636;0.0011506080627441406
0.011788802178160843;0.011797934770584106
0.0022943658323365114;0.002297431230545044
0.004361459576545556;0.0043630897998809814
0.003067458315738143;0.0030679702758789062
0.00017916912195840197;0.000179290771484375
0.00994767271059838;0.009972602128982544
0.000105748537180269;0.00010585784912109375
0.01750268495740085;0.017518043518066406
0.0017001040588640148;0.0017022192478179932
0.0020064064709269746;0.0020065605640411377
0.0004978420876243866;0.0004949569702148438
0.006142432438202279;0.006368130445480347
0.021861157812033252;0.021909743547439575
0.008774918721258573;0.008931189775466919
0.008855592132645236;0.009068295359611511
0.0004235812473066764;0.0005022585391998291
0.008409394678380483;0.008420020341873169
0.004400199987954446;0.0044117271900177
0.006441593116384566;0.0066360533237457275
0.02802829717056358;0.02946534752845764
0.0008996108561316791;0.0008993148803710938
0.0003288733081332556;0.00032901763916015625
0.0005358863703555118;0.000548243522644043
0.004548159829299287;0.004550933837890625
0.0024930118050693565;0.002492934465408325
0.005864407083414127;0.005865015089511871
0.02122302899115402;0.02174285054206848
0.0024234809729240902;0.0024252235889434814
0.0017440659996786428;0.0017442703247070312
0.0024429506163185523;0.0024442970752716064
0.0001840247417751871;0.00018405914306640625
0.009314995840522722;0.00935453176498413
0.03068550006869864;0.03262642025947571
0.018152841684084927;0.019260108470916748
0.0027976023648059295;0.0028018951416015625
0.010601574867698426;0.010620146989822388
0.002253234902845265;0.0022535622119903564
0.002917825941055528;0.002912551164627075
0.0070033663719563065;0.0071583092212677
0.006465739677562391;0.006466895341873169
0.008121007913005004;0.008122384548187256
0.0085373650691964;0.008817553520202637
0.00591944912837445;0.006080061197280884
0.004942143527483627;0.0049429237842559814
0.0018163278797498432;0.0018166899681091309
0.0004041477337866618;0.00040435791015625
0.00918741313084813;0.009275466203689575
0.004038840336775889;0.004197895526885986
0.012607650358263016;0.012662917375564575
0.027957242425030497;0.028344184160232544
0.007289858735747468;0.007692456245422363
0.0050301985551217095;0.0050315260887146
0.002058451260756086;0.0020599067211151123
0.0012778604726262704;0.0013799145817756653
0.01882069228543821;0.01942160725593567
0.005821320829797772;0.00582316517829895
0.01051357689950225;0.010655611753463745
0.007471130517406677;0.0074710845947265625
0.031295971012518485;0.031748563051223755
0.006098778133484961;0.0060987770557403564
0.002855844723863413;0.0029622018337249756
0.016552261864844226;0.017193853855133057
0.004999367581842764;0.005316972732543945
0.015208779604668772;0.015217810869216919
0.006943461151084195;0.006963759660720825
0.01636382460161434;0.018265753984451294
0.011240161732138364;0.011578381061553955
0.012615153828324392;0.013035327196121216
0.010164324645265429;0.010169059038162231
0.0005196011215406057;0.0005197525024414062
0.013577451215417835;0.013841629028320312
0.009543862965571751;0.009900122880935669
0.001466343110880616;0.0014705657958984375
0.00599453179931527;0.006007194519042969
0.003930706627825918;0.00402185320854187
0.00040572920696671944;0.0004062652587890625
0.010005235509495653;0.010010749101638794
0.014242299720325617;0.014336615800857544
0.0020167210970725292;0.0020170509815216064
0.005309593739954132;0.0055428147315979
0.009889808295358906;0.010124683380126953
0.004660145484481565;0.0046606361865997314
0.015954562277281998;0.016157329082489014
0.013312480494932801;0.01354411244392395
0.004992584477957919;0.005017280578613281
0.014895377419943779;0.0149250328540802
0.0016255199805899371;0.001621246337890625
0.00522873915274905;0.005236625671386719
0.002106241521158135;0.002119004726409912
0.0035552888303963435;0.0035553276538848877
0.003881558173797134;0.003909081220626831
0.00484415138699989;0.005042225122451782
0.009236220314258638;0.009358435869216919
0.0021858273033528034;0.0021877288818359375
0.005813583790810927;0.00586894154548645
0.010668987174622627;0.011082559823989868
0.02003961121906512;0.02050212025642395
0.010115730675749342;0.010183364152908325
0.0018327754806284023;0.0018301010131835938
0.001721284022685625;0.0017222464084625244
0.017887528257066493;0.018112152814865112
0.002281768011985262;0.0022840797901153564
0.00900330299652108;0.009037911891937256
0.005432239871628972;0.005435973405838013
0.0021547433604431217;0.0021543800830841064
0.0021586671831052904;0.0021591484546661377
0.0037729552357386683;0.003780364990234375
0.003424522436100181;0.003430396318435669
0.002163900447763964;0.002163916826248169
0.010421408991412693;0.010556250810623169
0.0025594256572135728;0.00256916880607605
0.008766103524457797;0.00876811146736145
0.003641927661650124;0.003685981035232544
0.006515257227791469;0.006589293479919434
0.0012116152681284067;0.0012111663818359375
0.006379747337966105;0.006450653076171875
0.0038106460544056735;0.003833770751953125
0.006518817795529333;0.006527930498123169
0.010133662862432394;0.010655760765075684
0.00020430558122332804;0.0001983642578125
0.001117338069940762;0.0011196136474609375
0.0016474069312032965;0.0016475021839141846
0.010610664392123215;0.010711699724197388
0.008315606391168778;0.008346587419509888
0.0004266010250891536;0.00042629241943359375
0.0016514373678308445;0.001651763916015625
0.005986338681776491;0.006008177995681763
0.0003204477904048226;0.0003209710121154785
0.016359711548232927;0.017046570777893066
0.010171201373435497;0.010271817445755005
0.0007516101852464219;0.0007476806640625
0.025664642879407087;0.025701552629470825
0.009097602548064129;0.009138137102127075
0.008772277737161362;0.008800536394119263
0.0013637098381153456;0.0014592409133911133
0.018712047073362714;0.019193679094314575
0.009003074477947565;0.009024649858474731
0.0034477621503536727;0.003448486328125
0.0035790078448545075;0.0035904645919799805
0.007496928888296309;0.007557898759841919
0.004405535608668244;0.004406005144119263
0.006548915396499513;0.00658610463142395
0.0018658115235930298;0.0018739402294158936
0.008079569166528494;0.008150100708007812
0.002600875111852507;0.002602607011795044
0.010546516378455516;0.010566666722297668
0.008903126980823356;0.008910208940505981
0.0011502551935380077;0.0011509358882904053
0.003007170194625591;0.003006964921951294
0.019317506044538527;0.02020379900932312
0.011178673363514796;0.011424094438552856
0.00677739797268845;0.006988167762756348
0.006187423410239412;0.006190299987792969
0.0041513705861711495;0.0041799843311309814
0.0005320558177760475;0.000530242919921875
0.005326401348684409;0.005325347185134888
0.007615130375899417;0.00771525502204895
0.0013747519366684368;0.0013742446899414062
0.03473079211169979;0.034752875566482544
0.0038650486465694805;0.0039234161376953125
0.0056690212021051345;0.005833625793457031
0.0037457315271453564;0.0037460625171661377
0.00041041505112797807;0.0004100799560546875
0.002506872340276542;0.0025066733360290527
0.004344152675713226;0.004394561052322388
0.005994039356999504;0.006040602922439575
0.007530956263210426;0.0076017677783966064
0.005016304972638032;0.0050192177295684814
0.0031057598767847794;0.0031061172485351562
0.0031789770003825537;0.003194838762283325
0.025291737434375794;0.025533705949783325
0.009665390414545989;0.009773224592208862
0.01762025126573306;0.017718344926834106
0.0002944792516967801;0.00029468536376953125
0.0017109920762605339;0.0017042160034179688
0.00568966337509572;0.005996584892272949
0.005110217035259241;0.0051183998584747314
0.008891889023283483;0.00893205963075161
0.00521043883956569;0.005210548639297485
0.02281060681462116;0.022919684648513794
0.020694133959209948;0.0210590660572052
0.0049341503906295235;0.005079776048660278
0.0019994189165466253;0.0020255744457244873
0.0034163109437238275;0.0035413801670074463
0.0003888904954821213;0.00038242340087890625
0.004972583632257728;0.004983842372894287
0.003264251587384572;0.0032673180103302
0.01858833621429859;0.01868799328804016
0.002719242877274673;0.002771928906440735
0.004848779244909485;0.004848510026931763
0.008195864390611778;0.008407622575759888
0.0010097924930986208;0.0010061264038085938
0.013125770960264474;0.013753712177276611
0.009412902000954888;0.009411841630935669
0.005101624209568912;0.005172759294509888
0.010602104630552446;0.010707885026931763
0.015299733357768273;0.015688925981521606
0.003640464799170808;0.0036650002002716064
0.001865174236838713;0.001865386962890625
0.013745044034606703;0.013746246695518494
0.006789770011382594;0.006790190935134888
0.0012065283551065873;0.0012073516845703125
0.006040988981557751;0.006066352128982544
0.00819599043163703;0.008497416973114014
0.017063674115676834;0.017167121171951294
0.009913620878792374;0.009952574968338013
0.0026748028711175886;0.002810955047607422
0.0026838673961133677;0.0026874542236328125
0.03113326495732437;0.03160861134529114
0.022767563390570917;0.024399161338806152
0.004425052140670402;0.0044269561767578125
0.0026714640179145597;0.002672135829925537
0.00023689744834523848;0.00023746490478515625
0.002845599450547907;0.0028457343578338623
0.0008178006028156837;0.0008182525634765625
0.0001126906858702917;0.00011348724365234375
0.00021097184878066404;0.0002117156982421875
0.004581527077054462;0.004581481218338013
0.00824687865629599;0.00851336121559143
0.005307656278066255;0.005315810441970825
4.5114521939987746e-05;4.57763671875e-05
0.005640339219407814;0.005672484636306763
0.0034142492051716855;0.003598153591156006
0.0038271463053144413;0.0038338005542755127
0.007551524586317965;0.007851332426071167
0.007167055645563836;0.007206916809082031
0.0015166313063295436;0.0015163421630859375
0.024245723514556134;0.024417906999588013
0.006239528651411065;0.0062399208545684814
0.020066085308314646;0.020572692155838013
0.01392197384884924;0.01395609974861145
0.0009772324344862024;0.0009765625
0.003914690191885602;0.00391581654548645
0.0016833158833186685;0.0016841888427734375
0.013467910346914767;0.013583213090896606
0.002254241032396692;0.0022783279418945312
0.006094723590932559;0.006131201982498169
0.007007137447335154;0.0070181190967559814
0.0076058145962692465;0.00783449411392212
0.0031240715827916964;0.0031233131885528564
0.001787910735085503;0.0017870664596557617
0.0036082172069843935;0.003609597682952881
0.016057597059798416;0.01613524556159973
0.005956887539629944;0.005964308977127075
0.000912787975621513;0.0009126663208007812
0.009068245562487278;0.009095221757888794
0.002051074089234124;0.002143293619155884
0.0042372362125167535;0.0042504966259002686
0.0023686274855354884;0.0023842155933380127
0.003464742583696578;0.0034666359424591064
0.0017391550979596068;0.0018053650856018066
0.011328986617769796;0.011620879173278809
0.003038983206699515;0.0030393898487091064
0.002428149791813883;0.00253373384475708
0.00449177226588871;0.004492759704589844
0.005401746749980077;0.005609452724456787
0.008834174794956965;0.008963614702224731
0.0048608318960213755;0.0049810707569122314
0.011867938931124639;0.012214690446853638
0.021288495871531476;0.021575897932052612
0.0023087250155802105;0.002377748489379883
0.007376105483443731;0.007381469011306763
0.0038890830016753914;0.003957688808441162
0.01874129359565712;0.02083408832550049
0.01973841558205468;0.019741088151931763
0.0021079291716283345;0.0022317171096801758
0.0035476325005149544;0.0035505592823028564
0.011168089822629498;0.011527091264724731
0.011122745763312944;0.011505156755447388
0.01282882721102252;0.012959510087966919
0.00892154963790492;0.008923560380935669
0.007247156641675578;0.007247865200042725
0.0008235617279027128;0.0008210837841033936
0.00939216870564159;0.009754329919815063
0.014270012942642065;0.01459696888923645
0.0012289822021928317;0.0012292861938476562
0.0066027952050627964;0.006630927324295044
0.0041718038337406746;0.0041761696338653564
5.372471515348095e-05;5.435943603515625e-05
0.003049994885005355;0.003050774335861206
0.002830751117077346;0.002978503704071045
0.00714303115754374;0.007152587175369263
0.004535601961250865;0.0045385658740997314
0.0008440996644254908;0.0008440017700195312
0.012172241753793578;0.012436836957931519
0.0004681538958098473;0.00046825408935546875
0.005237788075135107;0.005349785089492798
0.0031392561455635118;0.0031500160694122314
0.00793210763462228;0.008190900087356567
0.013390559716524843;0.013393431901931763
0.00507263349200407;0.005213350057601929
0.009631728714949125;0.009634047746658325
0.00019791984620706076;0.0001983642578125
0.012907793310894821;0.012951850891113281
0.008286755741603919;0.00846952199935913
0.0012971069462488544;0.0012979507446289062
0.005285629003469609;0.005286216735839844
0.010193521795709953;0.010580092668533325
0.008073687431610391;0.0080852210521698
0.005109359926394733;0.005109816789627075
0.0032718786048429216;0.0032797157764434814
0.00037724218850629187;0.00037288665771484375
0.002008148055457157;0.0020960569381713867
0.00280244640607343;0.002844780683517456
0.01027111747473637;0.011045783758163452
0.0011904987663408665;0.0011835098266601562
0.014116568309770094;0.014737904071807861
0.011128963027656938;0.011151254177093506
0.0027952617006096765;0.002796173095703125
0.0012064937265189243;0.0012073516845703125
0.01065442739282772;0.010945320129394531
0.0014791051546992702;0.0014810562133789062
0.0040700637758459505;0.00408366322517395
0.009973371730766395;0.0100516676902771
0.00099723512730195;0.000995635986328125
0.006334722689200327;0.006391555070877075
0.0013042352974983466;0.0013036727905273438
0.003663771678799;0.0036573410034179688
0.02343362491796583;0.023647189140319824
0.007475378932992078;0.007480651140213013
0.005929062398455139;0.0061168670654296875
0.01463160460989662;0.014631211757659912
0.0053682167955212984;0.005424439907073975
0.002283832805538345;0.0022840797901153564
0.0045103064938807405;0.004597693681716919
0.0011474991702278105;0.001249551773071289
0.014652349486787949;0.01474761962890625
0.0021899655278477532;0.0021905899047851562
0.016802573465422098;0.01700499653816223
0.002950814367964722;0.0029516518115997314
0.008843062968745513;0.008865326642990112
0.00228572664526969;0.002375304698944092
0.0032545873755601556;0.0032797157764434814
0.004165500414178559;0.004219084978103638
6.93276030655983e-05;6.961822509765625e-05
0.013059087243810894;0.013066321611404419
0.004819801308414104;0.004827439785003662
0.008273754597176714;0.008275985717773438
0.019270448498057022;0.021162420511245728
0.01673461865347669;0.017715781927108765
0.010694150216797973;0.010693579912185669
0.0010002980795444179;0.001000821590423584
0.020199619936495772;0.022038578987121582
0.010533707603826487;0.010542899370193481
0.0009101794417360694;0.0009107589721679688
0.005518261427791962;0.0055189430713653564
0.006511934976387573;0.006530791521072388
0.0006064036398585008;0.000606536865234375
0.009487965729042027;0.00950053334236145
0.01614594608799749;0.016973495483398438
0.011068403637891123;0.011068299412727356
0.001200166535727873;0.0012015104293823242
0.009875904812678396;0.009878188371658325
0.007546497852105647;0.007603675127029419
0.0014638507826528792;0.0014619827270507812
0.021344296457189625;0.021456748247146606
0.0070734119043100825;0.007079124450683594
0.005529091197664697;0.005546599626541138
0.0033843861861880243;0.0033903419971466064
0.00010420426081950222;0.0001049041748046875
9.719652532482231e-05;9.72747802734375e-05
0.009280569989120845;0.009531021118164062
0.012365138275033504;0.012475043535232544
7.622688000594436e-05;7.62939453125e-05
0.0011879268806409872;0.0011873245239257812
0.001079140506727535;0.0011503994464874268
0.009057456728869831;0.009097129106521606
0.004241605827430865;0.004249602556228638
0.009609654890912443;0.009665444493293762
0.0009193992014399584;0.0009201765060424805
0.004743938033295354;0.004863768815994263
0.005572803812143575;0.0056066811084747314
0.012470569999139975;0.012547522783279419
0.007404296085548207;0.007405310869216919
0.001290353676035083;0.0012903213500976562
0.006575516272041172;0.006580382585525513
0.010588322552549639;0.010726958513259888
0.0014830812635284044;0.001483917236328125
0.024726616854265405;0.025542691349983215
0.0023596203077910724;0.0023603737354278564
0.004233957443456363;0.004238128662109375
0.013412667803596665;0.013424903154373169
0.007447047369534622;0.0074796974658966064
0.00657970061516686;0.0066346824169158936
0.0029470970774935937;0.002947777509689331
0.008668135668647966;0.008732795715332031
0.012829580683737041;0.012837439775466919
0.008677960257806082;0.008698463439941406
0.006590045738207563;0.006591737270355225
0.00647070464851798;0.006478339433670044
0.011401272531787642;0.011512786149978638
0.0005560362321093674;0.00055694580078125
0.009016954382056365;0.009127646684646606
0.014039113902540363;0.014269858598709106
0.0023251451140410308;0.002324134111404419
0.01705621310534936;0.01714986562728882
0.002845734170911787;0.002851516008377075
0.01962375424548152;0.01969340443611145
0.013748544759635623;0.013797789812088013
0.023442969972044023;0.023578673601150513
0.011592689134444892;0.012090712785720825
0.02437089644668456;0.025173217058181763
0.00766838263509624;0.007668524980545044
0.020142093503503808;0.020187407732009888
0.009973714434804586;0.009977370500564575
0.012323235962219632;0.013546973466873169
0.0010483414489114839;0.001049041748046875
0.0032613241824434053;0.003258734941482544
0.017520880364981437;0.01797105371952057
0.017901540930002516;0.017948180437088013
0.0046780422698552765;0.0047064125537872314
0.00385677718161675;0.0040273964405059814
0.002804769317281121;0.0028066933155059814
0.0026988335790520115;0.0027017593383789062
0.0029347316739695367;0.00306585431098938
0.007888696614622132;0.007888823747634888
0.002218029681676663;0.002221137285232544
0.006900210037510262;0.0069494545459747314
0.0006847855385131317;0.0007466673851013184
0.014126379595882664;0.01416972279548645
0.0007731312651061999;0.0008770525455474854
0.007817278515958032;0.008022189140319824
0.0013048325702104172;0.0013055801391601562
0.008879988379276027;0.008883506059646606
0.009514942706557524;0.009521514177322388
0.006064874855798662;0.0060901939868927
0.014905993694686646;0.014942198991775513
0.014496518937902778;0.014530181884765625
0.0002909169122678778;0.00029087066650390625
0.0029472956622848233;0.0031704604625701904
0.003401920911380441;0.003403693437576294
0.007433890286538675;0.0074720680713653564
0.0029845651809718636;0.0030012428760528564
0.0028118786612784494;0.0028218328952789307
0.0045224339245621996;0.004525184631347656
0.015903849884580466;0.015918701887130737
0.0007996683195051322;0.0007953643798828125
9.013781654421483e-06;9.5367431640625e-06
0.010598285760920808;0.01059916615486145
0.0003735658066432239;0.00037384033203125
0.007844914335413762;0.007853537797927856
0.004426262452445368;0.004432708024978638
0.0034034880905115875;0.0034046471118927
0.0012258487586662731;0.0012216567993164062
0.003075650932802734;0.0031185150146484375
0.009432408164128016;0.009438544511795044
0.004848453356265994;0.0048542022705078125
0.019148242573472522;0.020379960536956787
0.0071427042412979605;0.007156401872634888
0.008013040522025373;0.008216649293899536
0.009426727436974472;0.009871602058410645
0.01111413934329956;0.011574417352676392
0.017174381302329685;0.017276793718338013
0.009189355090282776;0.00959867238998413
0.012172209964045983;0.012227088212966919
0.01225481789504632;0.012397795915603638
0.006991228754827939;0.00716593861579895
0.012262793441371095;0.01252177357673645
0.013639680491288182;0.014214545488357544
0.0021887678504134587;0.0021896660327911377
0.0036889397199700302;0.003689683973789215
0.008359894860118266;0.008361846208572388
0.0149291196540577;0.015194922685623169
0.00011320772355689703;0.00011348724365234375
0.0016592749756204036;0.0016593337059020996
0.0031878894469337367;0.003187209367752075
0.0005259402915529943;0.0005283355712890625
0.01444879010429922;0.014618903398513794
0.007403737294183005;0.007406264543533325
0.0005769874678645342;0.0006765127182006836
0.02270706403371712;0.02359679341316223
0.0021273921186715965;0.0021276772022247314
0.030218727664285273;0.030241042375564575
0.006921357213603683;0.006933242082595825
0.028089683397378922;0.028246909379959106
0.003907769222224998;0.003911048173904419
0.0142111311950266;0.014223098754882812
0.0014974180243825022;0.0014982223510742188
0.002081756057915813;0.0020819008350372314
0.007901726692758794;0.007921159267425537
0.005845059359184542;0.005849868059158325
0.013454783953105828;0.01376660168170929
0.0008246430143719401;0.0008249282836914062
0.0026235353552732767;0.002622634172439575
0.009593582726782348;0.009650260210037231
0.0012059573358393352;0.0012025833129882812
0.01581287396661396;0.01709464192390442
0.017397791313030212;0.01848602294921875
0.0012843639933711763;0.0012845993041992188
0.0002700336532511011;0.000270843505859375
0.010232130152850395;0.010245263576507568
0.0036940508196536773;0.003786921501159668
7.982437036060578e-05;8.0108642578125e-05
0.022907196573045647;0.0241260826587677
0.007368358883463354;0.007404357194900513
0.0007923062383730525;0.0008921623229980469
0.010023174590029514;0.010048896074295044
0.0012798460502936658;0.001285552978515625
0.0108294344561698;0.01086762547492981
0.0013158193781754868;0.001316070556640625
0.025381348502021252;0.025533705949783325
0.0247861745718865;0.026073455810546875
0.019768955986289544;0.02054789662361145
0.004519317579110179;0.004552870988845825
0.0011648533374320701;0.0011644363403320312
0.018205245385170182;0.018369704484939575
0.004400456512621421;0.004429847002029419
0.00650497999406512;0.006800144910812378
0.009773621837174505;0.009926825761795044
0.006079819314277356;0.006300151348114014
0.008949935810413959;0.009136617183685303
0.0018715783993720901;0.0018720626831054688
0.022462005418255306;0.022593528032302856
0.007372481368424519;0.00778573751449585
0.0081247832277973;0.008130103349685669
0.010266097458084794;0.010395050048828125
0.007837808010156332;0.007843047380447388
0.0027445791605663623;0.0027456581592559814
0.0029497850140277186;0.0029754042625427246
0.0004998546047532709;0.000499725341796875
0.0012536610156395347;0.00133591890335083
0.018844304146478308;0.020872026681900024
0.003467466420494761;0.0034675896167755127
0.011102537262650062;0.011245697736740112
0.007188140944478999;0.007192641496658325
0.011371545675984552;0.01146504282951355
0.010093077523356574;0.010095566511154175
0.009581664938806626;0.010160446166992188
0.009113182263972426;0.009215384721755981
0.011246060366552806;0.011396467685699463
0.011069278602609787;0.011087387800216675
0.00023470306895591306;0.0002955794334411621
0.020467205479655293;0.020675688982009888
0.0048066973365348264;0.0048628151416778564
0.004417284757261447;0.004433661699295044
0.00553330014081067;0.0056066811084747314
0.007280030424814384;0.007428884506225586
0.0020962602543889283;0.002110511064529419
0.004100037152477581;0.004100829362869263
0.010695687613408498;0.010772675275802612
0.0012771524950221489;0.001368403434753418
0.004192250242099793;0.00422099232673645
0.018044724330004785;0.018075883388519287
0.0012051638178579864;0.0012035369873046875
0.015139660456606762;0.015163451433181763
0.005653757940976515;0.005657225847244263
0.02443800456344853;0.025910943746566772
0.014524558545420008;0.01488494873046875
0.001962864044362522;0.0019636452198028564
0.002236567998733757;0.002238243818283081
0.0006250393689612441;0.0006256103515625
0.000681154329045459;0.0006818771362304688
0.001909879465887888;0.0019102096557617188
0.001990134695590739;0.0019903481006622314
0.007455640391915525;0.007867515087127686
0.0032341544109360533;0.00323486328125
0.0036259164599204115;0.0036812126636505127
0.005087373422514961;0.005088835954666138
0.0009892785069155119;0.000989869236946106
0.0014971742707817614;0.0015001296997070312
0.019611083248676078;0.019620925188064575
0.0021840736176937246;0.0021848976612091064
0.005898486870121037;0.005940467119216919
0.013590416604927515;0.013799697160720825
0.016908748398135606;0.017195463180541992
0.0064264984783962645;0.0064993202686309814
0.02067068178307669;0.020678550004959106
0.0014763203221892763;0.001476287841796875
0.0013479095310589522;0.0013532638549804688
0.01206984876637284;0.012072592973709106
0.0024894501151757078;0.0024891197681427
0.009822667725805333;0.010114699602127075
0.004664647471934088;0.0046644508838653564
0.00965522671662125;0.009659796953201294
0.006268430502728771;0.006344825029373169
0.0088288868721779;0.009690612554550171
0.01573676527251452;0.0165216326713562
0.003068945599230816;0.0031213462352752686
0.002132231803971513;0.0021324455738067627
0.0027817893532296424;0.00278666615486145
0.016855417262710184;0.01709941029548645
0.002695632186721601;0.0026970207691192627
0.0069095598912878925;0.006908446550369263
0.01149500647884997;0.011517554521560669
0.004592411024028527;0.0045996010303497314
0.007764110431030881;0.007853507995605469
0.01106758719686073;0.011167556047439575
0.00044579431907541784;0.0004596710205078125
0.012647329771261791;0.012873679399490356
0.02405073950608048;0.0242023766040802
0.0025775540529803325;0.0025787353515625
0.013315578517412894;0.013523131608963013
0.0002250901227975221;0.000225067138671875
0.007215706875840132;0.007229834794998169
0.006060262376972163;0.006118714809417725
0.0052062428382237185;0.005252867937088013
0.0019162722301803393;0.0020080506801605225
0.0007512003025868524;0.0007457733154296875
0.0011289956100564837;0.0011339187622070312
0.005243956015376243;0.005250006914138794
0.004289812426952395;0.004294097423553467
0.004131974298641543;0.0041322410106658936
0.0005737034635847397;0.0005693435668945312
0.0029965009735261274;0.0029983818531036377
0.008367492063271713;0.008366614580154419
0.022190190620355616;0.022984296083450317
0.006314226422175688;0.0064411163330078125
0.0021316128731098966;0.0021457672119140625
0.00020838883974775484;0.00020885467529296875
0.007824807446228097;0.008002281188964844
0.005143193501446326;0.005382567644119263
0.0054935854873023;0.00551798939704895
0.02649758534076099;0.026733428239822388
0.0012027525966839794;0.0012035369873046875
0.00440739200111345;0.004406929016113281
0.007279508798556149;0.007289916276931763
0.008214501143035194;0.00826457142829895
0.01262198995423125;0.012673407793045044
0.021578050961395208;0.021754294633865356
0.039049017826828965;0.03985518217086792
0.00852778176081853;0.008542090654373169
0.0079415551884705;0.007941275835037231
0.013397056883825703;0.013401031494140625
0.005475468268519031;0.005491286516189575
0.003749953877844439;0.003749847412109375
0.023425841849109563;0.023484259843826294
0.0143142074467126;0.014316529035568237
0.002480725422803323;0.0024795830249786377
0.00019679933104810025;0.00019741058349609375
0.011901275845781357;0.012532204389572144
0.002377310201542536;0.0023850351572036743
0.02240236087992904;0.024593383073806763
0.0013851426133022575;0.001384735107421875
0.005549966246140838;0.005596190690994263
0.006612086845454284;0.006661444902420044
8.182960283038353e-05;8.20159912109375e-05
0.0036212110039416574;0.003622084856033325
0.004473071836862563;0.004497557878494263
0.005330949343066938;0.0053577721118927
0.005005894933764382;0.005463629961013794
0.009377793816693535;0.009381324052810669
0.0046847429936419695;0.0047016441822052
0.0063300095445686985;0.006378144025802612
0.008013735579298312;0.008071929216384888
0.0018345659571518402;0.0018377304077148438
0.01693268694077835;0.01710417866706848
0.0031403807774006056;0.003235042095184326
0.008860470583154697;0.008880555629730225
0.008241932665613289;0.008280783891677856
0.0035564753877359214;0.003651261329650879
0.005253366483129074;0.0052633583545684814
0.023298802287523384;0.0233784019947052
0.0055582067986526046;0.0058374106884002686
0.02387961096405392;0.024206191301345825
0.002948259943006848;0.00296783447265625
0.006085233001108672;0.0060901939868927
0.013844804494341294;0.014312893152236938
0.0072696899404601665;0.007643640041351318
0.015487031971031118;0.01605895161628723
0.006239915683608796;0.0062399208545684814
0.011734529426094624;0.012310832738876343
0.010444174150518001;0.010477036237716675
0.0037159463501316436;0.0037192702293395996
0.0035609533815154338;0.003632664680480957
0.009555821416143308;0.009593039751052856
0.004012141685154637;0.00402262806892395
0.0025379911854487842;0.002538710832595825
0.0017292309798007742;0.001735687255859375
0.01120581094729011;0.011205613613128662
0.010401233984495696;0.010421782732009888
0.01372088333909038;0.013738662004470825
0.00400145659407272;0.0040025413036346436
0.0017232405113883802;0.0017480850219726562
0.0006665467309858236;0.0006666183471679688
0.006021762908932381;0.006259918212890625
0.013231042431783854;0.0136604905128479
0.006186195244478271;0.006348162889480591
0.001825144337716222;0.0018367767333984375
0.00770324897978567;0.007704734802246094
0.008026611151503016;0.008032828569412231
0.021558985989243926;0.021833449602127075
0.0029968401701980147;0.002996474504470825
0.0025535908317601904;0.0025511085987091064
0.004240115055756294;0.00433272123336792
0.0038535687212483756;0.003959238529205322
0.0003084522840425132;0.00030803680419921875
0.0026919055158850904;0.0026922523975372314
0.012343728965892644;0.012362509965896606
0.03946537262604767;0.04062625765800476
0.00866011339998842;0.008682280778884888
0.003304642570661794;0.0033187568187713623
0.009396793438193312;0.009449034929275513
0.004018919199250131;0.0040197670459747314
0.009074043440392155;0.009612679481506348
0.010815410429789618;0.010926276445388794
0.006435636981096004;0.006439238786697388
0.01244098327447638;0.012676984071731567
0.02173255388546441;0.021781891584396362
0.004234452437557934;0.004235267639160156
0.006473921776410497;0.006545662879943848
0.0007592713369775554;0.0007600784301757812
0.004492844538537852;0.004507988691329956
0.006368642569215359;0.006613999605178833
0.005804017122603588;0.005985081195831299
0.0007658675556185681;0.0007665455341339111
0.005052908253107136;0.005058318376541138
0.010509821810883611;0.010511428117752075
0.006687960385630849;0.006955146789550781
0.012882026343807996;0.013240337371826172
0.002835497645004657;0.0028359293937683105
0.0030244991838598856;0.0030279457569122314
0.003717729271670351;0.0037708580493927
0.005014806595586482;0.0050296783447265625
0.010103697063803844;0.010119467973709106
0.038941929805242095;0.041474223136901855
0.000832680277170267;0.00083160400390625
0.029397230020473095;0.03114989399909973
0.005046395077418277;0.005228370428085327
0.01305379939824781;0.013067275285720825
0.0003904550085534712;0.00038623809814453125
0.00245873585391729;0.0024595558643341064
0.007514591301452876;0.007534056901931763
0.013512401430807756;0.013731032609939575
0.007179231238937107;0.007266610860824585
0.01503517160954282;0.015055686235427856
0.0021891626198177836;0.0021896660327911377
0.011465378595669543;0.011504173278808594
3.4723226633203137e-05;3.528594970703125e-05
0.012636170733931213;0.012732535600662231
0.02453606967883933;0.0253773033618927
0.00981318027725888;0.0104236900806427
0.003903505117264953;0.003903418779373169
0.015781064600715888;0.015964537858963013
0.03952856966395757;0.039933234453201294
0.002142672205285906;0.0021429359912872314
0.007405691550510984;0.007465332746505737
0.005039732573084848;0.005117446184158325
0.0012324028093644796;0.00124359130859375
0.006332364324260725;0.0066452547907829285
0.008118702816538394;0.008255988359451294
0.0008668296251412621;0.0008668899536132812
0.008135851089315997;0.008242636919021606
0.009356422421739608;0.009404212236404419
0.01150110386280992;0.012401282787322998
0.0031595985899957363;0.0031853020191192627
0.01914772711209791;0.019492149353027344
0.0042942261650814155;0.004308730363845825
0.013472600284127745;0.013494521379470825
0.006968356333276576;0.007030516862869263
0.008891145385197974;0.009274512529373169
0.005230070042882801;0.005379706621170044
0.015152596190139199;0.015427619218826294
0.010744588101732877;0.01110374927520752
0.0096298988742403;0.009640723466873169
0.00023081813601651696;0.0002307891845703125
0.0019500932782371982;0.0019598007202148438
0.009863245301462775;0.009866684675216675
0.0001453972995725693;0.00014591217041015625
0.003003220752286359;0.00311964750289917
0.0018492918044172386;0.001850128173828125
0.002320344109728537;0.0023222267627716064
0.016024584826988625;0.016042739152908325
0.0038820936113454748;0.0038823485374450684
0.008195679052950086;0.008221656084060669
0.019045363710477603;0.01926901936531067
0.024707071666096137;0.025016814470291138
0.013116346233206778;0.013123542070388794
0.0067963334283570554;0.0068226158618927
0.010237569707099728;0.010252028703689575
0.019734131630562524;0.01980021595954895
0.006175637444086443;0.006279349327087402
0.004076488416500173;0.004090338945388794
0.0069256490507084096;0.0069532692432403564
0.02102438078907734;0.021059036254882812
0.003102040058132825;0.003110915422439575
0.0067465379686498465;0.0067549049854278564
0.001742845024525502;0.0017452239990234375
0.016205250913899773;0.016619443893432617
0.008513523153118917;0.008778601884841919
0.005295403308546179;0.005355864763259888
0.01113422151078487;0.01122283935546875
0.011681972539574951;0.011858940124511719
0.012680681296515485;0.012692481279373169
0.013010104663509998;0.014127939939498901
0.004034886886763785;0.004036933183670044
0.00071038724165136;0.0007123947143554688
0.0005464840452630835;0.0005474090576171875
0.005474270391632131;0.0055256187915802
0.0001674219116926467;0.0001678466796875
0.0037783347444366724;0.0037842094898223877
0.0128367697199232;0.01285746693611145
0.000475123185378158;0.00047588348388671875
0.0016283141627000176;0.0016279220581054688
0.006319271865388435;0.00635722279548645
0.007052906454512597;0.007100135087966919
0.0002461048716874315;0.00024700164794921875
0.010641862661518854;0.011060118675231934
0.02454492077106889;0.025960713624954224
0.006694651768032989;0.006962329149246216
0.012177242415274856;0.012195616960525513
0.019220347568079273;0.019800424575805664
0.0001563291430765431;0.000156402587890625
0.015051886683095705;0.015523940324783325
0.011630067805205901;0.011632949113845825
0.0009962933119612807;0.0009917765855789185
0.006050715483648655;0.0060568153858184814
0.010443706493457506;0.010896146297454834
0.0006250970463870672;0.0006256103515625
0.0043675232357547585;0.004541873931884766
0.003815791412477446;0.003946214914321899
0.00562461409664529;0.0056257545948028564
0.003660118509627283;0.003719925880432129
0.0034399099971213114;0.0034399330615997314
0.009818448023245078;0.009853392839431763
0.007315679444875618;0.007359534502029419
0.0011401945574904585;0.0012362152338027954
0.0012685568337473655;0.001269310712814331
0.0012250279974287664;0.0012254714965820312
0.013472913361251011;0.013901740312576294
0.014963273883457945;0.014985114336013794
0.008339255278614338;0.00865316390991211
0.0032584032024702654;0.0032749176025390625
0.007530851020890731;0.007891923189163208
0.0005118877327019979;0.0005102157592773438
0.011023830812813228;0.011023551225662231
0.008665737871423766;0.008934080600738525
0.00021548212277494117;0.0002155303955078125
0.0044715763440033125;0.004538476467132568
0.02047705924336416;0.020573586225509644
0.0017674104504692117;0.001766204833984375
0.01848238971627869;0.01855185627937317
0.013584032665384181;0.013814002275466919
0.007129178716736928;0.007141083478927612
0.01243635859874648;0.012458831071853638
0.003012160242707464;0.0030126869678497314
0.003129084691936618;0.0031309425830841064
0.0043198257349638895;0.0043249428272247314
0.006461627564032753;0.0064611732959747314
0.0038991756155079167;0.003899604082107544
0.006942899045831841;0.006942778825759888
0.0012690161148575687;0.0012674331665039062
0.0019295722342792694;0.0019292831420898438
0.010390121256724866;0.010459929704666138
0.006080485188006529;0.006083458662033081
0.008185969270122499;0.00819486379623413
0.0027326315808914076;0.0027342140674591064
0.002079322223497907;0.0020790398120880127
0.010295690436418353;0.010691642761230469
0.003951542222239838;0.0039520263671875
0.00837018022514322;0.008370429277420044
0.011447290894030666;0.011457473039627075
0.0046581499723622145;0.0046586692333221436
0.0072397007774859315;0.007435828447341919
0.0009255245368488935;0.0009260177612304688
0.008448071250968475;0.0084686279296875
0.002417609388252159;0.0024184659123420715
0.005849988511942375;0.006322801113128662
0.005332554932341877;0.005339622497558594
0.013436194588477569;0.013671904802322388
0.004376007971385979;0.004376441240310669
0.0022189282469328333;0.002353489398956299
0.0031882967463715845;0.0031890273094177246
0.0053736985415699275;0.0053777992725372314
0.0034100098655174657;0.0034284889698028564
0.0039147079046468755;0.003999650478363037
0.004014358477747396;0.004203051328659058
0.009249790841839182;0.009299308061599731
0.004261104339743027;0.004262953996658325
0.004755996273421714;0.004765540361404419
0.0023769039685734425;0.0023759007453918457
0.019745482031938762;0.01982206106185913
0.0043028563081842245;0.004303961992263794
0.0013588557981697696;0.001359701156616211
0.0018540255416309472;0.0018548965454101562
0.007225599073790969;0.007274657487869263
0.025381080335471772;0.02576163411140442
0.0024452172870873816;0.002446204423904419
0.00022187809645559964;0.00022220611572265625
0.004066188433019138;0.004062682390213013
0.0004398959006208647;0.0004405975341796875
0.0031898825873628825;0.003190070390701294
0.0016522540443809194;0.0016536712646484375
0.015986520850879163;0.016009360551834106
0.008553565931637832;0.008714795112609863
0.003080450734550639;0.0030851662158966064
0.01032596899460227;0.010338813066482544
0.0058128876274479;0.005818396806716919
0.0015477905832200023;0.0015554428100585938
0.005692420613828469;0.005706816911697388
0.012759408641578505;0.012822151184082031
0.0019146573063260847;0.0019168853759765625
0.006469544581178235;0.0064688026905059814
0.01762316589827603;0.017746001482009888
0.0010393675975420393;0.00103759765625
0.0033269045193011133;0.0033493340015411377
0.004321412696565429;0.004321932792663574
0.0012173110594029893;0.0012178421020507812
0.005615095235743259;0.0056171715259552
0.007600151944114952;0.007603675127029419
0.00019548515990883513;0.000194549560546875
0.0028455799233440553;0.0028534233570098877
0.0020756929578494812;0.0020790398120880127
0.0033862784878383274;0.0034730732440948486
0.0014568517829560413;0.001555323600769043
0.034183980671280735;0.03422930836677551
0.00590637718166064;0.005915611982345581
0.008901041338610704;0.009325265884399414
0.01960930537225759;0.020772963762283325
0.0007385788034891693;0.0007381439208984375
0.011101028785912568;0.011123687028884888
0.009469805410160804;0.009982913732528687
4.246188620667541e-05;4.291534423828125e-05
0.005230894632454772;0.0054006874561309814
0.002379196421651333;0.002474367618560791
0.004197651711066497;0.0041980743408203125
0.0011414866269190583;0.0012229084968566895
0.010951398895795886;0.010952025651931763
0.002483162606031369;0.0026382803916931152
0.0029404547352865646;0.002942115068435669
0.0009564715043372383;0.0009574294090270996
0.01001436964853479;0.010298162698745728
0.009918082823884572;0.010066986083984375
0.02053064548028572;0.02071288228034973
0.00511009728765003;0.0051107704639434814
0.0017038744742890227;0.001705169677734375
0.0019696325284885904;0.0019703209400177
0.012659348198032938;0.012677222490310669
0.008128335265617126;0.008154898881912231
0.0011006822002998843;0.0010995864868164062
0.022202960870177684;0.022210150957107544
0.00549063050654061;0.005500823259353638
0.023028032841333007;0.023046523332595825
0.001708108921172982;0.0017089247703552246
0.002932549051804952;0.0029487907886505127
0.013504545849518402;0.013626128435134888
0.006545640021439814;0.00677114725112915
0.003050151484392692;0.003065139055252075
0.027807560362622524;0.03233891725540161
0.0073529996483607885;0.007411986589431763
0.0027460854865558075;0.002759963274002075
0.009887325360940395;0.010037451982498169
1.7770202139916057e-05;1.811981201171875e-05
0.013347648523548764;0.013996422290802002
0.01424722363044532;0.014255553483963013
0.0007207001935469311;0.0007200241088867188
0.009441003680708738;0.009440451860427856
0.006033090530587871;0.006224572658538818
0.0028059025133364804;0.0028930604457855225
0.013636816898927854;0.013683348894119263
0.0005927391012914057;0.0005882680416107178
0.010899100938443606;0.011300623416900635
0.006591941458868891;0.006591826677322388
0.006691426828495481;0.0067358314990997314
0.017261812207030273;0.0175800621509552
0.00838157227664938;0.008532553911209106
0.002145465564623738;0.0021477043628692627
0.0002535721681970125;0.0002536773681640625
0.02473023315309718;0.024730712175369263
0.01230279413744339;0.012530237436294556
0.001942992601635496;0.0019483566284179688
0.018660948393387004;0.018672019243240356
0.0016674293325811135;0.0016794204711914062
0.002797279313391679;0.002800971269607544
0.01266677804716023;0.012680083513259888
0.013585154497659653;0.013608932495117188
0.004014361253643803;0.0040149688720703125
0.001203570435518793;0.001204460859298706
0.011866969085433976;0.011955291032791138
0.004756794236588906;0.0047779381275177
0.008515074274805341;0.008524924516677856
0.012414293894313807;0.012415915727615356
0.005950624294837722;0.005953758955001831
0.0029618192067914443;0.0030531883239746094
0.005197334317776464;0.0052023231983184814
0.028162974937792573;0.029847413301467896
0.005953688557831236;0.006033897399902344
0.006994514956826538;0.007226735353469849
0.01463442490977838;0.014803916215896606
0.008982128614514322;0.00901225209236145
0.010350021145803884;0.0104503333568573
0.008121805081101174;0.008131057024002075
0.0014133854186567044;0.0014095306396484375
0.012752694245372235;0.012755423784255981
0.002769117405012245;0.002770453691482544
0.005315782207864577;0.005436062812805176
0.013863581892533524;0.013916045427322388
0.011626398844910672;0.011970937252044678
0.005344509163581987;0.0053730309009552
0.035536341604501996;0.03726658225059509
0.00509369870363014;0.005094558000564575
0.0007749450948556436;0.0008705854415893555
0.005712728550984274;0.005720168352127075
0.006279412920860594;0.006305724382400513
0.0014366407430872888;0.001438140869140625
0.007489132605646512;0.007489234209060669
0.004595060513715156;0.004639655351638794
0.0025608321825354285;0.0025959312915802
0.019221540898832115;0.019264250993728638
0.0035351052278039443;0.003538161516189575
0.0014287189582590561;0.0014295578002929688
0.021614852978785442;0.023311734199523926
0.0014932980504230259;0.001495361328125
0.014949586222515203;0.014962226152420044
0.00403198628031738;0.004032164812088013
0.015042335452743133;0.015974074602127075
0.0022309115570548306;0.0022316277027130127
0.013074898197885461;0.013569772243499756
2.3067607453443742e-05;2.384185791015625e-05
0.024731850938862543;0.024880439043045044
0.010083114974091019;0.010094672441482544
0.0019635070534776053;0.0019855797290802
0.0068266237784523846;0.006893187761306763
0.00391158108639072;0.004143029451370239
0.000736160612696257;0.0007352828979492188
0.0025790825300138548;0.0025796592235565186
0.0003966443693390965;0.000396728515625
0.0044365972305542845;0.004479348659515381
0.007092741096002165;0.007126837968826294
0.0013201215412041714;0.00131988525390625
0.0019107361535175044;0.001911163330078125
0.02225374538185953;0.02226927876472473
0.014322264451529194;0.014395743608474731
0.0018470043765709378;0.001861572265625
0.0055551204530355286;0.005555182695388794
0.002899943766254795;0.0029143691062927246
0.0016817629214221546;0.001682281494140625
0.0177508198465696;0.01821938157081604
0.002770777731003556;0.0027799904346466064
0.007541774502644972;0.007542639970779419
0.009682696614060793;0.009890884160995483
0.017372877148326995;0.017579108476638794
0.0024097431537455113;0.002427041530609131
0.00331606845743033;0.0033293068408966064
0.005964303882670103;0.005968064069747925
0.002862671052973952;0.00286296010017395
0.013090204507285258;0.0130939781665802
0.0024854101749195298;0.002485305070877075
0.005991538566847061;0.0059919655323028564
0.006555671565624562;0.00655558705329895
0.004921527624189388;0.004987746477127075
0.011995472859527007;0.012019187211990356
0.0032610251708572054;0.003262549638748169
0.011078300166712312;0.011204749345779419
0.004979850263943061;0.0051943957805633545
0.008595838938394586;0.009022057056427002
0.022182118656193305;0.023348361253738403
0.008366216048162612;0.00875285267829895
0.0018601661199274442;0.0018596649169921875
0.00617336234555943;0.0065572261810302734
0.006111633301037857;0.006463289260864258
0.0024026783020433236;0.0024061501026153564
0.03391689105093416;0.03400900959968567
0.0006106470947797114;0.000614166259765625
0.0015568136440137117;0.0015659332275390625
0.004007662126274314;0.0040312111377716064
0.003661087011544244;0.0036897361278533936
0.017768260472022804;0.017766982316970825
0.007081473970018908;0.007099181413650513
0.009348786027269839;0.009357482194900513
0.0022177988436660277;0.002216339111328125
0.0021226944277212543;0.0021229088306427
0.00017620099641316728;0.00017642974853515625
0.003611605495511479;0.0036115944385528564
0.0001364317817319962;0.00013700127601623535
0.02021768284918979;0.021112442016601562
0.0029070316471862825;0.002899169921875
0.0012017616845212185;0.001202404499053955
0.014705050663729407;0.014718085527420044
0.033638703883716925;0.0351598858833313
0.03128559383677411;0.03160861134529114
0.01208003458034124;0.012404084205627441
0.011316457286003122;0.011924773454666138
0.0009510315738224963;0.0009508132934570312
0.004612932274475987;0.004619628190994263
0.001635569347784652;0.00174790620803833
0.003959148220110823;0.00397685170173645
0.007669993376949627;0.0077075958251953125
0.007558617166713965;0.00756072998046875
0.006507224160096418;0.006507903337478638
0.010953025739566895;0.011006385087966919
0.0017974014221242103;0.0017900466918945312
0.006820695876276817;0.0068426430225372314
0.010659811201287546;0.010955512523651123
0.021294937591215386;0.022037535905838013
0.003206329652892129;0.0032081902027130127
0.022996300804987213;0.02305033802986145
0.0030068906352501657;0.0030126571655273438
0.0006402964567627656;0.000640869140625
8.043770757322315e-05;8.106231689453125e-05
0.013544265278440885;0.01363566517829895
0.003974187237818734;0.00409698486328125
0.003392758006247879;0.0034351646900177
0.005818022354041081;0.00582316517829895
0.006615902972737249;0.006649047136306763
0.016921615353776297;0.017077475786209106
0.0031482153831065857;0.003155738115310669
0.003992853787552804;0.0040426552295684814
0.004386522420471998;0.004395425319671631
0.002897520748062709;0.0028944313526153564
0.00476589747552003;0.004768401384353638
0.0012826590014609995;0.0013141632080078125
0.02130315329511407;0.02139762043952942
0.007376111380979886;0.007383376359939575
0.02133229995616165;0.021569281816482544
0.0006718024743051255;0.000667572021484375
0.015560022742948034;0.0163649320602417
0.005136038217627587;0.005137383937835693
0.003100348871030888;0.0031090080738067627
0.002404738649666591;0.0024061501026153564
0.001253911599966981;0.0012569427490234375
0.005131816848788447;0.005131751298904419
0.0006836934682147057;0.0006846785545349121
0.004106923658110073;0.0041065514087677
0.0012934074966640383;0.0012998580932617188
0.006269400899972014;0.00628092885017395
0.0030788258815821934;0.0030794143676757812
0.010601876580774558;0.010802537202835083
0.025320053524962947;0.026596099138259888
0.009901793582459439;0.009928733110427856
0.006945614166870991;0.007127493619918823
0.016006883360745898;0.016469448804855347
0.0026973468049972422;0.002697974443435669
0.0038774530001022367;0.0038766413927078247
0.005757935263442566;0.005878269672393799
0.019887669710974734;0.022153735160827637
0.0017584855717181244;0.0017594248056411743
0.0035661023511727136;0.0035658180713653564
0.0006578799218051453;0.000675201416015625
0.006476549346941033;0.00647735595703125
0.018179985568070503;0.018548011779785156
0.013619395261658906;0.013619452714920044
0.028552471250287814;0.028697043657302856
0.04034282822229824;0.040436774492263794
0.0004384756264390525;0.000438690185546875
0.001577204972896615;0.0015735626220703125
0.00667891701085967;0.0066852867603302
0.005023807736716561;0.005036383867263794
0.0013624289208679806;0.0014245212078094482
0.007318329576513198;0.007653981447219849
0.0005032390550264991;0.0005006790161132812
0.0006915186075062093;0.0006923675537109375
0.006687799304480244;0.0066976845264434814
0.00492386085020069;0.0049763023853302
0.0021457023777004683;0.0021429359912872314
0.003681012704426889;0.0036812126636505127
0.01294930859865724;0.013048171997070312
0.00011590581149492445;0.00011539459228515625
1.9424946085884765e-06;2.8014183044433594e-06
0.0019165400608217413;0.0019168853759765625
0.011276015257039314;0.011289626359939575
0.01736823298391386;0.01759427785873413
0.0030628532078348864;0.0030669569969177246
0.002877513636885783;0.0028848648071289062
0.013569203859515449;0.013588935136795044
0.00445965489076861;0.004460364580154419
0.009487511892697576;0.00985148549079895
0.012483826895536466;0.012532263994216919
0.002396037054161236;0.0023965835571289062
0.009430990953152526;0.00945475697517395
0.0022056590913395882;0.0022268593311309814
0.007977833936321848;0.007978469133377075
0.00359919533881613;0.0036001503467559814
0.004590727417847546;0.0045948326587677
0.023451316693457982;0.02366068959236145
0.02076478259769249;0.021119147539138794
0.00683245267467533;0.00697016716003418
0.0013611360202339293;0.001369476318359375
0.003625758129303992;0.00362589955329895
0.00832482252243354;0.008338958024978638
0.004495048251688577;0.004505187273025513
0.008619692397302143;0.009201139211654663
0.009039088611924113;0.009112328290939331
0.007852402614055854;0.007861167192459106
0.0052172005613591544;0.0052204430103302
0.002921106478048743;0.0030466318130493164
0.008484768276857842;0.008732318878173828
0.0025248385578161415;0.0025224387645721436
0.003733498784824838;0.0037384331226348877
0.005426898923320718;0.0054273903369903564
0.007038748878518316;0.007041960954666138
0.002152257899257622;0.0021542608737945557
0.007123462377035761;0.0071249306201934814
0.014042363996141744;0.014061003923416138
0.01876617433060183;0.01915070414543152
0.008033600828016853;0.008088141679763794
0.004357265486075587;0.004453688859939575
0.013184737330572618;0.013346195220947266
0.002987707012851461;0.0029888153076171875
0.02337302993491206;0.023407965898513794
0.010523679484308207;0.010523825883865356
0.033032253683159506;0.03321459889411926
0.003588332474215284;0.0035905838012695312
0.009791352178863611;0.010067969560623169
0.002291419847195759;0.0022917091846466064
0.0032394356922987493;0.0033507049083709717
0.0006238129103089763;0.0006246566772460938
0.0038998432300546655;0.0039784908294677734
0.012658776380428493;0.012884795665740967
0.0005062720875805006;0.0005064010620117188
0.003644766675914643;0.0036459267139434814
0.004524896664255003;0.004536658525466919
0.010133882686241368;0.010151892900466919
0.003392245777874543;0.003394097089767456
0.0037143431199942343;0.0037250816822052
0.002370276320397586;0.0023727715015411377
0.006084612217775448;0.006160765886306763
0.013337062994347762;0.013373404741287231
0.0029602423314160917;0.0029725730419158936
0.0016993929236270313;0.0016965866088867188
0.0020639418843012903;0.0020637810230255127
0.0030126395272534593;0.0030584633350372314
0.014375798961901548;0.014559775590896606
0.018226719342438115;0.018479377031326294
0.022352714924529834;0.022718459367752075
0.011813053828667092;0.012196779251098633
0.0021530632903868302;0.0022847354412078857
0.012754021286418277;0.012764006853103638
0.0034085886697432857;0.0034208595752716064
0.0020979655061427534;0.0020981132984161377


==> data/appendices/scatter/cifar10-a-adversarial-strong.csv <==
True Distance;Estimated Distance
0.0007843683620845641;0.0007848739624023438
0.01799887393315702;0.01984274387359619
0.007910828689029521;0.007978320121765137
0.010532536753048655;0.010569095611572266
0.0024131649589431313;0.00241653248667717
0.002494063565627876;0.0025134384632110596
0.001631954823785078;0.0016486644744873047
0.005264640061546164;0.005275040864944458
0.007484797910024276;0.007485389709472656
0.01242715160359323;0.012494000606238842
0.0059469411368394355;0.0059681236743927
0.002579323050888809;0.0026742517948150635
0.01706337515839212;0.01718825101852417
0.005137001088755933;0.005219250917434692
0.013079187553388626;0.013274475932121277
0.006642562365334974;0.006755173206329346
0.006444461703199164;0.006458252668380737
0.004447717245843988;0.0044488608837127686
0.0026089520241823778;0.0026083290576934814
0.030539340707932298;0.03121676854789257
0.002183206979675241;0.0021873414516448975
0.007851804962272217;0.007898658514022827
0.008673536306584254;0.00871153175830841
0.0024566685194762562;0.0024566948413848877
0.0032024985455686122;0.003292769193649292
0.0015051546215459383;0.001517951488494873
0.0030351646760193376;0.003037482500076294
0.006524824286371851;0.006714880466461182
0.02216418680077814;0.022596776485443115
0.005149147551197777;0.005239889025688171
0.008160252857652515;0.0081595778465271
0.004692462594313382;0.004694700241088867
0.010331481574053591;0.010331183671951294
0.01109506192043635;0.011224240064620972
0.004954102208035421;0.00500255823135376
0.0031266464553496567;0.003218919038772583
0.000118254865549418;0.000118255615234375
0.009062663029658033;0.009146124124526978
0.006920162116597706;0.006992742419242859
0.005916814979253928;0.005920380353927612
0.009563576836165837;0.00962260365486145
0.004230747666657176;0.004229515790939331
0.0002897588062771472;0.000296175479888916
0.006809844493574979;0.006810218095779419
0.008796072308639494;0.008879289031028748
0.022319825199760262;0.022516578435897827
0.00889136162001002;0.008954048156738281
0.005005523664753792;0.005010634660720825
0.009300263929977761;0.009608626365661621
0.0020441997075099634;0.0020623356103897095
0.004436986880505113;0.0044393837451934814
0.013247133110278768;0.013379119336605072
0.009669830639257786;0.00985226035118103
0.008557909701866175;0.008652687072753906
0.002022728320934289;0.00202372670173645
0.0014914610429144146;0.001491546630859375
0.011845450264275068;0.01202511414885521
0.013383003106320552;0.01339152455329895
0.0011502145501329636;0.0011568069458007812
0.011788802178160843;0.01183757558465004
0.0022943658323365114;0.002297341823577881
0.004361459576545556;0.004411488771438599
0.003067458315738143;0.00307619571685791
0.00017916912195840197;0.000179290771484375
0.00994767271059838;0.009982138872146606
0.000105748537180269;0.00010585784912109375
0.01750268495740085;0.017568618059158325
0.0017001040588640148;0.0017156898975372314
0.0020064064709269746;0.0020065605640411377
0.0004978420876243866;0.00049591064453125
0.006142432438202279;0.00617431104183197
0.021861157812033252;0.0218963623046875
0.008774918721258573;0.008973419666290283
0.008855592132645236;0.008959885686635971
0.0004235812473066764;0.0004284903407096863
0.008409394678380483;0.008420944213867188
0.004400199987954446;0.0044002532958984375
0.006441593116384566;0.006464973092079163
0.02802829717056358;0.02946534752845764
0.0008996108561316791;0.0009077191352844238
0.0003288733081332556;0.00032901763916015625
0.0005358863703555118;0.0005483031272888184
0.004548159829299287;0.004566162824630737
0.0024930118050693565;0.0024938881397247314
0.005864407083414127;0.005863219499588013
0.02122302899115402;0.021675467491149902
0.0024234809729240902;0.002424269914627075
0.0017440659996786428;0.001743316650390625
0.0024429506163185523;0.0024433434009552
0.0001840247417751871;0.00018867850303649902
0.009314995840522722;0.009338617324829102
0.03068550006869864;0.031134411692619324
0.018152841684084927;0.018455147743225098
0.0027976023648059295;0.0028160512447357178
0.010601574867698426;0.01066577434539795
0.002253234902845265;0.0022497177124023438
0.002917825941055528;0.0029173195362091064
0.0070033663719563065;0.0070934295654296875
0.006465739677562391;0.006476402282714844
0.008121007913005004;0.008130073547363281
0.0085373650691964;0.008817553520202637
0.00591944912837445;0.0060800909996032715
0.004942143527483627;0.004941970109939575
0.0018163278797498432;0.0018166899681091309
0.0004041477337866618;0.00040525197982788086
0.00918741313084813;0.00934717059135437
0.004038840336775889;0.004078090190887451
0.012607650358263016;0.012764781713485718
0.027957242425030497;0.028211146593093872
0.007289858735747468;0.00733552873134613
0.0050301985551217095;0.0050373375415802
0.002058451260756086;0.0020589828491210938
0.0012778604726262704;0.001287907361984253
0.01882069228543821;0.018968097865581512
0.005821320829797772;0.005822211503982544
0.01051357689950225;0.010655611753463745
0.007471130517406677;0.007572978734970093
0.031295971012518485;0.03173375129699707
0.006098778133484961;0.006125390529632568
0.002855844723863413;0.0028954744338989258
0.016552261864844226;0.017193883657455444
0.004999367581842764;0.005059421062469482
0.015208779604668772;0.015429556369781494
0.006943461151084195;0.007033586502075195
0.01636382460161434;0.0183718204498291
0.011240161732138364;0.01148945838212967
0.012615153828324392;0.012680470943450928
0.010164324645265429;0.010210379958152771
0.0005196011215406057;0.0005252659320831299
0.013577451215417835;0.013663321733474731
0.009543862965571751;0.009849131107330322
0.001466343110880616;0.0014753341674804688
0.00599453179931527;0.006070144474506378
0.003930706627825918;0.003932923078536987
0.00040572920696671944;0.0004062652587890625
0.010005235509495653;0.010010510683059692
0.014242299720325617;0.014336884021759033
0.0020167210970725292;0.0020365118980407715
0.005309593739954132;0.0053214430809021
0.009889808295358906;0.01012471318244934
0.004660145484481565;0.004659682512283325
0.015954562277281998;0.016031861305236816
0.013312480494932801;0.013589441776275635
0.004992584477957919;0.0050068199634552
0.014895377419943779;0.014913588762283325
0.0016255199805899371;0.001621246337890625
0.00522873915274905;0.005231887102127075
0.002106241521158135;0.0021193623542785645
0.0035552888303963435;0.0035553276538848877
0.003881558173797134;0.003881484270095825
0.00484415138699989;0.004870891571044922
0.009236220314258638;0.009379446506500244
0.0021858273033528034;0.002186805009841919
0.005813583790810927;0.005907714366912842
0.010668987174622627;0.010743975639343262
0.02003961121906512;0.020191967487335205
0.010115730675749342;0.010208159685134888
0.0018327754806284023;0.0018301010131835938
0.001721284022685625;0.0017222166061401367
0.017887528257066493;0.01870313286781311
0.002281768011985262;0.0022821128368377686
0.00900330299652108;0.00921890139579773
0.005432239871628972;0.005436927080154419
0.0021547433604431217;0.0021740496158599854
0.0021586671831052904;0.0021590590476989746
0.0037729552357386683;0.0037821531295776367
0.003424522436100181;0.003430396318435669
0.002163900447763964;0.002167731523513794
0.010421408991412693;0.010543793439865112
0.0025594256572135728;0.002569228410720825
0.008766103524457797;0.008766204118728638
0.003641927661650124;0.0036690235137939453
0.006515257227791469;0.006528288125991821
0.0012116152681284067;0.0012109875679016113
0.006379747337966105;0.006458312273025513
0.0038106460544056735;0.0038533657789230347
0.006518817795529333;0.006554692983627319
0.010133662862432394;0.01018458604812622
0.00020430558122332804;0.0001983642578125
0.001117338069940762;0.001117706298828125
0.0016474069312032965;0.0016502737998962402
0.010610664392123215;0.010932743549346924
0.008315606391168778;0.008377090096473694
0.0004266010250891536;0.0004318356513977051
0.0016514373678308445;0.001651763916015625
0.005986338681776491;0.0060163140296936035
0.0003204477904048226;0.00032079219818115234
0.016359711548232927;0.017046630382537842
0.010171201373435497;0.010258018970489502
0.0007516101852464219;0.0007476806640625
0.025664642879407087;0.02573108673095703
0.009097602548064129;0.00910872220993042
0.008772277737161362;0.008799493312835693
0.0013637098381153456;0.001374572515487671
0.018712047073362714;0.019449159502983093
0.009003074477947565;0.009025603532791138
0.0034477621503536727;0.0034957826137542725
0.0035790078448545075;0.0035872459411621094
0.007496928888296309;0.007594048976898193
0.004405535608668244;0.004414588212966919
0.006548915396499513;0.006562262773513794
0.0018658115235930298;0.0018663406372070312
0.008079569166528494;0.008197501301765442
0.002600875111852507;0.0026253610849380493
0.010546516378455516;0.010631799697875977
0.008903126980823356;0.008919745683670044
0.0011502551935380077;0.0011539459228515625
0.003007170194625591;0.0030088722705841064
0.019317506044538527;0.02020379900932312
0.011178673363514796;0.01133863627910614
0.00677739797268845;0.006890060380101204
0.006187423410239412;0.006188333034515381
0.0041513705861711495;0.0041532814502716064
0.0005320558177760475;0.000530242919921875
0.005326401348684409;0.005325257778167725
0.007615130375899417;0.007632195949554443
0.0013747519366684368;0.0013751983642578125
0.03473079211169979;0.03611674904823303
0.0038650486465694805;0.003920555114746094
0.0056690212021051345;0.005802750587463379
0.0037457315271453564;0.0037451088428497314
0.00041041505112797807;0.0004100799560546875
0.002506872340276542;0.0025091469287872314
0.004344152675713226;0.0045185089111328125
0.005994039356999504;0.006029888987541199
0.007530956263210426;0.0075988322496414185
0.005016304972638032;0.005056202411651611
0.0031057598767847794;0.0031147301197052
0.0031789770003825537;0.0031929314136505127
0.025291737434375794;0.02557062916457653
0.009665390414545989;0.009733587503433228
0.01762025126573306;0.01805204153060913
0.0002944792516967801;0.00029468536376953125
0.0017109920762605339;0.0017041563987731934
0.00568966337509572;0.006049633026123047
0.005110217035259241;0.005115509033203125
0.008891889023283483;0.008929193019866943
0.00521043883956569;0.005218535661697388
0.02281060681462116;0.02324393391609192
0.020694133959209948;0.02092483639717102
0.0049341503906295235;0.005025982856750488
0.0019994189165466253;0.0020298659801483154
0.0034163109437238275;0.0034310221672058105
0.0003888904954821213;0.00038242340087890625
0.004972583632257728;0.004998892545700073
0.003264251587384572;0.0032634735107421875
0.01858833621429859;0.018684357404708862
0.002719242877274673;0.002733170986175537
0.004848779244909485;0.004862278699874878
0.008195864390611778;0.008233815431594849
0.0010097924930986208;0.001007080078125
0.013125770960264474;0.01336434856057167
0.009412902000954888;0.009410887956619263
0.005101624209568912;0.005126982927322388
0.010602104630552446;0.010677605867385864
0.015299733357768273;0.015352308750152588
0.003640464799170808;0.0036650002002716064
0.001865174236838713;0.0018653571605682373
0.013745044034606703;0.013773977756500244
0.006789770011382594;0.006804436445236206
0.0012065283551065873;0.0012073516845703125
0.006040988981557751;0.006181895732879639
0.00819599043163703;0.008496761322021484
0.017063674115676834;0.017457306385040283
0.009913620878792374;0.009914427995681763
0.0026748028711175886;0.0027058422565460205
0.0026838673961133677;0.0026893913745880127
0.03113326495732437;0.03164157271385193
0.022767563390570917;0.024458587169647217
0.004425052140670402;0.004525810480117798
0.0026714640179145597;0.0026883184909820557
0.00023689744834523848;0.00024235248565673828
0.002845599450547907;0.0028448402881622314
0.0008178006028156837;0.0008182525634765625
0.0001126906858702917;0.00011736154556274414
0.00021097184878066404;0.0002116560935974121
0.004581527077054462;0.004590839147567749
0.00824687865629599;0.008341491222381592
0.005307656278066255;0.005308181047439575
4.5114521939987746e-05;4.57763671875e-05
0.005640339219407814;0.005846083164215088
0.0034142492051716855;0.003430694341659546
0.0038271463053144413;0.0038338005542755127
0.007551524586317965;0.007851332426071167
0.007167055645563836;0.0072081685066223145
0.0015166313063295436;0.0015291273593902588
0.024245723514556134;0.024571895599365234
0.006239528651411065;0.0062455832958221436
0.020066085308314646;0.020581550896167755
0.01392197384884924;0.014037668704986572
0.0009772324344862024;0.0009765625
0.003914690191885602;0.003914862871170044
0.0016833158833186685;0.0016952157020568848
0.013467910346914767;0.013511747121810913
0.002254241032396692;0.002266615629196167
0.006094723590932559;0.006257534027099609
0.007007137447335154;0.007075905799865723
0.0076058145962692465;0.00783449411392212
0.0031240715827916964;0.0031271278858184814
0.001787910735085503;0.0017839372158050537
0.0036082172069843935;0.0036087334156036377
0.016057597059798416;0.0161878764629364
0.005956887539629944;0.005977451801300049
0.000912787975621513;0.0009126663208007812
0.009068245562487278;0.009156040847301483
0.002051074089234124;0.002065330743789673
0.0042372362125167535;0.004242897033691406
0.0023686274855354884;0.002395413815975189
0.003464742583696578;0.0034665465354919434
0.0017391550979596068;0.001751929521560669
0.011328986617769796;0.011460989713668823
0.003038983206699515;0.003051966428756714
0.002428149791813883;0.002436310052871704
0.00449177226588871;0.004491835832595825
0.005401746749980077;0.005502596497535706
0.008834174794956965;0.008879929780960083
0.0048608318960213755;0.0048916637897491455
0.011867938931124639;0.012750983238220215
0.021288495871531476;0.0217246413230896
0.0023087250155802105;0.0023196637630462646
0.007376105483443731;0.007446020841598511
0.0038890830016753914;0.003944039344787598
0.01874129359565712;0.018851667642593384
0.01973841558205468;0.01978209614753723
0.0021079291716283345;0.0021257400512695312
0.0035476325005149544;0.0035596489906311035
0.011168089822629498;0.011350095272064209
0.011122745763312944;0.011283323168754578
0.01282882721102252;0.012905120849609375
0.00892154963790492;0.00897437334060669
0.007247156641675578;0.007300704717636108
0.0008235617279027128;0.0008252561092376709
0.00939216870564159;0.009600847959518433
0.014270012942642065;0.01456385850906372
0.0012289822021928317;0.0012331008911132812
0.0066027952050627964;0.006774183362722397
0.0041718038337406746;0.004176020622253418
5.372471515348095e-05;5.435943603515625e-05
0.003049994885005355;0.0030536651611328125
0.002830751117077346;0.0028485357761383057
0.00714303115754374;0.0072987074963748455
0.004535601961250865;0.004549652338027954
0.0008440996644254908;0.0008476376533508301
0.012172241753793578;0.012368680909276009
0.0004681538958098473;0.000469207763671875
0.005237788075135107;0.00534975528717041
0.0031392561455635118;0.003147631883621216
0.00793210763462228;0.007958441972732544
0.013390559716524843;0.013394385576248169
0.00507263349200407;0.005123496055603027
0.009631728714949125;0.009633064270019531
0.00019791984620706076;0.0001983642578125
0.012907793310894821;0.012966185808181763
0.008286755741603919;0.008361369371414185
0.0012971069462488544;0.0013108551502227783
0.005285629003469609;0.005314648151397705
0.010193521795709953;0.010493993759155273
0.008073687431610391;0.008136868476867676
0.005109359926394733;0.005109727382659912
0.0032718786048429216;0.0032796263694763184
0.00037724218850629187;0.00037288665771484375
0.002008148055457157;0.0020157694816589355
0.00280244640607343;0.0028648972511291504
0.01027111747473637;0.011045783758163452
0.0011904987663408665;0.0011844635009765625
0.014116568309770094;0.014189839363098145
0.011128963027656938;0.011150389909744263
0.0027952617006096765;0.002812683582305908
0.0012064937265189243;0.0012152493000030518
0.01065442739282772;0.010702162981033325
0.0014791051546992702;0.0014829635620117188
0.0040700637758459505;0.0040846168994903564
0.009973371730766395;0.010109871625900269
0.00099723512730195;0.0009975433349609375
0.006334722689200327;0.006373614072799683
0.0013042352974983466;0.0013017654418945312
0.003663771678799;0.003675997257232666
0.02343362491796583;0.023722171783447266
0.007475378932992078;0.0074777305126190186
0.005929062398455139;0.006144523620605469
0.01463160460989662;0.014633774757385254
0.0053682167955212984;0.005403459072113037
0.002283832805538345;0.0022888481616973877
0.0045103064938807405;0.004621773958206177
0.0011474991702278105;0.0011472702026367188
0.014652349486787949;0.014865368604660034
0.0021899655278477532;0.0021896660327911377
0.016802573465422098;0.01717168092727661
0.002950814367964722;0.002979189157485962
0.008843062968745513;0.008855849504470825
0.00228572664526969;0.002287343144416809
0.0032545873755601556;0.0033318698406219482
0.004165500414178559;0.004204690456390381
6.93276030655983e-05;6.961822509765625e-05
0.013059087243810894;0.013091117143630981
0.004819801308414104;0.004876166582107544
0.008273754597176714;0.008309900760650635
0.019270448498057022;0.01940348744392395
0.01673461865347669;0.017047405242919922
0.010694150216797973;0.010693825781345367
0.0010002980795444179;0.0010013580322265625
0.020199619936495772;0.02062976360321045
0.010533707603826487;0.010544720105826855
0.0009101794417360694;0.0009107589721679688
0.005518261427791962;0.0055189430713653564
0.006511934976387573;0.006523162126541138
0.0006064036398585008;0.0006153881549835205
0.009487965729042027;0.009589366614818573
0.01614594608799749;0.01640227437019348
0.011068403637891123;0.01108744740486145
0.001200166535727873;0.0012006759643554688
0.009875904812678396;0.009875237941741943
0.007546497852105647;0.007590293884277344
0.0014638507826528792;0.0014619827270507812
0.021344296457189625;0.021724656224250793
0.0070734119043100825;0.007075309753417969
0.005529091197664697;0.00556337833404541
0.0033843861861880243;0.0034083127975463867
0.00010420426081950222;0.0001049041748046875
9.719652532482231e-05;0.00010132789611816406
0.009280569989120845;0.009435638785362244
0.012365138275033504;0.012679040431976318
7.622688000594436e-05;7.62939453125e-05
0.0011879268806409872;0.0011873245239257812
0.001079140506727535;0.0010859966278076172
0.009057456728869831;0.009119153022766113
0.004241605827430865;0.004250556230545044
0.009609654890912443;0.009693175554275513
0.0009193992014399584;0.0009212493896484375
0.004743938033295354;0.004790961742401123
0.005572803812143575;0.005630401894450188
0.012470569999139975;0.012541800737380981
0.007404296085548207;0.0075133442878723145
0.001290353676035083;0.0012903213500976562
0.006575516272041172;0.006577491760253906
0.010588322552549639;0.010769158601760864
0.0014830812635284044;0.0014835000038146973
0.024726616854265405;0.02522909641265869
0.0023596203077910724;0.0023603737354278564
0.004233957443456363;0.004286289215087891
0.013412667803596665;0.013580083847045898
0.007447047369534622;0.007529556751251221
0.00657970061516686;0.006671197712421417
0.0029470970774935937;0.0029468834400177
0.008668135668647966;0.008732795715332031
0.012829580683737041;0.01291683316230774
0.008677960257806082;0.008706718683242798
0.006590045738207563;0.00664520263671875
0.00647070464851798;0.006524890661239624
0.011401272531787642;0.011480242013931274
0.0005560362321093674;0.0005634129047393799
0.009016954382056365;0.009127974510192871
0.014039113902540363;0.014311492443084717
0.0023251451140410308;0.002324134111404419
0.01705621310534936;0.017190545797348022
0.002845734170911787;0.002846330404281616
0.01962375424548152;0.02004915475845337
0.013748544759635623;0.01381877064704895
0.023442969972044023;0.02346639335155487
0.011592689134444892;0.011828228831291199
0.02437089644668456;0.02577880024909973
0.00766838263509624;0.007690459489822388
0.020142093503503808;0.02018401026725769
0.009973714434804586;0.01006348431110382
0.012323235962219632;0.012708723545074463
0.0010483414489114839;0.0010490119457244873
0.0032613241824434053;0.0032606422901153564
0.017520880364981437;0.01772145926952362
0.017901540930002516;0.018163934350013733
0.0046780422698552765;0.004704505205154419
0.00385677718161675;0.0040261149406433105
0.002804769317281121;0.002805739641189575
0.0026988335790520115;0.0027226805686950684
0.0029347316739695367;0.0029478073120117188
0.007888696614622132;0.007928431034088135
0.002218029681676663;0.002221137285232544
0.006900210037510262;0.007011689245700836
0.0006847855385131317;0.0006856322288513184
0.014126379595882664;0.014201194047927856
0.0007731312651061999;0.000782012939453125
0.007817278515958032;0.007891371846199036
0.0013048325702104172;0.0013055801391601562
0.008879988379276027;0.008966684341430664
0.009514942706557524;0.009816855192184448
0.006064874855798662;0.0060644447803497314
0.014905993694686646;0.01493266224861145
0.014496518937902778;0.014539569616317749
0.0002909169122678778;0.00029277801513671875
0.0029472956622848233;0.0029813051223754883
0.003401920911380441;0.0034065544605255127
0.007433890286538675;0.007485419511795044
0.0029845651809718636;0.0030057132244110107
0.0028118786612784494;0.002813369035720825
0.0045224339245621996;0.004527032375335693
0.015903849884580466;0.01602979004383087
0.0007996683195051322;0.00080069899559021
9.013781654421483e-06;9.5367431640625e-06
0.010598285760920808;0.01059916615486145
0.0003735658066432239;0.0003800690174102783
0.007844914335413762;0.008067488670349121
0.004426262452445368;0.004456818103790283
0.0034034880905115875;0.003411322832107544
0.0012258487586662731;0.0012216567993164062
0.003075650932802734;0.00307658314704895
0.009432408164128016;0.009444266557693481
0.004848453356265994;0.004853278398513794
0.019148242573472522;0.019840583205223083
0.0071427042412979605;0.0071554481983184814
0.008013040522025373;0.00807201862335205
0.009426727436974472;0.009491167962551117
0.01111413934329956;0.011211693286895752
0.017174381302329685;0.01764407753944397
0.009189355090282776;0.009525224566459656
0.012172209964045983;0.01247599720954895
0.01225481789504632;0.012562453746795654
0.006991228754827939;0.007191210985183716
0.012262793441371095;0.012639015913009644
0.013639680491288182;0.014091812074184418
0.0021887678504134587;0.002196401357650757
0.0036889397199700302;0.0037109851837158203
0.008359894860118266;0.008374214172363281
0.0149291196540577;0.01523037999868393
0.00011320772355689703;0.00011348724365234375
0.0016592749756204036;0.0016696155071258545
0.0031878894469337367;0.0032034218311309814
0.0005259402915529943;0.0005316734313964844
0.01444879010429922;0.014644503593444824
0.007403737294183005;0.007452413439750671
0.0005769874678645342;0.0005825161933898926
0.02270706403371712;0.02357136830687523
0.0021273921186715965;0.0021585822105407715
0.030218727664285273;0.031624943017959595
0.006921357213603683;0.006920844316482544
0.028089683397378922;0.028760850429534912
0.003907769222224998;0.003938466310501099
0.0142111311950266;0.014302043244242668
0.0014974180243825022;0.0014982223510742188
0.002081756057915813;0.002087622880935669
0.007901726692758794;0.007939338684082031
0.005845059359184542;0.005884826183319092
0.013454783953105828;0.013490617275238037
0.0008246430143719401;0.000823974609375
0.0026235353552732767;0.002622559666633606
0.009593582726782348;0.009593039751052856
0.0012059573358393352;0.0012157559394836426
0.01581287396661396;0.017041295766830444
0.017397791313030212;0.01741698384284973
0.0012843639933711763;0.0012922286987304688
0.0002700336532511011;0.00027057528495788574
0.010232130152850395;0.010251492261886597
0.0036940508196536773;0.003786921501159668
7.982437036060578e-05;8.0108642578125e-05
0.022907196573045647;0.024174034595489502
0.007368358883463354;0.0074346959590911865
0.0007923062383730525;0.0007925033569335938
0.010023174590029514;0.010062158107757568
0.0012798460502936658;0.0012800097465515137
0.0108294344561698;0.010856658220291138
0.0013158193781754868;0.0013160258531570435
0.025381348502021252;0.02565312385559082
0.0247861745718865;0.02580013871192932
0.019768955986289544;0.020220816135406494
0.004519317579110179;0.004555106163024902
0.0011648533374320701;0.0011644363403320312
0.018205245385170182;0.018464595079421997
0.004400456512621421;0.004406958818435669
0.00650497999406512;0.006704926490783691
0.009773621837174505;0.00994059443473816
0.006079819314277356;0.00611463189125061
0.008949935810413959;0.00896233320236206
0.0018715783993720901;0.0018720626831054688
0.022462005418255306;0.022692888975143433
0.007372481368424519;0.007443368434906006
0.0081247832277973;0.008130013942718506
0.010266097458084794;0.010373145341873169
0.007837808010156332;0.007864624261856079
0.0027445791605663623;0.00274541974067688
0.0029497850140277186;0.0029557645320892334
0.0004998546047532709;0.000499725341796875
0.0012536610156395347;0.0012671053409576416
0.018844304146478308;0.020872026681900024
0.003467466420494761;0.0034656822681427
0.011102537262650062;0.011308938264846802
0.007188140944478999;0.007195502519607544
0.011371545675984552;0.011440932750701904
0.010093077523356574;0.010344147682189941
0.009581664938806626;0.009886860847473145
0.009113182263972426;0.009119659662246704
0.011246060366552806;0.011335909366607666
0.011069278602609787;0.011128246784210205
0.00023470306895591306;0.00023877620697021484
0.020467205479655293;0.020803406834602356
0.0048066973365348264;0.004823148250579834
0.004417284757261447;0.004429847002029419
0.00553330014081067;0.005607634782791138
0.007280030424814384;0.007377065718173981
0.0020962602543889283;0.0021076500415802
0.004100037152477581;0.0040998756885528564
0.010695687613408498;0.010824322700500488
0.0012771524950221489;0.001283884048461914
0.004192250242099793;0.004232078790664673
0.018044724330004785;0.018543124198913574
0.0012051638178579864;0.0012035369873046875
0.015139660456606762;0.015409231185913086
0.005653757940976515;0.0056639015674591064
0.02443800456344853;0.024773359298706055
0.014524558545420008;0.014686539769172668
0.001962864044362522;0.0019802749156951904
0.002236567998733757;0.00223734974861145
0.0006250393689612441;0.0006331503391265869
0.000681154329045459;0.0006818771362304688
0.001909879465887888;0.0019282102584838867
0.001990134695590739;0.0019981861114501953
0.007455640391915525;0.007867515087127686
0.0032341544109360533;0.0032463371753692627
0.0036259164599204115;0.003678351640701294
0.005087373422514961;0.005105912685394287
0.0009892785069155119;0.0009898543357849121
0.0014971742707817614;0.0015001296997070312
0.019611083248676078;0.019785284996032715
0.0021840736176937246;0.0021848976612091064
0.005898486870121037;0.00596773624420166
0.013590416604927515;0.013696759939193726
0.016908748398135606;0.017195433378219604
0.0064264984783962645;0.006483197212219238
0.02067068178307669;0.020681321620941162
0.0014763203221892763;0.0014772415161132812
0.0013479095310589522;0.0013681650161743164
0.01206984876637284;0.0120868980884552
0.0024894501151757078;0.002503424882888794
0.009822667725805333;0.010216832160949707
0.004664647471934088;0.004663228988647461
0.00965522671662125;0.009694680571556091
0.006268430502728771;0.006282836198806763
0.0088288868721779;0.009690612554550171
0.01573676527251452;0.016147524118423462
0.003068945599230816;0.0031191743910312653
0.002132231803971513;0.002134352922439575
0.0027817893532296424;0.002782851457595825
0.016855417262710184;0.01727360486984253
0.002695632186721601;0.0026970207691192627
0.0069095598912878925;0.006908446550369263
0.01149500647884997;0.011532247066497803
0.004592411024028527;0.004601508378982544
0.007764110431030881;0.007815085351467133
0.01106758719686073;0.011104360222816467
0.00044579431907541784;0.00044208765029907227
0.012647329771261791;0.013164766132831573
0.02405073950608048;0.024208098649978638
0.0025775540529803325;0.0025778114795684814
0.013315578517412894;0.01362428069114685
0.0002250901227975221;0.000225067138671875
0.007215706875840132;0.007213622331619263
0.006060262376972163;0.006104588508605957
0.0052062428382237185;0.005230963230133057
0.0019162722301803393;0.0019452422857284546
0.0007512003025868524;0.0007457733154296875
0.0011289956100564837;0.001129150390625
0.005243956015376243;0.005244225263595581
0.004289812426952395;0.004299581050872803
0.004131974298641543;0.004131346940994263
0.0005737034635847397;0.0005693435668945312
0.0029965009735261274;0.0030012428760528564
0.008367492063271713;0.008367538452148438
0.022190190620355616;0.022970527410507202
0.006314226422175688;0.0064411461353302
0.0021316128731098966;0.0021458864212036133
0.00020838883974775484;0.00020885467529296875
0.007824807446228097;0.007948815822601318
0.005143193501446326;0.005161315202713013
0.0054935854873023;0.005729734897613525
0.02649758534076099;0.027407675981521606
0.0012027525966839794;0.0012035369873046875
0.00440739200111345;0.004442751407623291
0.007279508798556149;0.007341444492340088
0.008214501143035194;0.008239448070526123
0.01262198995423125;0.012680783867835999
0.021578050961395208;0.02204960584640503
0.039049017826828965;0.03992807865142822
0.00852778176081853;0.008534461259841919
0.0079415551884705;0.007941216230392456
0.013397056883825703;0.01437273621559143
0.005475468268519031;0.005478888750076294
0.003749953877844439;0.0037536919116973877
0.023425841849109563;0.02352580428123474
0.0143142074467126;0.014366179704666138
0.002480725422803323;0.002504497766494751
0.00019679933104810025;0.00019741058349609375
0.011901275845781357;0.012415267527103424
0.002377310201542536;0.0023832619190216064
0.02240236087992904;0.022862285375595093
0.0013851426133022575;0.0013856887817382812
0.005549966246140838;0.0055921077728271484
0.006612086845454284;0.006918519735336304
8.182960283038353e-05;8.20159912109375e-05
0.0036212110039416574;0.003637343645095825
0.004473071836862563;0.004494607448577881
0.005330949343066938;0.0053559839725494385
0.005005894933764382;0.0054146647453308105
0.009377793816693535;0.009379416704177856
0.0046847429936419695;0.004700690507888794
0.0063300095445686985;0.006375342607498169
0.008013735579298312;0.008036643266677856
0.0018345659571518402;0.001839280128479004
0.01693268694077835;0.017303943634033203
0.0031403807774006056;0.0031498968601226807
0.008860470583154697;0.00886911153793335
0.008241932665613289;0.008310794830322266
0.0035564753877359214;0.003560096025466919
0.005253366483129074;0.005262404680252075
0.023298802287523384;0.023417502641677856
0.0055582067986526046;0.005587577819824219
0.02387961096405392;0.025124967098236084
0.002948259943006848;0.0030047595500946045
0.006085233001108672;0.006156638264656067
0.013844804494341294;0.013986818492412567
0.0072696899404601665;0.007524728775024414
0.015487031971031118;0.016138911247253418
0.006239915683608796;0.006238967180252075
0.011734529426094624;0.012310832738876343
0.010444174150518001;0.010489493608474731
0.0037159463501316436;0.0037155449390411377
0.0035609533815154338;0.003597438335418701
0.009555821416143308;0.009579688310623169
0.004012141685154637;0.004053860902786255
0.0025379911854487842;0.002555549144744873
0.0017292309798007742;0.00173187255859375
0.01120581094729011;0.011206656694412231
0.010401233984495696;0.010404616594314575
0.01372088333909038;0.01392538845539093
0.00400145659407272;0.004001647233963013
0.0017232405113883802;0.0017413496971130371
0.0006665467309858236;0.0006666183471679688
0.006021762908932381;0.00604248046875
0.013231042431783854;0.013273268938064575
0.006186195244478271;0.006348162889480591
0.001825144337716222;0.0018271803855895996
0.00770324897978567;0.00776219367980957
0.008026611151503016;0.008037596940994263
0.021558985989243926;0.021858833730220795
0.0029968401701980147;0.0030245929956436157
0.0025535908317601904;0.0025603175163269043
0.004240115055756294;0.004294753074645996
0.0038535687212483756;0.0038982629776000977
0.0003084522840425132;0.0003122091293334961
0.0026919055158850904;0.002718985080718994
0.012343728965892644;0.012352555990219116
0.03946537262604767;0.04057374596595764
0.00866011339998842;0.008677482604980469
0.003304642570661794;0.0034068524837493896
0.009396793438193312;0.009517133235931396
0.004018919199250131;0.004021674394607544
0.009074043440392155;0.009314894676208496
0.010815410429789618;0.011127501726150513
0.006435636981096004;0.006542325019836426
0.01244098327447638;0.012601688504219055
0.02173255388546441;0.02199695259332657
0.004234452437557934;0.004236131906509399
0.006473921776410497;0.006530061364173889
0.0007592713369775554;0.0007600784301757812
0.004492844538537852;0.004513770341873169
0.006368642569215359;0.006553828716278076
0.005804017122603588;0.005889967083930969
0.0007658675556185681;0.000766754150390625
0.005052908253107136;0.005093753337860107
0.010509821810883611;0.010540992021560669
0.006687960385630849;0.006910800933837891
0.012882026343807996;0.013240307569503784
0.002835497645004657;0.002868831157684326
0.0030244991838598856;0.0030434727668762207
0.003717729271670351;0.0037874579429626465
0.005014806595586482;0.005073487758636475
0.010103697063803844;0.010228097438812256
0.038941929805242095;0.0413762629032135
0.000832680277170267;0.00083160400390625
0.029397230020473095;0.031628042459487915
0.005046395077418277;0.00507257878780365
0.01305379939824781;0.013084322214126587
0.0003904550085534712;0.00038623809814453125
0.00245873585391729;0.0024605095386505127
0.007514591301452876;0.007524430751800537
0.013512401430807756;0.0136432945728302
0.007179231238937107;0.007189452648162842
0.01503517160954282;0.015045195817947388
0.0021891626198177836;0.00219157338142395
0.011465378595669543;0.011626377701759338
3.4723226633203137e-05;3.832578659057617e-05
0.012636170733931213;0.012836933135986328
0.02453606967883933;0.024879127740859985
0.00981318027725888;0.010440170764923096
0.003903505117264953;0.0039038360118865967
0.015781064600715888;0.015952348709106445
0.03952856966395757;0.03998464345932007
0.002142672205285906;0.002163827419281006
0.007405691550510984;0.007540419697761536
0.005039732573084848;0.00514771044254303
0.0012324028093644796;0.0012369155883789062
0.006332364324260725;0.00636523962020874
0.008118702816538394;0.00820547342300415
0.0008668296251412621;0.0008774995803833008
0.008135851089315997;0.008187532424926758
0.009356422421739608;0.009491115808486938
0.01150110386280992;0.011645078659057617
0.0031595985899957363;0.0032047927379608154
0.01914772711209791;0.019207030534744263
0.0042942261650814155;0.00429728627204895
0.013472600284127745;0.013595610857009888
0.006968356333276576;0.0069876909255981445
0.008891145385197974;0.009222090244293213
0.005230070042882801;0.0052610039710998535
0.015152596190139199;0.015473484992980957
0.010744588101732877;0.01110374927520752
0.0096298988742403;0.009640604257583618
0.00023081813601651696;0.0002307891845703125
0.0019500932782371982;0.001954793930053711
0.009863245301462775;0.009878724813461304
0.0001453972995725693;0.00015008635818958282
0.003003220752286359;0.00311964750289917
0.0018492918044172386;0.0018510818481445312
0.002320344109728537;0.002341628074645996
0.016024584826988625;0.016050279140472412
0.0038820936113454748;0.003920614719390869
0.008195679052950086;0.008221596479415894
0.019045363710477603;0.019427061080932617
0.024707071666096137;0.025270313024520874
0.013116346233206778;0.013131558895111084
0.0067963334283570554;0.006892681121826172
0.010237569707099728;0.010237723588943481
0.019734131630562524;0.019826054573059082
0.006175637444086443;0.006257891654968262
0.004076488416500173;0.004112571477890015
0.0069256490507084096;0.00696757435798645
0.02102438078907734;0.021295547485351562
0.003102040058132825;0.003102332353591919
0.0067465379686498465;0.006810605525970459
0.001742845024525502;0.0017452239990234375
0.016205250913899773;0.016311675310134888
0.008513523153118917;0.008627817034721375
0.005295403308546179;0.005315512418746948
0.01113422151078487;0.011324360966682434
0.011681972539574951;0.011714965105056763
0.012680681296515485;0.012692481279373169
0.013010104663509998;0.014127939939498901
0.004034886886763785;0.004043608903884888
0.00071038724165136;0.0007123947143554688
0.0005464840452630835;0.0005445480346679688
0.005474270391632131;0.005544185638427734
0.0001674219116926467;0.00017380714416503906
0.0037783347444366724;0.0037793517112731934
0.0128367697199232;0.012859374284744263
0.000475123185378158;0.00047588348388671875
0.0016283141627000176;0.0016279220581054688
0.006319271865388435;0.0063696205615997314
0.007052906454512597;0.007107764482498169
0.0002461048716874315;0.00024700164794921875
0.010641862661518854;0.011105656623840332
0.02454492077106889;0.025508463382720947
0.006694651768032989;0.006695777177810669
0.012177242415274856;0.012215644121170044
0.019220347568079273;0.019389331340789795
0.0001563291430765431;0.00016203522682189941
0.015051886683095705;0.015402615070343018
0.011630067805205901;0.01175488531589508
0.0009962933119612807;0.0009917616844177246
0.006050715483648655;0.006096236407756805
0.010443706493457506;0.010547444224357605
0.0006250970463870672;0.0006256103515625
0.0043675232357547585;0.004389747977256775
0.003815791412477446;0.0038147270679473877
0.00562461409664529;0.005669519305229187
0.003660118509627283;0.003665417432785034
0.0034399099971213114;0.003455907106399536
0.009818448023245078;0.009863317012786865
0.007315679444875618;0.007391020655632019
0.0011401945574904585;0.0011425018310546875
0.0012685568337473655;0.0012692809104919434
0.0012250279974287664;0.00122833251953125
0.013472913361251011;0.014109134674072266
0.014963273883457945;0.015268504619598389
0.008339255278614338;0.00840851292014122
0.0032584032024702654;0.0032730400562286377
0.007530851020890731;0.007596619427204132
0.0005118877327019979;0.0005102157592773438
0.011023830812813228;0.011034995317459106
0.008665737871423766;0.008934110403060913
0.00021548212277494117;0.0002155303955078125
0.0044715763440033125;0.004542291164398193
0.02047705924336416;0.020567186176776886
0.0017674104504692117;0.0017839670181274414
0.01848238971627869;0.018717318773269653
0.013584032665384181;0.013788729906082153
0.007129178716736928;0.007157266139984131
0.01243635859874648;0.012535512447357178
0.003012160242707464;0.00301554799079895
0.003129084691936618;0.003153756260871887
0.0043198257349638895;0.0043201744556427
0.006461627564032753;0.006460517644882202
0.0038991756155079167;0.003899604082107544
0.006942899045831841;0.006942778825759888
0.0012690161148575687;0.0012674331665039062
0.0019295722342792694;0.0019292831420898438
0.010390121256724866;0.010877251625061035
0.006080485188006529;0.006084471940994263
0.008185969270122499;0.008290320634841919
0.0027326315808914076;0.0027595162391662598
0.002079322223497907;0.0020790398120880127
0.010295690436418353;0.010691642761230469
0.003951542222239838;0.0039511024951934814
0.00837018022514322;0.008372277021408081
0.011447290894030666;0.011452704668045044
0.0046581499723622145;0.004657119512557983
0.0072397007774859315;0.007343366742134094
0.0009255245368488935;0.0009260177612304688
0.008448071250968475;0.008459031581878662
0.002417609388252159;0.0024175941944122314
0.005849988511942375;0.0059812963008880615
0.005332554932341877;0.005338698625564575
0.013436194588477569;0.013634681701660156
0.004376007971385979;0.004409819841384888
0.0022189282469328333;0.002248704433441162
0.0031882967463715845;0.003189980983734131
0.0053736985415699275;0.005378752946853638
0.0034100098655174657;0.0034199059009552
0.0039147079046468755;0.003928631544113159
0.004014358477747396;0.0041047632694244385
0.009249790841839182;0.009405165910720825
0.004261104339743027;0.0042785704135894775
0.004755996273421714;0.0047568678855896
0.0023769039685734425;0.0023765861988067627
0.019745482031938762;0.01998889446258545
0.0043028563081842245;0.004309490323066711
0.0013588557981697696;0.0013591647148132324
0.0018540255416309472;0.0018568038940429688
0.007225599073790969;0.007304370403289795
0.025381080335471772;0.025616228580474854
0.0024452172870873816;0.0024615004658699036
0.00022187809645559964;0.00022220611572265625
0.004066188433019138;0.004062622785568237
0.0004398959006208647;0.0004405975341796875
0.0031898825873628825;0.003212064504623413
0.0016522540443809194;0.0016536712646484375
0.015986520850879163;0.016034692525863647
0.008553565931637832;0.008663296699523926
0.003080450734550639;0.0030861198902130127
0.01032596899460227;0.010341674089431763
0.0058128876274479;0.005828857421875
0.0015477905832200023;0.0015554428100585938
0.005692420613828469;0.0057087242603302
0.012759408641578505;0.012869775295257568
0.0019146573063260847;0.00191497802734375
0.006469544581178235;0.006594270467758179
0.01762316589827603;0.017744243144989014
0.0010393675975420393;0.0010409951210021973
0.0033269045193011133;0.0033499598503112793
0.004321412696565429;0.004323989152908325
0.0012173110594029893;0.0012177824974060059
0.005615095235743259;0.005682848393917084
0.007600151944114952;0.007599860429763794
0.00019548515990883513;0.000194549560546875
0.0028455799233440553;0.002864241600036621
0.0020756929578494812;0.002076178789138794
0.0033862784878383274;0.0034730732440948486
0.0014568517829560413;0.0014718174934387207
0.034183980671280735;0.03493201732635498
0.00590637718166064;0.005912810564041138
0.008901041338610704;0.009143292903900146
0.01960930537225759;0.021913349628448486
0.0007385788034891693;0.0007381439208984375
0.011101028785912568;0.011178046464920044
0.009469805410160804;0.009630784392356873
4.246188620667541e-05;4.291534423828125e-05
0.005230894632454772;0.005353003740310669
0.002379196421651333;0.002397380769252777
0.004197651711066497;0.004231393337249756
0.0011414866269190583;0.0011498630046844482
0.010951398895795886;0.010951071977615356
0.002483162606031369;0.002514958381652832
0.0029404547352865646;0.0029402077198028564
0.0009564715043372383;0.0009565353393554688
0.01001436964853479;0.010182321071624756
0.009918082823884572;0.01000213623046875
0.02053064548028572;0.02075827121734619
0.00511009728765003;0.0051107704639434814
0.0017038744742890227;0.0017042160034179688
0.0019696325284885904;0.001971125602722168
0.012659348198032938;0.012724906206130981
0.008128335265617126;0.008221983909606934
0.0011006822002998843;0.0010995864868164062
0.022202960870177684;0.022410348057746887
0.00549063050654061;0.005497008562088013
0.023028032841333007;0.02416357398033142
0.001708108921172982;0.0017088651657104492
0.002932549051804952;0.0030054450035095215
0.013504545849518402;0.013575851917266846
0.006545640021439814;0.006609290838241577
0.003050151484392692;0.003073960542678833
0.027807560362622524;0.02880275249481201
0.0073529996483607885;0.00739721953868866
0.0027460854865558075;0.0027625560760498047
0.009887325360940395;0.009885817766189575
1.7770202139916057e-05;1.811981201171875e-05
0.013347648523548764;0.01344338059425354
0.01424722363044532;0.014714211225509644
0.0007207001935469311;0.0007271170616149902
0.009441003680708738;0.009441405534744263
0.006033090530587871;0.006116211414337158
0.0028059025133364804;0.0028076469898223877
0.013636816898927854;0.013794302940368652
0.0005927391012914057;0.00058746337890625
0.010899100938443606;0.011013060808181763
0.006591941458868891;0.006596595048904419
0.006691426828495481;0.006756993010640144
0.017261812207030273;0.01747339963912964
0.00838157227664938;0.00846773386001587
0.002145465564623738;0.0021467506885528564
0.0002535721681970125;0.0002582669258117676
0.02473023315309718;0.02540653944015503
0.01230279413744339;0.012571364641189575
0.001942992601635496;0.0019435882568359375
0.018660948393387004;0.019555091857910156
0.0016674293325811135;0.0016855299472808838
0.002797279313391679;0.002823352813720703
0.01266677804716023;0.012669593095779419
0.013585154497659653;0.013613641262054443
0.004014361253643803;0.004055619239807129
0.001203570435518793;0.0012036561965942383
0.011866969085433976;0.011911928653717041
0.004756794236588906;0.00483289361000061
0.008515074274805341;0.008538275957107544
0.012414293894313807;0.012418776750564575
0.005950624294837722;0.005954772233963013
0.0029618192067914443;0.0029864907264709473
0.005197334317776464;0.005208998918533325
0.028162974937792573;0.029461979866027832
0.005953688557831236;0.006006568670272827
0.006994514956826538;0.007016867399215698
0.01463442490977838;0.01480036973953247
0.008982128614514322;0.009115457534790039
0.010350021145803884;0.010391265153884888
0.008121805081101174;0.008131057024002075
0.0014133854186567044;0.0014286339282989502
0.012752694245372235;0.012754470109939575
0.002769117405012245;0.002784550189971924
0.005315782207864577;0.0053484439849853516
0.013863581892533524;0.013926535844802856
0.011626398844910672;0.01191142201423645
0.005344509163581987;0.005416691303253174
0.035536341604501996;0.03582607954740524
0.00509369870363014;0.0050983726978302
0.0007749450948556436;0.0007811784744262695
0.005712728550984274;0.005744963884353638
0.006279412920860594;0.006321936845779419
0.0014366407430872888;0.0014429092407226562
0.007489132605646512;0.0075872838497161865
0.004595060513715156;0.004671916365623474
0.0025608321825354285;0.0025720298290252686
0.019221540898832115;0.019395828247070312
0.0035351052278039443;0.003538072109222412
0.0014287189582590561;0.0014367103576660156
0.021614852978785442;0.022095710039138794
0.0014932980504230259;0.0014984607696533203
0.014949586222515203;0.014975577592849731
0.00403198628031738;0.004036933183670044
0.015042335452743133;0.015911996364593506
0.0022309115570548306;0.0022352933883666992
0.013074898197885461;0.013591676950454712
2.3067607453443742e-05;2.384185791015625e-05
0.024731850938862543;0.025242120027542114
0.010083114974091019;0.010318070650100708
0.0019635070534776053;0.001972794532775879
0.0068266237784523846;0.0069345831871032715
0.00391158108639072;0.004143029451370239
0.000736160612696257;0.0007352828979492188
0.0025790825300138548;0.0026031136512756348
0.0003966443693390965;0.0004029124975204468
0.0044365972305542845;0.004456877708435059
0.007092741096002165;0.007096320390701294
0.0013201215412041714;0.00131988525390625
0.0019107361535175044;0.0019121170043945312
0.02225374538185953;0.024597853422164917
0.014322264451529194;0.014398515224456787
0.0018470043765709378;0.0018548965454101562
0.0055551204530355286;0.005567580461502075
0.002899943766254795;0.002937793731689453
0.0016817629214221546;0.0016893744468688965
0.0177508198465696;0.01797071099281311
0.002770777731003556;0.002776801586151123
0.007541774502644972;0.007561624050140381
0.009682696614060793;0.00982731580734253
0.017372877148326995;0.017490416765213013
0.0024097431537455113;0.002449631690979004
0.00331606845743033;0.003341853618621826
0.005964303882670103;0.005979299545288086
0.002862671052973952;0.0028639137744903564
0.013090204507285258;0.013095885515213013
0.0024854101749195298;0.002485305070877075
0.005991538566847061;0.006043672561645508
0.006555671565624562;0.006555378437042236
0.004921527624189388;0.004971534013748169
0.011995472859527007;0.012006789445877075
0.0032610251708572054;0.0033206045627593994
0.011078300166712312;0.011203877627849579
0.004979850263943061;0.00500565767288208
0.008595838938394586;0.008805394172668457
0.022182118656193305;0.02302020788192749
0.008366216048162612;0.008489914238452911
0.0018601661199274442;0.001861572265625
0.00617336234555943;0.006291927769780159
0.006111633301037857;0.006138503551483154
0.0024026783020433236;0.0024122297763824463
0.03391689105093416;0.0352555513381958
0.0006106470947797114;0.0006150007247924805
0.0015568136440137117;0.0015635490417480469
0.004007662126274314;0.00400736927986145
0.003661087011544244;0.003689192235469818
0.017768260472022804;0.017821282148361206
0.007081473970018908;0.007116138935089111
0.009348786027269839;0.009370028972625732
0.0022177988436660277;0.0022144317626953125
0.0021226944277212543;0.0021171867847442627
0.00017620099641316728;0.00017642974853515625
0.003611605495511479;0.0036115944385528564
0.0001364317817319962;0.00013682246208190918
0.02021768284918979;0.020938456058502197
0.0029070316471862825;0.0028991103172302246
0.0012017616845212185;0.0012021660804748535
0.014705050663729407;0.014896482229232788
0.033638703883716925;0.03515985608100891
0.03128559383677411;0.03204745054244995
0.01208003458034124;0.01219603419303894
0.011316457286003122;0.011828064918518066
0.0009510315738224963;0.0009508132934570312
0.004612932274475987;0.004625856876373291
0.001635569347784652;0.00165635347366333
0.003959148220110823;0.003972083330154419
0.007669993376949627;0.007701992988586426
0.007558617166713965;0.007559746503829956
0.006507224160096418;0.0065069496631622314
0.010953025739566895;0.011012077331542969
0.0017974014221242103;0.0017900466918945312
0.006820695876276817;0.006963491439819336
0.010659811201287546;0.010877847671508789
0.021294937591215386;0.021616220474243164
0.003206329652892129;0.0032081902027130127
0.022996300804987213;0.023132801055908203
0.0030068906352501657;0.003036174923181534
0.0006402964567627656;0.0006408095359802246
8.043770757322315e-05;8.508563041687012e-05
0.013544265278440885;0.013629764318466187
0.003974187237818734;0.004012539982795715
0.003392758006247879;0.0034159421920776367
0.005818022354041081;0.0058203041553497314
0.006615902972737249;0.0066719939932227135
0.016921615353776297;0.01755732297897339
0.0031482153831065857;0.003157511353492737
0.003992853787552804;0.004002273082733154
0.004386522420471998;0.004396408796310425
0.002897520748062709;0.0029242783784866333
0.00476589747552003;0.0048075467348098755
0.0012826590014609995;0.0012954473495483398
0.02130315329511407;0.02167593687772751
0.007376111380979886;0.00739637017250061
0.02133229995616165;0.021629929542541504
0.0006718024743051255;0.000667572021484375
0.015560022742948034;0.015779610723257065
0.005136038217627587;0.005139380693435669
0.003100348871030888;0.0032156705856323242
0.002404738649666591;0.0024061501026153564
0.001253911599966981;0.0012569427490234375
0.005131816848788447;0.005131751298904419
0.0006836934682147057;0.0006837844848632812
0.004106923658110073;0.0041463072411715984
0.0012934074966640383;0.001300722360610962
0.006269400899972014;0.0062827467918396
0.0030788258815821934;0.0030813217163085938
0.010601876580774558;0.010765880346298218
0.025320053524962947;0.027226507663726807
0.009901793582459439;0.009946256875991821
0.006945614166870991;0.007018685340881348
0.016006883360745898;0.016246497631072998
0.0026973468049972422;0.002709418535232544
0.0038774530001022367;0.0038981735706329346
0.005757935263442566;0.005840659141540527
0.019887669710974734;0.022272437810897827
0.0017584855717181244;0.0017777979373931885
0.0035661023511727136;0.003594130277633667
0.0006578799218051453;0.0006591081619262695
0.006476549346941033;0.006476402282714844
0.018179985568070503;0.018419459462165833
0.013619395261658906;0.013713493943214417
0.028552471250287814;0.028998523950576782
0.04034282822229824;0.04047673940658569
0.0004384756264390525;0.000438690185546875
0.001577204972896615;0.0015726089477539062
0.00667891701085967;0.006682336330413818
0.005023807736716561;0.005072683095932007
0.0013624289208679806;0.0014254450798034668
0.007318329576513198;0.007377859205007553
0.0005032390550264991;0.0005068778991699219
0.0006915186075062093;0.0006923675537109375
0.006687799304480244;0.006760627031326294
0.00492386085020069;0.004956364631652832
0.0021457023777004683;0.002160489559173584
0.003681012704426889;0.0036821067333221436
0.01294930859865724;0.013114631175994873
0.00011590581149492445;0.00011539459228515625
1.9424946085884765e-06;2.8014183044433594e-06
0.0019165400608217413;0.0019168853759765625
0.011276015257039314;0.011324524879455566
0.01736823298391386;0.017609477043151855
0.0030628532078348864;0.003068864345550537
0.002877513636885783;0.002877265214920044
0.013569203859515449;0.013590842485427856
0.00445965489076861;0.004459410905838013
0.009487511892697576;0.009561777114868164
0.012483826895536466;0.012496978044509888
0.002396037054161236;0.0023994743824005127
0.009430990953152526;0.009544134140014648
0.0022056590913395882;0.0022116005420684814
0.007977833936321848;0.007985889911651611
0.00359919533881613;0.0036213696002960205
0.004590727417847546;0.0045919716358184814
0.023451316693457982;0.024856537580490112
0.02076478259769249;0.02108299732208252
0.00683245267467533;0.006833478808403015
0.0013611360202339293;0.0013749003410339355
0.003625758129303992;0.0036258697509765625
0.00832482252243354;0.008394718170166016
0.004495048251688577;0.004506051540374756
0.008619692397302143;0.009201139211654663
0.009039088611924113;0.009043723344802856
0.007852402614055854;0.00806213915348053
0.0052172005613591544;0.005254432559013367
0.002921106478048743;0.0029592514038085938
0.008484768276857842;0.008674468845129013
0.0025248385578161415;0.00252339243888855
0.003733498784824838;0.0037880241870880127
0.005426898923320718;0.0054340660572052
0.007038748878518316;0.0070476531982421875
0.002152257899257622;0.0021656304597854614
0.007123462377035761;0.007123023271560669
0.014042363996141744;0.014069586992263794
0.01876617433060183;0.01903209090232849
0.008033600828016853;0.008067503571510315
0.004357265486075587;0.004394561052322388
0.013184737330572618;0.013338953256607056
0.002987707012851461;0.002987891435623169
0.02337302993491206;0.023808985948562622
0.010523679484308207;0.010525733232498169
0.033032253683159506;0.0350225567817688
0.003588332474215284;0.003602147102355957
0.009791352178863611;0.010122597217559814
0.002291419847195759;0.0022964775562286377
0.0032394356922987493;0.0033507347106933594
0.0006238129103089763;0.0006246566772460938
0.0038998432300546655;0.003913938999176025
0.012658776380428493;0.012786507606506348
0.0005062720875805006;0.0005064010620117188
0.003644766675914643;0.003644973039627075
0.004524896664255003;0.004528075456619263
0.010133882686241368;0.010213784873485565
0.003392245777874543;0.0033979415893554688
0.0037143431199942343;0.003750830888748169
0.002370276320397586;0.0023954659700393677
0.006084612217775448;0.0063124001026153564
0.013337062994347762;0.013347774744033813
0.0029602423314160917;0.0030332207679748535
0.0016993929236270313;0.0016965866088867188
0.0020639418843012903;0.0021528899669647217
0.0030126395272534593;0.0030261576175689697
0.014375798961901548;0.014595091342926025
0.018226719342438115;0.018315017223358154
0.022352714924529834;0.02259153127670288
0.011813053828667092;0.011864006519317627
0.0021530632903868302;0.0021847859025001526
0.012754021286418277;0.01276591420173645
0.0034085886697432857;0.0034343451261520386
0.0020979655061427534;0.002102881669998169


==> data/appendices/scatter/cifar10-a-relu-balanced.csv <==
True Distance;Estimated Distance
0.011015557861921694;0.011015921831130981
0.03433406721152189;0.034361332654953
0.013102056577182525;0.013201475143432617
0.006860502435879698;0.00686076283454895
0.024192318944012383;0.02419188618659973
0.03157724328187936;0.031576186418533325
0.03415316403280308;0.034152060747146606
0.020552404640886552;0.020643264055252075
0.02520544070066012;0.025205641984939575
0.021565909263363253;0.021566420793533325
0.037484832062192844;0.037584513425827026
0.01274977979876027;0.012850016355514526
0.025242038040708983;0.025340884923934937
0.013749363153803582;0.0137501060962677
0.0008989351734234139;0.0008993148803710938
0.05321222392993957;0.05321982502937317
0.0382846434626916;0.03837159276008606
0.01933752711095663;0.01933768391609192
0.030570631157360553;0.030569106340408325
0.05687187781701132;0.05695405602455139
0.0030407842602936733;0.003041297197341919
0.013760519633166731;0.013860166072845459
0.05529477917524426;0.05537623167037964
0.00111470491840447;0.0011148452758789062
0.006206287697668332;0.006206542253494263
0.022591756782981552;0.022591620683670044
0.03483076500488362;0.034849464893341064
0.017655560861335882;0.0176563560962677
0.007209604518556696;0.007209807634353638
0.013191201123645965;0.013191252946853638
0.013034495222561691;0.013034850358963013
0.03913384385021596;0.039134055376052856
0.013877317264573157;0.01387786865234375
0.02722305446384672;0.0272236168384552
0.013033431657639049;0.013133078813552856
0.03460509856611231;0.03470546007156372
0.01557816546219143;0.015578299760818481
0.014791597135018078;0.014792472124099731
0.026370527623762817;0.0263710618019104
0.0028585100187679974;0.002859145402908325
0.013539591173837616;0.013540297746658325
0.0010017852725952758;0.0010023117065429688
0.0024863618316470475;0.0024872124195098877
0.014018499166660791;0.014018088579177856
0.03547100219654198;0.03556400537490845
0.06242381436904522;0.06242087483406067
0.035936354808399774;0.035935431718826294
0.044506849474041106;0.04457685351371765
0.05692537507955258;0.056925177574157715
0.024235177886564842;0.02423575520515442
0.004941116452380042;0.004941970109939575
0.03240706640845768;0.03250524401664734
0.02606201898140556;0.026159673929214478
0.04810793114040866;0.04810813069343567
0.03363672148966552;0.03373709321022034
0.020204917055732057;0.02030441164970398
0.005395705188104024;0.00539591908454895
0.018425186768167096;0.018425971269607544
0.07777800279299966;0.07782334089279175
0.011907624235991652;0.011907577514648438
0.013104418636909672;0.013104468584060669
0.0013857476985705752;0.0014858245849609375
0.011251266453072018;0.011251479387283325
0.020574617110425533;0.020674526691436768
0.015187653231309833;0.015188246965408325
0.0010678809562252119;0.00116749107837677
0.033363053711847925;0.03336241841316223
0.02409443808051028;0.024094611406326294
0.0026313260522822382;0.0026321709156036377
0.01697515854634234;0.017042964696884155
0.012291490485708479;0.012391120195388794
0.004518578449829354;0.0045194923877716064
0.018108329758156006;0.01811540126800537
0.018754725844363194;0.01885443925857544
0.038805833584880156;0.038805991411209106
0.0077070407487644585;0.0077075958251953125
0.003434510288770587;0.0034351348876953125
0.022659137602365525;0.022659331560134888
0.05121124472604458;0.051211416721343994
0.0007131841045537707;0.0007190704345703125
0.034897053166683484;0.03498879075050354
0.02530634014021538;0.025406599044799805
0.020138173997828916;0.020236074924468994
0.014697774573348778;0.014698058366775513
0.024976001059337356;0.025069445371627808
0.009271530851595442;0.00937148928642273
0.00020378648279799968;0.0002040863037109375
0.06280625615098714;0.06280425190925598
9.97073987975458e-05;0.00010013580322265625
0.05027916270275514;0.05031731724739075
0.019952870097525038;0.02005288004875183
0.008273351992925636;0.00837332010269165
0.0032226925816403497;0.0032234489917755127
0.008903414603867874;0.008903533220291138
0.015039514503351772;0.01513969898223877
0.011479584613062286;0.011579692363739014
0.0064127822718013025;0.006413489580154419
0.029364004321713655;0.029429882764816284
0.010436583499460564;0.010518640279769897
0.00998324911374219;0.009983092546463013
0.062481925085260195;0.062480002641677856
0.0018699922585672345;0.0018701553344726562
0.014499653911939735;0.014599859714508057
0.04487880889973381;0.044878989458084106
0.03760203377060181;0.03760150074958801
0.010698957464613645;0.010699301958084106
0.004623032989323763;0.004623442888259888
0.03129537006975296;0.03129485249519348
0.003194932187001978;0.0031957924365997314
0.04305459852840683;0.04315388202667236
0.0031957436382392956;0.0031957924365997314
0.024809143310935235;0.024890869855880737
0.002069754675950857;0.0020704269409179688
0.003795068224149462;0.0038948357105255127
0.03846034254070232;0.038460761308670044
0.0053849631155937555;0.005484849214553833
0.024393638699003118;0.024394065141677856
0.0027381009219079374;0.0027389824390411377
0.0059310890332869015;0.005998045206069946
0.08326576076860318;0.08333191275596619
0.001067104626416298;0.0010671615600585938
0.001711780393707957;0.0018117427825927734
0.08403257128366715;0.08405113220214844
0.04423615846168903;0.044325679540634155
0.030759126404421702;0.03075888752937317
0.007661833652612854;0.007742375135421753
0.0009377644267337603;0.00093841552734375
0.02781790758184533;0.027865111827850342
0.018741384229570508;0.018741637468338013
0.016431152070227217;0.016529828310012817
0.0509731047685637;0.05107256770133972
0.01775292683293893;0.017753630876541138
0.006962417259356888;0.00705564022064209
0.00420357796632667;0.004203826189041138
0.0014737205590841938;0.0014743804931640625
0.055507329440569464;0.05553030967712402
0.017515669808626576;0.017615824937820435
0.04529981965010797;0.04529765248298645
0.07284663890661243;0.07284453511238098
0.0002441600531135688;0.00024509429931640625
0.0026367377141321333;0.002636939287185669
0.014037997746418666;0.014038115739822388
0.028154450306665448;0.028194665908813477
0.00015024915236417922;0.0001506805419921875
0.0038602354610025066;0.0038605034351348877
0.022310399652585855;0.02241063117980957
0.03646574707642455;0.03656575083732605
0.0984050027049191;0.09840109944343567
0.045728520556632395;0.046425044536590576
0.0007052650360345766;0.000705718994140625
0.0012443452155570336;0.0012445449829101562
0.025189968776104205;0.025251686573028564
0.008676205210084534;0.00867655873298645
0.018782797363374033;0.018882334232330322
0.021964672460260327;0.022040188312530518
0.02919112458777454;0.029190093278884888
0.013145441143157405;0.013145476579666138
0.05781960907205078;0.05791187286376953
0.006546541125479825;0.006546974182128906
0.00407346796892625;0.004074126482009888
0.013227598847839193;0.013265758752822876
0.004273260492706226;0.004273444414138794
0.022076779744018806;0.02217644453048706
0.042200495721907656;0.042287856340408325
0.027596790464296906;0.027696728706359863
0.05465870664614844;0.0546589195728302
0.08335154231728557;0.08335116505622864
0.010635868582971386;0.010735630989074707
0.035041435239060385;0.03504088521003723
0.07131820615443148;0.07131865620613098
0.024613404468213838;0.024711549282073975
0.011703175742160935;0.011703521013259888
0.0048876258961221865;0.0049877166748046875
0.08365053176551696;0.08374372124671936
0.029762431602948638;0.029762297868728638
0.007799721244103649;0.00789979100227356
0.04944222849033112;0.04944232106208801
0.06980145207368901;0.0698930025100708
0.020548069438424056;0.020647257566452026
0.05067639906541795;0.0506763756275177
0.00011105679101118048;0.00011157989501953125
0.04647657029445403;0.04657560586929321
0.002534171013262663;0.0025348961353302
0.011440033089591321;0.011440306901931763
0.049707980768671056;0.0497322678565979
0.001837251237463839;0.0018377304077148438
0.03597507055883058;0.03604981303215027
0.007424072690359704;0.00752413272857666
0.04695726677572991;0.047055840492248535
0.004610879265124432;0.0047109127044677734
0.04322008552785258;0.043289631605148315
0.003965751331986806;0.0039663612842559814
0.05061583086143095;0.050672292709350586
0.0003178427135088113;0.0003185272216796875
0.03216941994398943;0.032269030809402466
0.01135501117762464;0.01145315170288086
0.013603232380141333;0.013702958822250366
0.016773937513261433;0.01677420735359192
0.046319293104848974;0.04641556739807129
0.029658544318772292;0.029659301042556763
0.0685858025088286;0.06866872310638428
0.05899206637356713;0.05899050831794739
0.002087914923770941;0.002187877893447876
0.009279793755601177;0.009280234575271606
0.06868258721837066;0.0686817467212677
0.03719838692305637;0.037283897399902344
0.0581403429032432;0.0581507682800293
0.03455541210461499;0.034655600786209106
0.007691592259190412;0.0076923668384552
0.00348669254658067;0.003487616777420044
0.021227617982819413;0.02132698893547058
0.016931809225406994;0.01693156361579895
0.06268567877413789;0.06268790364265442
0.02348278406223589;0.02348235249519348
0.018276814774058115;0.01827719807624817
0.03962758469992875;0.03964388370513916
0.0026149751010096926;0.0026155710220336914
0.008296904984452144;0.008296996355056763
0.00040871153196383694;0.00040912628173828125
0.015788898516654794;0.015888184309005737
0.08375130879140144;0.08375170826911926
0.043767178728254856;0.043767958879470825
0.01819524780035178;0.018196135759353638
0.0041364370023462315;0.0041370689868927
0.0517677728986353;0.05186721682548523
0.02048665157677769;0.02048686146736145
0.06286441382696173;0.06295749545097351
0.028052320240916466;0.028051406145095825
0.000497605128404185;0.0004978179931640625
0.0009268786455757434;0.000926971435546875
0.010507848366845884;0.010508567094802856
0.007246262924960771;0.0072470009326934814
0.001679718457449783;0.001777350902557373
0.014623653151468545;0.014623761177062988
0.011030110462316318;0.011030226945877075
0.023808561225581674;0.023900657892227173
0.003684342110606369;0.0036850273609161377
0.03388151613459778;0.033980756998062134
0.01156116787319361;0.011561423540115356
0.006914157815317797;0.0069141685962677
0.01648829726624938;0.01648905873298645
0.006116173277059569;0.006216198205947876
0.002113275843764194;0.002192080020904541
0.0032243488615588873;0.003225356340408325
0.018602394924039586;0.0186024010181427
0.027135917452730314;0.02723240852355957
0.052762862355425856;0.052855998277664185
0.008046796126838302;0.008122682571411133
0.0040976033283254155;0.004097968339920044
0.016345891786362934;0.016346007585525513
0.03976625039189161;0.03986233472824097
0.03661867078113337;0.03669378161430359
0.006448685173708155;0.00644877552986145
0.02309996972517191;0.02312648296356201
0.010109899634177964;0.010109931230545044
0.005459238048289351;0.005559295415878296
0.018829305555411822;0.018829375505447388
0.08097749248496228;0.08097463846206665
0.013194073526866046;0.013194113969802856
0.001216785148927799;0.001216888427734375
0.009642813060280583;0.009642630815505981
0.022338175668130022;0.02233794331550598
0.036833092942513176;0.03683379292488098
0.02714613087590045;0.027225345373153687
0.03691408608831318;0.03691485524177551
0.00888895385136427;0.008889228105545044
0.005912517532719318;0.005912810564041138
0.00642905418910051;0.006528139114379883
0.014880835002177599;0.014881163835525513
0.003281129213349906;0.003281623125076294
0.015297220494010033;0.015296965837478638
0.033440708949887106;0.03343966603279114
0.004865626323894586;0.004965454339981079
0.010722145772598887;0.010722190141677856
0.03374314523311118;0.03374198079109192
0.002164098160853569;0.0021648406982421875
0.09579459861418876;0.09588247537612915
0.032299982833254866;0.03239879012107849
0.0014343539503967047;0.0014352798461914062
0.03565554099168318;0.03575590252876282
0.04766995121131158;0.04766848683357239
0.010853811385179903;0.010883867740631104
0.0005177236643854302;0.0005178451538085938
0.024109415005886942;0.024194985628128052
0.00573554981566095;0.005835533142089844
0.02108151939419575;0.02115100622177124
0.03932964278126423;0.03938421607017517
0.02000191418737703;0.020002394914627075
0.001787133556817494;0.0017871856689453125
0.05820106353080907;0.05820086598396301
0.03331897025409496;0.03331759572029114
0.026380499844458217;0.02643418312072754
0.015482564031548003;0.015482217073440552
0.0074480571395663595;0.0075480639934539795
0.033775858471866746;0.03387373685836792
0.04524892928011389;0.045347392559051514
0.01854327784992715;0.01854422688484192
0.006692652632843714;0.0067927539348602295
0.034620608120375866;0.03462854027748108
0.007835361031355117;0.007835417985916138
0.003443291491984131;0.0034437477588653564
0.060186338861512825;0.060244858264923096
0.01297150722096101;0.01307174563407898
0.014520796177747498;0.01452067494392395
0.02627595947084311;0.02637261152267456
0.0018300477341953352;0.0018301010131835938
0.04609509889501365;0.04613018035888672
0.03237732976484519;0.03247380256652832
0.013746707214591786;0.013747245073318481
0.005213200376097296;0.0052137672901153564
0.034924450129003186;0.035004496574401855
0.009762552530567587;0.009762793779373169
0.02583521340577519;0.025836020708084106
0.006185015214859094;0.006185561418533325
0.05607885449765976;0.056167423725128174
0.06116947873562399;0.06126660108566284
0.025624031271192713;0.025723665952682495
0.024643246202310547;0.024642974138259888
0.018461790055252243;0.01846221089363098
0.009732271489245463;0.009832382202148438
0.022485369732266558;0.02248576283454895
0.007819776572515693;0.007910192012786865
0.006403569641550624;0.00650361180305481
0.09659249103504541;0.09664934873580933
0.014945155304960817;0.015043705701828003
0.05274525832834973;0.05280947685241699
0.11944130837160581;0.11948519945144653
0.010744194253323236;0.0107441246509552
0.017764219619976172;0.01786443591117859
0.03174016447622393;0.03174024820327759
0.0506261452640709;0.050720006227493286
0.0071228942320191386;0.007123023271560669
0.01922904035831079;0.019229918718338013
0.019284584261710272;0.019384771585464478
0.019528180047836498;0.019527465105056763
0.02940867171997717;0.029465138912200928
0.026684671801315195;0.02668479084968567
0.001791378955509787;0.0017919577658176422
0.013134947447680664;0.013135075569152832
0.01402019106123032;0.014019995927810669
0.018128655272339252;0.0182284414768219
0.046655972544326824;0.046656638383865356
0.025152643417939605;0.02524462342262268
0.01810822550056539;0.018108397722244263
0.0016749256649239007;0.0016756057739257812
0.010773832196634976;0.0107746422290802
0.03242267007466157;0.03252178430557251
0.03665448789416724;0.036753296852111816
0.08181092957811431;0.08190718293190002
0.003727070543068883;0.003727942705154419
0.014152769128800886;0.014252930879592896
0.02240671415967387;0.02240660786628723
0.0010875701444525289;0.0010881423950195312
0.05092854508976796;0.051026612520217896
0.0007240470684532684;0.00072479248046875
0.0236573053604016;0.02365782856941223
0.018127483746642057;0.01819625496864319
0.004182107810304257;0.0041828453540802
0.0029155705569408634;0.0029163658618927
0.11157915051711434;0.11162123084068298
0.0053545096878091485;0.0053549110889434814
0.000828167939488889;0.0008287429809570312
0.00810610363390033;0.008206158876419067
0.04432231713874889;0.044320136308670044
0.00782111100549813;0.007915645837783813
0.012427093734335433;0.012427359819412231
0.023697584301549435;0.023697882890701294
0.018306779619782432;0.01830771565437317
0.009934701795192812;0.0099354088306427
0.009035127586911962;0.0090351402759552
0.01204773463682986;0.012047797441482544
0.014783691303212344;0.014783889055252075
0.01088559045975796;0.01098543405532837
0.027856422940505193;0.02791687846183777
0.004984033362454741;0.00498393177986145
0.009680400211958064;0.009680777788162231
0.012902734295668784;0.01290324330329895
0.014740413559247847;0.014740973711013794
0.042310048512268154;0.0424078106880188
0.015767741811617116;0.015768080949783325
0.012975027300268192;0.012974768877029419
0.014363952197603733;0.014363318681716919
0.020457249836658135;0.020458251237869263
0.018460536502090816;0.01846027374267578
0.010390722267443394;0.010490864515304565
0.002895855594732567;0.002896338701248169
0.052450212390864046;0.05255073308944702
0.007822901353130539;0.007922828197479248
0.0010997348006990136;0.0011005401611328125
0.06692083905018771;0.06701725721359253
0.018045186102757176;0.018136948347091675
0.04320673796538469;0.04330408573150635
0.010743524835435368;0.010843217372894287
0.03876128436544322;0.03876212239265442
0.03516865132364159;0.03516772389411926
0.03058967672028436;0.030590087175369263
0.03209325338404554;0.03209403157234192
0.01692616677403673;0.016925841569900513
0.013175329668681963;0.01327526569366455
0.0038280358433219193;0.003828078508377075
0.06322803639734141;0.06332653760910034
0.04004338169089831;0.040138691663742065
0.11335580601740351;0.11335280537605286
0.00012486349051038775;0.00018730759620666504
0.04539809727958474;0.04547974467277527
0.019967435669133424;0.019967108964920044
0.001409676896900657;0.0014104843139648438
0.04129240577503109;0.0412922203540802
0.014412928586198604;0.0145130455493927
0.001795878498471086;0.0018958747386932373
0.022855735893498458;0.022855788469314575
0.0019665698047021925;0.0019674599170684814
0.0037065347070989636;0.0037069618701934814
0.01817634569357113;0.018177062273025513
0.03276859340338507;0.03286522626876831
0.07709241200345096;0.0771227478981018
0.006386000274443803;0.006486058235168457
0.004157735241082186;0.004158049821853638
0.026146128127104346;0.026146918535232544
0.010566738662889827;0.010566741228103638
0.010730294707992067;0.010818541049957275
0.03790798311228808;0.03790763020515442
0.10719617782646775;0.10725897550582886
0.007483196696788531;0.0074835121631622314
0.040139679729272536;0.04016265273094177
0.011192801606446043;0.011193305253982544
0.023208312421752732;0.023306280374526978
0.006257180300507466;0.0062580406665802
0.017557317369492068;0.017558127641677856
0.004266394370245149;0.004366457462310791
0.036092708209398756;0.03619000315666199
0.0007693178241840538;0.0007696151733398438
0.031038246080075015;0.031118303537368774
0.0008030742431997727;0.0008039474487304688
0.0834701158545798;0.08355310559272766
0.05326822364728006;0.05332624912261963
0.017327251210248636;0.017426609992980957
0.0097556907069299;0.009855777025222778
0.017181458085507265;0.017276853322982788
0.048570770355780044;0.04863208532333374
0.017012996777796063;0.017013579607009888
0.028197057174954746;0.02820640802383423
0.011783480072410802;0.011783629655838013
0.023516738173406857;0.02361658215522766
0.004233188294680108;0.0042333900928497314
0.005083308738371967;0.0050840675830841064
0.009259876699014324;0.009260237216949463
0.0010703079860207353;0.0010709762573242188
0.01644495258052706;0.016445189714431763
0.028999053426377295;0.0290926992893219
0.006961229112842332;0.006961822509765625
0.006146033988521461;0.006246089935302734
0.025034347791261347;0.025034964084625244
0.036040819245355384;0.03604128956794739
0.046938822134594625;0.0469379723072052
0.004025072710740911;0.004025459289550781
7.42101665351886e-05;7.43865966796875e-05
0.04737647421357338;0.04742959141731262
0.07186486260885325;0.07186511158943176
0.05975619255044609;0.059806644916534424
0.0011320514405936052;0.001132965087890625
0.010878020701732317;0.010878592729568481
0.03456463803846137;0.03460508584976196
0.014729048268162785;0.014729529619216919
0.028098797960492753;0.028140753507614136
0.00978283207746084;0.009783774614334106
0.03665734056975141;0.036756545305252075
0.004429841166597286;0.004429847002029419
0.01699535243896831;0.017072051763534546
0.02426325294238711;0.0242634117603302
0.05975402394635707;0.05975344777107239
0.023653464087149138;0.023753494024276733
0.007406307259008844;0.0074072182178497314
0.08430778560482975;0.08439525961875916
0.01999679905314484;0.02005612850189209
0.022434777424068696;0.02243521809577942
0.014717784013961958;0.014718085527420044
0.011615036573997683;0.011708974838256836
0.017716471741812834;0.017716437578201294
0.008134176480595692;0.0081348717212677
0.005018019606757975;0.005018264055252075
0.0003097958456386732;0.00040981173515319824
0.021052243517683852;0.021052390336990356
0.012715555527402632;0.012815296649932861
0.013086982747819324;0.01317894458770752
0.00469737476657769;0.004797458648681641
0.05994579972814653;0.06004384160041809
1.8140196659462335e-05;1.9073486328125e-05
0.0013081880284828169;0.001308441162109375
0.03863438973895852;0.0387343168258667
0.012351705071993964;0.012451142072677612
0.061892682189885;0.06198689341545105
0.04475812582843661;0.04482826590538025
0.01975730153755415;0.01985761523246765
0.0011646481686853063;0.0012598633766174316
0.015636822276853164;0.01563742756843567
0.024179050723895902;0.024178534746170044
0.042636469228926804;0.042635947465896606
0.027731675979464146;0.02773192524909973
0.041761415900256206;0.04186007380485535
0.02106858141303977;0.021165817975997925
0.00030572599736124027;0.00030612945556640625
0.031498996734934386;0.0315815806388855
0.005608320637587092;0.0056181252002716064
0.037754378209757;0.0377521812915802
0.020370186754474676;0.02046993374824524
0.03434777193216536;0.034418195486068726
0.05908267265876807;0.05918300151824951
0.001223072234999974;0.0013079643249511719
0.05601567876195057;0.05603918433189392
0.012131108555375015;0.012231200933456421
0.06716536349903375;0.06716349720954895
0.011974571768227199;0.011975318193435669
0.0028017875296751714;0.00280192494392395
0.013174240004559742;0.013267487287521362
0.05120607822914181;0.05129548907279968
0.0216503384513181;0.021650344133377075
0.002063790564918329;0.002064734697341919
0.021038156220949792;0.02103903889656067
0.030752143389200695;0.030752211809158325
0.04107243986383471;0.04117289185523987
0.0515925217763479;0.0515919029712677
0.017794206850007946;0.017794638872146606
0.008948205277453132;0.008948355913162231
0.016634566812857188;0.016634970903396606
0.022924575466319482;0.02301710844039917
0.0007361762230913127;0.000736236572265625
0.04442650836432353;0.04442599415779114
0.014920581254162494;0.014921218156814575
0.02376622507068432;0.023765593767166138
0.00415660303336067;0.0041570961475372314
0.015225536240459301;0.015225440263748169
0.04567015895501139;0.04566863179206848
0.02539949667799512;0.025477439165115356
0.008245413063373083;0.008245497941970825
0.008270853607520983;0.008370727300643921
0.010889205416737775;0.010890036821365356
0.0011201053216962058;0.0011205673217773438
0.01204222826994399;0.01214224100112915
0.0012769243203068332;0.0012769699096679688
0.010315516982355107;0.010315924882888794
0.027423092118949065;0.027516096830368042
0.030430110338528327;0.030429869890213013
0.0003641552610879224;0.0003643035888671875
0.012328268963243367;0.012329131364822388
0.01973811723734476;0.019738227128982544
0.013120199270771626;0.013149023056030273
0.030526007712906852;0.03060886263847351
0.011747070148371607;0.011747390031814575
0.03097668226868952;0.03107699751853943
0.06972273671236373;0.06981402635574341
0.016165094102771897;0.01616576313972473
0.004089196555668234;0.004089385271072388
0.01041136558694155;0.010412245988845825
0.055818259404972315;0.05591726303100586
0.03225042512986914;0.032327234745025635
0.023190195973427592;0.02319052815437317
0.0012456550204607236;0.0012464523315429688
0.07327493645681886;0.07337146997451782
0.04437101822857981;0.04447159171104431
0.034426453531003806;0.03452524542808533
0.0093856532254832;0.0093860924243927
0.0042985789265938545;0.004299193620681763
0.04667015093301462;0.04674491286277771
0.007565895533771802;0.007566481828689575
0.08754178383753806;0.08753970265388489
0.047425046288326216;0.04751366376876831
0.007428483336315669;0.0075283050537109375
0.0015062266228910517;0.001506805419921875
0.003646158384739247;0.0036468803882598877
0.006004457982448378;0.006005316972732544
0.019062733976921282;0.019162416458129883
0.0459935707597853;0.04608786106109619
0.06706160908605942;0.0671561062335968
0.00901067650008893;0.009110748767852783
0.032617260550482446;0.03271150588989258
0.006492015551016185;0.006592065095901489
0.017132075028729543;0.017231673002243042
0.01445709504068089;0.014456778764724731
0.023033389667781658;0.023133426904678345
0.02113770987680812;0.021198511123657227
0.00996128422782581;0.009961158037185669
0.061688592049477534;0.06168845295906067
0.051375581862955016;0.051374465227127075
0.008153163331830396;0.008252590894699097
0.017427041778507076;0.017524272203445435
0.0015442950032049652;0.001544952392578125
0.0017084632925457718;0.001708984375
0.011408623903391328;0.011408835649490356
0.0033087155366179452;0.003309279680252075
0.058295137534663;0.05829337239265442
0.00753708617919602;0.007636994123458862
0.04380277903960166;0.04387617111206055
0.026810824451638012;0.026910454034805298
0.0015206648302891514;0.0015211105346679688
0.01053059010441156;0.010531455278396606
0.06207390608100398;0.06209588050842285
0.0353884328709108;0.035393327474594116
0.0017742981076753676;0.0018742680549621582
0.08781848522691578;0.08784657716751099
0.004078419625655669;0.004078894853591919
0.007558405947852326;0.0075588226318359375
0.0030978639337559282;0.003098517656326294
0.019165907304243123;0.019166022539138794
0.01701901339781904;0.017019301652908325
0.06360753540515592;0.06366240978240967
0.025060550240624337;0.025160521268844604
0.012667974681534414;0.01269233226776123
0.07210436265416065;0.07210353016853333
0.01666531633398031;0.01675093173980713
0.016208625769806737;0.016208678483963013
0.009114986220632174;0.009115248918533325
0.011463159905770366;0.011463195085525513
0.06846988318835669;0.06852203607559204
0.0604193057028413;0.06051820516586304
0.005538329311232873;0.0055380165576934814
0.022062682035735793;0.022062331438064575
0.02953714919916344;0.02963617444038391
0.022429447585500847;0.02242949604988098
0.007299816290542369;0.007300376892089844
0.015792811988389856;0.015792876482009888
0.013452091728659918;0.01345255970954895
0.058546915607913905;0.05864393711090088
0.013815229203927354;0.013814955949783325
0.006912029931399114;0.006912261247634888
0.011432381154075001;0.011432677507400513
0.004524574759492262;0.004525214433670044
0.003839497044543063;0.0038395822048187256
0.024496264436642715;0.02452915906906128
0.013836080418511535;0.013935953378677368
0.002723327569928753;0.0027237236499786377
0.0040786739854279976;0.004078894853591919
0.02940378886329867;0.02946913242340088
0.005104517172119782;0.005105048418045044
0.08798110231742648;0.08804714679718018
0.0198502726852796;0.01994931697845459
0.00014875356092760854;0.00014972686767578125
0.021373365183782685;0.021472543478012085
0.022613271369891125;0.022712796926498413
0.01611414661762717;0.016194820404052734
0.0018477426610274015;0.0018482208251953125
0.0025611391893613326;0.002561599016189575
0.06345285217546576;0.06345278024673462
0.0017079963372382313;0.0017080307006835938
0.016909782686580235;0.016910582780838013
0.045320901339555984;0.0454193651676178
0.03211424430396002;0.03217610716819763
0.030593289330934716;0.030593901872634888
0.027127663390314267;0.027225852012634277
0.002913417423623448;0.0029135048389434814
0.002873823247277293;0.002874404191970825
0.04250419926819506;0.04257720708847046
0.01176042503574381;0.011760741472244263
0.01927896048451631;0.019279509782791138
0.005866901175510954;0.005867034196853638
0.02084011102671963;0.020939528942108154
0.0351577674847025;0.0351581871509552
0.04685788756273431;0.04695701599121094
0.004643445124341509;0.004643499851226807
0.06286490452708654;0.06289058923721313
0.025477732050819782;0.025477439165115356
0.02509956638685433;0.02509978413581848
0.01935289129528601;0.01945313811302185
0.0001372934565573766;0.0001373291015625
0.02810635010407109;0.02810576558113098
0.0037577209587195144;0.003758460283279419
0.012010512265518773;0.012110233306884766
0.014266850613258716;0.014266997575759888
0.030922975225566845;0.030922919511795044
0.022868823120904706;0.022909551858901978
0.015489257405086514;0.0154896080493927
0.004411005427097382;0.0044117271900177
0.028108844640847813;0.02820831537246704
0.04013527107254548;0.040229976177215576
0.014804141938450411;0.014904320240020752
0.04594447278102539;0.04594328999519348
0.029632652094825972;0.02973148226737976
0.00667578221505873;0.006676703691482544
0.02982815642386604;0.029928475618362427
0.01744806547097516;0.01744750142097473
0.01374367187739546;0.013744384050369263
0.014037271315577892;0.014037162065505981
0.06260965998423715;0.06270802021026611
0.02263723796030065;0.022712498903274536
0.018136677369519724;0.01813700795173645
0.0542889584542086;0.05432078242301941
0.025243260213916062;0.025342553853988647
0.007060526820840213;0.007061034440994263
0.01303766563296992;0.013037711381912231
0.01221385172146083;0.012296468019485474
0.022977664872458444;0.023077666759490967
0.022490680483259362;0.022584468126296997
0.012428820450080924;0.012428313493728638
0.05713505852192987;0.057229697704315186
0.00034112143810837494;0.0003414154052734375
0.015574781497113867;0.015575438737869263
0.016572521294943528;0.0165729820728302
0.023292164526380808;0.023363620042800903
0.0022932216858553354;0.002293616533279419
0.009472909913002725;0.009559482336044312
0.02480266764909473;0.024901598691940308
0.0772525603157055;0.07734343409538269
0.008226274994684701;0.0082264244556427
0.01747472222156296;0.01750171184539795
0.015219921878467112;0.015220671892166138
0.021773605224874967;0.02187362313270569
0.002246484471156785;0.002346426248550415
0.01656394406556443;0.016637682914733887
0.005700759248761772;0.00570109486579895
0.007947512663763562;0.007947951555252075
0.07156757218189698;0.0715656578540802
0.004870472802838082;0.004871398210525513
0.0015097916812286429;0.0015106201171875
0.004554614758233144;0.004554778337478638
0.03480304950789368;0.03480151295661926
0.004142953994744135;0.004143714904785156
0.008702686725835695;0.008703261613845825
0.03134594138368452;0.031344443559646606
0.039058647344121615;0.03909376263618469
0.005710045160062455;0.005710631608963013
0.022743248295859032;0.02284252643585205
0.04343929645633713;0.043533891439437866
0.007493911579232102;0.0074940025806427
0.022149832185880566;0.022213250398635864
0.01191498845297855;0.011967241764068604
0.027114581566724007;0.027207136154174805
0.005823343004242781;0.0058241188526153564
0.042945686955256274;0.04294589161872864
0.06915754300972268;0.06916865706443787
0.02258407616983617;0.022683650255203247
0.003403069323941374;0.003403693437576294
0.01073796188799003;0.010838061571121216
0.005154222038117078;0.005154639482498169
0.04375702545572015;0.04385688900947571
0.021184299813834656;0.02118399739265442
0.01858224984759723;0.01858237385749817
0.005724340925220071;0.0057249367237091064
0.017259852064004075;0.017260581254959106
0.023017764542491572;0.02301695942878723
0.03372606451127967;0.03372576832771301
0.049318159856922644;0.04931643605232239
0.0006572981203874153;0.0006580352783203125
0.006039302537510725;0.0061393678188323975
0.003964031657365305;0.003964453935623169
0.0034617458201446623;0.003461867570877075
0.01862164546573333;0.018621474504470825
0.02858472890568168;0.02858451008796692
0.02607146201030591;0.02614659070968628
0.06920926934328304;0.06921008229255676
0.006268710294249086;0.006269484758377075
0.002054330662416136;0.0021543502807617188
0.007597530655301181;0.0075979530811309814
0.025459997734656046;0.025559723377227783
0.0137007845954196;0.013701468706130981
0.010865362828885838;0.0108661949634552
0.006092977172668741;0.006093055009841919
0.02930445873028276;0.029304534196853638
0.0064254075269531774;0.0064258873462677
0.001928243764304545;0.0019292831420898438
0.027982535265083992;0.02798178791999817
0.007959047316699101;0.00795939564704895
0.01329056753791793;0.013291388750076294
0.008669588866542165;0.008669883012771606
0.08485170141614475;0.0848592221736908
0.001358403112268989;0.0013589859008789062
0.02189631645829411;0.021984726190567017
0.03743063709884212;0.03742983937263489
0.02036835150995513;0.020368605852127075
0.008207273632244487;0.008307486772537231
0.009304782383610315;0.009305030107498169
0.046918881450429516;0.046918898820877075
0.06483408294512225;0.06492471694946289
0.000623933566642526;0.0006246566772460938
0.029890074967291392;0.029980838298797607
0.008942983130972821;0.0089435875415802
0.0019468757608842176;0.0019474029541015625
0.020788675843353324;0.020788222551345825
0.04694930164547714;0.04704934358596802
0.007550540558648721;0.007650613784790039
0.046872567969413435;0.04696992039680481
0.006125593458257486;0.006126433610916138
0.04822149520960679;0.04828748106956482
0.003919890338655612;0.004019945859909058
0.011560121162402456;0.011660188436508179
0.002231272966183505;0.0022316277027130127
0.004317680339855862;0.004318267107009888
0.017457078426818706;0.0174579918384552
0.019144627905531227;0.019211947917938232
0.014624589414058291;0.014624625444412231
0.03858653607129838;0.038686156272888184
0.051839869132224325;0.051839858293533325
0.0019872243810635476;0.0019874870777130127
0.005851544673753662;0.005851775407791138
0.03516711153274936;0.03526625037193298
0.02245539981459359;0.02250102162361145
0.020439131869415667;0.020439177751541138
0.002293828041748127;0.002294570207595825
0.005661145262487458;0.005661040544509888
0.03169477760391253;0.031695395708084106
0.0009509605397872473;0.0009517669677734375
0.027791681871370683;0.027792006731033325
0.023969125805867155;0.024067401885986328
0.013422389212790611;0.013422995805740356
0.0017617215948688275;0.00176239013671875
0.0062638339425250145;0.006264716386795044
0.013907908693518352;0.013908416032791138
0.00544246764949314;0.0054426491260528564
0.00907939128292921;0.009079962968826294
0.008606379675430896;0.008606940507888794
0.03640495003637772;0.03641590476036072
0.034173998562112146;0.034174948930740356
0.012676160860975182;0.012775659561157227
0.0657009006351028;0.06579071283340454
0.0011897526478734175;0.001190185546875
0.0307413304565426;0.030824720859527588
0.014837346023548375;0.014837294816970825
0.010168020152446217;0.010168105363845825
0.030160957969534788;0.030192792415618896
0.002983338661686374;0.002984076738357544
0.008746008176896932;0.008746206760406494
0.015127065812628722;0.015127211809158325
0.0004961458742006182;0.0004968643188476562
0.002752948644654734;0.0027532875537872314
0.00011250832919156373;0.00011301040649414062
0.027252114298817975;0.027252227067947388
0.010817888446206885;0.010818511247634888
0.03720930195669669;0.037305861711502075
0.06116685229191608;0.06125262379646301
0.01156796268732634;0.0115680992603302
0.02493402984100911;0.024933844804763794
0.013588429622433243;0.013688147068023682
0.004008635779343783;0.004009276628494263
0.041451363666435384;0.041451483964920044
0.026359034987801958;0.02635863423347473
0.07039978361226011;0.07040026783943176
0.005897163177623761;0.005997031927108765
0.03412163592612792;0.034121543169021606
0.05979096811926434;0.05987435579299927
0.0008832553050208285;0.0008840560913085938
0.003122956036314218;0.0031233131885528564
0.014871322001473683;0.01487162709236145
0.0009312744164712382;0.0009317398071289062
0.002354973455264795;0.0024543404579162598
0.0844582796414644;0.08450791239738464
0.011364873749228645;0.011364966630935669
0.018368536873203205;0.01836872100830078
0.0408045499992998;0.04080215096473694
0.050205722188028386;0.05029428005218506
0.009363178062298872;0.00936320424079895
0.01061323636120707;0.010613471269607544
0.005749515949513448;0.005849570035934448
0.009357457817294901;0.009357482194900513
0.028097101527368454;0.028197377920150757
0.03534206254271558;0.035404324531555176
0.008810524232552063;0.008811026811599731
0.005446593146940417;0.005447417497634888
0.0322901458231961;0.032295674085617065
0.11555454116519515;0.117709219455719
0.05640373121337043;0.05641677975654602
0.02755685452032432;0.02755644917488098
0.06319583766499465;0.06319525837898254
0.007968161171434196;0.008068293333053589
0.0068508214380318;0.006851226091384888
0.004107392366500233;0.0041075050830841064
0.024331211479102482;0.02443021535873413
0.005862558458042519;0.005863219499588013
0.0008959369328225455;0.000896453857421875
0.02505237701443184;0.025151550769805908
0.010845661869409166;0.010945349931716919
0.0008168479189201247;0.0008172988891601562
0.009587371037158074;0.009587317705154419
0.01705928181544069;0.017059355974197388
0.044781558548092765;0.04478076100349426
0.012488443340540093;0.012489348649978638
0.06654176642581576;0.06656250357627869
0.029032525268919633;0.029127389192581177
0.06692176916574749;0.06701889634132385
0.0611795456628397;0.06118464469909668
0.00018870992160185558;0.00025659799575805664
0.02225111595690655;0.022350579500198364
0.060449365133078845;0.06054583191871643
0.00219491916034738;0.002195388078689575
0.0005780335846402597;0.0005788803100585938
0.008025738810609816;0.00811779499053955
0.03237009729382016;0.03246995806694031
0.02644403525253903;0.026443511247634888
0.0001167937527734134;0.00011730194091796875
0.027585842106012868;0.027586013078689575
0.008393561738506267;0.0083942711353302
0.012467950876175454;0.0124683678150177
0.016892495470456494;0.01699209213256836
0.028435521902627544;0.028531193733215332
0.023995104071795746;0.02409300208091736
0.036467012561790156;0.036466628313064575
0.028980855962739117;0.02907922863960266
0.015036236787901289;0.015135973691940308
0.02995305055457061;0.029953032732009888
0.011098171658734952;0.011098891496658325
0.07349645368739038;0.07352200150489807
0.012400495217451419;0.012400656938552856
0.009514095565156847;0.009514838457107544
0.004123847530067401;0.004123717546463013
0.0008695371716435551;0.0008697509765625
0.017453152042043098;0.01745322346687317
0.03186020070172038;0.03186038136482239
0.010325301260665947;0.01042407751083374
0.02308080262846643;0.023175209760665894
0.02024602231706699;0.020246535539627075
0.0003255822005475606;0.0003261566162109375
0.0017697089812149845;0.00177001953125
0.029068894157167294;0.029167741537094116
0.030089210128640936;0.03012445569038391
0.005448853094903972;0.0054493248462677
0.021641331852941197;0.021640807390213013
0.018654896810434078;0.018654853105545044
0.012315918645109029;0.012316733598709106
0.007630392150448109;0.007731020450592041
0.01466164807814472;0.014750957489013672
0.026631812310694863;0.026731431484222412
0.04532045847455221;0.045419275760650635
0.02152751079927954;0.021526366472244263
0.029673260273051557;0.029673606157302856
0.01999865616272439;0.020098209381103516
0.05031469509483387;0.05041462182998657
0.03814894373464083;0.038246601819992065
0.039564904745710804;0.03966066241264343
0.00840324872605024;0.0085030198097229
0.011817164205152587;0.011817961931228638
0.05602029875665152;0.05608901381492615
0.0124734322443578;0.012474089860916138
0.03199667378458052;0.03199675679206848
0.002190520545421529;0.002190619707107544
0.007804729822967853;0.007804900407791138
0.0009789206590569567;0.0009794235229492188
0.03210426449062828;0.032196879386901855
0.009019658107196939;0.009119778871536255
0.045343502599432935;0.045342475175857544
0.05423325839722315;0.05430340766906738
0.02848901986502236;0.028572767972946167
0.0011578327780214148;0.0011587142944335938
0.016098065970638346;0.016099005937576294
0.020278547794303648;0.020370423793792725
0.007314637392273414;0.007314711809158325
0.0012320918391461023;0.0012322664260864258
0.03109193958841178;0.0311906635761261
0.033118528801610675;0.03321331739425659
0.02771212645374251;0.027811378240585327
0.004984669284207524;0.0049848854541778564
0.006945355959852717;0.0069456398487091064
0.007278913414550563;0.007279425859451294
0.043897537473836415;0.043897658586502075
0.039598525424418336;0.03969854116439819
0.019073102543096344;0.01917243003845215
0.0034273943471382897;0.00342753529548645
0.025042324917077082;0.02511119842529297
0.009330448379624672;0.009414225816726685
0.022381877373203327;0.022382766008377075
0.013944681047347508;0.01404482126235962
0.013823595919996292;0.013823539018630981
0.0103031372941341;0.010303527116775513
0.06348830083053533;0.0635349452495575
0.006430404672913663;0.0064306557178497314
0.005268386650572468;0.005269080400466919
0.016108064670087373;0.016208261251449585
0.0833852505447202;0.08345964550971985
0.02172223822106278;0.02179780602455139
0.03831243677921065;0.03840908408164978
0.0057033674899242695;0.005703955888748169
0.0449528358800798;0.044953376054763794
0.022524153159407603;0.022524863481521606
0.019380962759928747;0.0193805992603302
0.0488450548758662;0.048914968967437744
0.046648956282770465;0.0466480553150177
0.018188907288472556;0.018189460039138794
0.07788727343719586;0.07797801494598389
0.04216614067654561;0.04216581583023071
0.01609530539232459;0.016194820404052734
0.0352734982276683;0.035273581743240356
0.010729024805126006;0.0107288658618927
0.01194069113264662;0.012040793895721436
0.021793709670091636;0.021892964839935303
0.007264131569849027;0.0072651207447052
0.013504268045049882;0.013505011796951294
0.03295317503356548;0.03304630517959595
0.007789212947581912;0.00788930058479309
0.00567650448956112;0.005677253007888794
0.04015047733870868;0.04015067219734192
0.06964198173026179;0.06972822546958923
0.007191524624149774;0.007191687822341919
0.0753315227402484;0.07537823915481567
0.004739173320963687;0.004839301109313965
0.012125379386773112;0.012125998735427856
0.012747135904756277;0.012747794389724731
0.003797326893509048;0.003797560930252075
0.021944837251892918;0.021945029497146606
0.00817379553718019;0.008173972368240356
0.0388281507662234;0.03882792592048645
0.017707461246623115;0.017707854509353638
0.01505239334754677;0.015086203813552856
0.01359065144647147;0.013590842485427856
0.027476632853412432;0.02747538685798645
0.02177288010776645;0.021872788667678833
0.0043549194633116205;0.0043554604053497314
0.009352818018814216;0.0093536376953125
0.012199275052549455;0.012199431657791138
0.018155244201876683;0.01815512776374817
0.011875927186401248;0.011976003646850586
0.024191685155530336;0.02419188618659973
0.05118603987550836;0.05128452181816101
0.01345104033706938;0.013451606035232544
0.03595787247154722;0.03596603870391846
0.0014014290082777303;0.0014019012451171875
0.0018878682158912777;0.001888275146484375
0.015530475479548838;0.015530616044998169
0.024513482322675067;0.024513274431228638
0.024168584924429266;0.024267911911010742
0.016598500748247834;0.016693085432052612
0.01645325690781756;0.016553282737731934
0.033248062637592155;0.03334718942642212
0.01492729407939587;0.014927893877029419
0.016468011132727996;0.016566485166549683
0.019808126158086154;0.019906431436538696
0.13028555535872677;0.1302815079689026
0.002531336604013321;0.0025320053100585938
0.009956882726953754;0.01005089282989502
0.005508945302815014;0.005509406328201294
0.09240794277137301;0.09240439534187317
0.025960115384118274;0.026044100522994995
0.09015238159429108;0.09025022387504578
0.04000909585571396;0.04006922245025635
0.01357402377199099;0.013674169778823853
0.017201425615787545;0.017202407121658325
0.03251912498448502;0.03259074687957764
0.04653304090800914;0.04657226800918579
0.018559391380057366;0.01859349012374878
0.01609389490149575;0.016184598207473755
0.025985520026330294;0.02607858180999756
0.05207585763377773;0.052175045013427734
0.05293354731896382;0.05296960473060608
0.01949529060470189;0.019495993852615356
0.07211255623670523;0.07221052050590515
0.04645709611096807;0.04652699828147888
0.013687472228931005;0.01376006007194519
0.0011244477022372373;0.001125335693359375
0.022709990131170442;0.02281022071838379
0.018585464619505866;0.01868453621864319
0.021857309656291214;0.021955877542495728
0.004142197889778361;0.00414276123046875
0.02297258242804656;0.023062825202941895
0.05326674644723668;0.05326750874519348
0.019697739971905614;0.019697219133377075
0.03285321256080527;0.032951414585113525
0.05063970137415435;0.05063822865486145
0.0076403223289618245;0.007640868425369263
0.01442134052219489;0.0144214928150177
0.0071978859384951716;0.007198363542556763
0.003823969254227877;0.00382426381111145
0.04758379034814102;0.047683119773864746
0.013221769313834059;0.0132218599319458
0.03012666700505314;0.03012755513191223
0.007507379811611674;0.007508307695388794
0.008296818528796551;0.008386492729187012
0.003989364536799452;0.004089266061782837
0.008890969387129216;0.008891135454177856
0.002694773819751683;0.00269511342048645
0.05630488171237807;0.056402504444122314
0.007393239074194615;0.007393866777420044
0.05361456910927552;0.05369803309440613
0.0046136095041884135;0.004613906145095825
0.002977966037550171;0.0029783546924591064
0.000666051554667168;0.0006666183471679688
0.02425641261207408;0.024256736040115356
0.0032450796989517555;0.0032453835010528564
0.012372960362194685;0.012470781803131104
0.03471910955289236;0.034719496965408325
0.0077736911418347454;0.00787341594696045
0.07894662785409313;0.07900729775428772
0.020750763623843208;0.020836949348449707
0.07322089732069555;0.07322028279304504
0.023695285681721634;0.02379480004310608
0.005732388910275475;0.0057325661182403564
0.04080460025036317;0.040804892778396606
0.0058902089448552904;0.005989938974380493
0.03887477850026572;0.038975149393081665
0.06372376118000139;0.06382334232330322
0.0278042095616081;0.027804404497146606
0.053469791389939965;0.05354970693588257
1.1020498122972731e-05;1.1444091796875e-05
0.005747256924714743;0.005747795104980469
0.027835552955982674;0.027834922075271606
0.042617085916507404;0.04261496663093567
0.02515583540570382;0.025255292654037476
0.014410342867223674;0.014509916305541992
0.027761033166953653;0.027759581804275513
0.007805898695510478;0.00780680775642395
0.023403506848985015;0.023495197296142578
0.03215916135019323;0.032158881425857544
0.01835132008461905;0.018351584672927856
0.015343975716699874;0.015444159507751465
0.019990689484219063;0.020090609788894653
0.046584283130133415;0.0466841459274292
0.025010482986795785;0.025110483169555664
0.0022263435688373084;0.0022268593311309814
0.015531249251541738;0.015631109476089478
0.013863883559012484;0.01386454701423645
0.04922348163202931;0.04931837320327759
0.020269178075182973;0.020369410514831543
0.0391858512362063;0.039286017417907715
0.012027775594399551;0.012027770280838013
0.019787660747352484;0.01978781819343567
0.020369498120223626;0.020370513200759888
0.010621886063554834;0.010721862316131592
0.0038793905386195226;0.0038795769214630127
0.07228825678597528;0.07228854298591614
0.009439725620280004;0.009537339210510254
0.013835984653119098;0.013835936784744263
0.012252613637235746;0.012252837419509888
0.004850105905185659;0.004850417375564575
0.018210954128337883;0.018310964107513428
0.03962489778810473;0.03972068428993225
0.03437935260585494;0.034379035234451294
0.02506685566096648;0.025126725435256958
0.017715918987723293;0.017715483903884888
0.02294745875661591;0.02304646372795105
0.008559107248880237;0.008595168590545654
0.021885725873262107;0.021984577178955078
0.007397223743168394;0.007397681474685669
0.025241475216632225;0.025340527296066284
0.013369066633598305;0.013369590044021606
0.03168220624305468;0.03178253769874573
0.03727822651609076;0.037378549575805664
0.00014987867240766434;0.0001506805419921875
0.008827637556311671;0.008926570415496826
0.04065680311194458;0.04065707325935364
0.0041311757261456175;0.004131346940994263
0.026851236837434247;0.026850730180740356
0.02377853507544218;0.02377799153327942
0.0077927821759681114;0.007793456315994263
0.018857092736643325;0.018857985734939575
0.01732272451983834;0.01732352375984192
0.03639145904335214;0.03639671206474304
0.005748629009558777;0.005748778581619263
0.015058335498220042;0.015057593584060669
0.04224951431822662;0.04230627417564392
0.039925429835902165;0.03992369771003723
0.02315044119569219;0.023248225450515747
0.027176740861362413;0.027196824550628662
0.0377531600808517;0.0377521812915802
0.0060556564938782755;0.006055861711502075
0.009131950388326288;0.009175896644592285
0.020827818824896586;0.02092769742012024
0.08284764232420919;0.08284762501716614
0.0107256887941631;0.010726004838943481
0.016334934732978038;0.016334563493728638
0.07286320906819883;0.0728636085987091
0.036457595105842726;0.03655484318733215
0.04133387969852788;0.041334182024002075
0.07100352948246015;0.0710010826587677
0.011991681549982187;0.011992484331130981
0.022147823512036757;0.022248059511184692
0.0001299184007623446;0.00013065338134765625
0.0026836160642536165;0.0026836395263671875
0.02957938262822097;0.02967849373817444
0.021835565728955238;0.021836310625076294
0.06626834649641664;0.06626704335212708
0.008374236696294083;0.008374243974685669
0.03755944662961326;0.03765857219696045
0.054286073134832434;0.05437350273132324
0.04314591530900596;0.043145209550857544
0.0044739538149734075;0.004474669694900513
0.011359775186382608;0.011360198259353638
0.004072769413830482;0.0041730403900146484
0.006267580422443413;0.006367683410644531
0.013853497224336906;0.013854056596755981
0.03554472314198067;0.03554442524909973
0.03093261790217684;0.031032145023345947
0.019257939875158992;0.0192585289478302
0.018194576614702737;0.01819518208503723
0.006446702373777577;0.006446868181228638
0.02878568218187665;0.028883427381515503
0.013541364392712252;0.013542205095291138
0.03485859880584685;0.03495892882347107
0.018592374776462882;0.01859191060066223
0.01962891038054852;0.01962950825691223
0.01145680862215239;0.011457473039627075
0.06449395487884056;0.06457701325416565
0.03165436149913982;0.0317535400390625
0.0029872752909996933;0.002987891435623169
0.07066528370518502;0.07068485021591187
0.061811557939006445;0.06190773844718933
0.0003150274518245596;0.00031566619873046875
0.001583685145589828;0.0015840530395507812
0.008846258508015532;0.008846312761306763
0.011816433295610027;0.011817008256912231
0.008822295639681859;0.008823424577713013
0.03631316608217897;0.03631308674812317
0.025864730131711304;0.02596414089202881
0.059661461546483704;0.05966094136238098
0.008418193023276604;0.008419066667556763
0.014922797748960846;0.014923125505447388
0.001742321814312394;0.0017423629760742188
0.03027168777339809;0.03037196397781372
0.008869418132872798;0.008870154619216919
0.003414303080304278;0.003415137529373169
0.0004749480191141184;0.00047588348388671875
0.04379483538335452;0.04389414191246033
0.022607515189681727;0.022606879472732544
0.011377795363121002;0.011378318071365356
0.010614650645830863;0.010615378618240356
0.09804775088723947;0.09813439846038818
0.022821801283073956;0.022921264171600342
0.020890357376071724;0.0208912193775177
0.05222453408725973;0.05222228169441223
0.003275310941029469;0.0032759010791778564
0.03231114344956829;0.03239929676055908
0.07122062721992223;0.07125970721244812
0.028307347826927825;0.028307944536209106
0.006533911847263475;0.006621599197387695
0.011634115630952787;0.011733859777450562
0.08647390821961486;0.08653682470321655
0.013616272114833768;0.013616591691970825
0.02539614946743448;0.02549317479133606
0.014786135758180344;0.014785796403884888
0.052936371873781925;0.05548098683357239
0.04177038812595503;0.04186677932739258
0.013722222664182417;0.013722449541091919
0.0332071580727257;0.033206015825271606
0.02407784567114085;0.02407744526863098
0.03891944927422959;0.03901723027229309
0.0375466036228926;0.03754618763923645
0.000531099035676312;0.0005311965942382812
0.007670830675527237;0.007671386003494263
0.024890673618043768;0.024890929460525513
0.00885981981457746;0.008860617876052856
0.005148125726647838;0.0051489174365997314
0.0368926655222639;0.03694713115692139
0.05642835272410362;0.05642703175544739
0.040130270836477994;0.04013064503669739
0.04710462989743984;0.04720303416252136
0.03676806007775606;0.036768943071365356
0.03580959435365239;0.03587958216667175
0.05575891147180685;0.055815696716308594
0.003809899590561452;0.0038099586963653564
0.029897743990157325;0.02999114990234375
0.05929196329900261;0.05929282307624817
0.00012410636151830406;0.00012493133544921875
0.012011339029354647;0.012011557817459106
0.011302556253595143;0.011302977800369263
0.027650360555371737;0.027727752923965454
0.031574941439756615;0.031668126583099365
0.009149952314993175;0.009150534868240356
0.006889516528417834;0.006975769996643066
0.005092899419927725;0.005093604326248169
0.026082762622855662;0.026181966066360474
0.005578780090509346;0.00557902455329895
0.015774625787075943;0.01577475666999817
0.05432611112102958;0.054342448711395264
0.06198421365511818;0.062063008546829224
0.0012589777493403327;0.001359015703201294
0.03672976397741243;0.03682941198348999
0.032074493906095236;0.03207400441169739
0.004110511039746939;0.004110366106033325
0.01605128771623284;0.01615080237388611
0.011459499469322154;0.011555373668670654
0.0027340185242515185;0.0027342140674591064
0.026005188912259898;0.026003867387771606
0.03039869027776768;0.03049817681312561
0.06669140998094676;0.06677466630935669
0.037772829690180594;0.03785744309425354
0.023775487710317005;0.023869991302490234
0.01755829547293208;0.017559081315994263
0.040334278313472006;0.04041421413421631
0.03080247665672096;0.03087526559829712
0.003619074950934883;0.003719151020050049
0.0020097256018656974;0.0020103752613067627
0.05061586518139555;0.05061343312263489
0.01300519960340438;0.013005286455154419
0.030423433458142392;0.030424147844314575
0.032216697399038506;0.032217055559158325
0.019625073855915255;0.019625693559646606
0.0009234614993877448;0.0009241104125976562
0.03149496257493941;0.03159418702125549
0.019263154176820237;0.01926329731941223
0.019275711539674396;0.01927664875984192
0.017773044598990283;0.017772704362869263
0.010666427179699556;0.010762840509414673
0.030420451215437076;0.03042033314704895
0.02044841171921906;0.0204487144947052
0.002394494604869621;0.00247819721698761
0.01307231925062808;0.013072997331619263
0.017784339765455598;0.017784148454666138
0.006385322326932542;0.006485402584075928
0.0003883482736596012;0.00038909912109375
0.06608768585289006;0.06617733836174011
0.015451466228003193;0.01545146107673645
0.014250018253512946;0.014250785112380981
0.050656589514768965;0.05075502395629883
0.02505285715003936;0.025150299072265625
0.017532693849852357;0.017631977796554565
0.05890875423803523;0.05899366736412048
0.035510864123884774;0.035610347986221313
0.0070343875485101275;0.007035285234451294
0.006744205175750419;0.006844162940979004
0.024434314632149286;0.02443411946296692
0.019848235578400344;0.01994764804840088
0.013913471352985346;0.013914138078689575
0.012393884408473969;0.012393981218338013
0.03167300370826658;0.03167346119880676
0.0026672543284736857;0.002667456865310669
0.003995694866098103;0.004095107316970825
0.04420960482119097;0.044207602739334106
0.03719462947375946;0.03719523549079895
0.03505627755296819;0.035153359174728394
0.061103997962961544;0.061201512813568115
0.018875312053418167;0.018875151872634888
0.019784488321061385;0.019884467124938965
0.005950148717418547;0.005950957536697388
0.005712930750351391;0.0057134926319122314
0.02992012743940213;0.029920607805252075
0.0037296914577368808;0.0037298202514648438
0.0038539876803827225;0.003954052925109863
0.0010565087627376199;0.001056671142578125
0.01115440414432447;0.011155158281326294
0.046714333452415144;0.04671481251716614
0.00035416285546523553;0.000354766845703125
0.02341052938181216;0.023510068655014038
0.007737544835739681;0.0077381432056427
0.03905113579923529;0.039116740226745605
0.01339265933559584;0.013492792844772339
0.014045681794618119;0.014046072959899902
0.000507934440900744;0.0005083084106445312
0.006401158047411547;0.0065011680126190186
0.017557619056147073;0.017558127641677856
0.05928121171198067;0.059281378984451294
0.00176664489750554;0.0017671585083007812
0.01473586524398802;0.014736205339431763
0.01987427449901453;0.019874602556228638
0.006214066544328027;0.0063141584396362305
0.0030782114601719227;0.0031784474849700928
0.019311841894093795;0.01931193470954895
0.006472250665784953;0.0064726173877716064
0.03429122556828502;0.03429129719734192
0.012618727768531951;0.012698262929916382
0.03466609488512444;0.03475409746170044
0.027053760052371156;0.027153342962265015
0.06821179986245456;0.06827995181083679
0.04592945209733611;0.04602348804473877
0.002214493278378926;0.0022154152393341064
0.0242056372343336;0.02430206537246704
0.006761310316048658;0.0067615807056427
0.0008219963326442449;0.0008220672607421875
0.007453607541323477;0.007453948259353638
0.007385853889598611;0.007386237382888794
0.007679586398983413;0.007679969072341919
0.005198145517396772;0.0051985085010528564
0.0007194366117958297;0.0007200241088867188
0.040145371958196695;0.04024478793144226
0.053104462962215805;0.05319908261299133
0.013761619786475998;0.013762503862380981
0.007999412392963425;0.008000403642654419
0.004090416364327662;0.0040912926197052
8.01234888008447e-06;8.58306884765625e-06
0.0013011449316228411;0.0013017654418945312
0.03405325888749149;0.034152060747146606
0.01814606062911648;0.018145591020584106
0.006109118520769234;0.0061092376708984375
0.028696976141105186;0.02879732847213745
0.03639133750932625;0.03642335534095764
0.009094085727484462;0.009094268083572388
0.05504808388972817;0.055047065019607544
0.013525771651559973;0.013525992631912231
0.00855779505982972;0.008558303117752075
0.03688102347109508;0.036967724561691284
0.014918464565949047;0.014988511800765991
0.03578125674136192;0.035880714654922485
0.07653522807158794;0.07658037543296814
0.007220847743342857;0.007221251726150513
0.005222531027119776;0.005223274230957031
0.02668817732382336;0.026687651872634888
0.06585776750315318;0.0658579170703888
0.038765059065346164;0.03886350989341736
0.02578762414509857;0.025787383317947388
0.0527425499494577;0.05274108052253723
0.0005279464878986234;0.0005283355712890625
0.013802382219002641;0.013802558183670044
0.002586660317618947;0.002587348222732544
0.004893243287607132;0.0048933327198028564
0.03620200113006488;0.036202460527420044
0.02052664074041482;0.020526915788650513
0.002931360725061694;0.0029316246509552
0.0027591705264387906;0.002759963274002075
0.010497994475085122;0.010592997074127197
0.045873555514151336;0.04592183232307434
0.0011600520326906076;0.0011606216430664062
0.008604292680269453;0.008604079484939575
0.050459247531676625;0.05045989155769348
0.00567596396174463;0.005676299333572388
0.001656499133446936;0.0017565488815307617
0.011262437853023806;0.0112629234790802
0.0006829776436917254;0.0006837844848632812
0.01551429970653223;0.01561039686203003
0.032485019181144055;0.03248599171638489
0.026040109289345484;0.02604106068611145
0.006387264864821104;0.00638774037361145
0.006456040255100378;0.0064564049243927
0.01050097617538067;0.010501891374588013
0.010264953407698934;0.010265380144119263
0.0053526138257763214;0.005353003740310669
0.0052406543228982316;0.005241423845291138
0.07249894943443136;0.07251819968223572
0.01835625862587541;0.018356353044509888
0.05081956312634713;0.05091717839241028
0.035069095410137016;0.035169512033462524
0.030285219610565052;0.030385524034500122
0.037859642322324055;0.037858039140701294
0.010589508147261551;0.010589629411697388
0.04727950449501896;0.047376394271850586
0.02644865065674275;0.026449233293533325
0.04720055816423231;0.04729872941970825
0.055789234474652845;0.055787116289138794
0.04313177418646614;0.04313090443611145
0.02520047728494723;0.025299280881881714
0.005109210149079197;0.0052092671394348145
0.028409626368160766;0.028509944677352905
0.04907998747034486;0.04907992482185364
0.005077194307127425;0.005077391862869263
0.04459631020123217;0.04468587040901184
0.0015122162942609182;0.0015125274658203125
0.002202962852249517;0.0023029744625091553
0.029279331474541658;0.029378563165664673
0.03135699235797398;0.03135588765144348
0.0034809787217174744;0.0034818947315216064
0.002636981277305674;0.002637892961502075
0.04186885328069717;0.04188588261604309
0.004351618379563982;0.0043516457080841064
0.012591340950856723;0.01269155740737915
0.037102782270740646;0.0372006893157959
0.008207793200898357;0.008208304643630981
0.016820565593854267;0.016820937395095825
0.028180520376046247;0.02818015217781067
0.00637012721518348;0.006370574235916138
0.0077475438867776626;0.007748633623123169
0.034622911363251935;0.03471997380256653
0.00467663928187444;0.004676848649978638
0.008255942473201498;0.008255988359451294
0.012391237679875846;0.012391120195388794
0.004390185243274589;0.004487961530685425
0.0012557354821185892;0.0013557970523834229
0.018989187763798335;0.01908937096595764
0.0019794570816914878;0.0019798576831817627
0.026509811472955506;0.026573002338409424
0.004803175931087184;0.004803687334060669
0.007702519309175835;0.007702857255935669
0.003774932269650774;0.00387495756149292
0.02497233423032245;0.024971991777420044
0.02969766981249601;0.02969837188720703
0.0207771725924781;0.020854979753494263
0.037939804663503954;0.0380060076713562
0.0027607504003689548;0.0027609169483184814
0.013006524226443208;0.013106763362884521
0.026273852519943894;0.026359975337982178
0.028356966041301657;0.02835753560066223
0.026429298630652246;0.026472538709640503
0.023360003851930624;0.02345818281173706
0.009744196152575742;0.00974467396736145
0.004579782197195972;0.004679858684539795
0.0023806914277311082;0.002381354570388794
0.02008625314443479;0.020086318254470825
0.0250736043755196;0.025161564350128174
0.003087636300026882;0.003088027238845825
0.005615591424503317;0.005616217851638794
0.014805853716537707;0.014806777238845825
0.0019466940307924971;0.0019474029541015625
0.10211049819900607;0.10220974683761597
0.013135101074847893;0.013135939836502075
0.02319695576159157;0.023197203874588013
0.014961333520883253;0.015060633420944214
0.04962290409296943;0.0496235191822052
0.004037228527298531;0.00403788685798645
0.06297915467096162;0.06303539872169495
0.006922981002599054;0.006923705339431763
0.009813839086664328;0.009897112846374512
0.04524471779888556;0.04534396529197693
0.018540215228611805;0.018639683723449707
0.04931783673418382;0.04931643605232239
0.038525008749913534;0.038588881492614746
0.012873650425750735;0.012873679399490356
0.002060131378836179;0.002060920000076294
0.01871269640172958;0.018812894821166992
0.0042960887982019455;0.004296332597732544
0.04530578287603988;0.04540106654167175
0.03082616442186473;0.030825644731521606
0.0001725093850227156;0.00017261505126953125
0.014028541685267024;0.014116823673248291
0.035149295008734184;0.035149604082107544
0.006725766356803417;0.0068257153034210205
0.025837201400252644;0.02583792805671692
0.04842349661874424;0.04851943254470825
0.007625309520346545;0.007625609636306763
0.014784348969941857;0.014784842729568481
0.0069257583969651905;0.0069265663623809814
0.01126079458854817;0.011261016130447388
0.06821487137575256;0.06826812028884888
0.011202370606320317;0.011301547288894653
0.02540784501385897;0.025508224964141846
0.016816035256219584;0.016816169023513794
0.011163819026770688;0.01116374135017395
0.05050716117791441;0.05050566792488098
0.026671220014915988;0.026698380708694458
0.04924914459270932;0.04934883117675781
0.009106586550382009;0.009200304746627808
0.0031713654576600203;0.003171950578689575
0.003425046211568271;0.0035251080989837646
0.035546051436236896;0.035644710063934326
0.056322647258047115;0.056321173906326294
0.009596062216410893;0.009595900774002075
0.004911074965111864;0.004911452531814575
0.0013199229741958252;0.0013208389282226562
0.03448946803401648;0.03457656502723694
0.06896364702750135;0.06905344128608704
0.04420443438524317;0.044202834367752075
0.02357852662176041;0.023578673601150513
0.00466492319985267;0.004665404558181763
0.05668731982448911;0.05671799182891846
0.01637198125439446;0.016471832990646362
0.03189590342582829;0.031971514225006104
0.014543741827804012;0.01463887095451355
0.007137832329054687;0.007138282060623169
0.02212943159689935;0.02213004231452942
0.03823323564791276;0.03823283314704895
0.04269648842129786;0.042748212814331055
0.0005923943076863587;0.0005931854248046875
0.0024277054949583014;0.0024280846118927
0.1102190062819197;0.11029267311096191
0.0042188272334752076;0.004219084978103638
0.00723734800226263;0.007337093353271484
0.022355554705834713;0.022455573081970215
0.01478614531540548;0.014786750078201294
0.002690010683735318;0.002690345048904419
0.0008613374341613964;0.00086212158203125
0.05611760943651145;0.05621457099914551
0.0002204894612242093;0.00022125244140625
0.0007793289134802758;0.0007801055908203125
0.009794189009902254;0.009894013404846191
0.031392554580825134;0.031428903341293335
0.02022579872998246;0.020225554704666138
0.017279682713306405;0.01727965474128723
0.0007286197979848902;0.0008283555507659912
0.08968504150278853;0.09195905923843384
0.04574774053443588;0.04584228992462158
0.02384542014205308;0.023845702409744263
0.002458416152206441;0.0024586021900177
0.056949046227990824;0.057047873735427856
0.03138422248222775;0.03138354420661926
0.011321274059560427;0.011321097612380981
0.003541937972536901;0.0035429298877716064
0.013391704942657057;0.01339152455329895
0.014689733465191332;0.014689475297927856
0.01926766464162486;0.019268065690994263
0.05094437339747585;0.050942450761795044
0.026469230160310542;0.026568740606307983
0.042502646493322055;0.04250246286392212
0.019454326024064682;0.019454985857009888
0.01735810862919159;0.017357856035232544
0.001097496583535776;0.0010976791381835938
0.0007534882088331239;0.0008456110954284668
0.06393867230814684;0.06393912434577942
0.004415426693045685;0.004415541887283325
0.010406252291548799;0.010406523942947388
0.017086264509256696;0.017086058855056763
0.023226192377178635;0.023224860429763794
0.013316841616542095;0.013316184282302856
0.0016848522443486296;0.00178489089012146
0.02059889724347039;0.020698457956314087
0.027443304991338197;0.027535468339920044
0.021327396184314194;0.02142593264579773
0.01420429828489778;0.014304280281066895
0.01428598843506239;0.014385581016540527
0.025674580731711295;0.025773733854293823
0.034684445245081456;0.03478482365608215
0.023636873646469485;0.02371630072593689
0.014651336160046314;0.014652281999588013
0.011270431791217781;0.011350229382514954
0.005191783976243003;0.005291879177093506
0.011529325723434522;0.01152995228767395
0.015748283764894504;0.0158461332321167
0.1088046484154916;0.10888713598251343
0.010406875700569569;0.010506510734558105
8.135772288387311e-05;8.20159912109375e-05
0.053209285558894905;0.053286224603652954
0.005807059715606097;0.005901128053665161
0.03982995335283908;0.03991374373435974
0.030916672565681442;0.03100717067718506
0.0065035489293976635;0.006504088640213013
0.0003136117369064953;0.00031375885009765625
0.014301779755932071;0.014302283525466919
0.0037516890293730325;0.003751784563064575
0.010246605801711635;0.010247260332107544
0.0007430784900603484;0.000743865966796875
0.03001523714413244;0.0300159752368927
0.024900891917923596;0.025000929832458496
0.0007254225986464787;0.0007257461547851562
0.0060998155383049585;0.006196707487106323
0.012865754847838995;0.012866050004959106
0.03008962618802066;0.030189216136932373
0.025885369347453273;0.02590051293373108
0.026280198281603665;0.026369214057922363
0.030344100616496252;0.030443280935287476
0.021204307931085076;0.02130451798439026
0.0053601365481829;0.005360633134841919
0.04173654050067065;0.04173761606216431
0.08493015594726583;0.08502444624900818
0.007643329242589436;0.0076437294483184814
0.04083599120087869;0.04083561897277832
0.015183926200873814;0.0151844322681427
0.020089730645897995;0.02009013295173645
0.0434742050929196;0.0434742271900177
0.006778515642344475;0.00687861442565918
0.03030936091777644;0.03037858009338379
0.012133568128792455;0.012233197689056396
0.009762797682387433;0.009862899780273438
0.03949896770489325;0.039596229791641235
0.04484604016044419;0.04490554332733154
0.01168996053613993;0.0116901695728302
0.01429098360984332;0.014290839433670044
0.0018437596859189537;0.0018444061279296875
0.07499333778706016;0.07499030232429504
0.02033401122713952;0.02043423056602478
0.012152348411400888;0.012243837118148804
0.005150430517684927;0.005250483751296997
0.005507655527779905;0.005593538284301758
0.021484950980231985;0.021485358476638794
0.024420923079646717;0.024421721696853638
0.025522190107209186;0.025568753480911255
0.003416120432605014;0.0035155117511749268
0.018271245095419244;0.018270522356033325
0.029506841307059228;0.029607146978378296
0.029388856223584812;0.029388457536697388
0.027210099110518096;0.027265101671218872
0.0050492219906980666;0.0050497353076934814
0.00719032415034977;0.007190734148025513
0.00026588720072266047;0.00026607513427734375
0.011057018994710972;0.011057883501052856
0.04292193620448434;0.04292014241218567
0.008099209683888157;0.008199900388717651
0.01561110805422482;0.01569303870201111
0.02908801507176344;0.029089003801345825
0.007812393337622652;0.007812529802322388
0.03235748071397032;0.03245708346366882
0.026610170382365676;0.02661040425300598
0.005310180526234273;0.005410134792327881
0.005492847669198868;0.005493193864822388
0.0051241224922165905;0.005124121904373169
0.0838449409668193;0.08384230732917786
0.019469943545994125;0.01946929097175598
0.0020493880466704857;0.002049475908279419
0.014438122685345499;0.014437705278396606
0.0446163707314171;0.04461577534675598
0.03176452028383498;0.03181537985801697
0.004409159019468961;0.004508882761001587
0.004684903050146179;0.004685431718826294
0.02550907545758842;0.02550986409187317
0.0033549812273476424;0.003355056047439575
0.014128398970360818;0.014128714799880981
0.03083954867511865;0.03088340163230896
0.014649412578509631;0.0146503746509552
0.0243883283316244;0.02438834309577942
0.04245389053145894;0.04252621531486511
0.02667718216661239;0.026676207780838013
0.012706538249380905;0.012796610593795776
0.01229986340290542;0.012400120496749878
0.05370941335911198;0.05370810627937317
0.008566636363699259;0.008566886186599731
0.006085001323739793;0.006085425615310669
0.06061367370130588;0.060711175203323364
0.054725981381863284;0.0548248291015625
0.036049755695699154;0.036049872636795044
0.0039732122223762;0.0039739906787872314
0.008072209291902865;0.008072882890701294
9.465359771508395e-06;9.5367431640625e-06
0.014291314580316718;0.014391392469406128
0.001100707856499865;0.001200750470161438
0.010301893300622101;0.010302573442459106
0.028812489088408375;0.028912395238876343
0.015036020094646205;0.01513606309890747
0.002826063553972249;0.0028267204761505127
0.00650331707124851;0.006504088640213013
0.04709751738778164;0.047184765338897705
0.08365646897593972;0.08371239900588989
0.0018533582574965816;0.00185394287109375
0.03939294652599808;0.039391547441482544
0.007163770122963454;0.007164984941482544
0.03579953222181506;0.03589850664138794
0.0046302162836382044;0.004730224609375
0.05184288918329886;0.05184081196784973
0.04138138201754762;0.04138091206550598
0.02105211100421219;0.021151304244995117
0.02942934988397773;0.029518544673919678
0.011379249625129819;0.011477351188659668
0.002769964755320521;0.002770453691482544
0.001177479202646589;0.0011777877807617188
0.010187230193403323;0.010188132524490356
0.016992746850835565;0.016993552446365356
0.018479300158053418;0.018497943878173828
0.01304806268009705;0.0130482017993927
0.0018151776045444053;0.0018157958984375
0.013410907495864157;0.01350906491279602
0.042700643187506715;0.04280105233192444
0.05551530408468739;0.055514365434646606
0.019903914317226937;0.02000412344932556
0.0041185400327090685;0.0041189491748809814
0.016395206696004288;0.016395598649978638
0.0030484692158380066;0.003048926591873169
0.0010411381237147759;0.001041412353515625
0.019022516854948504;0.01911666989326477
0.005752772134891159;0.005753546953201294
0.019789618413209305;0.01978972554206848
0.01848603068362166;0.01848509907722473
0.00012274666730683684;0.00012302398681640625
0.039745864467805515;0.03983178734779358
0.005103791410435369;0.005170613527297974
0.01967104637774042;0.01977112889289856
0.03506004192848148;0.03506091237068176
0.0008817287649950082;0.0008821487426757812
0.05374594840787067;0.05384555459022522
0.004465711995187983;0.0044660866260528564
0.03235562140582023;0.03245118260383606
0.027071175447978917;0.0270710289478302
0.08462388252383084;0.08462145924568176
0.02240486945489494;0.02250400185585022
0.012465327114467257;0.012553095817565918
0.011143443941250497;0.011143714189529419
0.014908738716815624;0.014908820390701294
0.01514951090859556;0.015149146318435669
0.021743131999425326;0.021793872117996216
0.020526617224085848;0.020526915788650513
7.824682170910221e-06;8.463859558105469e-06
0.002580434012092181;0.0025806725025177
0.006127982984893162;0.006227731704711914
0.04032449325135027;0.04032328724861145
0.04993220649718657;0.05002841353416443
0.003951928635628156;0.003952056169509888
0.012457069548759843;0.01249682903289795
0.009088014960031086;0.009187936782836914
0.003267490416360847;0.003367602825164795
0.07259391760427372;0.07268840074539185
0.02226104760834846;0.02226164937019348
0.04218433773431017;0.04228341579437256
0.0009322031577082988;0.0009326934814453125
0.007818963557347212;0.007819205522537231
0.06025778492108227;0.06025698781013489
0.0018138647880924902;0.0019139200448989868
0.03373327615413704;0.03373339772224426
0.009602863751697376;0.009702920913696289
0.08430230199096052;0.08439773321151733
0.07066974233051121;0.07076564431190491
0.0036847299229209756;0.0036850273609161377
0.027610793302474894;0.02771010994911194
0.02312930768576404;0.02312949299812317
0.028443870404239152;0.02849629521369934
0.0003505933968038779;0.0003509521484375
0.023100543841503392;0.023101836442947388
0.030564502844976898;0.030642688274383545
0.02595041691383729;0.025950461626052856
0.01299066850440513;0.013090252876281738
0.0030679906816305446;0.0030689239501953125
0.02817207885260208;0.02827143669128418
0.05247793469482001;0.05247882008552551
0.05327128880867943;0.0532703697681427
0.009690468797104843;0.009690314531326294
0.09908844787533443;0.09916186332702637
0.010166421415795528;0.010266512632369995
0.03474684880201113;0.03484603762626648
0.0001467288077032683;0.0001468658447265625
0.043496751613722774;0.04349711537361145
0.029176028049197295;0.029175788164138794
0.011912050552018801;0.011912375688552856
0.0541363840001789;0.05420798063278198
0.005233938734311226;0.005233794450759888
0.02369632434341055;0.023695021867752075
0.008080045406645382;0.008080512285232544
0.001783321128476434;0.0017833709716796875
0.01651141021222399;0.0165119469165802
0.025939487629775146;0.025939971208572388
0.0006501629438662712;0.0006504058837890625
0.015583360649752466;0.01567596197128296
0.021867530731661918;0.0218677818775177
0.030562841950981755;0.03066214919090271
0.014311021339071403;0.014411211013793945
0.025456642287286557;0.025457412004470825
0.03833536804222995;0.03842070698738098
0.026392282537604714;0.02649158239364624
0.015581838363363026;0.015679210424423218
0.023414958987185226;0.023414641618728638
0.03158311337223061;0.031681329011917114
0.07677826127210109;0.0768744945526123
0.005337811512636595;0.005337744951248169
0.0077061481386687366;0.007785588502883911
0.00749541027595418;0.007595539093017578
0.01153879660030527;0.011636465787887573
0.013016186770210447;0.013016730546951294
0.020320620657215675;0.020420193672180176
0.008676356149921328;0.00867655873298645
0.02140809583203107;0.021408140659332275
0.025201464455667493;0.02520182728767395
0.018948359071264916;0.01894858479499817
0.017064580636285135;0.01706412434577942
0.04880263927759518;0.048874467611312866
0.006081648853584045;0.0061817169189453125
0.015066931846316895;0.015067130327224731
0.010224366314863497;0.010314702987670898
0.028168341755040613;0.028167754411697388
0.029969674673889453;0.029968291521072388
0.019798406945051302;0.019897878170013428
0.006534081093610347;0.006534606218338013
0.009920481313687854;0.010020583868026733
0.012704796957851493;0.01270487904548645
0.014608275381774694;0.014707177877426147
0.015197539422683657;0.015197783708572388
0.015290775989657687;0.0152912437915802
0.00999144911413256;0.009991675615310669
0.009925958239356996;0.01001158356666565
0.008103338913865192;0.008103728294372559
0.05639151536673075;0.056391745805740356
0.004973630812568194;0.004974395036697388
0.05101279734813379;0.05101016163825989
0.03603847057175681;0.036136507987976074
0.0019432797709627505;0.0019435882568359375
0.002006939189284513;0.002007514238357544
0.022568788070500098;0.02266797423362732
0.022860953366578743;0.022860556840896606
0.041088391720227914;0.04108813405036926
0.03853137700517349;0.038530945777893066
0.038274972298888064;0.03827574849128723
0.04370976533183323;0.04375988245010376
0.031426616717882376;0.03142741322517395
0.012952411661773014;0.012952834367752075
0.00190238268645627;0.0019025802612304688
0.027156526815659547;0.027155905961990356
0.019832730518781802;0.01993224024772644
0.029779802928023624;0.02987813949584961
0.06360292933794993;0.0636015236377716
0.0012752809164553224;0.0012760162353515625
0.005189581371562821;0.005289644002914429
0.015179765173739998;0.015180617570877075
0.052401396651910376;0.0524880588054657
0.01675403437978202;0.01685240864753723
0.07306790765255584;0.07310417294502258
0.0018353749916498166;0.0018358230590820312
0.0052965867690328156;0.0052967369556427
0.007132206550923595;0.007197082042694092
0.0026871105746355908;0.0026874840259552
0.003972032697974409;0.003972336649894714
0.010979972222983997;0.011080145835876465
0.0038285420969206055;0.0038290321826934814
0.09150387289360296;0.09159648418426514
0.06485975329614123;0.06493416428565979
0.03761578019987868;0.03771480917930603
0.0158283991001268;0.01592797040939331
0.03455521580386484;0.03455546498298645
0.01920007464891532;0.019299685955047607
0.006069319202319451;0.006169408559799194
0.03309744310344918;0.03319752216339111
0.02014092178953582;0.02014067769050598
0.008224151709280177;0.008324265480041504
0.0036991412137762796;0.0036993324756622314
0.014514104558432994;0.014608621597290039
0.018835895896647636;0.018935441970825195
0.007518012148451096;0.007518798112869263
0.007829252766903666;0.0078296959400177
0.005157242920606343;0.005157500505447388
0.009318493957224045;0.009418606758117676
0.004250471719563471;0.004250556230545044
0.08178028691306082;0.08184844255447388
0.0025128441365890536;0.002612859010696411
0.0043420576900878895;0.004342108964920044
0.018456619467645628;0.018456757068634033
0.0075405390414418445;0.007540702819824219
0.00405833138075197;0.004058867692947388
0.04206648089216864;0.04206565022468567
0.0031206008424263933;0.0032205581665039062
0.02191309167284513;0.021912604570388794
0.004715810015508088;0.004715949296951294
0.004235392021441568;0.00423625111579895
0.06733470610400395;0.06733325123786926
0.026038628361919874;0.02603819966316223
0.005792196747484186;0.00579264760017395
0.0032729918057494696;0.0032730400562286377
0.015654893020762835;0.015655547380447388
0.000782368052606591;0.0007829666137695312
0.028808122626998067;0.028846532106399536
0.0334764110968546;0.03347495198249817
0.00914468274306813;0.009144812822341919
0.013126763213361918;0.013226121664047241
0.02052257087513954;0.020575731992721558
0.00914443485838677;0.009144812822341919
0.05195939943150918;0.0520593523979187
0.008502522154078275;0.008502990007400513
0.04772786371463439;0.04772856831550598
0.03231841838560815;0.03241834044456482
0.01045720376001472;0.010458022356033325
0.019444333869832995;0.019443541765213013
0.014573048870233243;0.014573127031326294
0.0011198169095939352;0.0011205673217773438
0.0020300676914120196;0.002030402421951294
0.051732630634967046;0.051733046770095825
0.015390731603935072;0.015488862991333008
0.07144347925825587;0.07149547338485718
0.004154366827869532;0.004155188798904419
0.009930316522509544;0.009930640459060669
0.002111048125308804;0.002111464738845825
0.00494289232711441;0.0049430131912231445
0.006918240510393226;0.0069189369678497314
0.04449614976258742;0.044495612382888794
0.023911493943878554;0.023969978094100952
0.01587934064596549;0.015979140996932983
0.034826804425197457;0.03482535481452942
0.013018720481041126;0.013018637895584106
0.02665388206297725;0.026712417602539062
0.006707013898960282;0.00670817494392395
0.024478571143796396;0.02454477548599243
2.9868503033099617e-05;3.0517578125e-05
0.06661414908649886;0.06663155555725098
0.004189200061710759;0.004189491271972656
0.01168671921396766;0.011786878108978271
0.0005754702304297544;0.000576019287109375
0.003626910610011877;0.0036278069019317627
0.0028033655120236595;0.0028038322925567627
0.0023591349143289313;0.00235942006111145
0.05476325227732872;0.054857850074768066
0.0015967120202222535;0.0015974044799804688
0.024942147145495655;0.024941474199295044
0.04289399627057591;0.0428943932056427
0.06120442327098293;0.06130370497703552
0.013916439172934546;0.013916999101638794
0.003206189650645716;0.0032062828540802
0.017609165870257872;0.017608672380447388
0.015293184659801477;0.015293151140213013
0.01051748385684277;0.010517150163650513
0.048895723641214514;0.0489942729473114
0.007393952401950553;0.007393866777420044
0.002898465835920778;0.0028991997241973877
0.022299119679505423;0.0223982036113739
0.03146010878191936;0.03147915005683899
0.024399493216299344;0.02448904514312744
0.019581730606604224;0.01958182454109192
0.011807958928956112;0.011808425188064575
0.018427617683831436;0.018427878618240356
0.009932483056737464;0.009932547807693481
0.006211445868611399;0.0062122642993927
0.02435295075314234;0.024353057146072388
0.045964873315510996;0.046031445264816284
0.010398982781535476;0.010399848222732544
0.0343740222434717;0.034373313188552856
0.042205871269321585;0.04223719239234924
0.01435747670582132;0.014357596635818481
0.020867385225806476;0.020867377519607544
0.015547337610493114;0.015641331672668457
0.0378218871768332;0.037920236587524414
0.024108740494173275;0.02413657307624817
0.0589377359081931;0.05903381109237671
0.037872746794378964;0.037873297929763794
0.01052828157113733;0.010528594255447388
0.06071908938794854;0.06081962585449219
0.06810117538327219;0.06819844245910645
0.0021443594955623227;0.002144843339920044
0.018894770864575524;0.01899203658103943
0.05461739536741529;0.05461791157722473
0.07646010625176282;0.07653874158859253
0.009222513013500641;0.009222984313964844
0.01366166983650218;0.013662368059158325
0.0501166125838853;0.05011466145515442
0.017907502679254495;0.018004566431045532
0.02181117669445678;0.02191135287284851
0.006686941241564268;0.006687194108963013
0.019437300591388793;0.019437819719314575
0.021769777020513085;0.0218697190284729
0.03685035836054252;0.03685000538825989
0.018590119800660623;0.01859000325202942
0.07343723893791917;0.07343581318855286
0.0038062790307474385;0.003906339406967163
0.006708875514138047;0.0067091286182403564
0.0010646624325060133;0.0010652542114257812
0.012258454849954392;0.012258559465408325
0.013200091758954303;0.013199836015701294
0.023455780981955877;0.02355492115020752
0.0158846220402276;0.015885382890701294
0.035191150820205054;0.03529047966003418
0.007473864453620113;0.007573962211608887
0.015094954381166655;0.015094786882400513
0.0435037082179281;0.043549180030822754
0.09101102372531607;0.09100726246833801
0.009756080326206258;0.009756118059158325
0.008330037438852748;0.008330374956130981
0.0060994106180071814;0.006099730730056763
0.005097982542389855;0.0050983726978302
0.006882309337421792;0.006882697343826294
0.06705515945379684;0.06705477833747864
0.05949713870044162;0.05949786305427551
0.02751820637568251;0.027538925409317017
0.04448287071060331;0.044482260942459106
0.02230968584914651;0.022309333086013794
0.01630812792647745;0.016307860612869263
0.0006579617036043064;0.0006580352783203125
0.0519421507710317;0.05193999409675598
0.029700674507842743;0.02970030903816223
0.04205581173655594;0.04207757115364075
0.004914718112625626;0.0050148069858551025
0.010995338706352081;0.01099589467048645
0.0272411946919353;0.02724173665046692
0.03306017959346638;0.03315916657447815
0.11416574695825381;0.11714938282966614
0.0002895004026298657;0.0002899169921875
0.03600935169801436;0.03609657287597656
0.019889763657746373;0.019976258277893066
0.06111366740987444;0.06111147999763489
0.01837996786181999;0.018464744091033936
0.029069752901330268;0.029158473014831543
0.014976857837463359;0.015077024698257446
0.010275002902431026;0.010275870561599731
0.021030548707645254;0.021130740642547607
0.04911032594895745;0.04920879006385803
0.015063343555402712;0.015063315629959106
0.020251319439560152;0.020351529121398926
0.0034048929943307636;0.0034056007862091064
0.0027928394397938577;0.002890646457672119
0.03837553785412078;0.03837493062019348
0.016945628912783207;0.016945868730545044
0.007359783713741903;0.007457107305526733
0.027841953432650658;0.02784186601638794
0.017341298095160794;0.017440497875213623
0.011433789005159827;0.011533915996551514
0.037217304280054174;0.03721621632575989
0.013067459659930033;0.013068228960037231
0.022531771334728102;0.022590339183807373
0.00307661353756685;0.0030775368213653564
0.010913877355495783;0.010913878679275513
0.029612661931052445;0.029712706804275513
0.03927266033767084;0.039271384477615356
0.010924735997704929;0.010925322771072388
0.03105275519410886;0.031085193157196045
0.005081320673712417;0.005082130432128906
0.013533684763636573;0.013617366552352905
0.004438740586833287;0.0044393837451934814
0.0014161133030948967;0.0014162063598632812
0.005549338320938676;0.0055494606494903564
0.011560568021151166;0.011561423540115356
0.010505384176620988;0.010602831840515137
0.04464473385655778;0.04472377896308899
0.005999532523213725;0.0059995949268341064
0.060591444405269944;0.060690343379974365
0.0010818447826660847;0.0010824203491210938
0.020937510597406457;0.020937949419021606
0.022130743845846276;0.022143065929412842
0.022141190080289547;0.022240519523620605
0.03615702575106693;0.03615573048591614
0.03893065111776998;0.039030611515045166
0.005473455924475048;0.005474120378494263
0.053400098644543176;0.053399115800857544
0.0019595641126092284;0.0019598007202148438
0.029803981852303055;0.029803305864334106
0.030460171357784054;0.030556440353393555
0.0065927058901843515;0.006692826747894287
0.036351873992167;0.036352187395095825
0.007443770118643076;0.007444411516189575
0.06394032603406254;0.06394007802009583
0.03823004625489526;0.03833043575286865
0.024705395946266397;0.024704962968826294
0.08039109742132064;0.08039095997810364
0.0023017841589536253;0.002302199602127075
0.09362906071663507;0.09362605214118958
0.00016063470418336705;0.00016117095947265625
0.012489069758990189;0.012489348649978638
0.03919366881919548;0.03919413685798645
0.012764470155566691;0.01276463270187378
0.00964346092574364;0.009643584489822388
0.0486703315645403;0.04871022701263428
0.02625454975491162;0.02625468373298645
0.0009356542134224766;0.0009365081787109375
0.0003212151048607475;0.00032138824462890625
0.019774254235985278;0.01977446675300598
0.02174936391764379;0.02174857258796692
0.008755609570816955;0.008855670690536499
0.01932063727393123;0.019411593675613403
0.004718372510621043;0.004807233810424805
0.007835392660037462;0.007836341857910156
0.0010981763304480417;0.0010986328125
0.0011691618095223465;0.0011692047119140625
0.01704904543716349;0.017049789428710938
0.010923178966261885;0.010923415422439575
0.03429747916513615;0.034373700618743896
0.001446995470312773;0.0014476776123046875
0.01202485344998343;0.012024909257888794
0.02096117272802409;0.02106049656867981
0.06648468489587486;0.06648355722427368
0.015273430045069238;0.01537284255027771
0.00017669739261019793;0.0001773834228515625
0.022755756906216625;0.02275565266609192
0.017694040975377398;0.01769450306892395
0.03187515038306698;0.03194233775138855
0.004553192772327361;0.0045538246631622314
0.014122322862845748;0.014122992753982544
0.01984325820945797;0.019844084978103638
0.0633567666196077;0.06345635652542114
0.0004465837460662493;0.00044727325439453125
0.004566789210830851;0.004567176103591919
0.0016625731045473505;0.0017626285552978516
0.018132099101109047;0.01813223958015442
0.02090262096637136;0.021002858877182007
0.005774708731570139;0.005775481462478638
0.018604524773342745;0.01860526204109192
0.019031650394329594;0.01911836862564087
0.006944300074311833;0.007044404745101929
0.02533795140630181;0.025337249040603638
0.04254277855053342;0.042637407779693604
0.1120974828065641;0.11217746138572693
0.0442160272517474;0.04429823160171509
0.09437691607249059;0.09444209933280945
0.031215724396226815;0.031215697526931763
0.001693480653445976;0.0016937255859375
0.030262095030424076;0.03026297688484192
0.048774404535749376;0.04878854751586914
0.013045278437350089;0.013045340776443481
0.022314255690338257;0.022314101457595825
0.014610948519638775;0.014611274003982544
0.01884806993295282;0.018848448991775513
0.03706291231771387;0.03706267476081848
0.00621252982119229;0.006213188171386719
0.05825798822060207;0.05825808644294739
0.00433467553528911;0.0043354332447052
0.02969006702176584;0.02973806858062744
0.038913191858872695;0.03891375660896301
0.002470733601342904;0.0024709999561309814
0.007130661197257707;0.007131606340408325
0.01445111126372116;0.014550775289535522
0.019276773425202266;0.019277602434158325
0.024916490828180843;0.02491667866706848
0.02551620638606138;0.025615185499191284
0.001852278870921395;0.0018529891967773438
0.06091798880590065;0.06091788411140442
0.014789080686145765;0.014867126941680908
0.028935644678413974;0.029034554958343506
0.05104882675070928;0.05104735493659973
0.04254119773817838;0.04263877868652344
0.0027020334887026647;0.0027027428150177
0.010173786305611575;0.010174781084060669
0.015731004620648477;0.01573088765144348
0.0030117580231882714;0.0031117796897888184
0.0018045538701610176;0.0018053054809570312
0.03671180403726279;0.03681030869483948
0.03508319762089111;0.03518107533454895
0.003323874705279283;0.003324538469314575
0.08816751941168996;0.08821392059326172
0.009069362600608406;0.009167402982711792
3.1235278697414364e-05;3.147125244140625e-05
0.007811386349615254;0.0078115761280059814
0.04806040411992942;0.048159629106521606
0.08373699883946012;0.08373403549194336
0.058381450055129284;0.058381110429763794
0.09597506336048989;0.0960560142993927
0.03301462401971994;0.033015280961990356
0.021003600697531297;0.02100279927253723
0.016513112318501163;0.016513854265213013
0.00571302900606007;0.0057134926319122314
0.02060003613579064;0.020700007677078247
0.01589700547633821;0.015992462635040283
0.016029645265786836;0.016029387712478638
0.010100287194414142;0.010100394487380981
0.017784454423068436;0.017785102128982544
0.011237547441955141;0.011237174272537231
0.0017266790083715225;0.0018267035484313965
0.04484669014842554;0.044942885637283325
0.017065670508115752;0.01706603169441223
0.037511418370772334;0.03761124610900879
0.007918419825574646;0.007918387651443481
0.005757607272080771;0.005758315324783325
0.01687058111709064;0.01687052845954895
0.050212573016889556;0.05031195282936096
0.0042264578253856855;0.004226714372634888
0.002078381766855285;0.0020790398120880127
0.00908570636530417;0.009086638689041138
0.02944865219157983;0.029449492692947388
0.06077839165519136;0.06086975336074829
0.019427459395315604;0.0195235013961792
0.016395923948789245;0.016396552324295044
0.03834227138600178;0.03834155201911926
0.007054545799872354;0.0070552825927734375
0.02000542689889955;0.02010360360145569
0.029846847227934965;0.029846221208572388
0.016988444599031406;0.01698783040046692
0.005115916575230112;0.005116492509841919
0.03173147853604335;0.031731635332107544
0.00026616996888036577;0.00026702880859375
0.010340069444116518;0.010340720415115356
0.020233770911504814;0.020233184099197388
0.0005655291734864479;0.0005655288696289062
0.06945666948158598;0.06952682137489319
0.024114005310313064;0.024114638566970825
0.011873934780036264;0.011973649263381958
0.00039203448514684;0.000392913818359375
0.0057647875734212145;0.005764991044998169
0.0011914837023015129;0.0012914836406707764
0.008474726646243899;0.008475333452224731
0.020358601508438618;0.020359069108963013
0.030403699827390895;0.030404120683670044
0.010766311593488996;0.01076701283454895
0.027731689131296904;0.02773192524909973
0.048064416205333305;0.048160672187805176
0.0019135056306238485;0.0019140243530273438
0.005872013260005633;0.005872756242752075
0.012765674063241625;0.01276591420173645
0.047396977765375777;0.04739764332771301
0.10951797494076743;0.11194232106208801
0.007731426890266179;0.007831275463104248
0.0005553839835912919;0.0005559921264648438
0.009816848541214595;0.009916931390762329
0.032363623948417505;0.032452911138534546
0.05438908399144031;0.05438712239265442
0.0024727597770161903;0.002472907304763794
0.014506304142876568;0.014506369829177856
0.014977987435240843;0.01497843861579895
0.02685305728167116;0.026853621006011963
0.03206402753628101;0.03214305639266968
0.033208907403351993;0.03329750895500183
0.00032403748393748996;0.0004239976406097412
0.0030421588003830716;0.0031422078609466553
0.03158224327264531;0.03158286213874817
0.031224527239702784;0.03132486343383789
0.0054198663124401135;0.005420714616775513
0.00745087478389042;0.007550865411758423
0.002582333898493671;0.0025825798511505127
0.07880615192642965;0.07889965176582336
0.015032597516740904;0.015032798051834106
0.021212660400254994;0.021213561296463013
0.012102187674787924;0.012202054262161255
0.0061325635029686135;0.0061331093311309814
0.0168625086475977;0.01696223020553589
0.015936592542757;0.0160367488861084
0.001470389315146284;0.0014705657958984375
0.03136935579757379;0.03146791458129883
0.0001648283267086721;0.00016498565673828125
0.0014554485595407397;0.0014562606811523438
0.04810588338901566;0.04820293188095093
0.0016014411640120389;0.0016021728515625
0.028999261872758645;0.028999358415603638
0.02027403717576422;0.02027323842048645
0.013295994022893881;0.013295650482177734
0.05804398614866045;0.05814465880393982
0.015956348776755926;0.016048699617385864
0.04548837667227047;0.0455838143825531
0.006065876576736249;0.006066352128982544
0.0011481982796936686;0.001148223876953125
0.028431840854333174;0.028509467840194702
0.01816919884101977;0.018169432878494263
0.012422108424277226;0.0124225914478302
0.009284590404956555;0.009285002946853638
0.02717422272341222;0.027260541915893555
0.027932189428582107;0.02803248167037964
0.0033565806206595273;0.0033569633960723877
0.03434666674340741;0.034345656633377075
0.0031217846973388623;0.00312235951423645
0.04363685915551735;0.043736428022384644
0.037844811063015016;0.0378437340259552
0.006162408174113364;0.006162673234939575
0.023567087709337377;0.023591428995132446
0.0030096376971836623;0.0030098259449005127
0.010269334162555944;0.01035308837890625
0.005126495105695486;0.005226433277130127
0.02686179700778709;0.02686217427253723


==> data/appendices/scatter/cifar10-a-relu-strong.csv <==
True Distance;Estimated Distance
0.011015557861921694;0.011042803525924683
0.03433406721152189;0.034361302852630615
0.013102056577182525;0.013201534748077393
0.006860502435879698;0.006923973560333252
0.024192318944012383;0.024288415908813477
0.03157724328187936;0.03167429566383362
0.03415316403280308;0.034248799085617065
0.020552404640886552;0.020601928234100342
0.02520544070066012;0.02530527114868164
0.021565909263363253;0.021642684936523438
0.037484832062192844;0.03754819929599762
0.01274977979876027;0.012815892696380615
0.025242038040708983;0.02534082531929016
0.013749363153803582;0.013768225908279419
0.0008989351734234139;0.0009087324142456055
0.05321222392993957;0.05321982502937317
0.0382846434626916;0.038371652364730835
0.01933752711095663;0.01942351460456848
0.030570631157360553;0.030581653118133545
0.05687187781701132;0.05695405602455139
0.0030407842602936733;0.0030594468116760254
0.013760519633166731;0.013805747032165527
0.05529477917524426;0.05537617206573486
0.00111470491840447;0.00112152099609375
0.006206287697668332;0.006246916949748993
0.022591756782981552;0.022604703903198242
0.03483076500488362;0.03484949469566345
0.017655560861335882;0.017701566219329834
0.007209604518556696;0.007214277982711792
0.013191201123645965;0.013272106647491455
0.013034495222561691;0.013134598731994629
0.03913384385021596;0.03922507166862488
0.013877317264573157;0.013939857482910156
0.02722305446384672;0.02731555700302124
0.013033431657639049;0.01308906078338623
0.03460509856611231;0.03470546007156372
0.01557816546219143;0.015590012073516846
0.014791597135018078;0.014856874942779541
0.026370527623762817;0.026392996311187744
0.0028585100187679974;0.002859145402908325
0.013539591173837616;0.013553738594055176
0.0010017852725952758;0.001008152961730957
0.0024863618316470475;0.0024872124195098877
0.014018499166660791;0.014038488268852234
0.03547100219654198;0.03556400537490845
0.06242381436904522;0.06251934170722961
0.035936354808399774;0.03597721457481384
0.044506849474041106;0.04457688331604004
0.05692537507955258;0.05701896548271179
0.024235177886564842;0.024310141801834106
0.004941116452380042;0.004941970109939575
0.03240706640845768;0.03250521421432495
0.02606201898140556;0.02615964412689209
0.04810793114040866;0.04820773005485535
0.03363672148966552;0.03373709321022034
0.020204917055732057;0.020266234874725342
0.005395705188104024;0.005397826433181763
0.018425186768167096;0.018525391817092896
0.07777800279299966;0.07782337069511414
0.011907624235991652;0.01199418306350708
0.013104418636909672;0.013114005327224731
0.0013857476985705752;0.0013866424560546875
0.011251266453072018;0.011268973350524902
0.020574617110425533;0.02067449688911438
0.015187653231309833;0.015285462141036987
0.0010678809562252119;0.001068115234375
0.033363053711847925;0.03346210718154907
0.02409443808051028;0.02413085103034973
0.0026313260522822382;0.0026321709156036377
0.01697515854634234;0.017042994499206543
0.012291490485708479;0.01239117980003357
0.004518578449829354;0.004522353410720825
0.018108329758156006;0.01811540126800537
0.018754725844363194;0.018854469060897827
0.038805833584880156;0.03889921307563782
0.0077070407487644585;0.007753491401672363
0.003434510288770587;0.0034361183643341064
0.022659137602365525;0.022682219743728638
0.05121124472604458;0.0512886643409729
0.0007131841045537707;0.0007190704345703125
0.034897053166683484;0.034988731145858765
0.02530634014021538;0.025406599044799805
0.020138173997828916;0.020236104726791382
0.014697774573348778;0.014732539653778076
0.024976001059337356;0.02506941556930542
0.009271530851595442;0.009371519088745117
0.00020378648279799968;0.0002040863037109375
0.06280625615098714;0.06289425492286682
9.97073987975458e-05;0.00010463595390319824
0.05027916270275514;0.05031731724739075
0.019952870097525038;0.020001932978630066
0.008273351992925636;0.00834086537361145
0.0032226925816403497;0.003250591456890106
0.008903414603867874;0.008989721536636353
0.015039514503351772;0.015139669179916382
0.011479584613062286;0.011577554047107697
0.0064127822718013025;0.0064153969287872314
0.029364004321713655;0.02942994236946106
0.010436583499460564;0.010465830564498901
0.00998324911374219;0.009985953569412231
0.062481925085260195;0.06257930397987366
0.0018699922585672345;0.0018701553344726562
0.014499653911939735;0.01455388218164444
0.04487880889973381;0.044965535402297974
0.03760203377060181;0.03770047426223755
0.010698957464613645;0.010730475187301636
0.004623032989323763;0.004670172929763794
0.03129537006975296;0.031393617391586304
0.003194932187001978;0.0031957924365997314
0.04305459852840683;0.04315388202667236
0.0031957436382392956;0.00319865345954895
0.024809143310935235;0.024890869855880737
0.002069754675950857;0.0020761489868164062
0.003795068224149462;0.0038329511880874634
0.03846034254070232;0.03850895166397095
0.0053849631155937555;0.005392104387283325
0.024393638699003118;0.02448439598083496
0.0027381009219079374;0.002765834331512451
0.0059310890332869015;0.005946338176727295
0.08326576076860318;0.08333194255828857
0.001067104626416298;0.0010671615600585938
0.001711780393707957;0.001726299524307251
0.08403257128366715;0.08405116200447083
0.04423615846168903;0.044325679540634155
0.030759126404421702;0.030858367681503296
0.007661833652612854;0.007741421461105347
0.0009377644267337603;0.0009498894214630127
0.02781790758184533;0.027848899364471436
0.018741384229570508;0.018816467374563217
0.016431152070227217;0.016529828310012817
0.0509731047685637;0.05107241868972778
0.01775292683293893;0.017758488655090332
0.006962417259356888;0.0069814324378967285
0.00420357796632667;0.004204779863357544
0.0014737205590841938;0.0014743804931640625
0.055507329440569464;0.0555303692817688
0.017515669808626576;0.017578542232513428
0.04529981965010797;0.045379698276519775
0.07284663890661243;0.07294458150863647
0.0002441600531135688;0.00024509429931640625
0.0026367377141321333;0.0026401281356811523
0.014037997746418666;0.014115631580352783
0.028154450306665448;0.02819463610649109
0.00015024915236417922;0.0001506805419921875
0.0038602354610025066;0.003949403762817383
0.022310399652585855;0.022329986095428467
0.03646574707642455;0.03656575083732605
0.0984050027049191;0.09849858283996582
0.045728520556632395;0.046425044536590576
0.0007052650360345766;0.000705718994140625
0.0012443452155570336;0.0012484192848205566
0.025189968776104205;0.025251656770706177
0.008676205210084534;0.008680373430252075
0.018782797363374033;0.018879592418670654
0.021964672460260327;0.02204015851020813
0.02919112458777454;0.029290348291397095
0.013145441143157405;0.01315191388130188
0.05781960907205078;0.05791190266609192
0.006546541125479825;0.006596721708774567
0.00407346796892625;0.004075080156326294
0.013227598847839193;0.0132656991481781
0.004273260492706226;0.004283785820007324
0.022076779744018806;0.02217644453048706
0.042200495721907656;0.04228788614273071
0.027596790464296906;0.027696728706359863
0.05465870664614844;0.05469387769699097
0.08335154231728557;0.08342304825782776
0.010635868582971386;0.01066821813583374
0.035041435239060385;0.0351407527923584
0.07131820615443148;0.07141640782356262
0.024613404468213838;0.024711519479751587
0.011703175742160935;0.011710405349731445
0.0048876258961221865;0.004933275282382965
0.08365053176551696;0.08374369144439697
0.029762431602948638;0.029861658811569214
0.007799721244103649;0.007879763841629028
0.04944222849033112;0.049531489610672
0.06980145207368901;0.0698930025100708
0.020548069438424056;0.020635932683944702
0.05067639906541795;0.05073052644729614
0.00011105679101118048;0.00011640787124633789
0.04647657029445403;0.04657554626464844
0.002534171013262663;0.002542734146118164
0.011440033089591321;0.011532485485076904
0.049707980768671056;0.0497322678565979
0.001837251237463839;0.00183868408203125
0.03597507055883058;0.03604975342750549
0.007424072690359704;0.007428199052810669
0.04695726677572991;0.047055840492248535
0.004610879265124432;0.004620641469955444
0.04322008552785258;0.04328960180282593
0.003965751331986806;0.003984183073043823
0.05061583086143095;0.0506722629070282
0.0003178427135088113;0.0003212094306945801
0.03216941994398943;0.032269030809402466
0.01135501117762464;0.011453181505203247
0.013603232380141333;0.013608962297439575
0.016773937513261433;0.0167866051197052
0.046319293104848974;0.04641556739807129
0.029658544318772292;0.02971324324607849
0.0685858025088286;0.06866869330406189
0.05899206637356713;0.05909106135368347
0.002087914923770941;0.002111375331878662
0.009279793755601177;0.009285002946853638
0.06868258721837066;0.06870496273040771
0.03719838692305637;0.03728392720222473
0.0581403429032432;0.058150798082351685
0.03455541210461499;0.03465557098388672
0.007691592259190412;0.007702648639678955
0.00348669254658067;0.003487616777420044
0.021227617982819413;0.02132701873779297
0.016931809225406994;0.01700538396835327
0.06268567877413789;0.0626879334449768
0.02348278406223589;0.0235309898853302
0.018276814774058115;0.01832336187362671
0.03962758469992875;0.03964388370513916
0.0026149751010096926;0.00261881947517395
0.008296904984452144;0.008300811052322388
0.00040871153196383694;0.00040912628173828125
0.015788898516654794;0.0158882737159729
0.08375130879140144;0.08382472395896912
0.043767178728254856;0.0438406765460968
0.01819524780035178;0.018275946378707886
0.0041364370023462315;0.00414508581161499
0.0517677728986353;0.05186718702316284
0.02048665157677769;0.020580142736434937
0.06286441382696173;0.06295743584632874
0.028052320240916466;0.028147339820861816
0.000497605128404185;0.0004987716674804688
0.0009268786455757434;0.000926971435546875
0.010507848366845884;0.010572955012321472
0.007246262924960771;0.007260948419570923
0.001679718457449783;0.0016960948705673218
0.014623653151468545;0.014636039733886719
0.011030110462316318;0.011033087968826294
0.023808561225581674;0.023900777101516724
0.003684342110606369;0.0036850273609161377
0.03388151613459778;0.033980756998062134
0.01156116787319361;0.011576682329177856
0.006914157815317797;0.006916075944900513
0.01648829726624938;0.01656171679496765
0.006116173277059569;0.006156101822853088
0.002113275843764194;0.002131134271621704
0.0032243488615588873;0.0032469257712364197
0.018602394924039586;0.018695920705795288
0.027135917452730314;0.027232468128204346
0.052762862355425856;0.05285602807998657
0.008046796126838302;0.00810462236404419
0.0040976033283254155;0.004134774208068848
0.016345891786362934;0.01638120412826538
0.03976625039189161;0.03986233472824097
0.03661867078113337;0.0366937518119812
0.006448685173708155;0.006496548652648926
0.02309996972517191;0.02312648296356201
0.010109899634177964;0.010167121887207031
0.005459238048289351;0.005509555339813232
0.018829305555411822;0.01888754963874817
0.08097749248496228;0.081065833568573
0.013194073526866046;0.013211280107498169
0.001216785148927799;0.001223057508468628
0.009642813060280583;0.009649306535720825
0.022338175668130022;0.02243751287460327
0.036833092942513176;0.036932021379470825
0.02714613087590045;0.027225375175476074
0.03691408608831318;0.03701445460319519
0.00888895385136427;0.008951038122177124
0.005912517532719318;0.00591471791267395
0.00642905418910051;0.006451219320297241
0.014880835002177599;0.014967501163482666
0.003281129213349906;0.0033016204833984375
0.015297220494010033;0.015388041734695435
0.033440708949887106;0.033488303422927856
0.004865626323894586;0.004899650812149048
0.010722145772598887;0.010738343000411987
0.03374314523311118;0.03383412957191467
0.002164098160853569;0.0021657943725585938
0.09579459861418876;0.09588247537612915
0.032299982833254866;0.03239879012107849
0.0014343539503967047;0.001450955867767334
0.03565554099168318;0.03575587272644043
0.04766995121131158;0.04774188995361328
0.010853811385179903;0.010883927345275879
0.0005177236643854302;0.0005178451538085938
0.024109415005886942;0.024194955825805664
0.00573554981566095;0.005835503339767456
0.02108151939419575;0.021150976419448853
0.03932964278126423;0.03938421607017517
0.02000191418737703;0.020102083683013916
0.001787133556817494;0.0017957985401153564
0.05820106353080907;0.05828377604484558
0.03331897025409496;0.0334150493144989
0.026380499844458217;0.02643430233001709
0.015482564031548003;0.015494018793106079
0.0074480571395663595;0.0075480639934539795
0.033775858471866746;0.03387370705604553
0.04524892928011389;0.045347392559051514
0.01854327784992715;0.018643468618392944
0.006692652632843714;0.0067626554518938065
0.034620608120375866;0.03462851047515869
0.007835361031355117;0.007838279008865356
0.003443291491984131;0.003452122211456299
0.060186338861512825;0.060244858264923096
0.01297150722096101;0.013006836175918579
0.014520796177747498;0.014547675848007202
0.02627595947084311;0.026372581720352173
0.0018300477341953352;0.0018451213836669922
0.04609509889501365;0.04613012075424194
0.03237732976484519;0.03247380256652832
0.013746707214591786;0.0138043612241745
0.005213200376097296;0.005214720964431763
0.034924450129003186;0.03500455617904663
0.009762552530567587;0.00979769229888916
0.02583521340577519;0.025935471057891846
0.006185015214859094;0.006193190813064575
0.05607885449765976;0.0561673641204834
0.06116947873562399;0.06126666069030762
0.025624031271192713;0.025723636150360107
0.024643246202310547;0.024734824895858765
0.018461790055252243;0.018507182598114014
0.009732271489245463;0.009824514389038086
0.022485369732266558;0.022496789693832397
0.007819776572515693;0.007823020219802856
0.006403569641550624;0.006423056125640869
0.09659249103504541;0.09664931893348694
0.014945155304960817;0.015043705701828003
0.05274525832834973;0.052809566259384155
0.11944130837160581;0.11948516964912415
0.010744194253323236;0.010754168033599854
0.017764219619976172;0.0178644061088562
0.03174016447622393;0.031840503215789795
0.0506261452640709;0.05072006583213806
0.0071228942320191386;0.0071249306201934814
0.01922904035831079;0.019329220056533813
0.019284584261710272;0.019336551427841187
0.019528180047836498;0.0196094810962677
0.02940867171997717;0.02946510910987854
0.026684671801315195;0.026774436235427856
0.001791378955509787;0.00179290771484375
0.013134947447680664;0.013159751892089844
0.01402019106123032;0.014090359210968018
0.018128655272339252;0.0182284414768219
0.046655972544326824;0.046737462282180786
0.025152643417939605;0.02524465322494507
0.01810822550056539;0.018168091773986816
0.0016749256649239007;0.0016794204711914062
0.010773832196634976;0.010807514190673828
0.03242267007466157;0.032521843910217285
0.03665448789416724;0.03671860694885254
0.08181092957811431;0.08190715312957764
0.003727070543068883;0.0037308037281036377
0.014152769128800886;0.014252930879592896
0.02240671415967387;0.02246236801147461
0.0010875701444525289;0.0010950565338134766
0.05092854508976796;0.051026612520217896
0.0007240470684532684;0.00072479248046875
0.0236573053604016;0.02368035912513733
0.018127483746642057;0.01819637417793274
0.004182107810304257;0.004222661256790161
0.0029155705569408634;0.0029163658618927
0.11157915051711434;0.11162126064300537
0.0053545096878091485;0.00536540150642395
0.000828167939488889;0.000835716724395752
0.00810610363390033;0.008129894733428955
0.04432231713874889;0.04440334439277649
0.00782111100549813;0.007915645837783813
0.012427093734335433;0.01248466968536377
0.023697584301549435;0.02371424436569214
0.018306779619782432;0.018318235874176025
0.009934701795192812;0.009970694780349731
0.009035127586911962;0.009050250053405762
0.01204773463682986;0.0120563805103302
0.014783691303212344;0.014818817377090454
0.01088559045975796;0.01098543405532837
0.027856422940505193;0.027916818857192993
0.004984033362454741;0.005040466785430908
0.009680400211958064;0.009765654802322388
0.012902734295668784;0.012977570295333862
0.014740413559247847;0.014751464128494263
0.042310048512268154;0.0424078106880188
0.015767741811617116;0.015867918729782104
0.012975027300268192;0.01304548978805542
0.014363952197603733;0.014405131340026855
0.020457249836658135;0.0204961895942688
0.018460536502090816;0.018559932708740234
0.010390722267443394;0.01046813279390335
0.002895855594732567;0.0029174089431762695
0.052450212390864046;0.05255076289176941
0.007822901353130539;0.00785258412361145
0.0010997348006990136;0.0011094212532043457
0.06692083905018771;0.06701728701591492
0.018045186102757176;0.018136918544769287
0.04320673796538469;0.04330408573150635
0.010743524835435368;0.010750770568847656
0.03876128436544322;0.03885951638221741
0.03516865132364159;0.03520515561103821
0.03058967672028436;0.030591189861297607
0.03209325338404554;0.032115399837493896
0.01692616677403673;0.016961395740509033
0.013175329668681963;0.013275295495986938
0.0038280358433219193;0.0038487017154693604
0.06322803639734141;0.06332656741142273
0.04004338169089831;0.04013866186141968
0.11335580601740351;0.11337223649024963
0.00012486349051038775;0.00012803077697753906
0.04539809727958474;0.045479655265808105
0.019967435669133424;0.020065873861312866
0.001409676896900657;0.0014104843139648438
0.04129240577503109;0.041364073753356934
0.014412928586198604;0.01442834734916687
0.001795878498471086;0.0018014907836914062
0.022855735893498458;0.02294003963470459
0.0019665698047021925;0.0019674599170684814
0.0037065347070989636;0.0037247538566589355
0.01817634569357113;0.018272966146469116
0.03276859340338507;0.03286522626876831
0.07709241200345096;0.07712271809577942
0.006386000274443803;0.006416350603103638
0.004157735241082186;0.004197359085083008
0.026146128127104346;0.026215732097625732
0.010566738662889827;0.010666579008102417
0.010730294707992067;0.010736465454101562
0.03790798311228808;0.03800436854362488
0.10719617782646775;0.10725897550582886
0.007483196696788531;0.00748637318611145
0.040139679729272536;0.040162742137908936
0.011192801606446043;0.011282086372375488
0.023208312421752732;0.023306220769882202
0.006257180300507466;0.006283938884735107
0.017557317369492068;0.017614364624023438
0.004266394370245149;0.004307687282562256
0.036092708209398756;0.03619000315666199
0.0007693178241840538;0.0007696151733398438
0.031038246080075015;0.031118303537368774
0.0008030742431997727;0.0008039474487304688
0.0834701158545798;0.08355313539505005
0.05326822364728006;0.05332624912261963
0.017327251210248636;0.017354458570480347
0.0097556907069299;0.00978124886751175
0.017181458085507265;0.017276853322982788
0.048570770355780044;0.04863205552101135
0.017012996777796063;0.017113059759140015
0.028197057174954746;0.02820640802383423
0.011783480072410802;0.01180499792098999
0.023516738173406857;0.02361658215522766
0.004233188294680108;0.004256993532180786
0.005083308738371967;0.005107998847961426
0.009259876699014324;0.009325742721557617
0.0010703079860207353;0.0010709762573242188
0.01644495258052706;0.016518346965312958
0.028999053426377295;0.02904711663722992
0.006961229112842332;0.007029533386230469
0.006146033988521461;0.006170332431793213
0.025034347791261347;0.025133520364761353
0.036040819245355384;0.03606998920440674
0.046938822134594625;0.04703778028488159
0.004025072710740911;0.0040264129638671875
7.42101665351886e-05;7.43865966796875e-05
0.04737647421357338;0.047429680824279785
0.07186486260885325;0.07191422581672668
0.05975619255044609;0.059806644916534424
0.0011320514405936052;0.0011447668075561523
0.010878020701732317;0.010927483439445496
0.03456463803846137;0.03460511565208435
0.014729048268162785;0.014828890562057495
0.028098797960492753;0.028140723705291748
0.00978283207746084;0.009814202785491943
0.03665734056975141;0.03675651550292969
0.004429841166597286;0.0044616758823394775
0.01699535243896831;0.017072051763534546
0.02426325294238711;0.024283021688461304
0.05975402394635707;0.059848248958587646
0.023653464087149138;0.023662567138671875
0.007406307259008844;0.007428780198097229
0.08430778560482975;0.08439522981643677
0.01999679905314484;0.020056098699569702
0.022434777424068696;0.022494792938232422
0.014717784013961958;0.014739066362380981
0.011615036573997683;0.011708945035934448
0.017716471741812834;0.017816245555877686
0.008134176480595692;0.008199155330657959
0.005018019606757975;0.0051142871379852295
0.0003097958456386732;0.00031679868698120117
0.021052243517683852;0.021152466535568237
0.012715555527402632;0.012815356254577637
0.013086982747819324;0.01317894458770752
0.00469737476657769;0.004733778536319733
0.05994579972814653;0.06004387140274048
1.8140196659462335e-05;1.9073486328125e-05
0.0013081880284828169;0.001308441162109375
0.03863438973895852;0.03873428702354431
0.012351705071993964;0.012435413897037506
0.061892682189885;0.06198689341545105
0.04475812582843661;0.044828206300735474
0.01975730153755415;0.01981937885284424
0.0011646481686853063;0.0011663436889648438
0.015636822276853164;0.015716880559921265
0.024179050723895902;0.024235844612121582
0.042636469228926804;0.04263681173324585
0.027731675979464146;0.027831315994262695
0.041761415900256206;0.04186001420021057
0.02106858141303977;0.021165817975997925
0.00030572599736124027;0.00030612945556640625
0.031498996734934386;0.031581610441207886
0.005608320637587092;0.005622893571853638
0.037754378209757;0.03784632682800293
0.020370186754474676;0.02046993374824524
0.03434777193216536;0.03444454073905945
0.05908267265876807;0.059182971715927124
0.001223072234999974;0.0012311041355133057
0.05601567876195057;0.05603918433189392
0.012131108555375015;0.012184932827949524
0.06716536349903375;0.06725135445594788
0.011974571768227199;0.011983901262283325
0.0028017875296751714;0.0028246045112609863
0.013174240004559742;0.013247579336166382
0.05120607822914181;0.05129551887512207
0.0216503384513181;0.021750330924987793
0.002063790564918329;0.002064734697341919
0.021038156220949792;0.02111673355102539
0.030752143389200695;0.030834108591079712
0.04107243986383471;0.04117283225059509
0.0515925217763479;0.05166441202163696
0.017794206850007946;0.01780340075492859
0.008948205277453132;0.008974969387054443
0.016634566812857188;0.016704589128494263
0.022924575466319482;0.023017168045043945
0.0007361762230913127;0.0007471293210983276
0.04442650836432353;0.0444754958152771
0.014920581254162494;0.014962077140808105
0.02376622507068432;0.023854762315750122
0.00415660303336067;0.0041570961475372314
0.015225536240459301;0.015322625637054443
0.04567015895501139;0.04576888680458069
0.02539949667799512;0.02547740936279297
0.008245413063373083;0.008297979831695557
0.008270853607520983;0.008291542530059814
0.010889205416737775;0.01091235876083374
0.0011201053216962058;0.0011205673217773438
0.01204222826994399;0.01214224100112915
0.0012769243203068332;0.0012907683849334717
0.010315516982355107;0.010378386825323105
0.027423092118949065;0.027516096830368042
0.030430110338528327;0.030530154705047607
0.0003641552610879224;0.0003675520420074463
0.012328268963243367;0.012428373098373413
0.01973811723734476;0.019830793142318726
0.013120199270771626;0.013148993253707886
0.030526007712906852;0.03060886263847351
0.011747070148371607;0.011752158403396606
0.03097668226868952;0.03107699751853943
0.06972273671236373;0.06981402635574341
0.016165094102771897;0.016212493181228638
0.004089196555668234;0.004090338945388794
0.01041136558694155;0.010421782732009888
0.055818259404972315;0.05591726303100586
0.03225042512986914;0.03232726454734802
0.023190195973427592;0.023290246725082397
0.0012456550204607236;0.0012464523315429688
0.07327493645681886;0.07337144017219543
0.04437101822857981;0.04447147250175476
0.034426453531003806;0.0345253050327301
0.0093856532254832;0.009477570652961731
0.0042985789265938545;0.004300147294998169
0.04667015093301462;0.0467449426651001
0.007565895533771802;0.007569342851638794
0.08754178383753806;0.08763739466667175
0.047425046288326216;0.04751366376876831
0.007428483336315669;0.0074427127838134766
0.0015062266228910517;0.001506805419921875
0.003646158384739247;0.0036681294441223145
0.006004457982448378;0.0060262978076934814
0.019062733976921282;0.019162356853485107
0.0459935707597853;0.04606005549430847
0.06706160908605942;0.0671561062335968
0.00901067650008893;0.009064063429832458
0.032617260550482446;0.03271150588989258
0.006492015551016185;0.006504833698272705
0.017132075028729543;0.017231643199920654
0.01445709504068089;0.014533460140228271
0.023033389667781658;0.023133456707000732
0.02113770987680812;0.021186217665672302
0.00996128422782581;0.010050147771835327
0.061688592049477534;0.06173241138458252
0.051375581862955016;0.05146998167037964
0.008153163331830396;0.008177101612091064
0.017427041778507076;0.017470836639404297
0.0015442950032049652;0.0015508830547332764
0.0017084632925457718;0.001708984375
0.011408623903391328;0.011416465044021606
0.0033087155366179452;0.003309279680252075
0.058295137534663;0.05839073657989502
0.00753708617919602;0.007572650909423828
0.04380277903960166;0.04387617111206055
0.026810824451638012;0.026910454034805298
0.0015206648302891514;0.0015211105346679688
0.01053059010441156;0.010603666305541992
0.06207390608100398;0.06209588050842285
0.0353884328709108;0.03539329767227173
0.0017742981076753676;0.0018742717802524567
0.08781848522691578;0.08784657716751099
0.004078419625655669;0.004079848527908325
0.007558405947852326;0.007563591003417969
0.0030978639337559282;0.0031149983406066895
0.019165907304243123;0.019212037324905396
0.01701901339781904;0.017026007175445557
0.06360753540515592;0.06366235017776489
0.025060550240624337;0.025160491466522217
0.012667974681534414;0.012692362070083618
0.07210436265416065;0.0721960961818695
0.01666531633398031;0.01675090193748474
0.016208625769806737;0.01630362868309021
0.009114986220632174;0.00911906361579895
0.011463159905770366;0.011479407548904419
0.06846988318835669;0.06852206587791443
0.0604193057028413;0.06051820516586304
0.005538329311232873;0.005538970232009888
0.022062682035735793;0.022085338830947876
0.02953714919916344;0.02954144775867462
0.022429447585500847;0.02252192795276642
0.007299816290542369;0.0073032379150390625
0.015792811988389856;0.015892058610916138
0.013452091728659918;0.013552218675613403
0.058546915607913905;0.05864390730857849
0.013815229203927354;0.013915002346038818
0.006912029931399114;0.0069151222705841064
0.011432381154075001;0.011510074138641357
0.004524574759492262;0.00452616810798645
0.003839497044543063;0.0038404762744903564
0.024496264436642715;0.024529188871383667
0.013836080418511535;0.01388123631477356
0.002723327569928753;0.0027265846729278564
0.0040786739854279976;0.004087895154953003
0.02940378886329867;0.02946910262107849
0.005104517172119782;0.005152225494384766
0.08798110231742648;0.08804711699485779
0.0198502726852796;0.019949346780776978
0.00014875356092760854;0.000148773193359375
0.021373365183782685;0.02147144079208374
0.022613271369891125;0.02271270751953125
0.01611414661762717;0.016194790601730347
0.0018477426610274015;0.0018491744995117188
0.0025611391893613326;0.002569228410720825
0.06345285217546576;0.06355306506156921
0.0017079963372382313;0.0017214566469192505
0.016909782686580235;0.01696723699569702
0.045320901339555984;0.04541942477226257
0.03211424430396002;0.03217610716819763
0.030593289330934716;0.03069278597831726
0.027127663390314267;0.02722594141960144
0.002913417423623448;0.0029144585132598877
0.002873823247277293;0.002874404191970825
0.04250419926819506;0.04257720708847046
0.01176042503574381;0.011831313371658325
0.01927896048451631;0.019312500953674316
0.005866901175510954;0.005914807319641113
0.02084011102671963;0.020939558744430542
0.0351577674847025;0.035257816314697266
0.04685788756273431;0.04695707559585571
0.004643445124341509;0.0046453773975372314
0.06286490452708654;0.06289058923721313
0.025477732050819782;0.025569289922714233
0.02509956638685433;0.025163710117340088
0.01935289129528601;0.019453108310699463
0.0001372934565573766;0.0001411736011505127
0.02810635010407109;0.02819424867630005
0.0037577209587195144;0.003759413957595825
0.012010512265518773;0.012110263109207153
0.014266850613258716;0.014301985502243042
0.030922975225566845;0.031019777059555054
0.022868823120904706;0.022909551858901978
0.015489257405086514;0.01557856798171997
0.004411005427097382;0.004441618919372559
0.028108844640847813;0.02819240093231201
0.04013527107254548;0.04022994637489319
0.014804141938450411;0.014809012413024902
0.04594447278102539;0.04597580432891846
0.029632652094825972;0.029731452465057373
0.00667578221505873;0.006707221269607544
0.02982815642386604;0.029867500066757202
0.01744806547097516;0.017456740140914917
0.01374367187739546;0.013827532529830933
0.014037271315577892;0.014079898595809937
0.06260965998423715;0.06261712312698364
0.02263723796030065;0.022712498903274536
0.018136677369519724;0.01813948154449463
0.0542889584542086;0.05432078242301941
0.025243260213916062;0.025342583656311035
0.007060526820840213;0.007062941789627075
0.01303766563296992;0.013128340244293213
0.01221385172146083;0.012296557426452637
0.022977664872458444;0.02307763695716858
0.022490680483259362;0.022502481937408447
0.012428820450080924;0.012528419494628906
0.05713505852192987;0.057229697704315186
0.00034112143810837494;0.00034677982330322266
0.015574781497113867;0.015674948692321777
0.016572521294943528;0.016590029001235962
0.023292164526380808;0.023363620042800903
0.0022932216858553354;0.0023049116134643555
0.009472909913002725;0.00953143835067749
0.02480266764909473;0.024901598691940308
0.0772525603157055;0.07734346389770508
0.008226274994684701;0.008230239152908325
0.01747472222156296;0.017501771450042725
0.015219921878467112;0.015265494585037231
0.021773605224874967;0.021838903427124023
0.002246484471156785;0.0022538304328918457
0.01656394406556443;0.016619019210338593
0.005700759248761772;0.005703955888748169
0.007947512663763562;0.007995545864105225
0.07156757218189698;0.07202999293804169
0.004870472802838082;0.004875212907791138
0.0015097916812286429;0.0015106201171875
0.004554614758233144;0.004562407732009888
0.03480304950789368;0.034885257482528687
0.004142953994744135;0.004143714904785156
0.008702686725835695;0.00870707631111145
0.03134594138368452;0.031434476375579834
0.039058647344121615;0.039093732833862305
0.005710045160062455;0.0057190656661987305
0.022743248295859032;0.02284255623817444
0.04343929645633713;0.043533921241760254
0.007493911579232102;0.007499724626541138
0.022149832185880566;0.022213250398635864
0.01191498845297855;0.011967241764068604
0.027114581566724007;0.027207106351852417
0.005823343004242781;0.005825072526931763
0.042945686955256274;0.04303959012031555
0.06915754300972268;0.06916865706443787
0.02258407616983617;0.02260783314704895
0.003403069323941374;0.0034290552139282227
0.01073796188799003;0.010772034525871277
0.005154222038117078;0.0051565468311309814
0.04375702545572015;0.04384550452232361
0.021184299813834656;0.021284133195877075
0.01858224984759723;0.01868245005607605
0.005724340925220071;0.005726844072341919
0.017259852064004075;0.01735985279083252
0.023017764542491572;0.02311605215072632
0.03372606451127967;0.033826082944869995
0.049318159856922644;0.04941472411155701
0.0006572981203874153;0.0006580352783203125
0.006039302537510725;0.006065011024475098
0.003964031657365305;0.0039998870342969894
0.0034617458201446623;0.0034628212451934814
0.01862164546573333;0.018634796142578125
0.02858472890568168;0.028621941804885864
0.02607146201030591;0.02614656090736389
0.06920926934328304;0.06930917501449585
0.006268710294249086;0.0062704384326934814
0.002054330662416136;0.0020732879638671875
0.007597530655301181;0.007641792297363281
0.025459997734656046;0.025559723377227783
0.0137007845954196;0.013766370713710785
0.010865362828885838;0.010870009660720825
0.006092977172668741;0.006095916032791138
0.02930445873028276;0.029395461082458496
0.0064254075269531774;0.006477832794189453
0.001928243764304545;0.0019292831420898438
0.027982535265083992;0.02805238962173462
0.007959047316699101;0.008007824420928955
0.01329056753791793;0.013357564806938171
0.008669588866542165;0.00872337818145752
0.08485170141614475;0.08485931158065796
0.001358403112268989;0.0013589859008789062
0.02189631645829411;0.021984755992889404
0.03743063709884212;0.03752702474594116
0.02036835150995513;0.020466774702072144
0.008207273632244487;0.008307486772537231
0.009304782383610315;0.009370535612106323
0.046918881450429516;0.04697006940841675
0.06483408294512225;0.06492471694946289
0.000623933566642526;0.0006343871355056763
0.029890074967291392;0.029980838298797607
0.008942983130972821;0.008948355913162231
0.0019468757608842176;0.0019483566284179688
0.020788675843353324;0.020862549543380737
0.04694930164547714;0.047049373388290405
0.007550540558648721;0.007554084062576294
0.046872567969413435;0.0469699501991272
0.006125593458257486;0.006177693605422974
0.04822149520960679;0.04828751087188721
0.003919890338655612;0.0039282143115997314
0.011560121162402456;0.011660218238830566
0.002231272966183505;0.0022316277027130127
0.004317680339855862;0.004319220781326294
0.017457078426818706;0.017526328563690186
0.019144627905531227;0.019211947917938232
0.014624589414058291;0.014724761247634888
0.03858653607129838;0.038686156272888184
0.051839869132224325;0.051893025636672974
0.0019872243810635476;0.001988440752029419
0.005851544673753662;0.005934089422225952
0.03516711153274936;0.03526625037193298
0.02245539981459359;0.022501051425933838
0.020439131869415667;0.02046188712120056
0.002293828041748127;0.002294570207595825
0.005661145262487458;0.0056715309619903564
0.03169477760391253;0.031759411096572876
0.0009509605397872473;0.0009517669677734375
0.027791681871370683;0.027880191802978516
0.023969125805867155;0.024067401885986328
0.013422389212790611;0.013513803482055664
0.0017617215948688275;0.0017809569835662842
0.0062638339425250145;0.006323553621768951
0.013907908693518352;0.01400744915008545
0.00544246764949314;0.005508989095687866
0.00907939128292921;0.009086251258850098
0.008606379675430896;0.008695632219314575
0.03640495003637772;0.036415934562683105
0.034173998562112146;0.034196823835372925
0.012676160860975182;0.012775689363479614
0.0657009006351028;0.06579071283340454
0.0011897526478734175;0.0011950582265853882
0.0307413304565426;0.030824750661849976
0.014837346023548375;0.014937102794647217
0.010168020152446217;0.010243833065032959
0.030160957969534788;0.03019273281097412
0.002983338661686374;0.0030008554458618164
0.008746008176896932;0.00881853699684143
0.015127065812628722;0.015182971954345703
0.0004961458742006182;0.0004968643188476562
0.002752948644654734;0.0027532875537872314
0.00011250832919156373;0.00011259317398071289
0.027252114298817975;0.02733856439590454
0.010817888446206885;0.010874807834625244
0.03720930195669669;0.037305861711502075
0.06116685229191608;0.06125253438949585
0.01156796268732634;0.011608123779296875
0.02493402984100911;0.025011569261550903
0.013588429622433243;0.013595610857009888
0.004008635779343783;0.004010230302810669
0.041451363666435384;0.04154384136199951
0.026359034987801958;0.026431739330291748
0.07039978361226011;0.07049229741096497
0.005897163177623761;0.005932345986366272
0.03412163592612792;0.034130603075027466
0.05979096811926434;0.05987435579299927
0.0008832553050208285;0.0008840560913085938
0.003122956036314218;0.0031291544437408447
0.014871322001473683;0.014905005693435669
0.0009312744164712382;0.0009317398071289062
0.002354973455264795;0.002371266484260559
0.0844582796414644;0.08450791239738464
0.011364873749228645;0.011380717158317566
0.018368536873203205;0.018368661403656006
0.0408045499992998;0.04090195894241333
0.050205722188028386;0.050294309854507446
0.009363178062298872;0.009427279233932495
0.01061323636120707;0.0106220543384552
0.005749515949513448;0.005785152316093445
0.009357457817294901;0.009413748979568481
0.028097101527368454;0.028197407722473145
0.03534206254271558;0.035404324531555176
0.008810524232552063;0.008824527263641357
0.005446593146940417;0.005448371171951294
0.0322901458231961;0.03229564428329468
0.11555454116519515;0.11770924925804138
0.05640373121337043;0.05641680955886841
0.02755685452032432;0.02765670418739319
0.06319583766499465;0.06328773498535156
0.007968161171434196;0.008015528321266174
0.0068508214380318;0.006859809160232544
0.004107392366500233;0.004145979881286621
0.024331211479102482;0.02443024516105652
0.005862558458042519;0.005895376205444336
0.0008959369328225455;0.000896453857421875
0.02505237701443184;0.025151610374450684
0.010845661869409166;0.010945379734039307
0.0008168479189201247;0.0008172988891601562
0.009587371037158074;0.009604841470718384
0.01705928181544069;0.0170772522687912
0.044781558548092765;0.044871002435684204
0.012488443340540093;0.012529492378234863
0.06654176642581576;0.06656253337860107
0.029032525268919633;0.029102474451065063
0.06692176916574749;0.06701892614364624
0.0611795456628397;0.061184704303741455
0.00018870992160185558;0.000195235013961792
0.02225111595690655;0.022346675395965576
0.060449365133078845;0.06054583191871643
0.00219491916034738;0.0022077560424804688
0.0005780335846402597;0.0005788803100585938
0.008025738810609816;0.008089929819107056
0.03237009729382016;0.032469987869262695
0.02644403525253903;0.02646312117576599
0.0001167937527734134;0.00011730194091796875
0.027585842106012868;0.027642816305160522
0.008393561738506267;0.008402705192565918
0.012467950876175454;0.012488514184951782
0.016892495470456494;0.016992121934890747
0.028435521902627544;0.028531193733215332
0.023995104071795746;0.02409300208091736
0.036467012561790156;0.03647264838218689
0.028980855962739117;0.02907925844192505
0.015036236787901289;0.015136003494262695
0.02995305055457061;0.030051618814468384
0.011098171658734952;0.011198312044143677
0.07349645368739038;0.07352206110954285
0.012400495217451419;0.012482523918151855
0.009514095565156847;0.009585440158843994
0.004123847530067401;0.004124671220779419
0.0008695371716435551;0.0008697509765625
0.017453152042043098;0.01751887798309326
0.03186020070172038;0.031886354088783264
0.010325301260665947;0.010383471846580505
0.02308080262846643;0.02317523956298828
0.02024602231706699;0.020328551530838013
0.0003255822005475606;0.0003305375576019287
0.0017697089812149845;0.00177001953125
0.029068894157167294;0.029097668826580048
0.030089210128640936;0.0301244854927063
0.005448853094903972;0.005501449108123779
0.021641331852941197;0.02172061800956726
0.018654896810434078;0.01875445246696472
0.012315918645109029;0.012322455644607544
0.007630392150448109;0.0076361000537872314
0.01466164807814472;0.014750957489013672
0.026631812310694863;0.026731431484222412
0.04532045847455221;0.04541930556297302
0.02152751079927954;0.021622687578201294
0.029673260273051557;0.029711425304412842
0.01999865616272439;0.020098239183425903
0.05031469509483387;0.05041465163230896
0.03814894373464083;0.038246601819992065
0.039564904745710804;0.039660632610321045
0.00840324872605024;0.0085030198097229
0.011817164205152587;0.011825591325759888
0.05602029875665152;0.056089043617248535
0.0124734322443578;0.012488394975662231
0.03199667378458052;0.032096534967422485
0.002190520545421529;0.0022015273571014404
0.007804729822967853;0.007818371057510376
0.0009789206590569567;0.0009813308715820312
0.03210426449062828;0.03219684958457947
0.009019658107196939;0.009032279253005981
0.045343502599432935;0.04544171690940857
0.05423325839722315;0.05430334806442261
0.02848901986502236;0.028572678565979004
0.0011578327780214148;0.00115966796875
0.016098065970638346;0.01612284779548645
0.020278547794303648;0.020370453596115112
0.007314637392273414;0.007330536842346191
0.0012320918391461023;0.0012331008911132812
0.03109193958841178;0.031190693378448486
0.033118528801610675;0.03321331739425659
0.02771212645374251;0.027811378240585327
0.004984669284207524;0.005009680986404419
0.006945355959852717;0.006971776485443115
0.007278913414550563;0.007286101579666138
0.043897537473836415;0.0439947247505188
0.039598525424418336;0.03969854116439819
0.019073102543096344;0.019122660160064697
0.0034273943471382897;0.0034294426441192627
0.025042324917077082;0.025111228227615356
0.009330448379624672;0.009414196014404297
0.022381877373203327;0.02248212695121765
0.013944681047347508;0.0140443816781044
0.013823595919996292;0.013836890459060669
0.0103031372941341;0.010400503873825073
0.06348830083053533;0.06353497505187988
0.006430404672913663;0.006432563066482544
0.005268386650572468;0.005271941423416138
0.016108064670087373;0.016208261251449585
0.0833852505447202;0.08345982432365417
0.02172223822106278;0.02179780602455139
0.03831243677921065;0.03840908408164978
0.0057033674899242695;0.005710631608963013
0.0449528358800798;0.04501757025718689
0.022524153159407603;0.02262437343597412
0.019380962759928747;0.019480526447296143
0.0488450548758662;0.04891490936279297
0.046648956282770465;0.0467434823513031
0.018188907288472556;0.01828908920288086
0.07788727343719586;0.07797804474830627
0.04216614067654561;0.04226577281951904
0.01609530539232459;0.01619488000869751
0.0352734982276683;0.03531646728515625
0.010729024805126006;0.010805666446685791
0.01194069113264662;0.012040764093399048
0.021793709670091636;0.021893054246902466
0.007264131569849027;0.007291704416275024
0.013504268045049882;0.013511687517166138
0.03295317503356548;0.033046334981918335
0.007789212947581912;0.007797271013259888
0.00567650448956112;0.0056791603565216064
0.04015047733870868;0.04021197557449341
0.06964198173026179;0.0697280764579773
0.007191524624149774;0.0071935951709747314
0.0753315227402484;0.07537823915481567
0.004739173320963687;0.0047721266746521
0.012125379386773112;0.01222372055053711
0.012747135904756277;0.012826502323150635
0.003797326893509048;0.0038169026374816895
0.021944837251892918;0.022044003009796143
0.00817379553718019;0.00821906328201294
0.0388281507662234;0.03892779350280762
0.017707461246623115;0.017755210399627686
0.01505239334754677;0.015086174011230469
0.01359065144647147;0.01360514760017395
0.027476632853412432;0.027575522661209106
0.02177288010776645;0.02187281847000122
0.0043549194633116205;0.004356414079666138
0.009352818018814216;0.00938868522644043
0.012199275052549455;0.012239150702953339
0.018155244201876683;0.018187373876571655
0.011875927186401248;0.011887580156326294
0.024191685155530336;0.024213165044784546
0.05118603987550836;0.05128449201583862
0.01345104033706938;0.013551175594329834
0.03595787247154722;0.03596603870391846
0.0014014290082777303;0.0014028549194335938
0.0018878682158912777;0.001888275146484375
0.015530475479548838;0.015577971935272217
0.024513482322675067;0.024597644805908203
0.024168584924429266;0.024189680814743042
0.016598500748247834;0.016693055629730225
0.01645325690781756;0.016540110111236572
0.033248062637592155;0.03334715962409973
0.01492729407939587;0.014939337968826294
0.016468011132727996;0.016566485166549683
0.019808126158086154;0.019906431436538696
0.13028555535872677;0.1303393840789795
0.002531336604013321;0.0025493502616882324
0.009956882726953754;0.010050922632217407
0.005508945302815014;0.0055113136768341064
0.09240794277137301;0.0924389660358429
0.025960115384118274;0.026044100522994995
0.09015238159429108;0.090250164270401
0.04000909585571396;0.04006922245025635
0.01357402377199099;0.01364964246749878
0.017201425615787545;0.017301589250564575
0.03251912498448502;0.03259074687957764
0.04653304090800914;0.04657229781150818
0.018559391380057366;0.01859349012374878
0.01609389490149575;0.016184568405151367
0.025985520026330294;0.02607858180999756
0.05207585763377773;0.05217510461807251
0.05293354731896382;0.05296960473060608
0.01949529060470189;0.01959550380706787
0.07211255623670523;0.07221049070358276
0.04645709611096807;0.04652702808380127
0.013687472228931005;0.013725042343139648
0.0011244477022372373;0.001125335693359375
0.022709990131170442;0.02281022071838379
0.018585464619505866;0.018645569682121277
0.021857309656291214;0.021955907344818115
0.004142197889778361;0.004179418087005615
0.02297258242804656;0.023062795400619507
0.05326674644723668;0.05331042408943176
0.019697739971905614;0.019794940948486328
0.03285321256080527;0.03295144438743591
0.05063970137415435;0.050642162561416626
0.0076403223289618245;0.007653325796127319
0.01442134052219489;0.014479666948318481
0.0071978859384951716;0.007202178239822388
0.003823969254227877;0.00385449081659317
0.04758379034814102;0.04768308997154236
0.013221769313834059;0.013267513364553452
0.03012666700505314;0.030211269855499268
0.007507379811611674;0.007513076066970825
0.008296818528796551;0.0083027184009552
0.003989364536799452;0.004089266061782837
0.008890969387129216;0.008894950151443481
0.002694773819751683;0.00269511342048645
0.05630488171237807;0.056402504444122314
0.007393239074194615;0.007491499185562134
0.05361456910927552;0.053698062896728516
0.0046136095041884135;0.004632353782653809
0.002977966037550171;0.0029854774475097656
0.000666051554667168;0.0006715655326843262
0.02425641261207408;0.024353981018066406
0.0032450796989517555;0.0032463371753692627
0.012372960362194685;0.012433230876922607
0.03471910955289236;0.03472846746444702
0.0077736911418347454;0.00777629017829895
0.07894662785409313;0.07900726795196533
0.020750763623843208;0.020800888538360596
0.07322089732069555;0.07327285408973694
0.023695285681721634;0.023755908012390137
0.005732388910275475;0.005735427141189575
0.04080460025036317;0.04090458154678345
0.0058902089448552904;0.005950957536697388
0.03887477850026572;0.03888273239135742
0.06372376118000139;0.06382334232330322
0.0278042095616081;0.027897357940673828
0.053469791389939965;0.05354970693588257
1.1020498122972731e-05;1.1444091796875e-05
0.005747256924714743;0.005764394998550415
0.027835552955982674;0.02786162495613098
0.042617085916507404;0.042655110359191895
0.02515583540570382;0.025255322456359863
0.014410342867223674;0.014509886503219604
0.027761033166953653;0.027795523405075073
0.007805898695510478;0.007810622453689575
0.023403506848985015;0.023495227098464966
0.03215916135019323;0.03225865960121155
0.01835132008461905;0.018389075994491577
0.015343975716699874;0.015430629253387451
0.019990689484219063;0.02003154158592224
0.046584283130133415;0.0466841459274292
0.025010482986795785;0.025110453367233276
0.0022263435688373084;0.0022268593311309814
0.015531249251541738;0.015616871416568756
0.013863883559012484;0.013881176710128784
0.04922348163202931;0.04931837320327759
0.020269178075182973;0.020369380712509155
0.0391858512362063;0.039286017417907715
0.012027775594399551;0.012046843767166138
0.019787660747352484;0.019886255264282227
0.020369498120223626;0.020469695329666138
0.010621886063554834;0.010721862316131592
0.0038793905386195226;0.003911465406417847
0.07228825678597528;0.07234543561935425
0.009439725620280004;0.009527191519737244
0.013835984653119098;0.013891249895095825
0.012252613637235746;0.0123404860496521
0.004850105905185659;0.004852324724197388
0.018210954128337883;0.01824653148651123
0.03962489778810473;0.03972065448760986
0.03437935260585494;0.034469783306121826
0.02506685566096648;0.02512669563293457
0.017715918987723293;0.017724066972732544
0.02294745875661591;0.02304646372795105
0.008559107248880237;0.008567839860916138
0.021885725873262107;0.021984606981277466
0.007397223743168394;0.0074024498462677
0.025241475216632225;0.02534058690071106
0.013369066633598305;0.013469219207763672
0.03168220624305468;0.03175714612007141
0.03727822651609076;0.037378549575805664
0.00014987867240766434;0.0001506805419921875
0.008827637556311671;0.008909191936254501
0.04065680311194458;0.040738314390182495
0.0041311757261456175;0.004182934761047363
0.026851236837434247;0.026908814907073975
0.02377853507544218;0.023877859115600586
0.0077927821759681114;0.007826805114746094
0.018857092736643325;0.018956542015075684
0.01732272451983834;0.017377343028783798
0.03639145904335214;0.03639674186706543
0.005748629009558777;0.005749732255935669
0.015058335498220042;0.015155196189880371
0.04224951431822662;0.04230624437332153
0.039925429835902165;0.03994312882423401
0.02315044119569219;0.023248225450515747
0.027176740861362413;0.027196824550628662
0.0377531600808517;0.037809818983078
0.0060556564938782755;0.006063491106033325
0.009131950388326288;0.009175866842269897
0.020827818824896586;0.020886749029159546
0.08284764232420919;0.08292892575263977
0.0107256887941631;0.010810136795043945
0.016334934732978038;0.016349822282791138
0.07286320906819883;0.07294511795043945
0.036457595105842726;0.03655478358268738
0.04133387969852788;0.041381508111953735
0.07100352948246015;0.07105210423469543
0.011991681549982187;0.012085407972335815
0.022147823512036757;0.02224808931350708
0.0001299184007623446;0.00013065338134765625
0.0026836160642536165;0.0026845932006835938
0.02957938262822097;0.02967849373817444
0.021835565728955238;0.021883487701416016
0.06626834649641664;0.06631714105606079
0.008374236696294083;0.008470118045806885
0.03755944662961326;0.03765854239463806
0.054286073134832434;0.054373472929000854
0.04314591530900596;0.04323774576187134
0.0044739538149734075;0.004524648189544678
0.011359775186382608;0.011417686939239502
0.004072769413830482;0.004110895097255707
0.006267580422443413;0.0062732994556427
0.013853497224336906;0.013951510190963745
0.03554472314198067;0.03557860851287842
0.03093261790217684;0.031032174825668335
0.019257939875158992;0.01930975914001465
0.018194576614702737;0.018225252628326416
0.006446702373777577;0.006457149982452393
0.02878568218187665;0.028855711221694946
0.013541364392712252;0.01355963945388794
0.03485859880584685;0.03490757942199707
0.018592374776462882;0.018601447343826294
0.01962891038054852;0.0196932852268219
0.01145680862215239;0.011513210833072662
0.06449395487884056;0.06457692384719849
0.03165436149913982;0.03170815110206604
0.0029872752909996933;0.0030069053173065186
0.07066528370518502;0.0706847608089447
0.061811557939006445;0.061907798051834106
0.0003150274518245596;0.00031566619873046875
0.001583685145589828;0.0015850067138671875
0.008846258508015532;0.008917286992073059
0.011816433295610027;0.011824637651443481
0.008822295639681859;0.008827239274978638
0.03631316608217897;0.03641209006309509
0.025864730131711304;0.025956034660339355
0.059661461546483704;0.05970585346221924
0.008418193023276604;0.008425742387771606
0.014922797748960846;0.01501515507698059
0.001742321814312394;0.001761019229888916
0.03027168777339809;0.030372023582458496
0.008869418132872798;0.008953370153903961
0.003414303080304278;0.0034351646900177
0.0004749480191141184;0.0004805028438568115
0.04379483538335452;0.043894022703170776
0.022607515189681727;0.02270495891571045
0.011377795363121002;0.011440187692642212
0.010614650645830863;0.010714739561080933
0.09804775088723947;0.09813445806503296
0.022821801283073956;0.02292129397392273
0.020890357376071724;0.020987331867218018
0.05222453408725973;0.052308082580566406
0.003275310941029469;0.003277808427810669
0.03231114344956829;0.03239929676055908
0.07122062721992223;0.07125970721244812
0.028307347826927825;0.028361767530441284
0.006533911847263475;0.0065770745277404785
0.011634115630952787;0.011733829975128174
0.08647390821961486;0.08653685450553894
0.013616272114833768;0.013716369867324829
0.02539614946743448;0.02549317479133606
0.014786135758180344;0.014811545610427856
0.052936371873781925;0.055527716875076294
0.04177038812595503;0.04186677932739258
0.013722222664182417;0.0137348473072052
0.0332071580727257;0.03328290581703186
0.02407784567114085;0.024175554513931274
0.03891944927422959;0.03901723027229309
0.0375466036228926;0.03764456510543823
0.000531099035676312;0.0005350708961486816
0.007670830675527237;0.007696181535720825
0.024890673618043768;0.024965405464172363
0.00885981981457746;0.008945375680923462
0.005148125726647838;0.005149871110916138
0.0368926655222639;0.036947101354599
0.05642835272410362;0.05650639533996582
0.040130270836477994;0.040212035179138184
0.04710462989743984;0.04720303416252136
0.03676806007775606;0.03685411810874939
0.03580959435365239;0.03587961196899414
0.05575891147180685;0.05581563711166382
0.003809899590561452;0.003826647996902466
0.029897743990157325;0.02999114990234375
0.05929196329900261;0.05937972664833069
0.00012410636151830406;0.00012493133544921875
0.012011339029354647;0.012023001909255981
0.011302556253595143;0.011306792497634888
0.027650360555371737;0.02772769331932068
0.031574941439756615;0.031615134328603745
0.009149952314993175;0.009168624877929688
0.006889516528417834;0.006975799798965454
0.005092899419927725;0.005115926265716553
0.026082762622855662;0.02618202567100525
0.005578780090509346;0.005580931901931763
0.015774625787075943;0.015803366899490356
0.05432611112102958;0.05434247851371765
0.06198421365511818;0.062063008546829224
0.0012589777493403327;0.0012713968753814697
0.03672976397741243;0.03675198554992676
0.032074493906095236;0.03217345476150513
0.004110511039746939;0.004156678915023804
0.01605128771623284;0.01615080237388611
0.011459499469322154;0.011515721678733826
0.0027340185242515185;0.0027465224266052246
0.026005188912259898;0.026103973388671875
0.03039869027776768;0.030498117208480835
0.06669140998094676;0.06677606701850891
0.037772829690180594;0.03785741329193115
0.023775487710317005;0.023869991302490234
0.01755829547293208;0.01765313744544983
0.040334278313472006;0.040414243936538696
0.03080247665672096;0.03087523579597473
0.003619074950934883;0.003651440143585205
0.0020097256018656974;0.0020159482955932617
0.05061586518139555;0.050707459449768066
0.01300519960340438;0.013022452592849731
0.030423433458142392;0.03052160143852234
0.032216697399038506;0.03231704235076904
0.019625073855915255;0.019707977771759033
0.0009234614993877448;0.0009241104125976562
0.03149496257493941;0.03159424662590027
0.019263154176820237;0.0193043053150177
0.019275711539674396;0.019314676523208618
0.017773044598990283;0.017872482538223267
0.010666427179699556;0.010762840509414673
0.030420451215437076;0.030518829822540283
0.02044841171921906;0.02054557204246521
0.002394494604869621;0.002419799566268921
0.01307231925062808;0.013085395097732544
0.017784339765455598;0.01780131459236145
0.006385322326932542;0.0064283013343811035
0.0003883482736596012;0.00039336085319519043
0.06608768585289006;0.06617733836174011
0.015451466228003193;0.015522152185440063
0.014250018253512946;0.014276251196861267
0.050656589514768965;0.050755053758621216
0.02505285715003936;0.025142163038253784
0.017532693849852357;0.017632007598876953
0.05890875423803523;0.058993637561798096
0.035510864123884774;0.035610318183898926
0.0070343875485101275;0.00704386830329895
0.006744205175750419;0.0067660510540008545
0.024434314632149286;0.024533867835998535
0.019848235578400344;0.019947677850723267
0.013913471352985346;0.013927489519119263
0.012393884408473969;0.012493222951889038
0.03167300370826658;0.03176257014274597
0.0026672543284736857;0.002671271562576294
0.003995694866098103;0.004019498825073242
0.04420960482119097;0.044305384159088135
0.03719462947375946;0.0372920036315918
0.03505627755296819;0.035153359174728394
0.061103997962961544;0.061201512813568115
0.018875312053418167;0.018896132707595825
0.019784488321061385;0.019884437322616577
0.005950148717418547;0.0059528648853302
0.005712930750351391;0.005721032619476318
0.02992012743940213;0.03001415729522705
0.0037296914577368808;0.003731757402420044
0.0038539876803827225;0.0038743913173675537
0.0010565087627376199;0.0010576248168945312
0.01115440414432447;0.011254221200942993
0.046714333452415144;0.046809881925582886
0.00035416285546523553;0.000354766845703125
0.02341052938181216;0.023510098457336426
0.007737544835739681;0.00778353214263916
0.03905113579923529;0.03911677002906799
0.01339265933559584;0.013407737016677856
0.014045681794618119;0.014056235551834106
0.000507934440900744;0.0005083084106445312
0.006401158047411547;0.006501197814941406
0.017557619056147073;0.017589598894119263
0.05928121171198067;0.059374988079071045
0.00176664489750554;0.0017769932746887207
0.01473586524398802;0.014793634414672852
0.01987427449901453;0.019974499940872192
0.006214066544328027;0.0062170326709747314
0.0030782114601719227;0.0030863583087921143
0.019311841894093795;0.01938307285308838
0.006472250665784953;0.006475478410720825
0.03429122556828502;0.034385472536087036
0.012618727768531951;0.012698322534561157
0.03466609488512444;0.03475412726402283
0.027053760052371156;0.027153313159942627
0.06821179986245456;0.0682799220085144
0.04592945209733611;0.04602351784706116
0.002214493278378926;0.002227604389190674
0.0242056372343336;0.02430206537246704
0.006761310316048658;0.006812423467636108
0.0008219963326442449;0.0008318424224853516
0.007453607541323477;0.007523898035287857
0.007385853889598611;0.007463604211807251
0.007679586398983413;0.00768473744392395
0.005198145517396772;0.0052047669887542725
0.0007194366117958297;0.0007200241088867188
0.040145371958196695;0.04024478793144226
0.053104462962215805;0.05319908261299133
0.013761619786475998;0.01385420560836792
0.007999412392963425;0.008045375347137451
0.004090416364327662;0.0040912926197052
8.01234888008447e-06;8.58306884765625e-06
0.0013011449316228411;0.0013017654418945312
0.03405325888749149;0.034152090549468994
0.01814606062911648;0.018185347318649292
0.006109118520769234;0.006134524941444397
0.028696976141105186;0.028797268867492676
0.03639133750932625;0.03642338514328003
0.009094085727484462;0.009130924940109253
0.05504808388972817;0.05513566732406616
0.013525771651559973;0.013574212789535522
0.00855779505982972;0.00862839724868536
0.03688102347109508;0.036967694759368896
0.014918464565949047;0.014988481998443604
0.03578125674136192;0.0358806848526001
0.07653522807158794;0.07658031582832336
0.007220847743342857;0.0072241127490997314
0.005222531027119776;0.0052242279052734375
0.02668817732382336;0.026762574911117554
0.06585776750315318;0.06592220067977905
0.038765059065346164;0.038776248693466187
0.02578762414509857;0.025789886713027954
0.0527425499494577;0.052831023931503296
0.0005279464878986234;0.0005283355712890625
0.013802382219002641;0.013868987560272217
0.002586660317618947;0.0025892555713653564
0.004893243287607132;0.004974931478500366
0.03620200113006488;0.036294758319854736
0.02052664074041482;0.020626157522201538
0.002931360725061694;0.0029316246509552
0.0027591705264387906;0.002765655517578125
0.010497994475085122;0.010592667385935783
0.045873555514151336;0.04592183232307434
0.0011600520326906076;0.0011606216430664062
0.008604292680269453;0.008616149425506592
0.050459247531676625;0.05050051212310791
0.00567596396174463;0.005712747573852539
0.001656499133446936;0.0016574859619140625
0.011262437853023806;0.011272192001342773
0.0006829776436917254;0.0006847381591796875
0.01551429970653223;0.015550076961517334
0.032485019181144055;0.03249776363372803
0.026040109289345484;0.026139050722122192
0.006387264864821104;0.006390601396560669
0.006456040255100378;0.006462126970291138
0.01050097617538067;0.01060110330581665
0.010264953407698934;0.010297805070877075
0.0053526138257763214;0.005413711071014404
0.0052406543228982316;0.005247950553894043
0.07249894943443136;0.07251816987991333
0.01835625862587541;0.018405944108963013
0.05081956312634713;0.05091717839241028
0.035069095410137016;0.03516945242881775
0.030285219610565052;0.030385524034500122
0.037859642322324055;0.03792181611061096
0.010589508147261551;0.010689616203308105
0.04727950449501896;0.04737645387649536
0.02644865065674275;0.0265369713306427
0.04720055816423231;0.047298699617385864
0.055789234474652845;0.05588346719741821
0.04313177418646614;0.043230652809143066
0.02520047728494723;0.025299251079559326
0.005109210149079197;0.005122393369674683
0.028409626368160766;0.028509914875030518
0.04907998747034486;0.04912477731704712
0.005077194307127425;0.005086928606033325
0.04459631020123217;0.04468584060668945
0.0015122162942609182;0.00152626633644104
0.002202962852249517;0.0022113025188446045
0.029279331474541658;0.029378503561019897
0.03135699235797398;0.031455785036087036
0.0034809787217174744;0.003483802080154419
0.002636981277305674;0.002637892961502075
0.04186885328069717;0.0418858528137207
0.004351618379563982;0.004356414079666138
0.012591340950856723;0.012691497802734375
0.037102782270740646;0.03720065951347351
0.008207793200898357;0.008213162422180176
0.016820565593854267;0.016857624053955078
0.028180520376046247;0.028218716382980347
0.00637012721518348;0.006371527910232544
0.0077475438867776626;0.007777571678161621
0.034622911363251935;0.034720003604888916
0.00467663928187444;0.004704952239990234
0.008255942473201498;0.008289843797683716
0.012391237679875846;0.012485265731811523
0.004390185243274589;0.0043936073780059814
0.0012557354821185892;0.0012648701667785645
0.018989187763798335;0.01908940076828003
0.0019794570816914878;0.001993417739868164
0.026509811472955506;0.02652585506439209
0.004803175931087184;0.004804641008377075
0.007702519309175835;0.00774499773979187
0.003774932269650774;0.003794342279434204
0.02497233423032245;0.025070488452911377
0.02969766981249601;0.029756933450698853
0.0207771725924781;0.02079777419567108
0.037939804663503954;0.038005977869033813
0.0027607504003689548;0.0027609169483184814
0.013006524226443208;0.013085603713989258
0.026273852519943894;0.02634158730506897
0.028356966041301657;0.028457224369049072
0.026429298630652246;0.02647256851196289
0.023360003851930624;0.02345818281173706
0.009744196152575742;0.009748488664627075
0.004579782197195972;0.004581481218338013
0.0023806914277311082;0.0023823082447052
0.02008625314443479;0.020130693912506104
0.0250736043755196;0.025161564350128174
0.003087636300026882;0.0031009018421173096
0.005615591424503317;0.005619078874588013
0.014805853716537707;0.0148896723985672
0.0019466940307924971;0.001955270767211914
0.10211049819900607;0.10220974683761597
0.013135101074847893;0.013143569231033325
0.02319695576159157;0.0232907235622406
0.014961333520883253;0.015060573816299438
0.04962290409296943;0.0496983528137207
0.004037228527298531;0.00403788685798645
0.06297915467096162;0.06303536891937256
0.006922981002599054;0.006963491439819336
0.009813839086664328;0.009842634201049805
0.04524471779888556;0.04534411430358887
0.018540215228611805;0.01862543821334839
0.04931783673418382;0.04938378930091858
0.038525008749913534;0.03858885169029236
0.012873650425750735;0.012877494096755981
0.002060131378836179;0.002060920000076294
0.01871269640172958;0.018812894821166992
0.0042960887982019455;0.004315078258514404
0.04530578287603988;0.04540106654167175
0.03082616442186473;0.03092503547668457
0.0001725093850227156;0.0001780092716217041
0.014028541685267024;0.014116793870925903
0.035149295008734184;0.03515273332595825
0.006725766356803417;0.0067781805992126465
0.025837201400252644;0.02593746781349182
0.04842349661874424;0.048519402742385864
0.007625309520346545;0.007633298635482788
0.014784348969941857;0.014870680868625641
0.0069257583969651905;0.006928473711013794
0.01126079458854817;0.011302653700113297
0.06821487137575256;0.06826812028884888
0.011202370606320317;0.011301487684249878
0.02540784501385897;0.025480225682258606
0.016816035256219584;0.016916215419769287
0.011163819026770688;0.0111713707447052
0.05050716117791441;0.05059528350830078
0.026671220014915988;0.026698380708694458
0.04924914459270932;0.0493488609790802
0.009106586550382009;0.009163886308670044
0.0031713654576600203;0.003185957670211792
0.003425046211568271;0.0034407079219818115
0.035546051436236896;0.035644710063934326
0.056322647258047115;0.0564177930355072
0.009596062216410893;0.009672701358795166
0.004911074965111864;0.004914313554763794
0.0013199229741958252;0.0013208389282226562
0.03448946803401648;0.03457653522491455
0.06896364702750135;0.06905347108840942
0.04420443438524317;0.04430264234542847
0.02357852662176041;0.023677974939346313
0.00466492319985267;0.00469401478767395
0.05668731982448911;0.05671796202659607
0.01637198125439446;0.01647186279296875
0.03189590342582829;0.031971514225006104
0.014543741827804012;0.0146256685256958
0.007137832329054687;0.007149994373321533
0.02212943159689935;0.02222895622253418
0.03823323564791276;0.03833279013633728
0.04269648842129786;0.04274827241897583
0.0005923943076863587;0.0005931854248046875
0.0024277054949583014;0.0024280846118927
0.1102190062819197;0.11029267311096191
0.0042188272334752076;0.004220038652420044
0.00723734800226263;0.007287856191396713
0.022355554705834713;0.022455573081970215
0.01478614531540548;0.014818578958511353
0.002690010683735318;0.0027149319648742676
0.0008613374341613964;0.0008678436279296875
0.05611760943651145;0.05621463060379028
0.0002204894612242093;0.00022125244140625
0.0007793289134802758;0.0007879734039306641
0.009794189009902254;0.009803801774978638
0.031392554580825134;0.031428903341293335
0.02022579872998246;0.020267516374588013
0.017279682713306405;0.017379432916641235
0.0007286197979848902;0.0007295608520507812
0.08968504150278853;0.09195905923843384
0.04574774053443588;0.04584228992462158
0.02384542014205308;0.023945659399032593
0.002458416152206441;0.002464890480041504
0.056949046227990824;0.05704778432846069
0.03138422248222775;0.03148338198661804
0.011321274059560427;0.01138874888420105
0.003541937972536901;0.003580540418624878
0.013391704942657057;0.013407737016677856
0.014689733465191332;0.014699012041091919
0.01926766464162486;0.019289016723632812
0.05094437339747585;0.05103883147239685
0.026469230160310542;0.026568740606307983
0.042502646493322055;0.04250642657279968
0.019454326024064682;0.01955309510231018
0.01735810862919159;0.017423957586288452
0.001097496583535776;0.0010976791381835938
0.0007534882088331239;0.0007607936859130859
0.06393867230814684;0.06400713324546814
0.004415426693045685;0.00441935658454895
0.010406252291548799;0.010493144392967224
0.017086264509256696;0.017100363969802856
0.023226192377178635;0.023324936628341675
0.013316841616542095;0.013335257768630981
0.0016848522443486296;0.00168609619140625
0.02059889724347039;0.020698457956314087
0.027443304991338197;0.02753549814224243
0.021327396184314194;0.021425843238830566
0.01420429828489778;0.014304250478744507
0.01428598843506239;0.014385581016540527
0.025674580731711295;0.025773674249649048
0.034684445245081456;0.03478482365608215
0.023636873646469485;0.023716330528259277
0.014651336160046314;0.014666527509689331
0.011270431791217781;0.011281996965408325
0.005191783976243003;0.005214184522628784
0.011529325723434522;0.011628329753875732
0.015748283764894504;0.015810728073120117
0.1088046484154916;0.10888707637786865
0.010406875700569569;0.010506540536880493
8.135772288387311e-05;8.474290370941162e-05
0.053209285558894905;0.053286224603652954
0.005807059715606097;0.005809813737869263
0.03982995335283908;0.03991374373435974
0.030916672565681442;0.03100717067718506
0.0065035489293976635;0.006538271903991699
0.0003136117369064953;0.0003198385238647461
0.014301779755932071;0.014401942491531372
0.0037516890293730325;0.0037527382373809814
0.010246605801711635;0.01034073531627655
0.0007430784900603484;0.0007519721984863281
0.03001523714413244;0.030110955238342285
0.024900891917923596;0.025000929832458496
0.0007254225986464787;0.0007257461547851562
0.0060998155383049585;0.006130009889602661
0.012865754847838995;0.012958168983459473
0.03008962618802066;0.03018924593925476
0.025885369347453273;0.025900542736053467
0.026280198281603665;0.02634572982788086
0.030344100616496252;0.030443310737609863
0.021204307931085076;0.02130451798439026
0.0053601365481829;0.0053625404834747314
0.04173654050067065;0.041820913553237915
0.08493015594726583;0.08502447605133057
0.007643329242589436;0.007698953151702881
0.04083599120087869;0.040933966636657715
0.015183926200873814;0.015229254961013794
0.020089730645897995;0.02017796039581299
0.0434742050929196;0.04357367753982544
0.006778515642344475;0.006800949573516846
0.03030936091777644;0.03037858009338379
0.012133568128792455;0.012233167886734009
0.009762797682387433;0.0097675621509552
0.03949896770489325;0.03959619998931885
0.04484604016044419;0.044905513525009155
0.01168996053613993;0.01169779896736145
0.01429098360984332;0.014374583959579468
0.0018437596859189537;0.0018524229526519775
0.07499333778706016;0.0750892162322998
0.02033401122713952;0.02043423056602478
0.012152348411400888;0.012243837118148804
0.005150430517684927;0.005170613527297974
0.005507655527779905;0.00559350848197937
0.021484950980231985;0.021584153175354004
0.024420923079646717;0.024521172046661377
0.025522190107209186;0.025568783283233643
0.003416120432605014;0.0034575164318084717
0.018271245095419244;0.01828952133655548
0.029506841307059228;0.029555439949035645
0.029388856223584812;0.029477298259735107
0.027210099110518096;0.02726513147354126
0.0050492219906980666;0.005051642656326294
0.00719032415034977;0.007195502519607544
0.00026588720072266047;0.00026607513427734375
0.011057018994710972;0.011066824197769165
0.04292193620448434;0.04301539063453674
0.008099209683888157;0.008199959993362427
0.01561110805422482;0.01569300889968872
0.02908801507176344;0.029183626174926758
0.007812393337622652;0.007882148027420044
0.03235748071397032;0.03245708346366882
0.026610170382365676;0.026625245809555054
0.005310180526234273;0.0053119957447052
0.005492847669198868;0.0054950714111328125
0.0051241224922165905;0.0051260292530059814
0.0838449409668193;0.08390176296234131
0.019469943545994125;0.019501924514770508
0.0020493880466704857;0.0020513832569122314
0.014438122685345499;0.014458686113357544
0.0446163707314171;0.04468953609466553
0.03176452028383498;0.031815409660339355
0.004409159019468961;0.00441896915435791
0.004684903050146179;0.0046863853931427
0.02550907545758842;0.02560099959373474
0.0033549812273476424;0.0033560097217559814
0.014128398970360818;0.014218151569366455
0.03083954867511865;0.030883431434631348
0.014649412578509631;0.014736950397491455
0.0243883283316244;0.024388670921325684
0.04245389053145894;0.04252621531486511
0.02667718216661239;0.026713162660598755
0.012706538249380905;0.012721002101898193
0.01229986340290542;0.01239997148513794
0.05370941335911198;0.05376675724983215
0.008566636363699259;0.008641064167022705
0.006085001323739793;0.006124839186668396
0.06061367370130588;0.060711175203323364
0.054725981381863284;0.05482485890388489
0.036049755695699154;0.03614601492881775
0.0039732122223762;0.00397685170173645
0.008072209291902865;0.0080738365650177
9.465359771508395e-06;1.049041748046875e-05
0.014291314580316718;0.014391392469406128
0.001100707856499865;0.0011014938354492188
0.010301893300622101;0.010337144136428833
0.028812489088408375;0.028912395238876343
0.015036020094646205;0.015136092901229858
0.002826063553972249;0.0028267204761505127
0.00650331707124851;0.006505042314529419
0.04709751738778164;0.047184765338897705
0.08365646897593972;0.08371239900588989
0.0018533582574965816;0.00185394287109375
0.03939294652599808;0.039418578147888184
0.007163770122963454;0.00716949999332428
0.03579953222181506;0.03589850664138794
0.0046302162836382044;0.0046339333057403564
0.05184288918329886;0.051940083503723145
0.04138138201754762;0.04147076606750488
0.02105211100421219;0.021151334047317505
0.02942934988397773;0.029518574476242065
0.011379249625129819;0.011396437883377075
0.002769964755320521;0.0028044283390045166
0.001177479202646589;0.0011777877807617188
0.010187230193403323;0.0101948082447052
0.016992746850835565;0.017092913389205933
0.018479300158053418;0.018497943878173828
0.01304806268009705;0.013145923614501953
0.0018151776045444053;0.0018256306648254395
0.013410907495864157;0.013427764177322388
0.042700643187506715;0.042801082134246826
0.05551530408468739;0.05560880899429321
0.019903914317226937;0.019945144653320312
0.0041185400327090685;0.004132688045501709
0.016395206696004288;0.01643301546573639
0.0030484692158380066;0.003049880266189575
0.0010411381237147759;0.001041412353515625
0.019022516854948504;0.01911666989326477
0.005752772134891159;0.005765944719314575
0.019789618413209305;0.0198688805103302
0.01848603068362166;0.01854613423347473
0.00012274666730683684;0.00012744218111038208
0.039745864467805515;0.039831846952438354
0.005103791410435369;0.005151271820068359
0.01967104637774042;0.019771099090576172
0.03506004192848148;0.03507840633392334
0.0008817287649950082;0.0009074211120605469
0.05374594840787067;0.05384555459022522
0.004465711995187983;0.0044966042041778564
0.03235562140582023;0.03245121240615845
0.027071175447978917;0.027098149061203003
0.08462388252383084;0.08470657467842102
0.02240486945489494;0.022504031658172607
0.012465327114467257;0.012479811906814575
0.011143443941250497;0.011167556047439575
0.014908738716815624;0.014918357133865356
0.01514951090859556;0.015191107988357544
0.021743131999425326;0.02179381251335144
0.020526617224085848;0.020626485347747803
7.824682170910221e-06;8.404254913330078e-06
0.002580434012092181;0.0025863945484161377
0.006127982984893162;0.0061767250299453735
0.04032449325135027;0.04037776589393616
0.04993220649718657;0.05002835392951965
0.003951928635628156;0.003953009843826294
0.012457069548759843;0.01249682903289795
0.009088014960031086;0.009187966585159302
0.003267490416360847;0.0033013448119163513
0.07259391760427372;0.07268834114074707
0.02226104760834846;0.022361278533935547
0.04218433773431017;0.04228341579437256
0.0009322031577082988;0.0009326934814453125
0.007818963557347212;0.007829606533050537
0.06025778492108227;0.060356736183166504
0.0018138647880924902;0.0018138885498046875
0.03373327615413704;0.03381091356277466
0.009602863751697376;0.009680993854999542
0.08430230199096052;0.08439770340919495
0.07066974233051121;0.07076564431190491
0.0036847299229209756;0.0037845969200134277
0.027610793302474894;0.02771008014678955
0.02312930768576404;0.02319583296775818
0.028443870404239152;0.028496354818344116
0.0003505933968038779;0.0003509521484375
0.023100543841503392;0.023200929164886475
0.030564502844976898;0.030642688274383545
0.02595041691383729;0.026049792766571045
0.01299066850440513;0.013090252876281738
0.0030679906816305446;0.0030689239501953125
0.02817207885260208;0.02821636199951172
0.05247793469482001;0.05257335305213928
0.05327128880867943;0.05335775017738342
0.009690468797104843;0.009790360927581787
0.09908844787533443;0.09916186332702637
0.010166421415795528;0.01020669937133789
0.03474684880201113;0.034845978021621704
0.0001467288077032683;0.0001468658447265625
0.043496751613722774;0.04351535439491272
0.029176028049197295;0.029275625944137573
0.011912050552018801;0.012011945247650146
0.0541363840001789;0.05420801043510437
0.005233938734311226;0.0052357017993927
0.02369632434341055;0.023748427629470825
0.008080045406645382;0.008083373308181763
0.001783321128476434;0.001804351806640625
0.01651141021222399;0.01653483510017395
0.025939487629775146;0.026036471128463745
0.0006501629438662712;0.0006504058837890625
0.015583360649752466;0.01567596197128296
0.021867530731661918;0.02188095450401306
0.030562841950981755;0.030662178993225098
0.014311021339071403;0.014375686645507812
0.025456642287286557;0.025555163621902466
0.03833536804222995;0.038420677185058594
0.026392282537604714;0.026491641998291016
0.015581838363363026;0.01567929983139038
0.023414958987185226;0.02351430058479309
0.03158311337223061;0.0316813588142395
0.07677826127210109;0.07687446475028992
0.005337811512636595;0.0053434669971466064
0.0077061481386687366;0.007722020149230957
0.00749541027595418;0.007554143667221069
0.01153879660030527;0.011636495590209961
0.013016186770210447;0.013059556484222412
0.020320620657215675;0.020420163869857788
0.008676356149921328;0.00872640311717987
0.02140809583203107;0.021428853273391724
0.025201464455667493;0.02529391646385193
0.018948359071264916;0.019047945737838745
0.017064580636285135;0.01716187596321106
0.04880263927759518;0.048874497413635254
0.006081648853584045;0.006112158298492432
0.015066931846316895;0.015160739421844482
0.010224366314863497;0.010233908891677856
0.028168341755040613;0.02826407551765442
0.029969674673889453;0.03006744384765625
0.019798406945051302;0.019897818565368652
0.006534081093610347;0.006574228405952454
0.009920481313687854;0.009933650493621826
0.012704796957851493;0.012776792049407959
0.014608275381774694;0.01470714807510376
0.015197539422683657;0.015297681093215942
0.015290775989657687;0.015352845191955566
0.00999144911413256;0.010017603635787964
0.009925958239356996;0.00995577871799469
0.008103338913865192;0.008117198944091797
0.05639151536673075;0.05643269419670105
0.004973630812568194;0.004995852708816528
0.05101279734813379;0.05101591348648071
0.03603847057175681;0.0361364483833313
0.0019432797709627505;0.00194549560546875
0.002006939189284513;0.00202835351228714
0.022568788070500098;0.02261519432067871
0.022860953366578743;0.02292346954345703
0.041088391720227914;0.04114764928817749
0.03853137700517349;0.03861221671104431
0.038274972298888064;0.038281142711639404
0.04370976533183323;0.04375988245010376
0.031426616717882376;0.03151130676269531
0.012952411661773014;0.013052552938461304
0.00190238268645627;0.0019073486328125
0.027156526815659547;0.027195334434509277
0.019832730518781802;0.01993224024772644
0.029779802928023624;0.02987810969352722
0.06360292933794993;0.06370079517364502
0.0012752809164553224;0.001290738582611084
0.005189581371562821;0.005192786455154419
0.015179765173739998;0.015279948711395264
0.052401396651910376;0.0524880588054657
0.01675403437978202;0.016853660345077515
0.07306790765255584;0.0731041431427002
0.0018353749916498166;0.0018510296940803528
0.0052965867690328156;0.0053015053272247314
0.007132206550923595;0.007197082042694092
0.0026871105746355908;0.0026874840259552
0.003972032697974409;0.004000961780548096
0.010979972222983997;0.010985404253005981
0.0038285420969206055;0.0038299858570098877
0.09150387289360296;0.09159645438194275
0.06485975329614123;0.0649341344833374
0.03761578019987868;0.037662625312805176
0.0158283991001268;0.015928000211715698
0.03455521580386484;0.03465473651885986
0.01920007464891532;0.019299626350402832
0.006069319202319451;0.0061255693435668945
0.03309744310344918;0.03319752216339111
0.02014092178953582;0.020150035619735718
0.008224151709280177;0.008291274309158325
0.0036991412137762796;0.003701239824295044
0.014514104558432994;0.014608651399612427
0.018835895896647636;0.018935412168502808
0.007518012148451096;0.007552653551101685
0.007829252766903666;0.007877141237258911
0.005157242920606343;0.0051603615283966064
0.009318493957224045;0.009402699768543243
0.004250471719563471;0.0042562782764434814
0.08178028691306082;0.08184847235679626
0.0025128441365890536;0.0025139153003692627
0.0043420576900878895;0.0043737441301345825
0.018456619467645628;0.018481284379959106
0.0075405390414418445;0.007598161697387695
0.00405833138075197;0.004059821367263794
0.04206648089216864;0.04211333394050598
0.0031206008424263933;0.003129303455352783
0.02191309167284513;0.021945029497146606
0.004715810015508088;0.0048156678676605225
0.004235392021441568;0.004239678382873535
0.06733470610400395;0.06740710139274597
0.026038628361919874;0.02609732747077942
0.005792196747484186;0.005869865417480469
0.0032729918057494696;0.003287404775619507
0.015654893020762835;0.015694260597229004
0.000782368052606591;0.0007911622524261475
0.028808122626998067;0.02884647250175476
0.0334764110968546;0.033487141132354736
0.00914468274306813;0.009207606315612793
0.013126763213361918;0.013219624757766724
0.02052257087513954;0.02057570219039917
0.00914443485838677;0.009218387305736542
0.05195939943150918;0.0520593523979187
0.008502522154078275;0.00856807827949524
0.04772786371463439;0.04779055714607239
0.03231841838560815;0.03241837024688721
0.01045720376001472;0.010462790727615356
0.019444333869832995;0.019501715898513794
0.014573048870233243;0.014673203229904175
0.0011198169095939352;0.0011205673217773438
0.0020300676914120196;0.0020323097705841064
0.051732630634967046;0.051831066608428955
0.015390731603935072;0.015488862991333008
0.07144347925825587;0.07149547338485718
0.004154366827869532;0.004179060459136963
0.009930316522509544;0.009993791580200195
0.002111048125308804;0.002117067575454712
0.00494289232711441;0.004977405071258545
0.006918240510393226;0.006920844316482544
0.04449614976258742;0.044577449560165405
0.023911493943878554;0.02397000789642334
0.01587934064596549;0.015979140996932983
0.034826804425197457;0.034907370805740356
0.013018720481041126;0.01311570405960083
0.02665388206297725;0.026712507009506226
0.006707013898960282;0.0067091286182403564
0.024478571143796396;0.02454480528831482
2.9868503033099617e-05;3.165006637573242e-05
0.06661414908649886;0.06663155555725098
0.004189200061710759;0.004231065511703491
0.01168671921396766;0.01174173504114151
0.0005754702304297544;0.0005828142166137695
0.003626910610011877;0.0036278069019317627
0.0028033655120236595;0.0028038322925567627
0.0023591349143289313;0.0023613274097442627
0.05476325227732872;0.05485782027244568
0.0015967120202222535;0.0015974044799804688
0.024942147145495655;0.025041401386260986
0.04289399627057591;0.0429934561252594
0.06120442327098293;0.06128917634487152
0.013916439172934546;0.013969451189041138
0.003206189650645716;0.003212958574295044
0.017609165870257872;0.017704784870147705
0.015293184659801477;0.015329301357269287
0.01051748385684277;0.01059645414352417
0.048895723641214514;0.04899430274963379
0.007393952401950553;0.007493734359741211
0.002898465835920778;0.0028991997241973877
0.022299119679505423;0.0223982036113739
0.03146010878191936;0.0314791202545166
0.024399493216299344;0.02441301941871643
0.019581730606604224;0.019608527421951294
0.011807958928956112;0.011847496032714844
0.018427617683831436;0.018492549657821655
0.009932483056737464;0.01001286506652832
0.006211445868611399;0.0062132179737091064
0.02435295075314234;0.02444663643836975
0.045964873315510996;0.04603150486946106
0.010398982781535476;0.010477781295776367
0.0343740222434717;0.03447297215461731
0.042205871269321585;0.042237162590026855
0.01435747670582132;0.014457643032073975
0.020867385225806476;0.020890265703201294
0.015547337610493114;0.01564130187034607
0.0378218871768332;0.037920236587524414
0.024108740494173275;0.024136602878570557
0.0589377359081931;0.0590338408946991
0.037872746794378964;0.03797277808189392
0.01052828157113733;0.010624557733535767
0.06071908938794854;0.06081968545913696
0.06810117538327219;0.06819841265678406
0.0021443594955623227;0.002144843339920044
0.018894770864575524;0.01899200677871704
0.05461739536741529;0.054717034101486206
0.07646010625176282;0.07653883099555969
0.009222513013500641;0.009299218654632568
0.01366166983650218;0.013681501150131226
0.0501166125838853;0.05021360516548157
0.017907502679254495;0.018004566431045532
0.02181117669445678;0.021905601024627686
0.006686941241564268;0.006756126880645752
0.019437300591388793;0.019531667232513428
0.021769777020513085;0.021869689226150513
0.03685035836054252;0.0368705689907074
0.018590119800660623;0.01860804855823517
0.07343723893791917;0.07351106405258179
0.0038062790307474385;0.003832995891571045
0.006708875514138047;0.006734371185302734
0.0010646624325060133;0.0010652542114257812
0.012258454849954392;0.012349575757980347
0.013200091758954303;0.013209372758865356
0.023455780981955877;0.02355492115020752
0.0158846220402276;0.015980690717697144
0.035191150820205054;0.03529044985771179
0.007473864453620113;0.007529079914093018
0.015094954381166655;0.015105277299880981
0.0435037082179281;0.043549180030822754
0.09101102372531607;0.09109756350517273
0.009756080326206258;0.009852021932601929
0.008330037438852748;0.008336514234542847
0.0060994106180071814;0.006101638078689575
0.005097982542389855;0.0050993263721466064
0.006882309337421792;0.006958872079849243
0.06705515945379684;0.06713688373565674
0.05949713870044162;0.05955517292022705
0.02751820637568251;0.027538925409317017
0.04448287071060331;0.04455265402793884
0.02230968584914651;0.022409439086914062
0.01630812792647745;0.016388997435569763
0.0006579617036043064;0.0006589889526367188
0.0519421507710317;0.05201476812362671
0.029700674507842743;0.029745250940322876
0.04205581173655594;0.04207763075828552
0.004914718112625626;0.004928410053253174
0.010995338706352081;0.011025458574295044
0.0272411946919353;0.027341455221176147
0.03306017959346638;0.03315916657447815
0.11416574695825381;0.11722460389137268
0.0002895004026298657;0.0002899169921875
0.03600935169801436;0.03609660267829895
0.019889763657746373;0.019976288080215454
0.06111366740987444;0.061211079359054565
0.01837996786181999;0.018464624881744385
0.029069752901330268;0.029158443212509155
0.014976857837463359;0.014990836381912231
0.010275002902431026;0.010282546281814575
0.021030548707645254;0.021130770444869995
0.04911032594895745;0.04920881986618042
0.015063343555402712;0.015111297369003296
0.020251319439560152;0.020294219255447388
0.0034048929943307636;0.0034065544605255127
0.0027928394397938577;0.002793341875076294
0.03837553785412078;0.03845292329788208
0.016945628912783207;0.017045795917510986
0.007359783713741903;0.0073996782302856445
0.027841953432650658;0.027841895818710327
0.017341298095160794;0.017440468072891235
0.011433789005159827;0.011441022157669067
0.037217304280054174;0.0372394323348999
0.013067459659930033;0.013123415410518646
0.022531771334728102;0.02259036898612976
0.00307661353756685;0.0030775368213653564
0.010913877355495783;0.011013448238372803
0.029612661931052445;0.029712677001953125
0.03927266033767084;0.03932321071624756
0.010924735997704929;0.01098775863647461
0.03105275519410886;0.031085193157196045
0.005081320673712417;0.0050831139087677
0.013533684763636573;0.013617366552352905
0.004438740586833287;0.0045386552810668945
0.0014161133030948967;0.001422882080078125
0.005549338320938676;0.005550414323806763
0.011560568021151166;0.011565238237380981
0.010505384176620988;0.010523945093154907
0.04464473385655778;0.04472377896308899
0.005999532523213725;0.006002455949783325
0.060591444405269944;0.06069031357765198
0.0010818447826660847;0.0010824203491210938
0.020937510597406457;0.02103295922279358
0.022130743845846276;0.022143065929412842
0.022141190080289547;0.02224045991897583
0.03615702575106693;0.03625574707984924
0.03893065111776998;0.039030641317367554
0.005473455924475048;0.005475074052810669
0.053400098644543176;0.053499460220336914
0.0019595641126092284;0.0019598007202148438
0.029803981852303055;0.029837965965270996
0.030460171357784054;0.03055649995803833
0.0065927058901843515;0.006645262241363525
0.036351873992167;0.036440759897232056
0.007443770118643076;0.007451087236404419
0.06394032603406254;0.06403729319572449
0.03823004625489526;0.03833043575286865
0.024705395946266397;0.024803727865219116
0.08039109742132064;0.08046427369117737
0.0023017841589536253;0.002302199602127075
0.09362906071663507;0.09371045231819153
0.00016063470418336705;0.00016117095947265625
0.012489069758990189;0.012496978044509888
0.03919366881919548;0.03929281234741211
0.012764470155566691;0.01285552978515625
0.00964346092574364;0.00965312123298645
0.0486703315645403;0.04871019721031189
0.02625454975491162;0.026338279247283936
0.0009356542134224766;0.0009365081787109375
0.0003212151048607475;0.00032138824462890625
0.019774254235985278;0.01986566185951233
0.02174936391764379;0.02181723713874817
0.008755609570816955;0.008812792599201202
0.01932063727393123;0.019411593675613403
0.004718372510621043;0.004753828048706055
0.007835392660037462;0.007904857397079468
0.0010981763304480417;0.0011121034622192383
0.0011691618095223465;0.0011692047119140625
0.01704904543716349;0.017070919275283813
0.010923178966261885;0.010967731475830078
0.03429747916513615;0.03437376022338867
0.001446995470312773;0.0014476776123046875
0.01202485344998343;0.012038260698318481
0.02096117272802409;0.020982742309570312
0.06648468489587486;0.06657645106315613
0.015273430045069238;0.01534581184387207
0.00017669739261019793;0.00017912685871124268
0.022755756906216625;0.02284911274909973
0.017694040975377398;0.01774701476097107
0.03187515038306698;0.031942397356033325
0.004553192772327361;0.004554778337478638
0.014122322862845748;0.014222323894500732
0.01984325820945797;0.01994338631629944
0.0633567666196077;0.06341826915740967
0.0004465837460662493;0.0004482269287109375
0.004566789210830851;0.004602909088134766
0.0016625731045473505;0.0016736984252929688
0.018132099101109047;0.018230140209197998
0.02090262096637136;0.020987004041671753
0.005774708731570139;0.005776435136795044
0.018604524773342745;0.018626242876052856
0.019031650394329594;0.019118398427963257
0.006944300074311833;0.006998807191848755
0.02533795140630181;0.025429844856262207
0.04254277855053342;0.042637407779693604
0.1120974828065641;0.11217749118804932
0.0442160272517474;0.0442982017993927
0.09437691607249059;0.09444206953048706
0.031215724396226815;0.031313687562942505
0.001693480653445976;0.00170212984085083
0.030262095030424076;0.030362427234649658
0.048774404535749376;0.04878857731819153
0.013045278437350089;0.013141334056854248
0.022314255690338257;0.02236098051071167
0.014610948519638775;0.014653235673904419
0.01884806993295282;0.01888936758041382
0.03706291231771387;0.03708955645561218
0.00621252982119229;0.006266627460718155
0.05825798822060207;0.05831737816333771
0.00433467553528911;0.004346877336502075
0.02969006702176584;0.029738038778305054
0.038913191858872695;0.03899821639060974
0.002470733601342904;0.0024893581867218018
0.007130661197257707;0.0071401894092559814
0.01445111126372116;0.014550775289535522
0.019276773425202266;0.019326716661453247
0.024916490828180843;0.02500954270362854
0.02551620638606138;0.025615185499191284
0.001852278870921395;0.0018529891967773438
0.06091798880590065;0.0610181987285614
0.014789080686145765;0.014867186546325684
0.028935644678413974;0.029034525156021118
0.05104882675070928;0.05114516615867615
0.04254119773817838;0.042638808488845825
0.0027020334887026647;0.0027027428150177
0.010173786305611575;0.010204583406448364
0.015731004620648477;0.01583060622215271
0.0030117580231882714;0.003014594316482544
0.0018045538701610176;0.0018053054809570312
0.03671180403726279;0.036810338497161865
0.03508319762089111;0.03518104553222656
0.003323874705279283;0.0033680498600006104
0.08816751941168996;0.08821389079093933
0.009069362600608406;0.009163975715637207
3.1235278697414364e-05;3.2901763916015625e-05
0.007811386349615254;0.007828116416931152
0.04806040411992942;0.04815968871116638
0.08373699883946012;0.08379846811294556
0.058381450055129284;0.058387964963912964
0.09597506336048989;0.09605604410171509
0.03301462401971994;0.03311440348625183
0.021003600697531297;0.021061956882476807
0.016513112318501163;0.01653960347175598
0.00571302900606007;0.00571635365486145
0.02060003613579064;0.020700037479400635
0.01589700547633821;0.01593106985092163
0.016029645265786836;0.016129344701766968
0.010100287194414142;0.0101032555103302
0.017784454423068436;0.017817527055740356
0.011237547441955141;0.01125308871269226
0.0017266790083715225;0.0017271041870117188
0.04484669014842554;0.044942885637283325
0.017065670508115752;0.017090827226638794
0.037511418370772334;0.03761124610900879
0.007918419825574646;0.007955789566040039
0.005757607272080771;0.005761176347732544
0.01687058111709064;0.016894370317459106
0.050212573016889556;0.05030837655067444
0.0042264578253856855;0.004235774278640747
0.002078381766855285;0.002090275287628174
0.00908570636530417;0.009092360734939575
0.02944865219157983;0.029492497444152832
0.06077839165519136;0.06086975336074829
0.019427459395315604;0.0195235013961792
0.016395923948789245;0.016487032175064087
0.03834227138600178;0.038411080837249756
0.007054545799872354;0.007074326276779175
0.02000542689889955;0.02007228136062622
0.029846847227934965;0.029946327209472656
0.016988444599031406;0.01704263687133789
0.005115916575230112;0.005124092102050781
0.03173147853604335;0.031749457120895386
0.00026616996888036577;0.00027011334896087646
0.010340069444116518;0.010409176349639893
0.020233770911504814;0.020333319902420044
0.0005655291734864479;0.0005655288696289062
0.06945666948158598;0.06952685117721558
0.024114005310313064;0.024158507585525513
0.011873934780036264;0.011973649263381958
0.00039203448514684;0.0003966093063354492
0.0057647875734212145;0.005773782730102539
0.0011914837023015129;0.0012047141790390015
0.008474726646243899;0.00855836272239685
0.020358601508438618;0.02044963836669922
0.030403699827390895;0.030495911836624146
0.010766311593488996;0.010814785957336426
0.027731689131296904;0.027832001447677612
0.048064416205333305;0.048160701990127563
0.0019135056306238485;0.0019213855266571045
0.005872013260005633;0.0058737099170684814
0.012765674063241625;0.012810885906219482
0.047396977765375777;0.04749298095703125
0.10951797494076743;0.11199432611465454
0.007731426890266179;0.007831275463104248
0.0005553839835912919;0.000562518835067749
0.009816848541214595;0.00989040732383728
0.032363623948417505;0.032452911138534546
0.05438908399144031;0.05448344349861145
0.0024727597770161903;0.00248110294342041
0.014506304142876568;0.01460614800453186
0.014977987435240843;0.015071123838424683
0.02685305728167116;0.026875555515289307
0.03206402753628101;0.03214305639266968
0.033208907403351993;0.03329747915267944
0.00032403748393748996;0.0003331303596496582
0.0030421588003830716;0.003062427043914795
0.03158224327264531;0.031681716442108154
0.031224527239702784;0.03132486343383789
0.0054198663124401135;0.005429297685623169
0.00745087478389042;0.007514536380767822
0.002582333898493671;0.002583533525466919
0.07880615192642965;0.07889965176582336
0.015032597516740904;0.015132755041122437
0.021212660400254994;0.021264731884002686
0.012102187674787924;0.012128859758377075
0.0061325635029686135;0.006183654069900513
0.0168625086475977;0.01696223020553589
0.015936592542757;0.0160367488861084
0.001470389315146284;0.0014705657958984375
0.03136935579757379;0.03146788477897644
0.0001648283267086721;0.00016498565673828125
0.0014554485595407397;0.001465722918510437
0.04810588338901566;0.048202961683273315
0.0016014411640120389;0.0016155242919921875
0.028999261872758645;0.029034942388534546
0.02027403717576422;0.020303726196289062
0.013295994022893881;0.013295680284500122
0.05804398614866045;0.058144599199295044
0.015956348776755926;0.016048669815063477
0.04548837667227047;0.04558384418487549
0.006065876576736249;0.00606730580329895
0.0011481982796936686;0.0011484026908874512
0.028431840854333174;0.02850949764251709
0.01816919884101977;0.018269062042236328
0.012422108424277226;0.012519925832748413
0.009284590404956555;0.009306520223617554
0.02717422272341222;0.027260571718215942
0.027932189428582107;0.02803248167037964
0.0033565806206595273;0.0034351348876953125
0.03434666674340741;0.034372568130493164
0.0031217846973388623;0.00312235951423645
0.04363685915551735;0.043736398220062256
0.037844811063015016;0.03793364763259888
0.006162408174113364;0.006164580583572388
0.023567087709337377;0.02359148859977722
0.0030096376971836623;0.003039419651031494
0.010269334162555944;0.010323256254196167
0.005126495105695486;0.005171611905097961
0.02686179700778709;0.026922523975372314


==> data/appendices/scatter/cifar10-a-standard-balanced.csv <==
True Distance;Estimated Distance
0.0036480829212728575;0.0036497414112091064
0.0034498402692400604;0.003554105758666992
0.002656967164562419;0.002697974443435669
0.0012485028753816926;0.0012491941452026367
0.00263933467362618;0.0026397705078125
0.0011056338534313345;0.0011061429977416992
0.0004456750830723458;0.000446319580078125
0.0040573832617794335;0.0040617287158966064
0.0029854529224667497;0.0029926598072052
0.000908130211915962;0.0009078383445739746
0.002071527450180059;0.0020666122436523438
0.006858666129382771;0.0068769752979278564
0.0012467429286246285;0.0012473464012145996
0.002673905030477724;0.002767235040664673
0.005960024200562558;0.005964308977127075
0.0040267816903494305;0.004035979509353638
0.005529305475016424;0.0055990517139434814
0.0001697411386043212;0.0001697540283203125
0.0014310675416773747;0.0014324188232421875
0.012066759409944915;0.012881487607955933
0.00039444012166942207;0.0003948211669921875
0.0036693778787189263;0.0037403404712677
0.004351165599433577;0.004391610622406006
0.0036464730784694153;0.0036640465259552
0.0040360477204169805;0.0040426552295684814
0.008892707635768205;0.009122878313064575
0.003676389897431212;0.003682166337966919
0.007489991515433503;0.00754547119140625
0.00012437608254334357;0.00012493133544921875
8.452194297876834e-05;8.487701416015625e-05
0.0015108146190789368;0.0015192031860351562
0.004067206154218823;0.004160553216934204
0.004131128086414128;0.004142731428146362
0.006614156477428167;0.006645232439041138
0.0012192060234970843;0.0013135671615600586
0.011652905938809636;0.011739730834960938
0.00026071170425390037;0.00026035308837890625
0.0013481112149736566;0.001354217529296875
0.000863023993926084;0.0008630752563476562
0.0031172069859925276;0.0031347572803497314
0.002188342676468007;0.0021887123584747314
0.004283510344876683;0.0042982399463653564
0.007693726724766477;0.007706671953201294
0.0025988535595230966;0.0026045143604278564
0.0022522504550157234;0.0022507011890411377
0.0023348443995564933;0.002340346574783325
0.001098327365270244;0.0011975765228271484
0.00048769981171258963;0.00048828125
0.00405626122411471;0.004151850938796997
0.0010799584271433953;0.0010776519775390625
0.006376913920437691;0.006704986095428467
4.445348265760398e-06;5.185604095458984e-06
0.0046558920708135295;0.004656761884689331
0.0071708099093166795;0.007181793451309204
0.0005695714677155853;0.0005693435668945312
0.0018006511697216043;0.0018893629312515259
0.0002558121842316394;0.0002563595771789551
0.0024960852184583646;0.002595841884613037
0.0006223588500668303;0.0006227493286132812
0.003812049032925201;0.003812819719314575
0.006587073776779071;0.0066346824169158936
0.008721523931660723;0.008860588073730469
0.00284920362400041;0.0028534233570098877
0.009155697004014468;0.009168654680252075
0.005622680611886246;0.005627661943435669
0.0011822478292092095;0.0011806488037109375
0.004117860748732223;0.0041370689868927
0.012806957816074533;0.012817412614822388
0.0006327341034793638;0.00063323974609375
0.0035957539524421856;0.00362589955329895
0.008129008143090304;0.008222579956054688
0.0011655370312386392;0.0011663436889648438
0.005718654748975423;0.00572773814201355
0.0020606462495491654;0.002158820629119873
0.014414101166320699;0.014573216438293457
0.00387117836540721;0.003884255886077881
0.00053184671980158;0.0005330443382263184
0.011619723399308021;0.01185557246208191
0.001923468146577265;0.0019244551658630371
0.007333560841301776;0.007351905107498169
0.007695353611278602;0.0077037513256073
0.0002232905209730933;0.0002702772617340088
0.0013330629145001914;0.0013294219970703125
0.0003314162874288134;0.000331878662109375
0.0005658239919005877;0.0005636215209960938
0.0016842723640460562;0.0016889572143554688
9.629820310404045e-05;9.632110595703125e-05
0.00724148891606912;0.007286965847015381
0.001287490301704242;0.00128173828125
0.004262608614459621;0.0042829811573028564
0.0030339719552581216;0.003034621477127075
0.0067911222335738505;0.006794959306716919
0.0013145189210707435;0.0013170242309570312
0.004896134995312179;0.004896789789199829
1.4396496963934727e-05;1.52587890625e-05
0.0025766420482381588;0.002582550048828125
0.0024791013804426427;0.0024995803833007812
0.006011902650590144;0.006051898002624512
0.0012788564237728498;0.0012826919555664062
0.0008660854408538821;0.0008668899536132812
0.005894958071487365;0.006104201078414917
0.011751137774598864;0.011815998703241348
0.0025594160996865517;0.0025606155395507812
0.011748128712791505;0.011844873428344727
0.0038234440539494643;0.003916829824447632
0.003447053228299711;0.0034618377685546875
0.005464015682010028;0.0054750144481658936
0.0007932033107757259;0.00079345703125
0.0015532865296005493;0.0015535354614257812
0.0017692690454125834;0.0018665790557861328
0.0016154640404358882;0.0016155242919921875
0.0007051791392886878;0.0007038116455078125
0.003024829071222692;0.0030250847339630127
0.00590908671140233;0.0061334967613220215
0.005782268029639909;0.005814582109451294
0.006161823231670921;0.006185561418533325
0.0010545585819174063;0.0010557174682617188
0.001142839308161267;0.0011434555053710938
0.006348281466306177;0.00640106201171875
0.008102107381926859;0.008161574602127075
0.0028996987980252752;0.0029020607471466064
0.0052088948048340114;0.0052318572998046875
0.0015567186528658526;0.0016571581363677979
0.0031312777155659164;0.003126174211502075
0.0027787675694648565;0.00278279185295105
0.00020667673936918714;0.00020694732666015625
0.0033549910003032725;0.0033692046999931335
0.0024469675931309697;0.002550661563873291
0.0018766793177671518;0.0018892288208007812
0.007218689331604194;0.007255584001541138
0.006623301790781211;0.0067005455493927
0.005793854427749704;0.005872666835784912
0.007088339176916323;0.007126212120056152
0.002343721626063179;0.0024268925189971924
0.00142668702081282;0.001422882080078125
0.014214528916182672;0.014305144548416138
0.00565832302327611;0.005783885717391968
0.0011992077540741144;0.0011987686157226562
0.002267565943133131;0.0022659599781036377
0.003565812965913382;0.0035810470581054688
0.0012017939295640816;0.0012044906616210938
0.004989070662960073;0.005088061094284058
0.0035876824847733448;0.0036790966987609863
0.00171181761050967;0.0017108917236328125
0.005715933311347853;0.00573498010635376
0.00575026662909585;0.005872756242752075
0.003597321818279449;0.003599405288696289
0.0018090687474960048;0.0018100142478942871
0.00559500626925608;0.005645722150802612
0.0038380154338636748;0.003838479518890381
0.010348148259089638;0.010396033525466919
0.0031409166051677285;0.003140479326248169
0.003121055356000118;0.0031223297119140625
0.004611588775437349;0.004612952470779419
0.005477668513029544;0.0054951012134552
0.0024141228263807614;0.002412736415863037
0.01539950391729839;0.015693485736846924
0.005480004836825723;0.005498833954334259
0.0028089655251418134;0.0028095245361328125
0.008074170943228506;0.008206188678741455
0.0005577932598716829;0.0005559921264648438
0.003477412287722155;0.0034790337085723877
0.011449506149202458;0.011493712663650513
0.004880262866459047;0.00490763783454895
0.005839075547087853;0.005924224853515625
0.0038055696638728967;0.0038061141967773438
0.0021962617142386167;0.002208709716796875
0.0013251762029382057;0.00131988525390625
7.61121906098816e-05;7.62939453125e-05
0.00572657462762031;0.0057363808155059814
0.007413650894102453;0.0075034499168396
0.0016215806667502948;0.0016221404075622559
0.00447349780687567;0.004623204469680786
0.001120171281167153;0.0011272430419921875
0.0010432941231657536;0.001044154167175293
0.008599051054463498;0.008600205183029175
0.013517932225940669;0.013614684343338013
0.002607923086133058;0.0026092827320098877
0.0024993787705151265;0.002507239580154419
0.0027861863941610536;0.002790480852127075
0.0025516120490569824;0.002655923366546631
0.006559663544566896;0.006568938493728638
0.000263718518243837;0.00026416778564453125
0.002360537408201899;0.0023613274097442627
0.002341191285682046;0.0023459792137145996
0.0008612747487021036;0.0008630752563476562
0.0055303186564750915;0.005580633878707886
0.000307949689569039;0.00030517578125
0.008967541451606907;0.008968353271484375
4.0505635774570305e-05;4.100799560546875e-05
0.0005905051837236983;0.0005912482738494873
0.007519351958309233;0.007525414228439331
0.0002170766584354898;0.000217437744140625
0.0067454230952411365;0.007031857967376709
0.0009423518243432889;0.001040339469909668
0.0044394101015782835;0.00448039174079895
0.0023882270531258663;0.002387017011642456
0.0065969595894545385;0.00665283203125
0.0033364671301279345;0.003459364175796509
0.00236997389165623;0.002391815185546875
0.0016043648601285212;0.0016997754573822021
0.0006955697541634311;0.0006933212280273438
0.0031197167919514357;0.0031233131885528564
0.00550983710699942;0.005520850419998169
0.003117965681427943;0.0031299889087677
0.005614844109465257;0.005620986223220825
0.005349400638600174;0.005599230527877808
0.005980082701363833;0.006004363298416138
0.0026002795082303376;0.0026006996631622314
0.005805642419891685;0.005846977233886719
0.008586059454585989;0.008590728044509888
0.009780001604513616;0.010056525468826294
0.004553028824066879;0.004554778337478638
0.002356464130273895;0.0023689568042755127
0.00820769208119848;0.008392810821533203
0.00034680930044679673;0.0003452301025390625
0.0003904149780155403;0.0003910064697265625
0.009695858203299346;0.009861975908279419
0.003984141047865281;0.003991961479187012
0.006267941891040601;0.0063038170337677
0.0021540473411592936;0.002163827419281006
0.00570832501326043;0.0057630836963653564
0.003505891581046089;0.0035085976123809814
0.0067723154355299;0.0067892372608184814
0.005172857138561379;0.005255758762359619
0.003027227137023885;0.0030936598777770996
0.0024923299913572855;0.002492845058441162
0.0009513100621120486;0.0009517669677734375
0.003593448079472997;0.003594428300857544
0.015796011836395455;0.015810996294021606
0.0012564885159663459;0.0012635588645935059
0.005234320774632877;0.005291938781738281
0.001757175089984517;0.001857668161392212
0.004828139706116034;0.00483134388923645
0.0006249947983378642;0.0006256103515625
0.006951647987101672;0.0069685280323028564
0.0027656368090917937;0.00277140736579895
0.005143038463124998;0.005148842930793762
0.0033719286516710216;0.0034620165824890137
0.001210005752978577;0.0012111663818359375
0.004354968497273942;0.0044002532958984375
0.00028524615730925217;0.00028514862060546875
0.0016012883170256377;0.0016798079013824463
0.008802343465745032;0.008837670087814331
0.0014547977156638007;0.001546509563922882
0.006249641918560021;0.006372421979904175
0.006358144399802156;0.006382972002029419
0.009700162120373324;0.009853363037109375
0.002667507958659093;0.0028035640716552734
0.0013922714585906974;0.0013989806175231934
0.009333979943253124;0.009340256452560425
0.0147036775906177;0.014976531267166138
0.007640948086941627;0.007672309875488281
0.0005356319563763466;0.0005359649658203125
0.0010190884818961677;0.0010194778442382812
0.005828651756418835;0.005834609270095825
0.0047806452119947464;0.004817992448806763
0.00857337277223762;0.008599222637712955
0.006952789881187943;0.007294058799743652
0.0008524730405343653;0.0008525848388671875
0.004985470269640075;0.005001097917556763
0.01643904056920918;0.017365455627441406
0.010690227827937361;0.010718762874603271
2.902575899928266e-05;2.9295682907104492e-05
0.005746068739683467;0.005825817584991455
1.3082321152917175e-05;1.341104507446289e-05
0.009019232800189125;0.009047508239746094
0.0017135454237823546;0.0017942190170288086
0.0018318469953152237;0.0018320083618164062
0.0006377035925669936;0.0006361007690429688
0.001764616400140512;0.0017652511596679688
0.009480724431974674;0.010034650564193726
0.011002301219341586;0.011080771684646606
0.0026639420753965916;0.0027481019496917725
0.0022469543946146684;0.002247840166091919
0.010006275662451325;0.0101870596408844
0.0035698008378151802;0.0036445260047912598
0.00015644506694116085;0.00015735626220703125
0.0033949777263654977;0.0035380125045776367
0.003474352709427531;0.003567218780517578
0.007191764964800021;0.007205992937088013
0.0017182689237161433;0.0017194747924804688
0.00557611462719462;0.005577117204666138
0.0033074336829093274;0.0033178627490997314
0.004727004168304305;0.0047331154346466064
0.002247940977712175;0.0022496581077575684
0.006282474583896961;0.006305724382400513
0.007787318874113069;0.007798135280609131
0.005230331742155595;0.0052900612354278564
0.0019149792680366786;0.001911163330078125
0.0037735715407277355;0.003782212734222412
0.002417251486626123;0.002423316240310669
0.00011939241517296628;0.00012111663818359375
0.002596396288144027;0.0025968849658966064
0.0013393422575164815;0.0013370513916015625
0.012985794502006945;0.013614624738693237
0.007005042770191167;0.007058173418045044
0.002647398456282789;0.0026483535766601562
0.0028442198938068534;0.0028476715087890625
0.001787656819098387;0.0017881393432617188
0.011282541240618437;0.011655241250991821
0.00621699138031695;0.0062971413135528564
0.008562115019224556;0.008694678544998169
0.012640702090734146;0.012824088335037231
0.0026777745157465097;0.002671271562576294
0.0029251964382614355;0.0029296875
0.0013441889955426905;0.0013446807861328125
0.004492176076583874;0.00458410382270813
0.005249185862189759;0.005255699157714844
0.003627458038981818;0.0036497414112091064
0.004927812282520649;0.0049619972705841064
0.0096388834053247;0.009702622890472412
0.017479697093962004;0.01766684651374817
0.0006822785210950039;0.000682830810546875
0.0015982863304881503;0.0016012191772460938
0.0007295846212168226;0.0007305145263671875
0.0014835812842794861;0.0014867782592773438
0.0007094273292233334;0.0007113218307495117
0.007305066373142913;0.00737568736076355
0.003833473535819836;0.0038442909717559814
0.0008756807041311427;0.0008764266967773438
0.003865214965735926;0.0038930773735046387
0.003723532027639325;0.0037412643432617188
0.013734734972379037;0.013802498579025269
0.0015550525866780485;0.001559615135192871
0.003563754427053575;0.0035672783851623535
0.0030771195825092562;0.0031550824642181396
0.00070227843577417;0.0007066428661346436
0.006999831188474103;0.007097423076629639
0.0002469078717155202;0.00024700164794921875
0.002929774190505319;0.0029325783252716064
0.008368301805142775;0.008563041687011719
0.003139001308545432;0.003273516893386841
0.00793062376984591;0.007953673601150513
0.0037780799826157667;0.00377848744392395
0.0009847027161258132;0.0009851455688476562
0.003217747768353909;0.0032301247119903564
0.0008740314293680447;0.0008839964866638184
0.0061184964382867465;0.006119728088378906
0.002120807926436148;0.002121955156326294
0.0015076703239404621;0.0015077590942382812
0.011989749627432796;0.012104064226150513
0.0025445750065758786;0.0025482177734375
0.0075750443070193;0.0076017677783966064
0.001797431330314054;0.001800537109375
0.0017609694678540264;0.0017833709716796875
0.000265006267139895;0.0002651214599609375
0.003572119018093227;0.003567725419998169
0.007947628288823809;0.008078604936599731
0.008138372554146988;0.008217841386795044
0.004282043635238907;0.0043897926807403564
0.0006258602974841219;0.0006198883056640625
0.0014128541094800711;0.0014209747314453125
0.002486483296436578;0.0024813413619995117
0.0045308819946376176;0.004531264305114746
0.0022592905957565966;0.0022650063037872314
0.013423135093602883;0.01360321044921875
0.009481112391041081;0.009660452604293823
0.0020717155977752638;0.002088576555252075
0.0008444491766137039;0.0008440017700195312
0.00592290150267476;0.0059452056884765625
0.008785962676119502;0.008844375610351562
0.009219699568416175;0.009357303380966187
0.000868789725570892;0.0008687973022460938
0.0009820975238767121;0.0009822249412536621
0.0007551554979189899;0.0007543563842773438
0.0012461189424094858;0.0012473464012145996
0.0028113191672487353;0.002827674150466919
0.009016900149294479;0.009298712015151978
0.000878939321534465;0.0008792877197265625
0.007415537132282309;0.007549554109573364
0.014769699942492925;0.015006452798843384
0.002233279297325489;0.0022325515747070312
0.0026935117651698567;0.0027236640453338623
0.008480847422063998;0.008540183305740356
0.005086332597193993;0.005094558000564575
0.001118620302994853;0.0011774897575378418
0.0017413366371221094;0.0017480850219726562
0.007533577393726059;0.0075664520263671875
0.009750967640473514;0.00975993275642395
0.0059675273962667775;0.0061483681201934814
0.0038950535370320827;0.003910034894943237
0.003040765355952407;0.003126978874206543
0.009180785069419847;0.009233921766281128
0.005519105249393247;0.005519896745681763
0.004417639305960196;0.004429847002029419
1.753511124961651e-05;1.800060272216797e-05
0.0028799122334516197;0.0028877556324005127
0.010564734643741358;0.010929346084594727
0.006527117564525242;0.006577432155609131
0.015922386859329184;0.017335176467895508
0.0007658129497937865;0.000766754150390625
0.005842559589065074;0.005874991416931152
0.009396255414788552;0.00958666205406189
0.00014962891917377186;0.00014972686767578125
0.0021033247152321055;0.002109050750732422
0.003217665999517523;0.003247290849685669
0.004523965361051788;0.004631072282791138
0.0025257329782390468;0.0025587081909179688
0.0020753304756450344;0.0020780861377716064
0.0012982603456535443;0.0012969374656677246
0.00302173572617775;0.003019362688064575
0.009849966276767189;0.00989338755607605
0.0010688308521085437;0.0010690689086914062
0.007185533466401633;0.007185935974121094
6.750669545996647e-05;6.771087646484375e-05
0.0002932425408037174;0.000293731689453125
0.013562258462759413;0.013823509216308594
0.0055405110304960585;0.005595207214355469
0.003913410498318803;0.004028379917144775
0.0031340791454785976;0.0031433403491973877
8.934478309853172e-05;0.00010420382022857666
0.009077967709335494;0.00953596830368042
0.00028818079965950205;0.00028896331787109375
0.010554143521413617;0.010682255029678345
0.002350505292659811;0.00235748291015625
0.0012257229780260682;0.0012216567993164062
0.004767580192545107;0.004774123430252075
0.004019179638300924;0.004110366106033325
0.0046425955581368625;0.004731208086013794
0.004086649073996428;0.004091799259185791
0.011179274506255443;0.011235266923904419
0.002692675419007048;0.0026893317699432373
0.005940424878586196;0.0060596466064453125
0.006044816496329846;0.006053924560546875
0.0020712203845643846;0.002072274684906006
0.0014020655149433823;0.0014028549194335938
0.003021515923244914;0.003104865550994873
0.009939428774385618;0.010022610425949097
0.007071131776875481;0.007104814052581787
0.0016011033671644544;0.0016012191772460938
0.004755667837821105;0.004763603210449219
0.00042844340428474433;0.0004291534423828125
0.0074903672750687295;0.007538825273513794
0.007175780024368932;0.007279425859451294
0.0019646931715478363;0.0019913017749786377
0.001518636846169503;0.0015239715576171875
0.009388560722942274;0.009593695402145386
0.000895376940629028;0.0008916854858398438
0.0018746788095611857;0.0018758773803710938
0.005857707092498258;0.005881279706954956
0.0013895339064492669;0.0014837980270385742
0.007656166125677541;0.007766753435134888
0.0020164954813319583;0.002117723226547241
5.028386508451079e-05;5.054473876953125e-05
0.0007565941657318889;0.0007572174072265625
0.0018954123760490892;0.0019016265869140625
0.0213874033853538;0.02283361554145813
0.0019498677315324196;0.0019520968198776245
0.005908229633699535;0.006073206663131714
0.0035271324862888548;0.0035448074340820312
0.0014195789702081821;0.001414179801940918
0.0004299253514515617;0.00043010711669921875
0.0019387498291562276;0.0020380616188049316
0.014878762864444672;0.015265315771102905
0.005253176117495313;0.005298644304275513
0.0020024974104686163;0.0020025670528411865
0.004756000041994995;0.0048656165599823
0.0031619171996448772;0.0031662285327911377
0.0009339345690356905;0.000934600830078125
0.009921062183629387;0.009925872087478638
0.006531821201307988;0.00660136342048645
0.005286683126644572;0.005306273698806763
0.006322890359245559;0.006532847881317139
0.00908448723334378;0.009117156267166138
0.009982364790404527;0.0102308988571167
0.004108563634539765;0.004172861576080322
0.012306130142869085;0.012337714433670044
0.0005024895284357974;0.0005035400390625
0.0009365407631115536;0.0009374022483825684
0.001935272670303492;0.0019311904907226562
0.004585608066094417;0.004646718502044678
0.008376352699109137;0.008491545915603638
0.008687256120571144;0.008714675903320312
0.006479455274001606;0.006571471691131592
0.006900108974603009;0.006942778825759888
0.002076190244555723;0.0020837783813476562
0.00593608431067346;0.005937516689300537
0.01349823410866647;0.013502150774002075
0.0007793998357640114;0.0007785558700561523
0.014925803906888064;0.015244483947753906
0.005729477050107274;0.005753546953201294
0.006250114534668541;0.0062742531299591064
0.010564586672667655;0.010757476091384888
0.0052513972479023225;0.00557360053062439
0.00255107753166848;0.002631843090057373
0.007562938123764038;0.007590293884277344
0.014333235527915685;0.014653831720352173
0.006001467773865128;0.006010085344314575
0.004602937292634855;0.00460246205329895
0.0016363947603491222;0.0016336441040039062
0.0020391983662250263;0.002045661211013794
0.0018622399355965249;0.0018720626831054688
0.0002118019759490227;0.00021266937255859375
0.002986198137791084;0.0029869377613067627
0.016954950443949995;0.017006874084472656
0.004313256010621158;0.004320114850997925
0.0049613246938385305;0.004969596862792969
0.010370948776366249;0.010388404130935669
0.0015204011204671755;0.0015211105346679688
0.0008181451439178835;0.0008220672607421875
0.020345982553695335;0.020730823278427124
0.0016641089931965247;0.001740962266921997
0.0014734375747037516;0.0014771223068237305
0.002985607364739993;0.0030136406421661377
0.005189305474408427;0.00544622540473938
0.0019015614637512806;0.0019516944885253906
0.000859447874556272;0.0008602142333984375
0.007262323813244049;0.007282286882400513
0.007998993279161577;0.008010804653167725
0.008206289215442931;0.008239775896072388
0.005531936209702091;0.005788147449493408
0.0012869425487042202;0.0012874603271484375
0.0012402653743193714;0.0012340545654296875
0.0035425222964156084;0.003624439239501953
0.0005931112417120888;0.000589907169342041
0.002162725633358943;0.0021658241748809814
0.0004453716594979762;0.00044536590576171875
0.00252507942714586;0.002534806728363037
0.0008905904869143199;0.0008907318115234375
0.005057535255917931;0.005089789628982544
0.009544771755147043;0.0097217857837677
0.0003595728279325774;0.0003604888916015625
0.007022959354710667;0.007039010524749756
0.002979288103268938;0.002983987331390381
0.004053427983328081;0.004075080156326294
0.007307313744077507;0.0074984729290008545
0.008420271053931344;0.008571624755859375
1.0444365522583693e-05;1.049041748046875e-05
0.007376115549196809;0.0073843300342559814
0.0039575537779089195;0.003986388444900513
0.0053392787849194994;0.005383521318435669
0.009492526271486347;0.009503394365310669
0.0019276784449795547;0.001933947205543518
0.005237660960231558;0.0052509605884552
0.009200484743577072;0.009336501359939575
0.00029367237923122154;0.000293731689453125
0.016690572357486742;0.01744571328163147
0.00592953616753414;0.0060309916734695435
0.0070584582533530955;0.007095277309417725
0.0031655507753300394;0.0031891167163848877
0.005464801646129005;0.005497962236404419
0.004082814857525169;0.004082709550857544
0.0020909583607226397;0.0020980387926101685
0.0017583011003969224;0.0017594695091247559
0.003708682883633632;0.003797680139541626
0.01225070000427464;0.012350112199783325
1.8943483863419538e-05;1.9073486328125e-05
0.005053149413750209;0.005057305097579956
0.003748928184856217;0.003750830888748169
0.0014270496841880477;0.00148695707321167
0.004328019988831844;0.0043363869190216064
0.00567577268643186;0.005726844072341919
0.008993878016182247;0.009053200483322144
0.0008072623980501734;0.0008105337619781494
0.006385205489144816;0.00646403431892395
0.0007172145462102967;0.0007180571556091309
0.000232473530026899;0.000232696533203125
0.00541376088462687;0.005414038896560669
0.006355047083580294;0.0063676536083221436
0.00615532875108967;0.006314277648925781
0.002928219080972778;0.0029306113719940186
0.014821512435226359;0.014985620975494385
0.005905056114563025;0.0059385597705841064
0.0013223128128226882;0.0013217926025390625
0.008075896812717245;0.008125334978103638
0.004043192492932258;0.004044562578201294
0.005616398598923134;0.005742281675338745
0.006262383017083236;0.006267577409744263
0.0002542883338572768;0.00025463104248046875
0.0025318163834153985;0.0026366710662841797
0.0053015570385897635;0.005302399396896362
0.0009353400952874283;0.0009365081787109375
0.00017218420259695763;0.00017261505126953125
0.008640389911661054;0.008742362260818481
0.0044919080422605815;0.004597067832946777
0.011777803176512199;0.012203246355056763
0.009464914092305472;0.0095539391040802
6.877521293454205e-05;6.961822509765625e-05
0.0005398198207299957;0.0005407333374023438
0.0030244366098068024;0.003034621477127075
0.0036531708421280585;0.0036621391773223877
0.005863497928078858;0.006009131669998169
0.007742391645405605;0.007742881774902344
0.0090478710585115;0.009139090776443481
0.0032952638684816482;0.0033416450023651123
0.001750215972098712;0.001750946044921875
0.0031934006601046167;0.003295719623565674
0.007909138449787278;0.007927924394607544
0.01212088049913291;0.01213836669921875
0.0008584358848168203;0.0008592605590820312
0.005622378559975801;0.005623847246170044
0.0015095609546095536;0.0015096664428710938
0.0006215841864596589;0.00061798095703125
0.0013638150506609726;0.0013666152954101562
0.0024025675134372038;0.0024098753929138184
0.002320374173616298;0.0023248791694641113
0.004982734601104285;0.005004912614822388
0.0009706982393712814;0.0009664744138717651
0.006672107660640241;0.006672888994216919
0.0002325828817483144;0.0002307891845703125
0.006877338383045863;0.006992369890213013
0.005473088597102916;0.005668580532073975
0.0016413625179135798;0.0016422271728515625
0.0001959333301885646;0.0001964569091796875
0.004536790118516344;0.004550933837890625
0.0028875997926851743;0.002893418073654175
0.003382418080565214;0.0034312903881073
0.008261894253019946;0.008298873901367188
0.01142890656897095;0.011853843927383423
0.004349984286677374;0.004352569580078125
0.005597897977821385;0.005725115537643433
0.006275245771886269;0.006279021501541138
0.0007255312946315265;0.0007238388061523438
0.00055496688560995;0.000553131103515625
0.002136077341279738;0.002190619707107544
0.0030204541824166084;0.0030316710472106934
0.0028049462722350652;0.002805739641189575
0.007242986923070329;0.007312804460525513
0.007874339688593024;0.007946968078613281
0.006576427880165535;0.006592698395252228
0.013210806689449718;0.013242661952972412
0.011308100839060722;0.01135861873626709
0.005420445006355035;0.005424469709396362
0.005061526483947802;0.005096465349197388
0.007276688856405726;0.007604032754898071
0.0010146956495619172;0.0010089874267578125
0.0012646732827444774;0.0013619661331176758
0.0009707060969597544;0.0009745955467224121
0.0008251537073236854;0.0008249282836914062
0.006033975575495352;0.006212681531906128
0.00016211748587902918;0.0001621246337890625
0.003017796383243778;0.00304606556892395
0.0040406227475619895;0.004047423601150513
0.0021776259853625636;0.0021772682666778564
0.003517280171077884;0.003529578447341919
0.005257310700224455;0.00525858998298645
0.0002729388341637599;0.00027370452880859375
0.010379807355651633;0.010386437177658081
0.0009456257032341008;0.0009479522705078125
1.3521140348021014e-05;1.430511474609375e-05
0.002270678484288444;0.0022690296173095703
0.002847310791770062;0.0028591156005859375
0.0006610330746873341;0.0006608963012695312
0.0034573222908840153;0.003457099199295044
0.004537261003543069;0.004570037126541138
0.0009981424599307398;0.0009964704513549805
0.007256107899366609;0.00725749135017395
0.004497584186535867;0.004509925842285156
0.0028101977961485637;0.002884119749069214
0.005000131826723239;0.005010634660720825
0.0010374066698230612;0.0010308623313903809
0.004331957236206875;0.004441678524017334
0.003168137775389295;0.003267228603363037
0.0025409041537118532;0.0025358498096466064
0.002329016856285167;0.002331674098968506
0.0005885953815469988;0.0005893707275390625
0.003335537086602745;0.0033416748046875
0.0002826528129995571;0.00028324127197265625
0.00829308590315247;0.00846850872039795
0.004964972255458466;0.00496867299079895
0.0018740674893339652;0.0018758773803710938
0.010252709315686883;0.010374963283538818
0.0009329624921234369;0.0009326934814453125
0.005164949003615964;0.0051908791065216064
0.0060206528146081175;0.006044358015060425
0.009098542012950645;0.009160995483398438
0.000728215158598533;0.0007257461547851562
0.0014989663105437966;0.0015067458152770996
0.0032188036792283373;0.0032196342945098877
0.0130793606628412;0.013379126787185669
0.00873474049045469;0.008754760026931763
0.004710564883852829;0.0047130286693573
0.00817533666945417;0.008207321166992188
0.0031201448821916757;0.003212660551071167
0.010790501605846353;0.010865241289138794
0.013251656448390745;0.013504058122634888
0.0004060162771791504;0.0004062652587890625
0.0015469179098662063;0.0015497207641601562
0.009980751671909411;0.010015517473220825
0.012228212971865823;0.012246087193489075
0.00702810680168642;0.0071783363819122314
0.00878973889685663;0.008866339921951294
0.0010774936888389129;0.0010776519775390625
0.007436919827682832;0.007532089948654175
0.005263689096390214;0.0052748024463653564
0.004980603637533624;0.004988670349121094
0.00038628066342467026;0.0003871023654937744
0.0062410917054591545;0.0062951743602752686
0.002989587425145405;0.0029983818531036377
0.0030850413000189435;0.0030851364135742188
0.0049612463486949;0.004994422197341919
0.0006027784595544752;0.0006036758422851562
0.003962108476029113;0.0039634108543396
0.002831553120134792;0.0028342604637145996
0.011303125470535878;0.011316299438476562
0.009815539384231667;0.009935617446899414
0.004176974937567704;0.0042028725147247314
0.009034531265092448;0.009078055620193481
0.002598999417639418;0.0026844441890716553
0.00616169413011168;0.0062132179737091064
0.0006404494810077943;0.000640869140625
0.0026830093837545777;0.002758532762527466
0.0012382758304256992;0.001239776611328125
0.0006048150864556128;0.00060272216796875
0.0007518598061924904;0.000751495361328125
0.0015151973164246803;0.001608327031135559
0.002967844218880858;0.002968817949295044
0.0018806383070720098;0.0018853694200515747
0.004063675046060071;0.004164516925811768
0.0022475760375774358;0.002248704433441162
0.0020965824065091922;0.002179175615310669
0.0010977774156395058;0.001098543405532837
0.00782614793504903;0.007859230041503906
0.002831983975823157;0.0029325783252716064
0.004854920970558668;0.0049498677253723145
0.005737882699125108;0.0058567821979522705
0.006587150851357701;0.0066013336181640625
0.005259575258265105;0.005260497331619263
0.002492627415380193;0.0025053322315216064
0.00035030714302840347;0.00034803152084350586
0.006093442328483689;0.006146460771560669
0.0020275550721153943;0.0020551979541778564
0.001194490182884094;0.0012035369873046875
0.009908072072761275;0.010032296180725098
0.0029081145808056595;0.002934485673904419
0.004937244877381747;0.004944741725921631
0.00581615454999205;0.0058374106884002686
0.002742868329593962;0.002742767333984375
0.000870325336432597;0.0008707046508789062
0.009265331058178934;0.009323090314865112
0.008295578785489512;0.008441954851150513
0.006002396147100836;0.006024390459060669
0.013384645980888225;0.013568907976150513
0.00493441963507984;0.0049391090869903564
0.006121010633055178;0.0062170326709747314
0.002557911953166308;0.002560555934906006
0.0004434560124983724;0.0004444122314453125
0.0005630140437873796;0.0005626678466796875
0.0006794426456049848;0.00067901611328125
0.0012152496150305966;0.0012159347534179688
0.0019574249966666356;0.0019578933715820312
0.0023337977708541052;0.002329796552658081
0.0009955213640175267;0.0009899139404296875
0.0014418906707806868;0.0014438629150390625
0.0021762139526399415;0.0021769702434539795
0.0009788586707094014;0.0009765625
0.0021636651259229534;0.0021658241748809814
0.014532871973286543;0.01491934061050415
0.003078023402150916;0.0031004250049591064
0.0015117843273218684;0.0015096664428710938
0.004634903378767828;0.004689157009124756
0.010930827362846765;0.011117011308670044
0.007358545452537194;0.00739482045173645
0.004515101355344053;0.004538506269454956
0.002669165197817163;0.0026712119579315186
0.006169228972338403;0.0061979591846466064
0.0009493795745544183;0.0009498298168182373
0.00041979633184673884;0.00042057037353515625
0.003519742980547245;0.003529578447341919
0.00015727042890091496;0.00015735626220703125
0.008061342133759662;0.008169323205947876
0.00225326404567375;0.0022497475147247314
0.0033224406962590186;0.00333404541015625
0.007934205344641627;0.00804227590560913
0.0035428370546310315;0.003563910722732544
0.0008855548603942515;0.0008782744407653809
0.0027602529659785636;0.00277140736579895
0.010036973779771485;0.0101470947265625
0.003743390299957732;0.0037451088428497314
0.005932781161272566;0.006161749362945557
0.005616414272032522;0.005628615617752075
0.001048393614746392;0.0011314451694488525
0.0003898288846337557;0.00039005279541015625
0.007703287944493627;0.007880091667175293
0.0030185573395205326;0.0030193328857421875
0.004269509514231492;0.0042972564697265625
0.002162016204735651;0.0021629631519317627
0.012725094850168277;0.012820273637771606
0.0016731392617460492;0.001674652099609375
0.002039365581446165;0.0020579397678375244
0.005473519147673993;0.005526483058929443
0.007970557957756986;0.008402854204177856
0.0003898351707569176;0.00038814544677734375
0.0136694715060154;0.014112919569015503
0.006860541325336784;0.007137954235076904
0.01050073935942265;0.010590583086013794
0.0012258661540353666;0.0012264251708984375
0.00021124863554888092;0.0002117156982421875
0.016054482762010772;0.0161762535572052
0.0007967544876810228;0.00079345703125
0.00013076351643460124;0.0001316070556640625
0.0024429687941324935;0.0024433434009552
0.005227017834533257;0.005233734846115112
0.002102322718109488;0.0021085739135742188
0.011436717436535189;0.011547058820724487
0.0003072203728974436;0.00030803680419921875
0.0009462505973492857;0.0009469985961914062
0.005012324355567852;0.005016356706619263
0.0014268782358483763;0.0014362335205078125
0.0018928872192343267;0.0018968582153320312
0.0076613776830860795;0.0076704323291778564
0.0037979490611576125;0.0038032829761505127
0.0004849769018238445;0.0004825592041015625
0.00956271825324174;0.009849205613136292
0.000568777139312535;0.000568389892578125
0.0020645448407417503;0.0021452903747558594
0.009577967436242398;0.009696006774902344
0.009152957439703645;0.009176254272460938
0.00938135913215378;0.009433776140213013
0.0006032221109637059;0.0006036758422851562
0.0017473665944903662;0.0017404556274414062
0.010111208579107375;0.010182380676269531
0.002058485298207349;0.002091437578201294
0.0025837034265928332;0.0025854110717773438
0.005871378785585303;0.005872756242752075
0.004314147756357095;0.0043763816356658936
0.0010250089875833363;0.0010204315185546875
0.002040342841186129;0.002034217119216919
0.002193249287190035;0.0021972954273223877
0.0015647672597093633;0.0015659332275390625
0.002919174751582524;0.0029458999633789062
0.004503650418925858;0.004510849714279175
0.0057948956546682055;0.005804002285003662
0.00031396844288187123;0.0003139972686767578
0.0010615698528169601;0.0010623931884765625
0.006588918831781233;0.006599396467208862
0.008750236943400052;0.008819252252578735
0.002540613449956368;0.0025511085987091064
0.012180185701263686;0.012252673506736755
0.0014975881704457857;0.0014982223510742188
0.006425208423124387;0.006470710039138794
0.001660409751100772;0.0016651153564453125
0.00210110010555054;0.0021018385887145996
0.009423330216799284;0.009443223476409912
0.006344296461518411;0.006350517272949219
0.008239177192110307;0.00827816128730774
0.03279203580238239;0.033086806535720825
0.006131858626598154;0.006333649158477783
0.0002276652040579316;0.00022792816162109375
0.002622588263609233;0.0026321709156036377
0.0035153028765979363;0.00351908802986145
0.001562336196837769;0.0015611648559570312
0.00423869410607883;0.0042524635791778564
0.01536447306495327;0.015751689672470093
0.005089009586494362;0.0050955116748809814
0.007821098686189899;0.007834464311599731
0.0009893880288507242;0.0009899139404296875
0.0034875599120164653;0.0035391151905059814
0.0024917249346400727;0.0024948418140411377
0.00034184023110916023;0.00034236907958984375
0.000769709788587938;0.0007696151733398438
0.000880231489065763;0.0008804798126220703
0.0019362115950621055;0.001953125
0.0018737568011185943;0.0019657015800476074
0.0012116666262968047;0.0012121200561523438
0.002148281528469179;0.0022173821926116943
0.001184519999882345;0.00118255615234375
0.009432568504881122;0.009721636772155762
0.0015837039994889073;0.0015843510627746582
0.013392605132891528;0.013448745012283325
0.0011510485817214267;0.00115203857421875
0.004920882125233403;0.005032569169998169
0.0035291114814180752;0.0035305023193359375
0.0013118857980473058;0.0013141036033630371
0.007489758220258254;0.007730662822723389
0.001556378430120572;0.0016584694385528564
0.011927155782262056;0.012404650449752808
0.0012880585306986026;0.0012872517108917236
0.003505829710098531;0.0035085976123809814
0.010480691108465476;0.010574370622634888
0.003678667948506123;0.0037002861499786377
0.010892209157155176;0.010913878679275513
0.0065903357760893596;0.006646186113357544
0.0017121294337705134;0.001708984375
0.005003433609041117;0.005120575428009033
0.007528542572080536;0.007530182600021362
0.006466454756991689;0.00650399923324585
0.002291334189903318;0.002393752336502075
0.001488959857867367;0.0014896392822265625
0.0005238537477465447;0.0005197227001190186
0.0006532158215675574;0.0006513595581054688
0.001839956604903226;0.0018405914306640625
0.005202306379850022;0.005221307277679443
0.008735613197993335;0.008932143449783325
1.9275506639825695e-06;2.7418136596679688e-06
0.004978889182634371;0.005197733640670776
0.00847122169078296;0.008497267961502075
0.013005511823909308;0.013252288103103638
0.0024946701787318406;0.0025100409984588623
0.000538864499029839;0.0005388259887695312
0.00915103041073653;0.009190529584884644
0.00021412891525344268;0.00021457672119140625
0.0030069597331173255;0.0030078887939453125
0.0017892137331866802;0.0017900466918945312
0.006403101980803593;0.006401091814041138
0.0030981307425061518;0.0031385719776153564
0.0019249161527580439;0.0019359588623046875
0.0028408750709157746;0.0028419792652130127
0.008352934376932377;0.00841715931892395
0.0027141115469045004;0.0028298795223236084
0.0009037156207394615;0.0009012222290039062
0.0003341865856049731;0.00033473968505859375
0.0015534768657507686;0.0015544891357421875
0.005725006509289413;0.005750685930252075
0.003810077551435095;0.003831803798675537
0.018763927413048102;0.01884368062019348
0.004907009917723955;0.00492289662361145
0.0005489938693983129;0.00054931640625
0.0006245075373469059;0.0006237030029296875
0.003439566414819478;0.0035208165645599365
0.0007147710047304427;0.0007132887840270996
0.014936182706599072;0.014945060014724731
0.00287741575469156;0.002884894609451294
0.006418875354313263;0.0065946877002716064
0.0044017499017002595;0.004403024911880493
0.005262017119496325;0.005295783281326294
0.006778178647541941;0.0068006813526153564
0.011559888204571078;0.012316733598709106
0.00659876790213841;0.0066023170948028564
0.011244430229056631;0.011469870805740356
0.00523133103387335;0.005232810974121094
0.0055996929903395914;0.005639106035232544
0.004471172396425926;0.004596084356307983
0.009388603084701578;0.009415656328201294
8.423443387425635e-05;8.487701416015625e-05
0.010414855256817679;0.010420754551887512
0.010121724212164085;0.010588109493255615
0.0053685950241556665;0.0054197609424591064
0.0033259338172807857;0.0033604204654693604
0.0014540420934203188;0.001453399658203125
0.005406413551178338;0.0056264400482177734
0.0017718355735420453;0.0017671585083007812
0.0007051657734741447;0.000705718994140625
0.009481416083006212;0.009543657302856445
0.004805513202001799;0.0048341527581214905
0.0019483186663301834;0.001949310302734375
0.0022980556598710625;0.002298325300216675
0.0006336697608817631;0.0006274580955505371
0.004605337891753039;0.0046090781688690186
0.0047938647665931875;0.004852324724197388
0.0030205579014572718;0.0030193328857421875
0.006061787873579786;0.0061254799365997314
0.0007805122108114278;0.0007810592651367188
0.007308661489605738;0.007433414459228516
0.00020579809633180498;0.00020599365234375
0.006567817573724804;0.0065832436084747314
0.004778336008349642;0.004835158586502075
0.0027968950249721695;0.002804785966873169
0.002533371749267003;0.0025396347045898438
0.004066942358896436;0.004094123840332031
0.0028350585930875354;0.002961665391921997
0.005940327881020311;0.006058722734451294
2.0787297846100627e-05;2.09808349609375e-05
0.012125709475051177;0.012229949235916138
0.005781141476109464;0.0057859718799591064
0.010487825883403534;0.010710746049880981
0.004991215515715095;0.005008727312088013
0.0057856913929665455;0.005826979875564575
0.008170375916141398;0.008172065019607544
0.012848804003359277;0.012925177812576294
0.005144446390171631;0.005147963762283325
0.0004792167342992201;0.00047969818115234375
0.0031050268714124052;0.00310710072517395
0.0045551449758808316;0.004578620195388794
0.007165617621548183;0.0071773529052734375
0.00025519853858489006;0.000255584716796875
0.003536133302423722;0.0035353004932403564
0.005818162392954113;0.005842238664627075
0.0023945202016022646;0.0023956596851348877
0.007573659651347074;0.0077228844165802
0.00260652030728723;0.002607375383377075
0.0017360312671813162;0.0017356425523757935
0.0005734222800314907;0.0005692839622497559
0.004122632360475589;0.004147559404373169
0.007073661510999447;0.00719645619392395
0.011899611660905614;0.012012511491775513
0.0019996755950053777;0.0020008385181427
0.0035746676239262675;0.0035820305347442627
0.013694559203063745;0.014383524656295776
0.0075398418659735;0.007553130388259888
0.003470860915376532;0.003495246171951294
0.005387883659977778;0.005493193864822388
0.007177718122060516;0.0072765350341796875
0.005428955241316571;0.005430251359939575
0.00863337502626177;0.008776694536209106
0.0008371285810933443;0.0008344650268554688
0.001830241592450983;0.0018320083618164062
0.00121368293343215;0.0012187957763671875
0.004527004755977786;0.0045728981494903564
0.007146927886047582;0.0073271095752716064
0.006021874232967948;0.006154894828796387
0.0009928261918723197;0.0009965896606445312
0.0004706103867197791;0.0004711151123046875
0.004283938665781591;0.0043846964836120605
0.0027842151335234306;0.002879410982131958
0.0018198053827070868;0.001827239990234375
0.006576665769212423;0.006844878196716309
0.0008189609635161319;0.0008192062377929688
0.0057904463337630305;0.005828589200973511
0.0017280496597323303;0.0017969608306884766
0.009057912162727407;0.00910845398902893
7.335357937937302e-05;7.343292236328125e-05
0.005897227444312527;0.006080657243728638
0.0017280664029044107;0.0017285346984863281
0.008304214097313462;0.008345544338226318
0.0018549338269670092;0.001857757568359375
0.010986862305929268;0.010991126298904419
0.0017008987903751592;0.0016994476318359375
0.009532549259916345;0.009570151567459106
0.003797404066818996;0.003887653350830078
3.872392511290061e-05;3.910064697265625e-05
0.0032787786293138233;0.0032825767993927
0.0050371332420423515;0.005153238773345947
0.006265724172486228;0.006272345781326294
0.004808290989006873;0.004850417375564575
0.0027541152849713912;0.0028446614742279053
0.006892440382170094;0.0069074928760528564
0.00175258751150865;0.0017576217651367188
0.011318841428345636;0.011337310075759888
0.00741367200695688;0.0074329674243927
0.0023263256906839737;0.0024066269397735596
0.006952236321671994;0.007039099931716919
0.0029942059184853292;0.0029954910278320312
0.001102044932728629;0.001102447509765625
0.0009444364344596965;0.0009450912475585938
0.003339119975737151;0.0033483803272247314
0.008484159480484225;0.008519172668457031
0.005241239644774178;0.005276709794998169
0.0115088866603575;0.011942028999328613
0.003919404322433461;0.003957778215408325
0.00859261802396199;0.009012162685394287
0.002968607531853318;0.0029907524585723877
0.004035593263636334;0.0040435791015625
0.0013882996076762055;0.0013885498046875
0.011012869171638427;0.011052161455154419
0.007064795056669499;0.007123023271560669
0.00457494134128105;0.004600465297698975
0.001313817198062981;0.0013265609741210938
0.0014615923781494387;0.0014619827270507812
0.006151491862970268;0.006254225969314575
0.006254531565510718;0.006279021501541138
0.008118396374854099;0.008223563432693481
0.004282292495408248;0.004354506731033325
9.011756897226296e-05;9.059906005859375e-05
0.0009063836799188896;0.0009030699729919434
0.005807110038960583;0.005836516618728638
0.009729675404810616;0.0097370445728302
0.0010108056954522078;0.0010099411010742188
0.0009336952201923612;0.0009402632713317871
0.0004825237357315008;0.0004825592041015625
0.0057207278144767604;0.00579071044921875
0.001522749870481191;0.001612069085240364
0.001800323981741778;0.001800537109375
0.0013472473515969423;0.0013513565063476562
0.00012961865889421126;0.00012969970703125
0.0011636950207241053;0.0011663436889648438
0.00964982169051219;0.009864479303359985
0.0002785041933598819;0.00027942657470703125
0.0071221916384412234;0.007161170244216919
0.001556907923619264;0.0015659332275390625
0.003749255794525505;0.003762185573577881
0.002566933396823181;0.0025768280029296875
0.0009136980579053813;0.0009136199951171875
0.005363128978345166;0.005370140075683594
0.001331591108887627;0.0013332366943359375
0.0009202943184200145;0.0009164810180664062
0.0010348024408217327;0.0011302828788757324
0.0022970244764072612;0.0023907721042633057
0.00554815376775144;0.005559951066970825
0.004694625210438726;0.00469401478767395
0.0035951496233124196;0.003769218921661377
0.015812848985555746;0.015885382890701294
0.004050277503461702;0.004051178693771362
0.009331668817011111;0.009936332702636719
0.00941449969755852;0.009687215089797974
0.0016549856049228376;0.0016584396362304688
8.432347529821983e-05;8.487701416015625e-05
0.0021585688636994015;0.0021896660327911377
0.005498959494831786;0.0055179595947265625
0.00036171173390789536;0.000362396240234375
0.0006426169800818098;0.0006427764892578125
0.003924348800427796;0.003947198390960693
0.006189090464902849;0.0061998069286346436
0.0036926858704873036;0.0036935806274414062
0.008358087579849068;0.008386611938476562
0.0022877614875826116;0.0022897422313690186
0.003755710806426702;0.0038520097732543945
0.0066966269850453055;0.0068245530128479
0.00413825498152387;0.0041456520557403564
0.0029973942709088956;0.003031700849533081
0.0021405924428203192;0.0021543800830841064
0.0005196804092915238;0.0005197525024414062
0.003171963739630609;0.0032028555870056152
0.004142040350018884;0.004166632890701294
0.0005594943177828417;0.0005615055561065674
0.004160272937566011;0.004161864519119263
0.001423145415899409;0.0014238357543945312
0.0022656321629561213;0.00225830078125
0.009465860726112302;0.009760826826095581
0.0031582410891996295;0.003178626298904419
0.00010110253958778631;0.00010120868682861328
0.0027568151354126318;0.002766638994216919
0.007476083947967738;0.0075140297412872314
0.003917309198411116;0.003928184509277344
0.003853603058937031;0.0039559006690979
0.0007936828876122542;0.0007934123277664185
0.012842386697869454;0.012921363115310669
0.002347428764989357;0.0024528801441192627
0.010748261760449745;0.010768920183181763
0.0035131265324985124;0.003524273633956909
0.00020144641965771096;0.000202178955078125
0.0006420254521917617;0.000640869140625
0.00941230716901897;0.009556770324707031
0.00386541541882373;0.0038843154907226562
0.007858477900842403;0.007888555526733398
0.0019745998019318617;0.0019750893115997314
0.002774624473261816;0.0027760565280914307
0.018292890987695126;0.018850386142730713
0.0013223088033312335;0.0013226866722106934
0.006127602691693716;0.0061292946338653564
0.006467301220434279;0.006468772888183594
0.003982340529102931;0.004050582647323608
0.00688045825979364;0.00690653920173645
0.00011683167550077385;0.00011730194091796875
0.0017677386857152429;0.0017681121826171875
0.00020946422605055623;0.000209808349609375
0.0011802654073838975;0.0011796951293945312
0.0026459993353828816;0.0026521682739257812
0.006840790945779565;0.0068836510181427
0.003162408272696827;0.0031805336475372314
0.001493101336057744;0.0014934539794921875
0.00285362232384993;0.0028533339500427246
0.0003185625653638733;0.00031948089599609375
0.007344281297508808;0.0073843300342559814
6.395657838929892e-05;6.479024887084961e-05
0.0023205711655396367;0.002325087785720825
0.005632285359148512;0.0057020485401153564
0.007097041264940214;0.007197335362434387
0.0036165432395193985;0.003636389970779419
0.004429679738592534;0.004524648189544678
0.0011209479106588202;0.00112152099609375
0.00707085576781026;0.00707438588142395
0.0008544368990683138;0.0008516311645507812
0.007059079726349305;0.007072478532791138
0.001936354264757957;0.0020339787006378174
0.01335561839676798;0.013737916946411133
0.005917447127962966;0.006063103675842285
0.0006892641281005585;0.0006895065307617188
0.00991480660593833;0.009944945573806763
0.0010756963785149192;0.00107574462890625
0.011125230293514084;0.011619389057159424
0.001355056191478632;0.0013494491577148438
0.0016458714516847175;0.0016469955444335938
0.0045856530328605314;0.004590064287185669
0.0019855516233629193;0.0019893646240234375
0.005441323973863481;0.005443602800369263
0.004115080334828009;0.004117041826248169
0.0039820020073033004;0.003983527421951294
0.007054966326801447;0.00722697377204895
0.0009272243926533839;0.0009279251098632812
0.006591939686164946;0.0067243874073028564
0.004702710290367967;0.0047712624073028564
0.003784772880459338;0.0038708746433258057
0.0004770295669531257;0.00047779083251953125
0.008775140898823452;0.00892108678817749
0.011180832726393723;0.011364936828613281
0.008929455940401128;0.008946448564529419
0.002003001711649036;0.002003699541091919
0.0011793320163021495;0.0011777877807617188
0.014273052834247669;0.014459699392318726
0.006649914785418535;0.0066661536693573
0.004237372905397903;0.004277177155017853
0.006412360112138926;0.006413489580154419
0.0036063065894157984;0.003612518310546875
0.0007185936727693645;0.0007181167602539062
0.0025714183140992794;0.00257304310798645
0.00511306471485444;0.00519871711730957
0.002472337228173768;0.0024900734424591064
0.0017971760552928547;0.001796722412109375
0.0006115147948716091;0.0006121993064880371
0.006116355155530661;0.0061664879322052
0.023805990987942276;0.02388957142829895
0.0017349080280316602;0.0017442703247070312
0.0058449614486023906;0.005851715803146362
0.007285368255441867;0.0072965919971466064
0.004844179447143205;0.0048475563526153564
0.02099341129015949;0.021107345819473267
0.0024539265666399124;0.002511739730834961
0.0009591221197852599;0.001017540693283081
0.0070598927233058075;0.007297933101654053
0.009323343661156225;0.009379416704177856
0.0008111246048339622;0.0008115768432617188
0.0027963264862450026;0.0028749704360961914
0.005074567136362055;0.005074530839920044
0.007352423743800304;0.0074967145919799805
0.002002576889704844;0.0020027458667755127
0.0005544724645297058;0.000553131103515625
0.007962574494859423;0.008166849613189697
0.0004249853716773413;0.0004253387451171875
0.0061743988765611164;0.0061750710010528564
0.0024447328129474366;0.0024499893188476562
0.002925892963838017;0.003014862537384033
0.0027389696240936404;0.002743750810623169
0.0025863307709479617;0.00258830189704895
0.0052108728371198;0.005242377519607544
0.0029632433187755185;0.002996474504470825
0.005421604802166677;0.005505591630935669
0.0042657618655400536;0.0042677223682403564
0.005511568377919244;0.005563318729400635
0.00014897336420050333;0.000148773193359375
0.010846245338559327;0.011023551225662231
0.0077576354570952155;0.007914334535598755
0.005132337242382515;0.005204200744628906
0.001663589138270051;0.0016640126705169678
0.004960432651129809;0.005034714937210083
0.0002378786894602527;0.0002384185791015625
0.0023135672912918703;0.0023095309734344482
0.002875893647629101;0.0029806792736053467
0.005889178468841364;0.005962193012237549
0.012532635340236228;0.012922525405883789
0.007965643891051394;0.007970757782459259
0.009751553695785151;0.009771376848220825
0.007952381122067144;0.008033782243728638
0.002378150215678872;0.0024794042110443115
0.0020951220451127387;0.002099066972732544
0.0042176994234403254;0.004250526428222656
0.0035768897661723714;0.00359150767326355
0.005137860180581969;0.0051746666431427
0.006472685564488914;0.006505042314529419
0.005811758692646311;0.005822211503982544
0.002766565047802865;0.002767592668533325
0.004010631619687714;0.004014939069747925
0.0021001789292005445;0.0021009743213653564
0.009015543754801047;0.009163886308670044
0.0018494590844073784;0.00185394287109375
0.009404231307447764;0.009513020515441895
0.013277846159429172;0.013610869646072388
0.0009995365244842183;0.00100022554397583
0.001712748135248635;0.0017137527465820312
0.003020570433582077;0.0030355751514434814
0.011142451531553237;0.011196166276931763
0.002472554308368619;0.0025755763053894043
0.010553053645098107;0.010777443647384644
0.00028284949742530375;0.00031280517578125
0.003409116546280943;0.003526657819747925
0.0029040928224223148;0.0029719769954681396
0.004818836695671938;0.0048437416553497314
0.002850654358235005;0.002857208251953125
0.011087566106745075;0.011295288801193237
0.0035494958298811956;0.0035514235496520996
0.002424294269878202;0.0024251937866210938
0.009027349177350779;0.009079933166503906
0.00490555733882231;0.004913359880447388
0.012232611909049458;0.012350082397460938
0.002256420663031937;0.0022583305835723877
0.0015011781078640863;0.0015048980712890625
0.0009439025804255279;0.0009441375732421875
0.006264361314070288;0.0063276588916778564
0.009307300031853033;0.009585559368133545
0.0018562380591495603;0.0018558502197265625
0.003930037219669097;0.003957778215408325
0.0007411083595706537;0.0007410049438476562
0.0029684546623722275;0.0029954612255096436
0.0030806712923160152;0.0030851662158966064
0.007062095627045598;0.007151871919631958
0.008371509217594487;0.008615761995315552
0.004454415982801493;0.004469811916351318
0.001281084181350934;0.001285552978515625
0.0006150117417160546;0.0006151199340820312
0.0009716505451486234;0.0009726881980895996
0.0021414567580571205;0.0021428465843200684
0.001267710618014034;0.0012674331665039062
0.0026396032381961225;0.002738267183303833
0.0011441361790624435;0.0011396408081054688
0.014301814948428988;0.014998108148574829
0.0036965271842269243;0.003722161054611206
0.01116518559783761;0.011198967695236206
0.003268900176851049;0.003297746181488037
0.0014038678348490638;0.00140380859375
0.004394901617410975;0.004403144121170044
0.0005311034327795323;0.000530242919921875
0.003438401919963365;0.0034414082765579224
0.004058436606777984;0.0041609108448028564
0.0017632480893979305;0.0017604529857635498
0.003531138214628692;0.0035353004932403564
0.00025538282713814104;0.000255584716796875
0.0021763391496845527;0.0022554099559783936
0.0008462629360809749;0.0008420944213867188
0.0028025461852505544;0.002812296152114868
0.0014828276910772427;0.0014829635620117188
0.0007030083643658007;0.0006990432739257812
0.004645524449068995;0.0047282874584198
0.004683240454694903;0.004774242639541626
0.011949533647458245;0.012352973222732544
0.0061736951933883625;0.006176948547363281
0.004395611726941887;0.0044012367725372314
0.0010573490806731886;0.001056671142578125
0.0005118471940908045;0.0005120635032653809
0.0004480997132255069;0.0004482269287109375
0.0022496291395378318;0.002348393201828003
0.007676290813654654;0.007687598466873169
0.013226910343879024;0.01329997181892395
0.0017770361172364337;0.0017833709716796875
0.0018317493346863656;0.0018320083618164062
0.004343137923085938;0.004423558712005615
0.001270440955111371;0.0012676119804382324
0.008789402480591303;0.0088176429271698
0.00030601937646360767;0.00030612945556640625
0.009973092175947749;0.010710328817367554
0.005235912164021785;0.005301475524902344
0.004283509724825563;0.004292517900466919
0.0029223949098182655;0.002987295389175415
0.0024418177569605665;0.002542555332183838
0.004044298594230928;0.004049330949783325
0.007647908783876994;0.007672339677810669
0.002841546928734457;0.002840965986251831
0.0012172356073673627;0.0012187957763671875
0.004382272077558697;0.004383116960525513
0.0029675576142728856;0.002982109785079956
0.008574139050394359;0.008596450090408325
0.00037969563809666317;0.00038051605224609375
0.0033295390589932784;0.003335900604724884
0.0034421134520522287;0.003536522388458252
0.0047206722602890295;0.004727393388748169
0.013347280282575586;0.013375312089920044
0.0030806040357060915;0.0030823051929473877
0.0021672764886991364;0.0021705925464630127
0.0013781941454275614;0.0013790130615234375
0.0053456441240087174;0.005370140075683594
0.005185414523102167;0.0052061378955841064
0.0003315076430321271;0.000331878662109375
0.0017018350157308986;0.0017156600952148438
0.005738077806382941;0.0058088600635528564
0.00747399282528374;0.0077977776527404785
0.008385850017579459;0.008423835039138794
0.0011872987381617726;0.0011892318725585938
0.0028436844942760285;0.002862006425857544
0.001676254012456575;0.0016784071922302246
0.0004429377518706717;0.00044345855712890625
0.0010528948294978614;0.0010538101196289062
0.0016610625812333384;0.0016678869724273682
0.008716026310526183;0.008987963199615479
0.011331431815059322;0.011450767517089844
0.00927998648139554;0.0093231201171875
0.001555526049461305;0.0015592575073242188
0.0007102749051475289;0.0007113814353942871
0.0038793790076760014;0.003880530595779419
0.0015910730944700018;0.0015954971313476562
0.005306850252573282;0.00531768798828125
0.0011073017609479455;0.0011081695556640625
0.009192425319998565;0.009227782487869263
0.0016184704820515052;0.0016617923974990845
0.0025933496958065903;0.0026111602783203125
0.006041650870857375;0.006254822015762329
0.00441148569531195;0.00441935658454895
0.001172644319728276;0.00116729736328125
0.0007402494570121818;0.0008362233638763428
0.0012379590113132959;0.00133553147315979
0.0025609591952510543;0.00256955623626709
0.00185934441962599;0.001957446336746216
0.0018395384132693228;0.001842498779296875
0.005730313299948986;0.005750685930252075
0.003787528637646178;0.00383952260017395
0.002913252854521673;0.0029153823852539062
0.007136907225310469;0.007234513759613037
0.018384065860018253;0.018754273653030396
0.005497088793756428;0.005546510219573975
0.015764143360222187;0.015841513872146606
0.0014830594752740759;0.001476287841796875
0.006510809632992051;0.006516486406326294
0.00024589031732894705;0.0002460479736328125
0.004414107170274531;0.004426032304763794
0.0002726913233439423;0.0002727508544921875
0.00752218904612244;0.007568389177322388
0.014158516630799802;0.014202147722244263
0.004453331826001026;0.004467993974685669
0.0016378486584948497;0.0016384124755859375
0.0030296496486312205;0.003029853105545044
0.009759208516764125;0.010278671979904175
0.0032818788263203873;0.0032997429370880127
0.005757246101910903;0.005957901477813721
0.000700205474966307;0.0007009506225585938
0.004367003724299177;0.004364997148513794
0.00016127290738127706;0.0001621246337890625
0.0019743267169513136;0.0019989311695098877
0.006175601526436523;0.006291419267654419
0.005726617718162986;0.0057592689990997314
0.015532907061853419;0.01568511128425598
0.0032707152143634844;0.0032959282398223877
0.0007438436963339623;0.000743865966796875
0.003322678028202702;0.003350168466567993
0.004383028771713106;0.0043840110301971436
0.0001705590416278802;0.00022175908088684082
0.004478605697900712;0.00448039174079895
0.013023009226460278;0.01318708062171936
0.003308198181635833;0.00336650013923645
0.0003372823617862149;0.0003376007080078125
0.0019918125236404;0.00199320912361145
0.011759632776130012;0.012060195207595825
0.0020551174100346364;0.0020551979541778564
0.0044202871143800265;0.004445105791091919
0.0038380113226482255;0.0038537979125976562
0.0011258147827857721;0.0011926442384719849
0.007767271716160321;0.007811516523361206
3.733372706542249e-05;3.814697265625e-05
0.003254349608429937;0.003346562385559082
0.00034659988825660353;0.00034618377685546875
0.0071644893670671115;0.007425636053085327
0.0005003805112020786;0.0005006790161132812
0.005006098591858289;0.005039215087890625
0.0064254174545717024;0.0064306557178497314
0.005316396739522422;0.005557835102081299
0.008393057345529696;0.008646368980407715
0.004362655901679112;0.0044318437576293945
0.008323851176791318;0.008397132158279419
0.0005788413928296493;0.0005750656127929688
0.0006686087343740784;0.0006656646728515625
0.006200444849959717;0.0062513649463653564
0.001865206021875883;0.001865386962890625
0.005631374867522179;0.005662858486175537
0.002042345337418385;0.0020599663257598877
0.002073029730456521;0.0020742416381835938
0.009400664842321969;0.009519606828689575
0.003371641188923469;0.0033827126026153564
0.011501183128792418;0.011511832475662231
0.008038603239565238;0.008115649223327637
0.0016671393056378724;0.0016698837280273438
0.00993006272971904;0.010035544633865356
0.004686316187770786;0.004705369472503662
0.008923602821767336;0.009226560592651367
0.0069245592561471584;0.00695037841796875
0.005517458182345037;0.0055456459522247314
0.001066051171047575;0.0010604262351989746
0.009740907118110183;0.009754210710525513
0.0015241932553838728;0.0015277862548828125
0.003260369541338591;0.0033472180366516113
0.005086917591140943;0.005168706178665161
0.010520292449040292;0.010559111833572388
0.003052232966597064;0.0030612945556640625
0.001126305801495367;0.0011205673217773438
0.007368255547066749;0.0073985755443573
0.006418868691158391;0.006450682878494263
0.005469336006525948;0.005570203065872192
0.0018076078445715025;0.00180816650390625
0.010172011621189608;0.010225266218185425
0.0039418863335879215;0.003942519426345825
0.0006662841250832953;0.0006656646728515625
0.000204815431138081;0.00020503997802734375
0.010985160376297824;0.011374473571777344
0.0006779744811269443;0.0006835460662841797
0.004390375038830027;0.004479706287384033
0.0014324134220316724;0.0014333724975585938
0.003126347031272277;0.0031423866748809814
0.0018494616904687093;0.0018510222434997559
0.0015637335425023038;0.0015716552734375
0.0009272318485322921;0.00092315673828125
0.011719967784645936;0.011755019426345825
0.0035178050338255623;0.0035209357738494873
0.005065292568833848;0.0050831139087677
0.0016967729608426292;0.0017950087785720825
0.00026510305572752073;0.0002651214599609375
0.00443300981378759;0.00443461537361145
0.0025937856481587857;0.0026111602783203125
0.005211555491704711;0.0052776336669921875
0.0027849742414809238;0.0028000175952911377
0.0040736401526906395;0.0041418373584747314
0.0009758066674739277;0.0009832382202148438
0.0022936504922377605;0.002294570207595825
0.01661603125572193;0.016722649335861206
0.0017561806094571657;0.0017702579498291016
0.0020774356159752993;0.002079993486404419
0.0026105093607335724;0.0026244521141052246
0.0011917651008664122;0.001194000244140625
0.006329906676427692;0.0065059661865234375
0.0003795935069414195;0.0003795623779296875
0.00812060383054469;0.008139640092849731
0.0014611875093215629;0.0014600753784179688
0.00012522468425645567;0.000125885009765625
0.004106724835933291;0.0041189491748809814
0.0005112115525406127;0.0005121231079101562
0.003760666730496409;0.003867238759994507
0.002553805849430865;0.0025482177734375
0.004302340117975254;0.004331529140472412
0.01999360935957214;0.02014830708503723
0.012492353029345345;0.012545555830001831
0.0013332009380596407;0.0013322830200195312
0.0019179430554141863;0.0019187331199645996
0.00266911128748938;0.0026722252368927
0.008060571359921739;0.008071929216384888
0.006270978847618376;0.006571531295776367
0.000630710919385651;0.0006313323974609375
0.014002990378380884;0.014134407043457031
0.0011805199751396603;0.00118255615234375
0.0016305762604350922;0.0016335248947143555
0.0037002032495042094;0.003714531660079956
0.0019805521759208677;0.001981675624847412
0.0024295988114574557;0.0025205016136169434
0.008345942103444475;0.008397132158279419
0.001083334978241082;0.0010842680931091309
0.0035137745925704414;0.0035314857959747314
0.013713604185678813;0.013714820146560669
0.0010913030742705446;0.0011796578764915466
0.002396026580388234;0.0024089515209198
0.012245152446239482;0.012625724077224731
0.0033131083275250717;0.0033273398876190186
0.011842773583491608;0.011979132890701294
0.001442799533039311;0.0014432668685913086
0.0024245663115940726;0.0024269819259643555
0.003007495190198684;0.003094911575317383
0.0016151164794600608;0.0016155242919921875
0.0004019228556633792;0.000400543212890625
0.010875549295415367;0.010900527238845825
7.691050798991754e-06;8.195638656616211e-06
0.0003045289187324952;0.00030517578125
0.00694532536686316;0.006995826959609985
0.002038545778218728;0.00203898549079895
0.001967325341840231;0.0019712746143341064
0.0026288928056077973;0.0026302337646484375
0.0051716092539707435;0.005186110734939575
0.0021746104746034117;0.002190619707107544
0.0017017917781342359;0.0017042160034179688
0.0003499862871514652;0.0004118680953979492
0.004817570196957832;0.004923701286315918
0.011172030860309762;0.011637657880783081
0.01174977348324106;0.012121230363845825
0.003254236998660965;0.0032644569873809814
0.003530583085410823;0.0035620033740997314
0.004554606960488709;0.004600495100021362
0.002235697845035521;0.002241164445877075
0.004854529776587893;0.004876166582107544
0.006857559099304595;0.00687602162361145
7.875735909401715e-05;7.915496826171875e-05
0.017819365719500796;0.018355518579483032
0.013055961305695406;0.013228386640548706
0.008460190008066911;0.008532524108886719
0.001220558300762792;0.001220703125
0.0013197326936178566;0.00131988525390625
0.01460458065758083;0.015455186367034912
0.0013863072880087486;0.001475006341934204
0.0041132379426288175;0.004132270812988281
0.0011517550161618993;0.001148223876953125
0.0018023511240012851;0.0017948150634765625
0.0021130511642863973;0.0021400153636932373
0.009085736771716046;0.009266883134841919
4.8669553827472114e-05;4.953145980834961e-05
0.0015847681164076917;0.0015859603881835938
0.009494579896443719;0.009575873613357544
0.006454469169126037;0.00646093487739563
0.0002647368469513965;0.0002651214599609375
0.0020334789584171573;0.0020618736743927
0.0006841042906625976;0.0006809234619140625
0.0025519658841595075;0.002556830644607544
0.0019778109039148774;0.0019750893115997314
0.007470774745300301;0.007531642913818359
0.0035758445366095262;0.0035943984985351562
0.009171187537166097;0.009505301713943481
0.012191264873459685;0.01273256540298462
0.0006599081533626151;0.0006608963012695312
0.0005171738343515274;0.0005178451538085938
0.004037298012903333;0.0040912926197052
0.00014688823215318588;0.00014764070510864258
0.0048800771146188;0.004929572343826294
0.0008397777607849367;0.0008420944213867188
0.013515278758316316;0.013520270586013794
0.010885591178943067;0.0110645592212677
0.0043438869233807685;0.004360228776931763
0.002269469020718462;0.0022668838500976562
0.0008375110330520173;0.0008344650268554688
0.0027563999083878047;0.00275614857673645
0.005424209307000766;0.005715221166610718
0.0003345811662924099;0.00033473968505859375
0.009009059347003414;0.00924113392829895
0.00920899978237029;0.009486734867095947
0.003920073460764667;0.0039338767528533936
0.005387009836480643;0.005467444658279419
0.0005330463837259779;0.0005330741405487061
0.0020165220808049836;0.002069711685180664
0.0033036825223043483;0.00330546498298645
0.006726557748265158;0.006938755512237549
0.002020578476275373;0.0020208656787872314
0.005436606878858287;0.005462616682052612
0.0020394789174787258;0.0020408928394317627
0.0016219015250267279;0.0016230940818786621
0.009394983577489554;0.009457617998123169
0.006112944060209788;0.006131201982498169
0.008015178749248427;0.008229613304138184
0.0005986590123692256;0.0005931854248046875
0.0005654518990271327;0.0005654692649841309
0.0032876693454067093;0.003301650285720825
0.004014843463198867;0.004015743732452393
0.001276681253250751;0.0012769699096679688
0.011179228520494203;0.011219948530197144
0.006296751015669323;0.006313294172286987
0.008898549847257999;0.009168505668640137
0.006618540539381596;0.0066203773021698
0.0039243129057697;0.0039320290088653564
0.002155017619043308;0.002152472734451294
0.0023861299534220434;0.0024914443492889404
0.0025997099670637836;0.0025968849658966064
0.012447840865740663;0.012458831071853638
0.000640798175017675;0.000637054443359375
0.009162163053290038;0.009203940629959106
0.0024557287036206608;0.002505958080291748
0.007411407077579752;0.0074443817138671875
0.0020915896817496364;0.0020904839038848877
0.013506440356625645;0.014327436685562134
0.002052784322697676;0.002101898193359375
0.0015055662159041293;0.0015124678611755371
0.0010144224966955409;0.00101470947265625
0.0009283608365404597;0.0009260177612304688
0.00819948948018482;0.008466333150863647
0.015960705556939018;0.01611611247062683
0.007537713140559209;0.007553130388259888
0.005714293619664616;0.0057134926319122314
0.002758282996067875;0.0027609169483184814
0.017668988050199883;0.017797499895095825
0.00521458054892451;0.005251824855804443
0.005067031279275794;0.005100250244140625
0.0014484249407688784;0.0014486312866210938
0.0023453032947445304;0.002353668212890625
0.00029952664218972717;0.0003001093864440918
0.0008680622330102798;0.0008678436279296875
0.003971657978741466;0.004001647233963013
0.0025560654447141186;0.0025568008422851562
0.005207025040519379;0.005220353603363037
0.004226942199867378;0.004227668046951294
0.007421880714112164;0.00742533802986145
0.00011578511475492554;0.0001163482666015625
0.011824752981273848;0.012317687273025513
0.003120833486870946;0.003121316432952881
0.0007190116064809221;0.0007171630859375
0.0017474976822267252;0.001750946044921875
0.0010282010249555392;0.0010271072387695312
0.006722341800886655;0.0068874359130859375
0.0014819325033778698;0.0014820098876953125
0.002599410468175816;0.002614051103591919
0.0029663581342549723;0.0029668807983398438
0.004489603626463629;0.00449565052986145
0.006355605296491532;0.0063934326171875
0.0008881959672763162;0.0009431838989257812
0.00923090334336347;0.009528934955596924
0.0001065136174323366;0.0001068115234375
0.0030422540327920728;0.0030614733695983887
0.0027943544496368275;0.002881377935409546
0.0006391649610786814;0.0006351470947265625
0.0044191244256175126;0.004419296979904175
0.005408446841264687;0.00545501708984375
0.008869459586715072;0.008912116289138794
0.001015210307789056;0.0010156631469726562
0.00017445132983479812;0.00017452239990234375
0.0004647352554089162;0.0005500316619873047
0.001397331350967789;0.001392364501953125
0.0004753441244148785;0.00047588348388671875
0.0015830194491710365;0.0015839934349060059
0.01095645140795368;0.011023551225662231
0.0007864387086213194;0.0007867813110351562
0.0011371198210014626;0.0011386871337890625
0.012374679609936854;0.012416809797286987
0.0022156677911841557;0.002228647470474243
0.002789076917457389;0.0027962028980255127
0.0004973896957302693;0.0004949569702148438
0.005976561354020891;0.006203979253768921
0.004892843666882421;0.0049505531787872314
0.0010612890615011104;0.0010604262351989746
0.0003300538517266907;0.00038737058639526367
0.0016400116914818583;0.0016384124755859375
0.0017020558367315125;0.0017137527465820312
0.0026596473843842833;0.0026588737964630127
0.0055513041867001345;0.005763143301010132
0.004973581815373909;0.0049915611743927
0.001442396778526823;0.0014438629150390625
0.00826706454418591;0.008285552263259888
0.00011782299669690132;0.000118255615234375
0.005528263734324711;0.0055522620677948
0.002245952844951515;0.0022411346435546875
0.004882792745442251;0.004901856184005737
0.007114757657405773;0.007124871015548706
0.0023549442609535737;0.0024132132530212402
0.0035274343854637693;0.00353434681892395
0.007650472556472981;0.0077056884765625
0.003622248188469241;0.0036306679248809814
0.010080368975763747;0.010131776332855225
0.0016310571935400438;0.0016241073608398438
0.00038071497104871663;0.0003814697265625
0.005332534169202513;0.005368262529373169
0.0013641695231817884;0.0013751387596130371
0.0025006842095695084;0.0025100111961364746
0.0049756261782229316;0.005108445882797241
0.011907992005468807;0.012343168258666992
0.0003741451549628152;0.00037479400634765625
0.0025597361024502527;0.0025625526905059814
0.0036694927888495195;0.003670722246170044
0.000269683018243828;0.00026988983154296875
0.00678703315843635;0.0068579018115997314
0.011450683249301003;0.011933475732803345
0.007553944679231183;0.007701396942138672
0.009036230864479872;0.009060889482498169
0.004539938814423793;0.004566550254821777
0.002072892194665153;0.0020856857299804688
0.0010590508479678118;0.0010585784912109375
0.0012711913160042506;0.0012712478637695312
0.0005313745644481936;0.0005311965942382812
0.004246800980693889;0.004256248474121094
0.003204069571212342;0.0032167434692382812
0.0017998264118485228;0.001800537109375
0.004581027981413778;0.004597663879394531
0.0016168658864360941;0.0016126632690429688
0.004313418062670413;0.004316270351409912
0.005929558110415627;0.005955696105957031
0.006371859829742314;0.006430625915527344
0.005374591491280119;0.005379706621170044
0.001420243201245235;0.0014171600341796875
0.0012609047981288748;0.0012578964233398438
0.0007393440298150448;0.0007399618625640869
0.014549788059487832;0.014696598052978516
0.007190854376487574;0.007191658020019531
5.893148736448138e-05;5.91278076171875e-05
0.004644561322564808;0.004646331071853638
0.00798551964910954;0.00800517201423645
0.0005072377378786777;0.0005083084106445312
0.012820400066533354;0.012864142656326294
0.003917515741995101;0.0039387047290802
0.003278602493685444;0.0033558011054992676
0.0021226490793724313;0.002126634120941162
0.0018690598085144233;0.0018663406372070312
0.00186879343251603;0.0018672943115234375
3.437271178770864e-05;3.528594970703125e-05
0.0027885522471917646;0.0027923583984375
0.019050984829631964;0.019861459732055664
0.005654637713852786;0.00568389892578125
0.0012851751272875348;0.0012902617454528809
0.0012358903718392232;0.0012368559837341309
0.005428022528452527;0.005446434020996094
0.0021936215999582708;0.0022087395191192627
0.0011238432584424296;0.0011234283447265625
0.0012463629207038235;0.0012454390525817871
0.008580827935334545;0.00867074728012085
0.0038222956837208554;0.00382426381111145
0.0006322854213689425;0.0006303787231445312
0.00023988327347957268;0.000240325927734375
0.0011901752502662994;0.0011948347091674805
0.005840743793270036;0.006100773811340332
0.00128717011581823;0.0013821721076965332
0.00017234315843906706;0.00017261505126953125
0.002311242584668216;0.0023184120655059814
0.002342696740787524;0.0023517906665802
0.00608446585774602;0.006142944097518921
0.002479457875240779;0.002480059862136841
0.005136648566528201;0.005222350358963013
0.0009149893900304155;0.0009107589721679688
0.0010518048444932576;0.0010519027709960938
0.012351492029453284;0.012356787919998169
0.005168666049656765;0.005292922258377075
0.003591912975980376;0.003618180751800537
0.004044450848839936;0.004146218299865723
0.010196200151575211;0.010351210832595825
0.0007076740827332414;0.0007751584053039551
0.0006926191882446958;0.0006933212280273438
0.0010359213215390675;0.0010480880737304688
0.00010970768680824431;0.000110626220703125
0.0032543762930171147;0.0032729804515838623
0.0037312345998289673;0.0037545859813690186
0.0009417444727989535;0.000942230224609375
0.0004719651353958021;0.00047206878662109375
0.011516413709513097;0.011549025774002075
0.0008399676881050672;0.0008401870727539062
0.00044451824786662087;0.0004444122314453125
0.004218844158462977;0.004230529069900513
0.0035705195027428333;0.0036555826663970947
0.006081046538753485;0.006094902753829956
0.008590076812992627;0.008648902177810669
0.0127222500703707;0.013015538454055786
0.008172482089394245;0.008780241012573242
0.009748541905837245;0.009807288646697998
0.005261266598178217;0.0052824318408966064
0.011808945660873125;0.011989593505859375
0.0032684451911999457;0.003271132707595825
0.010148326696034883;0.010302573442459106
0.0021343234647262337;0.002137213945388794
0.00523945183057085;0.00527384877204895
0.004667746992047019;0.0046853721141815186
0.005264822641220853;0.005275756120681763
0.007757243477522586;0.007894456386566162
0.008190706114573414;0.008237779140472412
0.01026670326554553;0.010399848222732544
0.003978224148794569;0.00401875376701355
0.016389903810267975;0.016447067260742188
0.0032513145463008574;0.0032520592212677
2.6091815472491835e-05;2.6702880859375e-05
0.008171005622133914;0.008201628923416138
0.0047958275505437485;0.0049658119678497314
0.0006506475138692383;0.0006504058837890625
0.005633136813005241;0.005743652582168579
0.0011418886733852779;0.0011376738548278809
0.00454598619964074;0.004548996686935425
0.007987840704075459;0.008020371198654175
0.004791268783178503;0.004797011613845825
0.004687308034508192;0.004691071808338165
0.01061208672714687;0.010828673839569092
0.008668463089509065;0.008670836687088013
0.00079910836665473;0.0007963180541992188
0.0012742593151518439;0.001270294189453125
0.0009710612377952933;0.0009670257568359375
0.006275553289710048;0.006310492753982544
0.014367607294394761;0.014834880828857422
0.001539472332148083;0.0015401840209960938
0.00449004450918384;0.0045166015625
0.0007293904704090946;0.0007295608520507812
0.004383493211159061;0.004501789808273315
0.008424879208948731;0.008445769548416138
0.0025879518109634177;0.002594977617263794
0.003247848822285708;0.0033336877822875977
0.009221300445061857;0.009222954511642456
0.0061511998705030685;0.006266415119171143
0.005342977437490565;0.005356818437576294
0.003184267611728223;0.0031966865062713623
0.0019549778587767096;0.0019569098949432373
0.002796522756615308;0.0028085708618164062
0.0023559233257896698;0.002349853515625
0.009797489624230183;0.009823828935623169
0.003697150688319745;0.0037644803524017334
0.0020216724957018394;0.00202178955078125
2.436952309402915e-05;4.929304122924805e-05
0.012765462926199895;0.012980490922927856
0.0012389194325156516;0.001239776611328125
0.0009251945330154488;0.00092315673828125
0.005431864739076172;0.005439728498458862
0.0007015488401435869;0.0006990432739257812
0.0005809649999125749;0.000591278076171875
3.041608733112864e-05;3.0517578125e-05
0.0001356120859843547;0.0001354217529296875
0.0037386937335834153;0.0037451088428497314
0.004885126027054897;0.004901915788650513
0.0028688699768114876;0.0029643476009368896
0.004802495577652526;0.004814177751541138
0.0010649794145389452;0.0010595321655273438
0.009291820436077488;0.009305030107498169
0.0036430974514154954;0.0036582350730895996
0.005405911451772588;0.005421638488769531
0.008067450375755347;0.008128136396408081
0.004605369457571075;0.0046195387840271


==> data/appendices/scatter/cifar10-a-standard-strong.csv <==
True Distance;Estimated Distance
0.0036480829212728575;0.003652602434158325
0.0034498402692400604;0.003490269184112549
0.002656967164562419;0.0026617348194122314
0.0012485028753816926;0.0012662112712860107
0.00263933467362618;0.0026417076587677
0.0011056338534313345;0.0011057853698730469
0.0004456750830723458;0.000446319580078125
0.0040573832617794335;0.00406685471534729
0.0029854529224667497;0.002992570400238037
0.000908130211915962;0.0009088516235351562
0.002071527450180059;0.0020723044872283936
0.006858666129382771;0.007042050361633301
0.0012467429286246285;0.0012472271919250488
0.002673905030477724;0.0026895999908447266
0.005960024200562558;0.00596049427986145
0.0040267816903494305;0.004054725170135498
0.005529305475016424;0.005606889724731445
0.0001697411386043212;0.0001697540283203125
0.0014310675416773747;0.0014384686946868896
0.012066759409944915;0.012800276279449463
0.00039444012166942207;0.00039999186992645264
0.0036693778787189263;0.003699257969856262
0.004351165599433577;0.004428684711456299
0.0036464730784694153;0.003657311201095581
0.0040360477204169805;0.004078388214111328
0.008892707635768205;0.00916483998298645
0.003676389897431212;0.003682166337966919
0.007489991515433503;0.007581889629364014
0.00012437608254334357;0.00012493133544921875
8.452194297876834e-05;8.487701416015625e-05
0.0015108146190789368;0.0015239715576171875
0.004067206154218823;0.0041005611419677734
0.004131128086414128;0.004172831773757935
0.006614156477428167;0.006662428379058838
0.0012192060234970843;0.0012307465076446533
0.011652905938809636;0.0118427574634552
0.00026071170425390037;0.00026035308837890625
0.0013481112149736566;0.0013515949249267578
0.000863023993926084;0.0008643269538879395
0.0031172069859925276;0.003137558698654175
0.002188342676468007;0.00219079852104187
0.004283510344876683;0.004301697015762329
0.007693726724766477;0.0077085793018341064
0.0025988535595230966;0.0026015639305114746
0.0022522504550157234;0.0022507011890411377
0.0023348443995564933;0.0023451149463653564
0.001098327365270244;0.0011105835437774658
0.00048769981171258963;0.00048828125
0.00405626122411471;0.004151850938796997
0.0010799584271433953;0.0010836124420166016
0.006376913920437691;0.0064359307289123535
4.445348265760398e-06;5.185604095458984e-06
0.0046558920708135295;0.0047058165073394775
0.0071708099093166795;0.00718197226524353
0.0005695714677155853;0.0005750060081481934
0.0018006511697216043;0.0018041729927062988
0.0002558121842316394;0.0002563595771789551
0.0024960852184583646;0.002499610185623169
0.0006223588500668303;0.0006295740604400635
0.003812049032925201;0.0039020180702209473
0.006587073776779071;0.006698578596115112
0.008721523931660723;0.008801460266113281
0.00284920362400041;0.0028868019580841064
0.009155697004014468;0.0092286616563797
0.005622680611886246;0.0056563615798950195
0.0011822478292092095;0.0011806488037109375
0.004117860748732223;0.0041581690311431885
0.012806957816074533;0.01293550431728363
0.0006327341034793638;0.00063323974609375
0.0035957539524421856;0.0036115944385528564
0.008129008143090304;0.008218765258789062
0.0011655370312386392;0.001163482666015625
0.005718654748975423;0.0057239830493927
0.0020606462495491654;0.0020774900913238525
0.014414101166320699;0.014571130275726318
0.00387117836540721;0.0038930773735046387
0.00053184671980158;0.0005321502685546875
0.011619723399308021;0.01185557246208191
0.001923468146577265;0.0019235610961914062
0.007333560841301776;0.0073966048657894135
0.007695353611278602;0.007729098200798035
0.0002232905209730933;0.00022670626640319824
0.0013330629145001914;0.0013370513916015625
0.0003314162874288134;0.000331878662109375
0.0005658239919005877;0.0005699992179870605
0.0016842723640460562;0.0016973614692687988
9.629820310404045e-05;0.00010100007057189941
0.00724148891606912;0.007315635681152344
0.001287490301704242;0.00128173828125
0.004262608614459621;0.004283905029296875
0.0030339719552581216;0.0030911266803741455
0.0067911222335738505;0.0067968666553497314
0.0013145189210707435;0.0013151168823242188
0.004896134995312179;0.004897117614746094
1.4396496963934727e-05;1.6480684280395508e-05
0.0025766420482381588;0.0026122331619262695
0.0024791013804426427;0.0025072097778320312
0.006011902650590144;0.0060596764087677
0.0012788564237728498;0.001280665397644043
0.0008660854408538821;0.0008668899536132812
0.005894958071487365;0.0059008002281188965
0.011751137774598864;0.011859536170959473
0.0025594160996865517;0.0025661885738372803
0.011748128712791505;0.01183822751045227
0.0038234440539494643;0.003835707902908325
0.003447053228299711;0.00347137451171875
0.005464015682010028;0.005489945411682129
0.0007932033107757259;0.0007944107055664062
0.0015532865296005493;0.0015535354614257812
0.0017692690454125834;0.0017882874235510826
0.0016154640404358882;0.0016173720359802246
0.0007051791392886878;0.0007018595933914185
0.003024829071222692;0.003084123134613037
0.00590908671140233;0.005967170000076294
0.005782268029639909;0.005842827260494232
0.006161823231670921;0.006177753210067749
0.0010545585819174063;0.0010557174682617188
0.001142839308161267;0.0011533796787261963
0.006348281466306177;0.006359130144119263
0.008102107381926859;0.008153945207595825
0.0028996987980252752;0.0029020607471466064
0.0052088948048340114;0.00530087947845459
0.0015567186528658526;0.0015573203563690186
0.0031312777155659164;0.003126174211502075
0.0027787675694648565;0.0028082728385925293
0.00020667673936918714;0.00021232664585113525
0.0033549910003032725;0.0033621490001678467
0.0024469675931309697;0.002550661563873291
0.0018766793177671518;0.001890331506729126
0.007218689331604194;0.007229745388031006
0.006623301790781211;0.0067056939005851746
0.005793854427749704;0.005872666835784912
0.007088339176916323;0.007123112678527832
0.002343721626063179;0.0023659467697143555
0.00142668702081282;0.0014231204986572266
0.014214528916182672;0.014297783374786377
0.00565832302327611;0.005711153149604797
0.0011992077540741144;0.0011997222900390625
0.002267565943133131;0.0022695064544677734
0.003565812965913382;0.0035887062549591064
0.0012017939295640816;0.00120583176612854
0.004989070662960073;0.0049896240234375
0.0035876824847733448;0.0036790966987609863
0.00171181761050967;0.0017099380493164062
0.005715933311347853;0.0057163238525390625
0.00575026662909585;0.005846291780471802
0.003597321818279449;0.0035988688468933105
0.0018090687474960048;0.0018225312232971191
0.00559500626925608;0.0056549012660980225
0.0038380154338636748;0.0038376152515411377
0.010348148259089638;0.010484397411346436
0.0031409166051677285;0.003147900104522705
0.003121055356000118;0.0031213760375976562
0.004611588775437349;0.004656665027141571
0.005477668513029544;0.00554773211479187
0.0024141228263807614;0.0024304986000061035
0.01539950391729839;0.015694379806518555
0.005480004836825723;0.00551692396402359
0.0028089655251418134;0.00282973051071167
0.008074170943228506;0.008157134056091309
0.0005577932598716829;0.0005559921264648438
0.003477412287722155;0.003487110137939453
0.011449506149202458;0.011553198099136353
0.004880262866459047;0.004991523921489716
0.005839075547087853;0.005883276462554932
0.0038055696638728967;0.0038108527660369873
0.0021962617142386167;0.002220049500465393
0.0013251762029382057;0.0013330578804016113
7.61121906098816e-05;8.180737495422363e-05
0.00572657462762031;0.005747765302658081
0.007413650894102453;0.007528126239776611
0.0016215806667502948;0.001621246337890625
0.00447349780687567;0.0044889748096466064
0.001120171281167153;0.0011231601238250732
0.0010432941231657536;0.0010439753532409668
0.008599051054463498;0.008624672889709473
0.013517932225940669;0.013554871082305908
0.002607923086133058;0.0026083290576934814
0.0024993787705151265;0.0025005042552948
0.0027861863941610536;0.0027903616428375244
0.0025516120490569824;0.0025741755962371826
0.006559663544566896;0.006589293479919434
0.000263718518243837;0.0002651214599609375
0.002360537408201899;0.0023613274097442627
0.002341191285682046;0.002346038818359375
0.0008612747487021036;0.0008659660816192627
0.0055303186564750915;0.005605548620223999
0.000307949689569039;0.0003093034029006958
0.008967541451606907;0.0089741051197052
4.0505635774570305e-05;4.100799560546875e-05
0.0005905051837236983;0.0005903244018554688
0.007519351958309233;0.007726788520812988
0.0002170766584354898;0.000217437744140625
0.0067454230952411365;0.006800711154937744
0.0009423518243432889;0.001040339469909668
0.0044394101015782835;0.004475891590118408
0.0023882270531258663;0.002392888069152832
0.0065969595894545385;0.006776303052902222
0.0033364671301279345;0.003375440835952759
0.00236997389165623;0.0023832321166992188
0.0016043648601285212;0.0016237199306488037
0.0006955697541634311;0.0006933212280273438
0.0031197167919514357;0.003138244152069092
0.00550983710699942;0.005531340837478638
0.003117965681427943;0.0031433403491973877
0.005614844109465257;0.005615204572677612
0.005349400638600174;0.005427151918411255
0.005980082701363833;0.006066858768463135
0.0026002795082303376;0.0026252716779708862
0.005805642419891685;0.005848348140716553
0.008586059454585989;0.00865122675895691
0.009780001604513616;0.010137587785720825
0.004553028824066879;0.004554778337478638
0.002356464130273895;0.0023613274097442627
0.00820769208119848;0.008392810821533203
0.00034680930044679673;0.0003452301025390625
0.0003904149780155403;0.0003910064697265625
0.009695858203299346;0.010107271373271942
0.003984141047865281;0.004054605960845947
0.006267941891040601;0.006286650896072388
0.0021540473411592936;0.0021626651287078857
0.00570832501326043;0.0057686567306518555
0.003505891581046089;0.0035133063793182373
0.0067723154355299;0.006810277700424194
0.005172857138561379;0.005218774080276489
0.003027227137023885;0.003067918121814728
0.0024923299913572855;0.002491980791091919
0.0009513100621120486;0.0009576082229614258
0.003593448079472997;0.003594338893890381
0.015796011836395455;0.01592370867729187
0.0012564885159663459;0.0012569427490234375
0.005234320774632877;0.005249917507171631
0.001757175089984517;0.0017734915018081665
0.004828139706116034;0.004861742258071899
0.0006249947983378642;0.0006307512521743774
0.006951647987101672;0.006983757019042969
0.0027656368090917937;0.002781093120574951
0.005143038463124998;0.005217403173446655
0.0033719286516710216;0.00339701771736145
0.001210005752978577;0.001220613718032837
0.004354968497273942;0.0043783485889434814
0.00028524615730925217;0.00028514862060546875
0.0016012883170256377;0.0015974044799804688
0.008802343465745032;0.008868753910064697
0.0014547977156638007;0.0014609098434448242
0.006249641918560021;0.006324119865894318
0.006358144399802156;0.006410956382751465
0.009700162120373324;0.009789913892745972
0.002667507958659093;0.002680659294128418
0.0013922714585906974;0.0013980865478515625
0.009333979943253124;0.009359359741210938
0.0147036775906177;0.014835774898529053
0.007640948086941627;0.007791966199874878
0.0005356319563763466;0.0005411207675933838
0.0010190884818961677;0.0010166168212890625
0.005828651756418835;0.0058942437171936035
0.0047806452119947464;0.004850417375564575
0.00857337277223762;0.008633583784103394
0.006952789881187943;0.007070064544677734
0.0008524730405343653;0.0008525848388671875
0.004985470269640075;0.005010634660720825
0.01643904056920918;0.016840100288391113
0.010690227827937361;0.010717451572418213
2.902575899928266e-05;2.9325485229492188e-05
0.005746068739683467;0.005799591541290283
1.3082321152917175e-05;1.341104507446289e-05
0.009019232800189125;0.009251736104488373
0.0017135454237823546;0.0017375349998474121
0.0018318469953152237;0.001843094825744629
0.0006377035925669936;0.0006361007690429688
0.001764616400140512;0.001766204833984375
0.009480724431974674;0.010034650564193726
0.011002301219341586;0.011014968156814575
0.0026639420753965916;0.0026766061782836914
0.0022469543946146684;0.0022449791431427
0.010006275662451325;0.010187089443206787
0.0035698008378151802;0.0036433041095733643
0.00015644506694116085;0.00015735626220703125
0.0033949777263654977;0.003477245569229126
0.003474352709427531;0.0034879744052886963
0.007191764964800021;0.007192641496658325
0.0017182689237161433;0.0017281770706176758
0.00557611462719462;0.0056002140045166016
0.0033074336829093274;0.003304511308670044
0.004727004168304305;0.004760831594467163
0.002247940977712175;0.0022715330123901367
0.006282474583896961;0.006365954875946045
0.007787318874113069;0.007845811545848846
0.005230331742155595;0.00524139404296875
0.0019149792680366786;0.0019102096557617188
0.0037735715407277355;0.0038013756275177
0.002417251486626123;0.0024175643920898438
0.00011939241517296628;0.00012236833572387695
0.002596396288144027;0.0025968849658966064
0.0013393422575164815;0.0013370513916015625
0.012985794502006945;0.013081580400466919
0.007005042770191167;0.0071697235107421875
0.002647398456282789;0.002674281597137451
0.0028442198938068534;0.0028457939624786377
0.001787656819098387;0.0017881393432617188
0.011282541240618437;0.011329352855682373
0.00621699138031695;0.00625041127204895
0.008562115019224556;0.008629530668258667
0.012640702090734146;0.012814640998840332
0.0026777745157465097;0.0026712119579315186
0.0029251964382614355;0.0029306411743164062
0.0013441889955426905;0.0013446807861328125
0.004492176076583874;0.00458410382270813
0.005249185862189759;0.005289614200592041
0.003627458038981818;0.003647446632385254
0.004927812282520649;0.0049610435962677
0.0096388834053247;0.009714432060718536
0.017479697093962004;0.01757889986038208
0.0006822785210950039;0.000682830810546875
0.0015982863304881503;0.001598358154296875
0.0007295846212168226;0.0007305145263671875
0.0014835812842794861;0.0014867782592773438
0.0007094273292233334;0.00070953369140625
0.007305066373142913;0.007375508546829224
0.003833473535819836;0.003872990608215332
0.0008756807041311427;0.0008814334869384766
0.003865214965735926;0.0038931071758270264
0.003723532027639325;0.003743767738342285
0.013734734972379037;0.013834536075592041
0.0015550525866780485;0.001560807228088379
0.003563754427053575;0.003566265106201172
0.0030771195825092562;0.003112107515335083
0.00070227843577417;0.000708460807800293
0.006999831188474103;0.007061600685119629
0.0002469078717155202;0.00024700164794921875
0.002929774190505319;0.002933502197265625
0.008368301805142775;0.008563041687011719
0.003139001308545432;0.003273516893386841
0.00793062376984591;0.00794413685798645
0.0037780799826157667;0.003800898790359497
0.0009847027161258132;0.000988602638244629
0.003217747768353909;0.0032287240028381348
0.0008740314293680447;0.0008725598454475403
0.0061184964382867465;0.0061646997928619385
0.002120807926436148;0.002126723527908325
0.0015076703239404621;0.0015077590942382812
0.011989749627432796;0.012067854404449463
0.0025445750065758786;0.0025481581687927246
0.0075750443070193;0.007601439952850342
0.001797431330314054;0.0018014311790466309
0.0017609694678540264;0.0017719268798828125
0.000265006267139895;0.0002651214599609375
0.003572119018093227;0.0035996437072753906
0.007947628288823809;0.007997885346412659
0.008138372554146988;0.008220374584197998
0.004282043635238907;0.004292339086532593
0.0006258602974841219;0.0006198883056640625
0.0014128541094800711;0.0014209747314453125
0.002486483296436578;0.0024809837341308594
0.0045308819946376176;0.004531055688858032
0.0022592905957565966;0.002272658050060272
0.013423135093602883;0.013635842129588127
0.009481112391041081;0.009629160165786743
0.0020717155977752638;0.0020762383937835693
0.0008444491766137039;0.0008440017700195312
0.00592290150267476;0.005931854248046875
0.008785962676119502;0.008920043706893921
0.009219699568416175;0.009329583495855331
0.000868789725570892;0.0008687973022460938
0.0009820975238767121;0.000980675220489502
0.0007551554979189899;0.0007543563842773438
0.0012461189424094858;0.0012503266334533691
0.0028113191672487353;0.002831488847732544
0.009016900149294479;0.009166590869426727
0.000878939321534465;0.0008801817893981934
0.007415537132282309;0.007440239191055298
0.014769699942492925;0.0149955153465271
0.002233279297325489;0.002237975597381592
0.0026935117651698567;0.0027548372745513916
0.008480847422063998;0.008544981479644775
0.005086332597193993;0.0051259249448776245
0.001118620302994853;0.00112113356590271
0.0017413366371221094;0.0017499923706054688
0.007533577393726059;0.007568776607513428
0.009750967640473514;0.00981074571609497
0.0059675273962667775;0.0061483681201934814
0.0038950535370320827;0.0039053261280059814
0.003040765355952407;0.0030432045459747314
0.009180785069419847;0.009232312440872192
0.005519105249393247;0.005522668361663818
0.004417639305960196;0.004448562860488892
1.753511124961651e-05;1.7970800399780273e-05
0.0028799122334516197;0.002892732620239258
0.010564734643741358;0.010929346084594727
0.006527117564525242;0.006585597991943359
0.015922386859329184;0.017335176467895508
0.0007658129497937865;0.0007658004760742188
0.005842559589065074;0.005853384733200073
0.009396255414788552;0.00958666205406189
0.00014962891917377186;0.00014972686767578125
0.0021033247152321055;0.002103835344314575
0.003217665999517523;0.0032272040843963623
0.004523965361051788;0.0045432448387146
0.0025257329782390468;0.002545684576034546
0.0020753304756450344;0.002076178789138794
0.0012982603456535443;0.0012969523668289185
0.00302173572617775;0.0030165016651153564
0.009849966276767189;0.009945929050445557
0.0010688308521085437;0.0010690689086914062
0.007185533466401633;0.007223606109619141
6.750669545996647e-05;6.771087646484375e-05
0.0002932425408037174;0.0002987980842590332
0.013562258462759413;0.013700425624847412
0.0055405110304960585;0.005544692277908325
0.003913410498318803;0.0039348602294921875
0.0031340791454785976;0.0031734704971313477
8.934478309853172e-05;9.41157341003418e-05
0.009077967709335494;0.009454190731048584
0.00028818079965950205;0.0002925992012023926
0.010554143521413617;0.01062396913766861
0.002350505292659811;0.0023568272590637207
0.0012257229780260682;0.0012216567993164062
0.004767580192545107;0.004815131425857544
0.004019179638300924;0.00415995717048645
0.0046425955581368625;0.0046825408935546875
0.004086649073996428;0.004190381616353989
0.011179274506255443;0.011268913745880127
0.002692675419007048;0.0026902854442596436
0.005940424878586196;0.006059020757675171
0.006044816496329846;0.006105728447437286
0.0020712203845643846;0.002072244882583618
0.0014020655149433823;0.00140380859375
0.003021515923244914;0.003104865550994873
0.009939428774385618;0.010057926177978516
0.007071131776875481;0.007121756672859192
0.0016011033671644544;0.0016012191772460938
0.004755667837821105;0.004799902439117432
0.00042844340428474433;0.0004291534423828125
0.0074903672750687295;0.007545381784439087
0.007175780024368932;0.007285118103027344
0.0019646931715478363;0.001993563026189804
0.001518636846169503;0.0015338659286499023
0.009388560722942274;0.009548142552375793
0.000895376940629028;0.0008970201015472412
0.0018746788095611857;0.0018828213214874268
0.005857707092498258;0.005877554416656494
0.0013895339064492669;0.001405179500579834
0.007656166125677541;0.007908016443252563
0.0020164954813319583;0.0020311474800109863
5.028386508451079e-05;5.27501106262207e-05
0.0007565941657318889;0.0007572174072265625
0.0018954123760490892;0.0018987655639648438
0.0213874033853538;0.02278304100036621
0.0019498677315324196;0.0019520670175552368
0.005908229633699535;0.005937516689300537
0.0035271324862888548;0.003573179244995117
0.0014195789702081821;0.001417696475982666
0.0004299253514515617;0.00043010711669921875
0.0019387498291562276;0.001954682171344757
0.014878762864444672;0.015259891748428345
0.005253176117495313;0.005292922258377075
0.0020024974104686163;0.0020026862621307373
0.004756000041994995;0.0047568678855896
0.0031619171996448772;0.0031718313694000244
0.0009339345690356905;0.0009345710277557373
0.009921062183629387;0.010037659667432308
0.006531821201307988;0.006598018109798431
0.005286683126644572;0.005300551652908325
0.006322890359245559;0.006319999694824219
0.00908448723334378;0.009123086929321289
0.009982364790404527;0.0102308988571167
0.004108563634539765;0.004138126969337463
0.012306130142869085;0.012457996606826782
0.0005024895284357974;0.0005080103874206543
0.0009365407631115536;0.0009373724460601807
0.001935272670303492;0.0019430741667747498
0.004585608066094417;0.00461268424987793
0.008376352699109137;0.00848080962896347
0.008687256120571144;0.00870707631111145
0.006479455274001606;0.006568729877471924
0.006900108974603009;0.006922692060470581
0.002076190244555723;0.002077043056488037
0.00593608431067346;0.005955725908279419
0.01349823410866647;0.013516455888748169
0.0007793998357640114;0.0007873177528381348
0.014925803906888064;0.015268534421920776
0.005729477050107274;0.0057836174964904785
0.006250114534668541;0.00628603994846344
0.010564586672667655;0.010742247104644775
0.0052513972479023225;0.005288988351821899
0.00255107753166848;0.002574026584625244
0.007562938123764038;0.0077156126499176025
0.014333235527915685;0.014499306678771973
0.006001467773865128;0.006071269512176514
0.004602937292634855;0.00465017557144165
0.0016363947603491222;0.0016336441040039062
0.0020391983662250263;0.0020429790019989014
0.0018622399355965249;0.0018682479858398438
0.0002118019759490227;0.00021266937255859375
0.002986198137791084;0.0029868781566619873
0.016954950443949995;0.017117321491241455
0.004313256010621158;0.004358351230621338
0.0049613246938385305;0.005062281619757414
0.010370948776366249;0.010468244552612305
0.0015204011204671755;0.0015211105346679688
0.0008181451439178835;0.0008230209350585938
0.020345982553695335;0.020706474781036377
0.0016641089931965247;0.001685306429862976
0.0014734375747037516;0.00147247314453125
0.002985607364739993;0.003010094165802002
0.005189305474408427;0.0052762627601623535
0.0019015614637512806;0.0019177794456481934
0.000859447874556272;0.000858306884765625
0.007262323813244049;0.007269859313964844
0.007998993279161577;0.00810176134109497
0.008206289215442931;0.008233040571212769
0.005531936209702091;0.005573779344558716
0.0012869425487042202;0.0012922286987304688
0.0012402653743193714;0.0012340545654296875
0.0035425222964156084;0.003624439239501953
0.0005931112417120888;0.0005894303321838379
0.002162725633358943;0.0021658241748809814
0.0004453716594979762;0.000446319580078125
0.00252507942714586;0.0025402605533599854
0.0008905904869143199;0.0008907318115234375
0.005057535255917931;0.005081593990325928
0.009544771755147043;0.009787872433662415
0.0003595728279325774;0.0003642439842224121
0.007022959354710667;0.007070273160934448
0.002979288103268938;0.002982616424560547
0.004053427983328081;0.004069477319717407
0.007307313744077507;0.007321834564208984
0.008420271053931344;0.008521735668182373
1.0444365522583693e-05;1.245737075805664e-05
0.007376115549196809;0.007480740547180176
0.0039575537779089195;0.003971576690673828
0.0053392787849194994;0.005369827151298523
0.009492526271486347;0.009524315595626831
0.0019276784449795547;0.0019426345825195312
0.005237660960231558;0.00523945689201355
0.009200484743577072;0.009268850088119507
0.00029367237923122154;0.000293731689453125
0.016690572357486742;0.01740780472755432
0.00592953616753414;0.005956321954727173
0.0070584582533530955;0.007103621959686279
0.0031655507753300394;0.0031843483448028564
0.005464801646129005;0.005535215139389038
0.004082814857525169;0.004096806049346924
0.0020909583607226397;0.0020894408226013184
0.0017583011003969224;0.0017643868923187256
0.003708682883633632;0.0037097930908203125
0.01225070000427464;0.01279747486114502
1.8943483863419538e-05;1.9073486328125e-05
0.005053149413750209;0.0050535500049591064
0.003748928184856217;0.0037597715854644775
0.0014270496841880477;0.0014324188232421875
0.004328019988831844;0.004379093647003174
0.00567577268643186;0.00571848452091217
0.008993878016182247;0.00911092758178711
0.0008072623980501734;0.0008077621459960938
0.006385205489144816;0.006489604711532593
0.0007172145462102967;0.0007179081439971924
0.000232473530026899;0.000232696533203125
0.00541376088462687;0.005472242832183838
0.006355047083580294;0.006359964609146118
0.00615532875108967;0.006283923983573914
0.002928219080972778;0.0029342174530029297
0.014821512435226359;0.014978170394897461
0.005905056114563025;0.005995571613311768
0.0013223128128226882;0.0013278424739837646
0.008075896812717245;0.008173972368240356
0.004043192492932258;0.004072099924087524
0.005616398598923134;0.005673438310623169
0.006262383017083236;0.0062704384326934814
0.0002542883338572768;0.00025463104248046875
0.0025318163834153985;0.002538710832595825
0.0053015570385897635;0.005303412675857544
0.0009353400952874283;0.0009355545043945312
0.00017218420259695763;0.00017261505126953125
0.008640389911661054;0.008712738752365112
0.0044919080422605815;0.004530608654022217
0.011777803176512199;0.011943846940994263
0.009464914092305472;0.009794086217880249
6.877521293454205e-05;7.18235969543457e-05
0.0005398198207299957;0.0005407333374023438
0.0030244366098068024;0.0030393898487091064
0.0036531708421280585;0.003683924674987793
0.005863497928078858;0.005944870412349701
0.007742391645405605;0.00776246190071106
0.0090478710585115;0.009109795093536377
0.0032952638684816482;0.0033263564109802246
0.001750215972098712;0.0017680227756500244
0.0031934006601046167;0.003201425075531006
0.007909138449787278;0.007916480302810669
0.01212088049913291;0.012180469930171967
0.0008584358848168203;0.0008563995361328125
0.005622378559975801;0.005707442760467529
0.0015095609546095536;0.0015115737915039062
0.0006215841864596589;0.0006189346313476562
0.0013638150506609726;0.001364290714263916
0.0024025675134372038;0.00240325927734375
0.002320374173616298;0.0023270845413208008
0.004982734601104285;0.005012005567550659
0.0009706982393712814;0.0009663701057434082
0.006672107660640241;0.0066883862018585205
0.0002325828817483144;0.0002307891845703125
0.006877338383045863;0.006918996572494507
0.005473088597102916;0.005586445331573486
0.0016413625179135798;0.0016526579856872559
0.0001959333301885646;0.0001964569091796875
0.004536790118516344;0.004585742950439453
0.0028875997926851743;0.0028944313526153564
0.003382418080565214;0.0034862756729125977
0.008261894253019946;0.008330345153808594
0.01142890656897095;0.011582045815885067
0.004349984286677374;0.004373461008071899
0.005597897977821385;0.005665287375450134
0.006275245771886269;0.006300687789916992
0.0007255312946315265;0.0007238388061523438
0.00055496688560995;0.0005607903003692627
0.002136077341279738;0.002199113368988037
0.0030204541824166084;0.003044605255126953
0.0028049462722350652;0.002805739641189575
0.007242986923070329;0.007317662239074707
0.007874339688593024;0.007969886064529419
0.006576427880165535;0.006577521562576294
0.013210806689449718;0.013247460126876831
0.011308100839060722;0.011355668306350708
0.005420445006355035;0.005452781915664673
0.005061526483947802;0.00511028990149498
0.007276688856405726;0.007604032754898071
0.0010146956495619172;0.0010088980197906494
0.0012646732827444774;0.0012690424919128418
0.0009707060969597544;0.0009745955467224121
0.0008251537073236854;0.0008260011672973633
0.006033975575495352;0.006117820739746094
0.00016211748587902918;0.0001621246337890625
0.003017796383243778;0.0031276047229766846
0.0040406227475619895;0.004064083099365234
0.0021776259853625636;0.0021981820464134216
0.003517280171077884;0.003530532121658325
0.005257310700224455;0.00525858998298645
0.0002729388341637599;0.00027370452880859375
0.010379807355651633;0.010432958602905273
0.0009456257032341008;0.0009450912475585938
1.3521140348021014e-05;1.4439225196838379e-05
0.002270678484288444;0.002270728349685669
0.002847310791770062;0.0028672218322753906
0.0006610330746873341;0.0006608963012695312
0.0034573222908840153;0.0034824907779693604
0.004537261003543069;0.0045614540576934814
0.0009981424599307398;0.0009958446025848389
0.007256107899366609;0.007327556610107422
0.004497584186535867;0.0045247673988342285
0.0028101977961485637;0.0028378665447235107
0.005000131826723239;0.005002051591873169
0.0010374066698230612;0.0010308623313903809
0.004331957236206875;0.004362136125564575
0.003168137775389295;0.0031700432300567627
0.0025409041537118532;0.0025939345359802246
0.002329016856285167;0.002335578203201294
0.0005885953815469988;0.0005893111228942871
0.003335537086602745;0.003342658281326294
0.0002826528129995571;0.00028324127197265625
0.00829308590315247;0.008354604244232178
0.004964972255458466;0.004971534013748169
0.0018740674893339652;0.0018758773803710938
0.010252709315686883;0.010344743728637695
0.0009329624921234369;0.0009326934814453125
0.005164949003615964;0.005172669887542725
0.0060206528146081175;0.0060377418994903564
0.009098542012950645;0.009431123733520508
0.000728215158598533;0.0007317066192626953
0.0014989663105437966;0.0015091896057128906
0.0032188036792283373;0.0032498836517333984
0.0130793606628412;0.01330593228340149
0.00873474049045469;0.008781656622886658
0.004710564883852829;0.004756659269332886
0.00817533666945417;0.008194953203201294
0.0031201448821916757;0.003139704465866089
0.010790501605846353;0.010851889848709106
0.013251656448390745;0.013421133160591125
0.0004060162771791504;0.0004062652587890625
0.0015469179098662063;0.0015501081943511963
0.009980751671909411;0.01004171371459961
0.012228212971865823;0.012313872575759888
0.00702810680168642;0.007106408476829529
0.00878973889685663;0.008848041296005249
0.0010774936888389129;0.0010814964771270752
0.007436919827682832;0.007465481758117676
0.005263689096390214;0.005284339189529419
0.004980603637533624;0.005039095878601074
0.00038628066342467026;0.00038798898458480835
0.0062410917054591545;0.006343752145767212
0.002989587425145405;0.003000199794769287
0.0030850413000189435;0.003108888864517212
0.0049612463486949;0.004978209733963013
0.0006027784595544752;0.0006017684936523438
0.003962108476029113;0.003973037004470825
0.002831553120134792;0.0028343498706817627
0.011303125470535878;0.011535495519638062
0.009815539384231667;0.009909451007843018
0.004176974937567704;0.004195570945739746
0.009034531265092448;0.009170353412628174
0.002598999417639418;0.002622101455926895
0.00616169413011168;0.0061865150928497314
0.0006404494810077943;0.000640869140625
0.0026830093837545777;0.0027064085006713867
0.0012382758304256992;0.0012359619140625
0.0006048150864556128;0.00060272216796875
0.0007518598061924904;0.0007563531398773193
0.0015151973164246803;0.001529097557067871
0.002967844218880858;0.002968311309814453
0.0018806383070720098;0.00188446044921875
0.004063675046060071;0.004136413335800171
0.0022475760375774358;0.002247840166091919
0.0020965824065091922;0.0021146535873413086
0.0010977774156395058;0.0010985732078552246
0.00782614793504903;0.007828682661056519
0.002831983975823157;0.002866297960281372
0.004854920970558668;0.004949837923049927
0.005737882699125108;0.0057523250579833984
0.006587150851357701;0.00663447380065918
0.005259575258265105;0.005288384854793549
0.002492627415380193;0.002492934465408325
0.00035030714302840347;0.00034803152084350586
0.006093442328483689;0.006159603595733643
0.0020275550721153943;0.0020338594913482666
0.001194490182884094;0.001213371753692627
0.009908072072761275;0.010032325983047485
0.0029081145808056595;0.0029369592666625977
0.004937244877381747;0.0049467384815216064
0.00581615454999205;0.005868218839168549
0.002742868329593962;0.0027546286582946777
0.000870325336432597;0.0008753538131713867
0.009265331058178934;0.009367942810058594
0.008295578785489512;0.0083484947681427
0.006002396147100836;0.006023436784744263
0.013384645980888225;0.013618826866149902
0.00493441963507984;0.005109190940856934
0.006121010633055178;0.006189823150634766
0.002557911953166308;0.002575397491455078
0.0004434560124983724;0.00044345855712890625
0.0005630140437873796;0.0005626678466796875
0.0006794426456049848;0.0006832778453826904
0.0012152496150305966;0.0012159347534179688
0.0019574249966666356;0.001958787441253662
0.0023337977708541052;0.0023308098316192627
0.0009955213640175267;0.0009908676147460938
0.0014418906707806868;0.001445770263671875
0.0021762139526399415;0.00217631459236145
0.0009788586707094014;0.0009811222553253174
0.0021636651259229534;0.00216105580329895
0.014532871973286543;0.014807522296905518
0.003078023402150916;0.003118455410003662
0.0015117843273218684;0.0015096664428710938
0.004634903378767828;0.004653960466384888
0.010930827362846765;0.011325806379318237
0.007358545452537194;0.007422417402267456
0.004515101355344053;0.004568964242935181
0.002669165197817163;0.002691328525543213
0.006169228972338403;0.0061873942613601685
0.0009493795745544183;0.0009574294090270996
0.00041979633184673884;0.0004241466522216797
0.003519742980547245;0.0035238564014434814
0.00015727042890091496;0.00015735626220703125
0.008061342133759662;0.008092910051345825
0.00225326404567375;0.0022568106651306152
0.0033224406962590186;0.0033553242683410645
0.007934205344641627;0.007979139685630798
0.0035428370546310315;0.0035639405250549316
0.0008855548603942515;0.00087738037109375
0.0027602529659785636;0.0027851127088069916
0.010036973779771485;0.01008903980255127
0.003743390299957732;0.003806278109550476
0.005932781161272566;0.006161749362945557
0.005616414272032522;0.005662143230438232
0.001048393614746392;0.0010552704334259033
0.0003898288846337557;0.00039005279541015625
0.007703287944493627;0.00782143697142601
0.0030185573395205326;0.0030800700187683105
0.004269509514231492;0.004317820072174072
0.002162016204735651;0.002172499895095825
0.012725094850168277;0.012761056423187256
0.0016731392617460492;0.0016736984252929688
0.002039365581446165;0.0020608901977539062
0.005473519147673993;0.005488455295562744
0.007970557957756986;0.008122622966766357
0.0003898351707569176;0.0003883242607116699
0.0136694715060154;0.013848841190338135
0.006860541325336784;0.006933242082595825
0.01050073935942265;0.010601729154586792
0.0012258661540353666;0.00122833251953125
0.00021124863554888092;0.0002117156982421875
0.016054482762010772;0.016305238008499146
0.0007967544876810228;0.0007953643798828125
0.00013076351643460124;0.0001316070556640625
0.0024429687941324935;0.0024433434009552
0.005227017834533257;0.005237996578216553
0.002102322718109488;0.0021152496337890625
0.011436717436535189;0.012003898620605469
0.0003072203728974436;0.00030803680419921875
0.0009462505973492857;0.000946044921875
0.005012324355567852;0.0050376057624816895
0.0014268782358483763;0.0014364123344421387
0.0018928872192343267;0.0019072294235229492
0.0076613776830860795;0.007688641548156738
0.0037979490611576125;0.0038208067417144775
0.0004849769018238445;0.0004825592041015625
0.00956271825324174;0.009771287441253662
0.000568777139312535;0.0005673915147781372
0.0020645448407417503;0.0020856820046901703
0.009577967436242398;0.009712517261505127
0.009152957439703645;0.0091724693775177
0.00938135913215378;0.00971907377243042
0.0006032221109637059;0.0006036758422851562
0.0017473665944903662;0.001751035451889038
0.010111208579107375;0.010123282670974731
0.002058485298207349;0.0020737946033477783
0.0025837034265928332;0.0025863349437713623
0.005871378785585303;0.005904112011194229
0.004314147756357095;0.004452943801879883
0.0010250089875833363;0.0010204315185546875
0.002040342841186129;0.002057194709777832
0.002193249287190035;0.0022060275077819824
0.0015647672597093633;0.0015687346458435059
0.002919174751582524;0.002948254346847534
0.004503650418925858;0.004545096307992935
0.0057948956546682055;0.00580596923828125
0.00031396844288187123;0.0003139972686767578
0.0010615698528169601;0.0010712146759033203
0.006588918831781233;0.0066246092319488525
0.008750236943400052;0.00875285267829895
0.002540613449956368;0.0025754570960998535
0.012180185701263686;0.012469686567783356
0.0014975881704457857;0.001498192548751831
0.006425208423124387;0.006485581398010254
0.001660409751100772;0.0016761720180511475
0.00210110010555054;0.0021018385887145996
0.009423330216799284;0.009428054094314575
0.006344296461518411;0.006374850869178772
0.008239177192110307;0.008278191089630127
0.03279203580238239;0.03383335471153259
0.006131858626598154;0.006333649158477783
0.0002276652040579316;0.00022792816162109375
0.002622588263609233;0.002633124589920044
0.0035153028765979363;0.0035228431224823
0.001562336196837769;0.0015592575073242188
0.00423869410607883;0.0043177008628845215
0.01536447306495327;0.015791237354278564
0.005089009586494362;0.005112677812576294
0.007821098686189899;0.0078277587890625
0.0009893880288507242;0.0009899139404296875
0.0034875599120164653;0.0035134851932525635
0.0024917249346400727;0.002517160028219223
0.00034184023110916023;0.00034236907958984375
0.000769709788587938;0.0007677078247070312
0.000880231489065763;0.0008903741836547852
0.0019362115950621055;0.0019472837448120117
0.0018737568011185943;0.0018776357173919678
0.0012116666262968047;0.0012162625789642334
0.002148281528469179;0.002153933048248291
0.001184519999882345;0.0011854171752929688
0.009432568504881122;0.009671688079833984
0.0015837039994889073;0.0015974044799804688
0.013392605132891528;0.013616174459457397
0.0011510485817214267;0.00115203857421875
0.004920882125233403;0.004971727728843689
0.0035291114814180752;0.003550499677658081
0.0013118857980473058;0.0013257861137390137
0.007489758220258254;0.007583592087030411
0.001556378430120572;0.0015605241060256958
0.011927155782262056;0.012023568153381348
0.0012880585306986026;0.0012935101985931396
0.003505829710098531;0.003522902727127075
0.010480691108465476;0.010538637638092041
0.003678667948506123;0.003703400492668152
0.010892209157155176;0.010969191789627075
0.0065903357760893596;0.006764143705368042
0.0017121294337705134;0.0017155110836029053
0.005003433609041117;0.00510367751121521
0.007528542572080536;0.0075292885303497314
0.006466454756991689;0.006540834903717041
0.002291334189903318;0.002393752336502075
0.001488959857867367;0.001491546630859375
0.0005238537477465447;0.0005197525024414062
0.0006532158215675574;0.0006517171859741211
0.001839956604903226;0.0018405914306640625
0.005202306379850022;0.005234897136688232
0.008735613197993335;0.008887555450201035
1.9275506639825695e-06;2.7418136596679688e-06
0.004978889182634371;0.005016587674617767
0.00847122169078296;0.008490562438964844
0.013005511823909308;0.013218820095062256
0.0024946701787318406;0.0025087296962738037
0.000538864499029839;0.00054129958152771
0.00915103041073653;0.009168565273284912
0.00021412891525344268;0.00021457672119140625
0.0030069597331173255;0.0030077695846557617
0.0017892137331866802;0.0018006861209869385
0.006403101980803593;0.00646364688873291
0.0030981307425061518;0.00310710072517395
0.0019249161527580439;0.0019481182098388672
0.0028408750709157746;0.0028565526008605957
0.008352934376932377;0.008423477411270142
0.0027141115469045004;0.002730228006839752
0.0009037156207394615;0.0009078085422515869
0.0003341865856049731;0.00033473968505859375
0.0015534768657507686;0.0015541315078735352
0.005725006509289413;0.0057440102100372314
0.003810077551435095;0.003844223916530609
0.018763927413048102;0.01890474557876587
0.004907009917723955;0.004941016435623169
0.0005489938693983129;0.0005539953708648682
0.0006245075373469059;0.000621795654296875
0.003439566414819478;0.0034807324409484863
0.0007147710047304427;0.0007132664322853088
0.014936182706599072;0.015049010515213013
0.00287741575469156;0.0028839409351348877
0.006418875354313263;0.0065946877002716064
0.0044017499017002595;0.0044078528881073
0.005262017119496325;0.005357027053833008
0.006778178647541941;0.0068189483135938644
0.011559888204571078;0.011910796165466309
0.00659876790213841;0.006747066974639893
0.011244430229056631;0.011316567659378052
0.00523133103387335;0.0052308738231658936
0.0055996929903395914;0.005651161074638367
0.004471172396425926;0.004515588283538818
0.009388603084701578;0.009427100419998169
8.423443387425635e-05;8.767843246459961e-05
0.010414855256817679;0.010485384613275528
0.010121724212164085;0.010237768292427063
0.0053685950241556665;0.005371123552322388
0.0033259338172807857;0.0033604204654693604
0.0014540420934203188;0.001453399658203125
0.005406413551178338;0.005422577261924744
0.0017718355735420453;0.001766204833984375
0.0007051657734741447;0.000705718994140625
0.009481416083006212;0.009538650512695312
0.004805513202001799;0.004862580448389053
0.0019483186663301834;0.0019488334655761719
0.0022980556598710625;0.00229838490486145
0.0006336697608817631;0.0006275177001953125
0.004605337891753039;0.0047009289264678955
0.0047938647665931875;0.0048694908618927
0.0030205579014572718;0.0030174553394317627
0.006061787873579786;0.006139665842056274
0.0007805122108114278;0.0007810592651367188
0.007308661489605738;0.007426612079143524
0.00020579809633180498;0.00020968914031982422
0.006567817573724804;0.0066213905811309814
0.004778336008349642;0.004817992448806763
0.0027968950249721695;0.0028038322925567627
0.002533371749267003;0.002556920051574707
0.004066942358896436;0.004103958606719971
0.0028350585930875354;0.002961665391921997
0.005940327881020311;0.006016761064529419
2.0787297846100627e-05;2.09808349609375e-05
0.012125709475051177;0.012351393699645996
0.005781141476109464;0.005813717842102051
0.010487825883403534;0.010554343461990356
0.004991215515715095;0.005037397146224976
0.0057856913929665455;0.005819201469421387
0.008170375916141398;0.008219107985496521
0.012848804003359277;0.013168275356292725
0.005144446390171631;0.005177557468414307
0.0004792167342992201;0.00047969818115234375
0.0031050268714124052;0.0031051933765411377
0.0045551449758808316;0.004568129777908325
0.007165617621548183;0.007211923599243164
0.00025519853858489006;0.0002601146697998047
0.003536133302423722;0.0035400688648223877
0.005818162392954113;0.005847364664077759
0.0023945202016022646;0.0023956596851348877
0.007573659651347074;0.007768541574478149
0.00260652030728723;0.0026073157787323
0.0017360312671813162;0.0017416775226593018
0.0005734222800314907;0.000569075345993042
0.004122632360475589;0.0041456520557403564
0.007073661510999447;0.0071554481983184814
0.011899611660905614;0.012073934078216553
0.0019996755950053777;0.00201261043548584
0.0035746676239262675;0.00357624888420105
0.013694559203063745;0.014180153608322144
0.0075398418659735;0.007543593645095825
0.003470860915376532;0.0034874379634857178
0.005387883659977778;0.0054444074630737305
0.007177718122060516;0.007275402545928955
0.005428955241316571;0.005430161952972412
0.00863337502626177;0.008970975875854492
0.0008371285810933443;0.0008379518985748291
0.001830241592450983;0.0018445849418640137
0.00121368293343215;0.0012247264385223389
0.004527004755977786;0.004548877477645874
0.007146927886047582;0.007197439670562744
0.006021874232967948;0.0061331093311309814
0.0009928261918723197;0.0010007619857788086
0.0004706103867197791;0.0004711151123046875
0.004283938665781591;0.0042906105518341064
0.0027842151335234306;0.0027992427349090576
0.0018198053827070868;0.0018214881420135498
0.006576665769212423;0.006844878196716309
0.0008189609635161319;0.0008192062377929688
0.0057904463337630305;0.0058155059814453125
0.0017280496597323303;0.0017444491386413574
0.009057912162727407;0.009165406227111816
7.335357937937302e-05;7.343292236328125e-05
0.005897227444312527;0.005932837724685669
0.0017280664029044107;0.0017394423484802246
0.008304214097313462;0.0084199458360672
0.0018549338269670092;0.0018558502197265625
0.010986862305929268;0.011063605546951294
0.0017008987903751592;0.0016994476318359375
0.009532549259916345;0.009640812873840332
0.003797404066818996;0.0038213729858398438
3.872392511290061e-05;4.217028617858887e-05
0.0032787786293138233;0.003296881914138794
0.0050371332420423515;0.0050871968269348145
0.006265724172486228;0.006277620792388916
0.004808290989006873;0.004867076873779297
0.0027541152849713912;0.002766430377960205
0.006892440382170094;0.0068989098072052
0.00175258751150865;0.0017556548118591309
0.011318841428345636;0.011322051286697388
0.00741367200695688;0.00748598575592041
0.0023263256906839737;0.0023429691791534424
0.006952236321671994;0.007050871849060059
0.0029942059184853292;0.0030007362365722656
0.001102044932728629;0.001102447509765625
0.0009444364344596965;0.0009450912475585938
0.003339119975737151;0.003343522548675537
0.008484159480484225;0.008506178855895996
0.005241239644774178;0.005316048860549927
0.0115088866603575;0.011942028999328613
0.003919404322433461;0.0039931535720825195
0.00859261802396199;0.008760958909988403
0.002968607531853318;0.0029858052730560303
0.004035593263636334;0.004042565822601318
0.0013882996076762055;0.0014064908027648926
0.011012869171638427;0.011085540056228638
0.007064795056669499;0.007204890251159668
0.00457494134128105;0.004590034484863281
0.001313817198062981;0.0013189315795898438
0.0014615923781494387;0.0014619827270507812
0.006151491862970268;0.006187319755554199
0.006254531565510718;0.006261855363845825
0.008118396374854099;0.008296690881252289
0.004282292495408248;0.004297226667404175
9.011756897226296e-05;9.423494338989258e-05
0.0009063836799188896;0.0009109079837799072
0.005807110038960583;0.005852431058883667
0.009729675404810616;0.009730368852615356
0.0010108056954522078;0.0010099411010742188
0.0009336952201923612;0.0009484589099884033
0.0004825237357315008;0.00048866868019104
0.0057207278144767604;0.005799023434519768
0.001522749870481191;0.0015368759632110596
0.001800323981741778;0.001804739236831665
0.0013472473515969423;0.0013666749000549316
0.00012961865889421126;0.00012969970703125
0.0011636950207241053;0.0011726021766662598
0.00964982169051219;0.0096701979637146
0.0002785041933598819;0.00028184056282043457
0.0071221916384412234;0.007171571254730225
0.001556907923619264;0.0015630722045898438
0.003749255794525505;0.0037772059440612793
0.002566933396823181;0.002569824457168579
0.0009136980579053813;0.0009145140647888184
0.005363128978345166;0.005395233631134033
0.001331591108887627;0.0013359487056732178
0.0009202943184200145;0.0009202361106872559
0.0010348024408217327;0.0010363459587097168
0.0022970244764072612;0.0023157596588134766
0.00554815376775144;0.005556061863899231
0.004694625210438726;0.004752218723297119
0.0035951496233124196;0.003651261329650879
0.015812848985555746;0.01625192165374756
0.004050277503461702;0.0040509700775146484
0.009331668817011111;0.009936332702636719
0.00941449969755852;0.00948767364025116
0.0016549856049228376;0.00165557861328125
8.432347529821983e-05;8.487701416015625e-05
0.0021585688636994015;0.002257794141769409
0.005498959494831786;0.005561307072639465
0.00036171173390789536;0.0003655850887298584
0.0006426169800818098;0.0006427764892578125
0.003924348800427796;0.003984659910202026
0.006189090464902849;0.006248176097869873
0.0036926858704873036;0.0037443041801452637
0.008358087579849068;0.008451160043478012
0.0022877614875826116;0.002387434244155884
0.003755710806426702;0.003851979970932007
0.0066966269850453055;0.006722986698150635
0.00413825498152387;0.0041453540325164795
0.0029973942709088956;0.0030250251293182373
0.0021405924428203192;0.0021513700485229492
0.0005196804092915238;0.000519871711730957
0.003171963739630609;0.003178536891937256
0.004142040350018884;0.004142791032791138
0.0005594943177828417;0.000560760498046875
0.004160272937566011;0.00416719913482666
0.001423145415899409;0.0014289617538452148
0.0022656321629561213;0.002270519733428955
0.009465860726112302;0.00954526662826538
0.0031582410891996295;0.0031825900077819824
0.00010110253958778631;0.00010204315185546875
0.0027568151354126318;0.0027685463428497314
0.007476083947967738;0.007513463497161865
0.003917309198411116;0.003927260637283325
0.003853603058937031;0.003884732723236084
0.0007936828876122542;0.0007934272289276123
0.012842386697869454;0.012945890426635742
0.002347428764989357;0.002353355288505554
0.010748261760449745;0.010865330696105957
0.0035131265324985124;0.003523796796798706
0.00020144641965771096;0.00020551681518554688
0.0006420254521917617;0.0006445050239562988
0.00941230716901897;0.009497493505477905
0.00386541541882373;0.003905653953552246
0.007858477900842403;0.007868096232414246
0.0019745998019318617;0.0019750595092773438
0.002774624473261816;0.0027900338172912598
0.018292890987695126;0.018725425004959106
0.0013223088033312335;0.001331329345703125
0.006127602691693716;0.00617314875125885
0.006467301220434279;0.00647735595703125
0.003982340529102931;0.004050582647323608
0.00688045825979364;0.006924867630004883
0.00011683167550077385;0.00011730194091796875
0.0017677386857152429;0.001774221658706665
0.00020946422605055623;0.00021591782569885254
0.0011802654073838975;0.0011824965476989746
0.0026459993353828816;0.0026711225509643555
0.006840790945779565;0.006849318742752075
0.003162408272696827;0.003175199031829834
0.001493101336057744;0.0014972090721130371
0.00285362232384993;0.0028524696826934814
0.0003185625653638733;0.00031948089599609375
0.007344281297508808;0.0073614418506622314
6.395657838929892e-05;6.443262100219727e-05
0.0023205711655396367;0.0023241043090820312
0.005632285359148512;0.0056867897510528564
0.007097041264940214;0.0072044506669044495
0.0036165432395193985;0.003624945878982544
0.004429679738592534;0.0044571757316589355
0.0011209479106588202;0.00112152099609375
0.00707085576781026;0.0070914626121521
0.0008544368990683138;0.0008497238159179688
0.007059079726349305;0.007125526666641235
0.001936354264757957;0.0019538402557373047
0.01335561839676798;0.013737916946411133
0.005917447127962966;0.00594639778137207
0.0006892641281005585;0.0006895065307617188
0.00991480660593833;0.01003250852227211
0.0010756963785149192;0.001075446605682373
0.011125230293514084;0.011390089988708496
0.001355056191478632;0.0013494491577148438
0.0016458714516847175;0.0016489028930664062
0.0045856530328605314;0.004586249589920044
0.0019855516233629193;0.0019936561584472656
0.005441323973863481;0.005442559719085693
0.004115080334828009;0.004119753837585449
0.0039820020073033004;0.004009813070297241
0.007054966326801447;0.007135417312383652
0.0009272243926533839;0.0009288787841796875
0.006591939686164946;0.006654910743236542
0.004702710290367967;0.004747509956359863
0.003784772880459338;0.0038295984268188477
0.0004770295669531257;0.00048094987869262695
0.008775140898823452;0.008844435214996338
0.011180832726393723;0.011282265186309814
0.008929455940401128;0.008990764617919922
0.002003001711649036;0.002003699541091919
0.0011793320163021495;0.0011777877807617188
0.014273052834247669;0.014472007751464844
0.006649914785418535;0.006712734699249268
0.004237372905397903;0.00425150990486145
0.006412360112138926;0.006446868181228638
0.0036063065894157984;0.0036832690238952637
0.0007185936727693645;0.0007229447364807129
0.0025714183140992794;0.0025847256183624268
0.00511306471485444;0.005116373300552368
0.002472337228173768;0.0024948418140411377
0.0017971760552928547;0.0018120110034942627
0.0006115147948716091;0.0006122589111328125
0.006116355155530661;0.006184861063957214
0.023805990987942276;0.024102121591567993
0.0017349080280316602;0.0017577409744262695
0.0058449614486023906;0.005847930908203125
0.007285368255441867;0.007296919822692871
0.004844179447143205;0.004858940839767456
0.02099341129015949;0.021107077598571777
0.0024539265666399124;0.002501159906387329
0.0009591221197852599;0.0009630024433135986
0.0070598927233058075;0.007199808955192566
0.009323343661156225;0.0093766450881958
0.0008111246048339622;0.0008115768432617188
0.0027963264862450026;0.0028313081711530685
0.005074567136362055;0.005105793476104736
0.007352423743800304;0.007414087653160095
0.002002576889704844;0.0020027458667755127
0.0005544724645297058;0.000553131103515625
0.007962574494859423;0.008013755083084106
0.0004249853716773413;0.0004253387451171875
0.0061743988765611164;0.006210535764694214
0.0024447328129474366;0.0024547576904296875
0.002925892963838017;0.002933502197265625
0.0027389696240936404;0.0027398765087127686
0.0025863307709479617;0.0025863051414489746
0.0052108728371198;0.005354642868041992
0.0029632433187755185;0.003003358840942383
0.005421604802166677;0.00544169545173645
0.0042657618655400536;0.004279673099517822
0.005511568377919244;0.005549639463424683
0.00014897336420050333;0.000148773193359375
0.010846245338559327;0.011035233736038208
0.0077576354570952155;0.007832646369934082
0.005132337242382515;0.005161464214324951
0.001663589138270051;0.0016665458679199219
0.004960432651129809;0.004966765642166138
0.0002378786894602527;0.0002384185791015625
0.0023135672912918703;0.0023175477981567383
0.002875893647629101;0.002892225980758667
0.005889178468841364;0.005943745374679565
0.012532635340236228;0.012630492448806763
0.007965643891051394;0.008114397525787354
0.009751553695785151;0.010069817304611206
0.007952381122067144;0.008062109351158142
0.002378150215678872;0.0023956000804901123
0.0020951220451127387;0.002096116542816162
0.0042176994234403254;0.00423043966293335
0.0035768897661723714;0.003596276044845581
0.005137860180581969;0.00520285964012146
0.006472685564488914;0.0065285563468933105
0.005811758692646311;0.00581967830657959
0.002766565047802865;0.0027716457843780518
0.004010631619687714;0.004010915756225586
0.0021001789292005445;0.002100914716720581
0.009015543754801047;0.009165152907371521
0.0018494590844073784;0.0018548965454101562
0.009404231307447764;0.009461641311645508
0.013277846159429172;0.013633698225021362
0.0009995365244842183;0.0010051727294921875
0.001712748135248635;0.0017150640487670898
0.003020570433582077;0.0030507445335388184
0.011142451531553237;0.011297881603240967
0.002472554308368619;0.0025755763053894043
0.010553053645098107;0.010678976774215698
0.00028284949742530375;0.00031280517578125
0.003409116546280943;0.0034141838550567627
0.0029040928224223148;0.0029455721378326416
0.004818836695671938;0.0048246681690216064
0.002850654358235005;0.002855241298675537
0.011087566106745075;0.01117628812789917
0.0035494958298811956;0.0035505294799804688
0.002424294269878202;0.0024438202381134033
0.009027349177350779;0.009121119976043701
0.00490555733882231;0.004919707775115967
0.012232611909049458;0.012488327920436859
0.002256420663031937;0.0022621452808380127
0.0015011781078640863;0.0015091001987457275
0.0009439025804255279;0.0009562075138092041
0.006264361314070288;0.006341293454170227
0.009307300031853033;0.009585559368133545
0.0018562380591495603;0.0018548965454101562
0.003930037219669097;0.0039320290088653564
0.0007411083595706537;0.0007410049438476562
0.0029684546623722275;0.003008957952260971
0.0030806712923160152;0.00311201810836792
0.007062095627045598;0.007091403007507324
0.008371509217594487;0.008615761995315552
0.004454415982801493;0.0044546425342559814
0.001281084181350934;0.0012930631637573242
0.0006150117417160546;0.0006151199340820312
0.0009716505451486234;0.000972062349319458
0.0021414567580571205;0.00214579701423645
0.001267710618014034;0.0012683570384979248
0.0026396032381961225;0.0026470720767974854
0.0011441361790624435;0.0011518597602844238
0.014301814948428988;0.014998108148574829
0.0036965271842269243;0.003728628158569336
0.01116518559783761;0.011351050809025764
0.003268900176851049;0.003356456756591797
0.0014038678348490638;0.0014037489891052246
0.004394901617410975;0.0044096410274505615
0.0005311034327795323;0.000530242919921875
0.003438401919963365;0.0035310089588165283
0.004058436606777984;0.004159867763519287
0.0017632480893979305;0.0017772912979125977
0.003531138214628692;0.0035313963890075684
0.00025538282713814104;0.000255584716796875
0.0021763391496845527;0.0021868646144866943
0.0008462629360809749;0.0008473098278045654
0.0028025461852505544;0.0028155744075775146
0.0014828276910772427;0.0014974474906921387
0.0007030083643658007;0.0006990432739257812
0.004645524449068995;0.004688173532485962
0.004683240454694903;0.004731655120849609
0.011949533647458245;0.012352973222732544
0.0061736951933883625;0.006289973855018616
0.004395611726941887;0.004435718059539795
0.0010573490806731886;0.001056671142578125
0.0005118471940908045;0.0005120635032653809
0.0004480997132255069;0.00045183300971984863
0.0022496291395378318;0.00225946307182312
0.007676290813654654;0.007679015398025513
0.013226910343879024;0.013406515121459961
0.0017770361172364337;0.001784294843673706
0.0018317493346863656;0.0018339157104492188
0.004343137923085938;0.0043740421533584595
0.001270440955111371;0.0012730062007904053
0.008789402480591303;0.008871376514434814
0.00030601937646360767;0.00030612945556640625
0.009973092175947749;0.010710328817367554
0.005235912164021785;0.00530242919921875
0.004283509724825563;0.0042829811573028564
0.0029223949098182655;0.002934396266937256
0.0024418177569605665;0.002477288246154785
0.004044298594230928;0.004048377275466919
0.007647908783876994;0.007658034563064575
0.002841546928734457;0.002842843532562256
0.0012172356073673627;0.0012178421020507812
0.004382272077558697;0.004388749599456787
0.0029675576142728856;0.002976447343826294
0.008574139050394359;0.008603096008300781
0.00037969563809666317;0.00038421154022216797
0.0033295390589932784;0.003343150019645691
0.0034421134520522287;0.003454238176345825
0.0047206722602890295;0.004723578691482544
0.013347280282575586;0.013411402702331543
0.0030806040357060915;0.0030860304832458496
0.0021672764886991364;0.0021744072437286377
0.0013781941454275614;0.0013790726661682129
0.0053456441240087174;0.005526304244995117
0.005185414523102167;0.0052152276039123535
0.0003315076430321271;0.000331878662109375
0.0017018350157308986;0.0017023086547851562
0.005738077806382941;0.005793675780296326
0.00747399282528374;0.0075293779373168945
0.008385850017579459;0.008443474769592285
0.0011872987381617726;0.0011891722679138184
0.0028436844942760285;0.002862393856048584
0.001676254012456575;0.001678466796875
0.0004429377518706717;0.00044345855712890625
0.0010528948294978614;0.0010538101196289062
0.0016610625812333384;0.0016613006591796875
0.008716026310526183;0.008865416049957275
0.011331431815059322;0.011404424905776978
0.00927998648139554;0.00944530963897705
0.001555526049461305;0.0015554428100585938
0.0007102749051475289;0.0007113814353942871
0.0038793790076760014;0.003880530595779419
0.0015910730944700018;0.0015954971313476562
0.005306850252573282;0.005379706621170044
0.0011073017609479455;0.0011121034622192383
0.009192425319998565;0.00926351547241211
0.0016184704820515052;0.0016259551048278809
0.0025933496958065903;0.0026032328605651855
0.006041650870857375;0.0060880184173583984
0.00441148569531195;0.004427492618560791
0.001172644319728276;0.00116729736328125
0.0007402494570121818;0.0007423758506774902
0.0012379590113132959;0.00124281644821167
0.0025609591952510543;0.00256270170211792
0.00185934441962599;0.0018787384033203125
0.0018395384132693228;0.0018396377563476562
0.005730313299948986;0.005730658769607544
0.003787528637646178;0.00381624698638916
0.002913252854521673;0.002915322780609131
0.007136907225310469;0.00723961740732193
0.018384065860018253;0.018685102462768555
0.005497088793756428;0.005548059940338135
0.015764143360222187;0.01591712236404419
0.0014830594752740759;0.0014762580394744873
0.006510809632992051;0.0065441131591796875
0.00024589031732894705;0.0002460479736328125
0.004414107170274531;0.00441935658454895
0.0002726913233439423;0.0002727508544921875
0.00752218904612244;0.0076014697551727295
0.014158516630799802;0.014267958700656891
0.004453331826001026;0.004526495933532715
0.0016378486584948497;0.0016453862190246582
0.0030296496486312205;0.0030348002910614014
0.009759208516764125;0.00986790657043457
0.0032818788263203873;0.0033133625984191895
0.005757246101910903;0.005957901477813721
0.000700205474966307;0.0007043182849884033
0.004367003724299177;0.004368811845779419
0.00016127290738127706;0.0001620650291442871
0.0019743267169513136;0.001985996961593628
0.006175601526436523;0.006253242492675781
0.005726617718162986;0.0057658851146698
0.015532907061853419;0.015687674283981323
0.0032707152143634844;0.0032937228679656982
0.0007438436963339623;0.0007520616054534912
0.003322678028202702;0.0033295750617980957
0.004383028771713106;0.004422128200531006
0.0001705590416278802;0.0001748502254486084
0.004478605697900712;0.004517287015914917
0.013023009226460278;0.013183414936065674
0.003308198181635833;0.003370314836502075
0.0003372823617862149;0.0003376007080078125
0.0019918125236404;0.00199320912361145
0.011759632776130012;0.011949241161346436
0.0020551174100346364;0.0020644068717956543
0.0044202871143800265;0.004453986883163452
0.0038380113226482255;0.0038711726665496826
0.0011258147827857721;0.001133054494857788
0.007767271716160321;0.0077686607837677
3.733372706542249e-05;3.814697265625e-05
0.003254349608429937;0.0032777786254882812
0.00034659988825660353;0.00034618377685546875
0.0071644893670671115;0.007220953702926636
0.0005003805112020786;0.0005006790161132812
0.005006098591858289;0.0050144195556640625
0.0064254174545717024;0.00652565062046051
0.005316396739522422;0.005346238613128662
0.008393057345529696;0.008537258952856064
0.004362655901679112;0.004384070634841919
0.008323851176791318;0.008369475603103638
0.0005788413928296493;0.0005819201469421387
0.0006686087343740784;0.0006656646728515625
0.006200444849959717;0.006402134895324707
0.001865206021875883;0.0018857121467590332
0.005631374867522179;0.005662277340888977
0.002042345337418385;0.0020551681518554688
0.002073029730456521;0.0020732879638671875
0.009400664842321969;0.009440422058105469
0.003371641188923469;0.0034123659133911133
0.011501183128792418;0.011589229106903076
0.008038603239565238;0.008050918579101562
0.0016671393056378724;0.0016678571701049805
0.00993006272971904;0.010024011135101318
0.004686316187770786;0.004746377468109131
0.008923602821767336;0.009226560592651367
0.0069245592561471584;0.006985604763031006
0.005517458182345037;0.0055585503578186035
0.001066051171047575;0.0010651946067810059
0.009740907118110183;0.009781122207641602
0.0015241932553838728;0.0015257596969604492
0.003260369541338591;0.0033125877380371094
0.005086917591140943;0.00511544942855835
0.010520292449040292;0.010623365640640259
0.003052232966597064;0.0030565261840820312
0.001126305801495367;0.0011205673217773438
0.007368255547066749;0.0073871910572052
0.006418868691158391;0.006464287638664246
0.005469336006525948;0.005498319864273071
0.0018076078445715025;0.0018271058797836304
0.010172011621189608;0.010216683149337769
0.0039418863335879215;0.003949791193008423
0.0006662841250832953;0.0006660819053649902
0.000204815431138081;0.00020503997802734375
0.010985160376297824;0.011058390140533447
0.0006779744811269443;0.0006780624389648438
0.004390375038830027;0.0044796764850616455
0.0014324134220316724;0.001434326171875
0.003126347031272277;0.0031347572803497314
0.0018494616904687093;0.00186842679977417
0.0015637335425023038;0.00156402587890625
0.0009272318485322921;0.0009212493896484375
0.011719967784645936;0.011748284101486206
0.0035178050338255623;0.0035265982151031494
0.005065292568833848;0.005133569240570068
0.0016967729608426292;0.001697540283203125
0.00026510305572752073;0.0002651214599609375
0.00443300981378759;0.004436522722244263
0.0025937856481587857;0.0026386380195617676
0.005211555491704711;0.005236178636550903
0.0027849742414809238;0.002790987491607666
0.0040736401526906395;0.004106462001800537
0.0009758066674739277;0.0009824633598327637
0.0022936504922377605;0.0022926628589630127
0.01661603125572193;0.017184555530548096
0.0017561806094571657;0.0017614364624023438
0.0020774356159752993;0.0020799338817596436
0.0026105093607335724;0.0026234984397888184
0.0011917651008664122;0.0012047439813613892
0.006329906676427692;0.006359219551086426
0.0003795935069414195;0.0003834664821624756
0.00812060383054469;0.008140593767166138
0.0014611875093215629;0.0014881789684295654
0.00012522468425645567;0.000125885009765625
0.004106724835933291;0.004117041826248169
0.0005112115525406127;0.0005121231079101562
0.003760666730496409;0.003867238759994507
0.002553805849430865;0.002554476261138916
0.004302340117975254;0.004377111792564392
0.01999360935957214;0.0203130841255188
0.012492353029345345;0.012509375810623169
0.0013332009380596407;0.0013422369956970215
0.0019179430554141863;0.001933455467224121
0.00266911128748938;0.0026810765266418457
0.008060571359921739;0.008137643337249756
0.006270978847618376;0.006312191486358643
0.000630710919385651;0.0006313323974609375
0.014002990378380884;0.014202892780303955
0.0011805199751396603;0.0011805891990661621
0.0016305762604350922;0.0016326457262039185
0.0037002032495042094;0.003702133893966675
0.0019805521759208677;0.001980811357498169
0.0024295988114574557;0.0024347007274627686
0.008345942103444475;0.008407197892665863
0.001083334978241082;0.0010890960693359375
0.0035137745925704414;0.0035485923290252686
0.013713604185678813;0.013805985450744629
0.0010913030742705446;0.0010950565338134766
0.002396026580388234;0.0023965835571289062
0.012245152446239482;0.012594223022460938
0.0033131083275250717;0.0033288896083831787
0.011842773583491608;0.012045353651046753
0.001442799533039311;0.001453399658203125
0.0024245663115940726;0.0024261772632598877
0.003007495190198684;0.0030145645141601562
0.0016151164794600608;0.0016164779663085938
0.0004019228556633792;0.000400543212890625
0.010875549295415367;0.011022180318832397
7.691050798991754e-06;8.195638656616211e-06
0.0003045289187324952;0.00030517578125
0.00694532536686316;0.006995797157287598
0.002038545778218728;0.0020389556884765625
0.001967325341840231;0.0019703209400177
0.0026288928056077973;0.002634972333908081
0.0051716092539707435;0.005208909511566162
0.0021746104746034117;0.0021944940090179443
0.0017017917781342359;0.0017080307006835938
0.0003499862871514652;0.000354766845703125
0.004817570196957832;0.004923701286315918
0.011172030860309762;0.011334329843521118
0.01174977348324106;0.012097924947738647
0.003254236998660965;0.003286689519882202
0.003530583085410823;0.003541499376296997
0.004554606960488709;0.004666149616241455
0.002235697845035521;0.0022430419921875
0.004854529776587893;0.004876494407653809
0.006857559099304595;0.006915926933288574
7.875735909401715e-05;7.915496826171875e-05
0.017819365719500796;0.018355518579483032
0.013055961305695406;0.013215452432632446
0.008460190008066911;0.008499175310134888
0.001220558300762792;0.0012197494506835938
0.0013197326936178566;0.00131988525390625
0.01460458065758083;0.015455186367034912
0.0013863072880087486;0.001391977071762085
0.0041132379426288175;0.004154205322265625
0.0011517550161618993;0.0011491179466247559
0.0018023511240012851;0.0017948150634765625
0.0021130511642863973;0.002119094133377075
0.009085736771716046;0.009245872497558594
4.8669553827472114e-05;4.9591064453125e-05
0.0015847681164076917;0.0015930235385894775
0.009494579896443719;0.00959855318069458
0.006454469169126037;0.006472557783126831
0.0002647368469513965;0.0002651214599609375
0.0020334789584171573;0.0020944103598594666
0.0006841042906625976;0.0006809234619140625
0.0025519658841595075;0.0025734901428222656
0.0019778109039148774;0.001974135637283325
0.007470774745300301;0.007526099681854248
0.0035758445366095262;0.0035966038703918457
0.009171187537166097;0.009505301713943481
0.012191264873459685;0.012732595205307007
0.0006599081533626151;0.0006679296493530273
0.0005171738343515274;0.0005178451538085938
0.004037298012903333;0.00407041609287262
0.00014688823215318588;0.0001474618911743164
0.0048800771146188;0.0048923492431640625
0.0008397777607849367;0.0008392333984375
0.013515278758316316;0.013606369495391846
0.010885591178943067;0.011052370071411133
0.0043438869233807685;0.0043604373931884766
0.002269469020718462;0.0022659599781036377
0.0008375110330520173;0.0008406639099121094
0.0027563999083878047;0.0027893930673599243
0.005424209307000766;0.00544777512550354
0.0003345811662924099;0.00033473968505859375
0.009009059347003414;0.009119376540184021
0.00920899978237029;0.009254753589630127
0.003920073460764667;0.0039403438568115234
0.005387009836480643;0.005602359771728516
0.0005330463837259779;0.0005376935005187988
0.0020165220808049836;0.002027183771133423
0.0033036825223043483;0.0033082962036132812
0.006726557748265158;0.006773829460144043
0.002020578476275373;0.0020208656787872314
0.005436606878858287;0.005482494831085205
0.0020394789174787258;0.00203898549079895
0.0016219015250267279;0.0016336441040039062
0.009394983577489554;0.009430646896362305
0.006112944060209788;0.0061522722244262695
0.008015178749248427;0.008121907711029053
0.0005986590123692256;0.0005941390991210938
0.0005654518990271327;0.0005700290203094482
0.0032876693454067093;0.003319770097732544
0.004014843463198867;0.004024684429168701
0.001276681253250751;0.0012887939810752869
0.011179228520494203;0.01127132773399353
0.006296751015669323;0.006321847438812256
0.008898549847257999;0.009168475866317749
0.006618540539381596;0.006649315357208252
0.0039243129057697;0.003948863595724106
0.002155017619043308;0.002152472734451294
0.0023861299534220434;0.0024050474166870117
0.0025997099670637836;0.0025968849658966064
0.012447840865740663;0.012490302324295044
0.000640798175017675;0.000637054443359375
0.009162163053290038;0.00919535756111145
0.0024557287036206608;0.002464592456817627
0.007411407077579752;0.007484554313123226
0.0020915896817496364;0.002090364694595337
0.013506440356625645;0.013782382011413574
0.002052784322697676;0.0020861774682998657
0.0015055662159041293;0.0015131309628486633
0.0010144224966955409;0.00101470947265625
0.0009283608365404597;0.0009260177612304688
0.00819948948018482;0.008221715688705444
0.015960705556939018;0.016147464513778687
0.007537713140559209;0.007576167583465576
0.005714293619664616;0.005715310573577881
0.002758282996067875;0.002786308526992798
0.017668988050199883;0.017931461334228516
0.00521458054892451;0.00529615581035614
0.005067031279275794;0.005128234624862671
0.0014484249407688784;0.0014486312866210938
0.0023453032947445304;0.002377331256866455
0.00029952664218972717;0.00029981136322021484
0.0008680622330102798;0.0008755624294281006
0.003971657978741466;0.004024535417556763
0.0025560654447141186;0.0025577545166015625
0.005207025040519379;0.005220085382461548
0.004226942199867378;0.004227668046951294
0.007421880714112164;0.007462292909622192
0.00011578511475492554;0.0001163482666015625
0.011824752981273848;0.012378901243209839
0.003120833486870946;0.003136277198791504
0.0007190116064809221;0.0007171630859375
0.0017474976822267252;0.0017499923706054688
0.0010282010249555392;0.001036137342453003
0.006722341800886655;0.006887465715408325
0.0014819325033778698;0.001495063304901123
0.002599410468175816;0.002614051103591919
0.0029663581342549723;0.0029745101928710938
0.004489603626463629;0.004489928483963013
0.006355605296491532;0.0063619911670684814
0.0008881959672763162;0.0008897185325622559
0.00923090334336347;0.009528934955596924
0.0001065136174323366;0.0001068115234375
0.0030422540327920728;0.003056943416595459
0.0027943544496368275;0.0028800666332244873
0.0006391649610786814;0.0006431937217712402
0.0044191244256175126;0.004423171281814575
0.005408446841264687;0.005415081977844238
0.008869459586715072;0.008928298950195312
0.001015210307789056;0.0010194182395935059
0.00017445132983479812;0.0001766979694366455
0.0004647352554089162;0.00046887993812561035
0.001397331350967789;0.001392364501953125
0.0004753441244148785;0.00048148632049560547
0.0015830194491710365;0.0015836358070373535
0.01095645140795368;0.010978877544403076
0.0007864387086213194;0.0007867813110351562
0.0011371198210014626;0.00113677978515625
0.012374679609936854;0.01285022497177124
0.0022156677911841557;0.0022239983081817627
0.002789076917457389;0.0028030872344970703
0.0004973896957302693;0.0004949569702148438
0.005976561354020891;0.0059905946254730225
0.004892843666882421;0.004944026470184326
0.0010612890615011104;0.0010604560375213623
0.0003300538517266907;0.00033670663833618164
0.0016400116914818583;0.001639336347579956
0.0017020558367315125;0.0017226934432983398
0.0026596473843842833;0.0026588737964630127
0.0055513041867001345;0.0055777281522750854
0.004973581815373909;0.005028054118156433
0.001442396778526823;0.0014419257640838623
0.00826706454418591;0.008304625749588013
0.00011782299669690132;0.000118255615234375
0.005528263734324711;0.005560487508773804
0.002245952844951515;0.0022411346435546875
0.004882792745442251;0.0049145519733428955
0.007114757657405773;0.007118254899978638
0.0023549442609535737;0.002367854118347168
0.0035274343854637693;0.0035810768604278564
0.007650472556472981;0.007778853178024292
0.003622248188469241;0.0036597847938537598
0.010080368975763747;0.01013714075088501
0.0016310571935400438;0.0016241073608398438
0.00038071497104871663;0.0003814697265625
0.005332534169202513;0.0053882598876953125
0.0013641695231817884;0.001379251480102539
0.0025006842095695084;0.002509087324142456
0.0049756261782229316;0.0050286948680877686
0.011907992005468807;0.012343168258666992
0.0003741451549628152;0.00037960708141326904
0.0025597361024502527;0.002560347318649292
0.0036694927888495195;0.0036783218383789062
0.000269683018243828;0.00026988983154296875
0.00678703315843635;0.006827622652053833
0.011450683249301003;0.011790335178375244
0.007553944679231183;0.0076063573360443115
0.009036230864479872;0.009164571762084961
0.004539938814423793;0.004561305046081543
0.002072892194665153;0.002073228359222412
0.0010590508479678118;0.0010585784912109375
0.0012711913160042506;0.0012728571891784668
0.0005313745644481936;0.0005321502685546875
0.004246800980693889;0.00426250696182251
0.003204069571212342;0.0032415390014648438
0.0017998264118485228;0.0018126070499420166
0.004581027981413778;0.004620373249053955
0.0016168658864360941;0.0016199350357055664
0.004313418062670413;0.004320085048675537
0.005929558110415627;0.005954921245574951
0.006371859829742314;0.00647881580516696
0.005374591491280119;0.005421698093414307
0.001420243201245235;0.0014171600341796875
0.0012609047981288748;0.0012578964233398438
0.0007393440298150448;0.0007395148277282715
0.014549788059487832;0.014686644077301025
0.007190854376487574;0.007218480110168457
5.893148736448138e-05;5.91278076171875e-05
0.004644561322564808;0.004672437906265259
0.00798551964910954;0.008016496896743774
0.0005072377378786777;0.000507354736328125
0.012820400066533354;0.012866497039794922
0.003917515741995101;0.00391581654548645
0.003278602493685444;0.003308236598968506
0.0021226490793724313;0.0021372735500335693
0.0018690598085144233;0.0018762648105621338
0.00186879343251603;0.0018682479858398438
3.437271178770864e-05;3.4689903259277344e-05
0.0027885522471917646;0.002810634672641754
0.019050984829631964;0.019567102193832397
0.005654637713852786;0.0056795477867126465
0.0012851751272875348;0.001285552978515625
0.0012358903718392232;0.0012470483779907227
0.005428022528452527;0.005469620227813721
0.0021936215999582708;0.0022126436233520508
0.0011238432584424296;0.0011234283447265625
0.0012463629207038235;0.0012454390525817871
0.008580827935334545;0.008684217929840088
0.0038222956837208554;0.0038468241691589355
0.0006322854213689425;0.000629425048828125
0.00023988327347957268;0.000240325927734375
0.0011901752502662994;0.001190185546875
0.005840743793270036;0.005957812070846558
0.00128717011581823;0.0012906193733215332
0.00017234315843906706;0.00017261505126953125
0.002311242584668216;0.0023183822631835938
0.002342696740787524;0.002347022294998169
0.00608446585774602;0.006142944097518921
0.002479457875240779;0.0024823546409606934
0.005136648566528201;0.005184173583984375
0.0009149893900304155;0.0009157657623291016
0.0010518048444932576;0.0010519027709960938
0.012351492029453284;0.012474656105041504
0.005168666049656765;0.005202829837799072
0.003591912975980376;0.003644607961177826
0.004044450848839936;0.0040502846240997314
0.010196200151575211;0.01026734709739685
0.0007076740827332414;0.0007129013538360596
0.0006926191882446958;0.0006963014602661133
0.0010359213215390675;0.0010404586791992188
0.00010970768680824431;0.000110626220703125
0.0032543762930171147;0.003259599208831787
0.0037312345998289673;0.0037592649459838867
0.0009417444727989535;0.0009525120258331299
0.0004719651353958021;0.00047206878662109375
0.011516413709513097;0.011599570512771606
0.0008399676881050672;0.0008401870727539062
0.00044451824786662087;0.0004444122314453125
0.004218844158462977;0.004241734743118286
0.0035705195027428333;0.0036555826663970947
0.006081046538753485;0.006165146827697754
0.008590076812992627;0.008612573146820068
0.0127222500703707;0.012928962707519531
0.008172482089394245;0.00826757401227951
0.009748541905837245;0.009799182415008545
0.005261266598178217;0.0052623450756073
0.011808945660873125;0.011989124119281769
0.0032684451911999457;0.003291487693786621
0.010148326696034883;0.010339051485061646
0.0021343234647262337;0.0021634697914123535
0.00523945183057085;0.005364596843719482
0.004667746992047019;0.004711121320724487
0.005264822641220853;0.0052909255027771
0.007757243477522586;0.00786679983139038
0.008190706114573414;0.00821620225906372
0.01026670326554553;0.010323822498321533
0.003978224148794569;0.003982037305831909
0.016389903810267975;0.016733553260564804
0.0032513145463008574;0.0032520592212677
2.6091815472491835e-05;2.8371810913085938e-05
0.008171005622133914;0.008187830448150635
0.0047958275505437485;0.004828557372093201
0.0006506475138692383;0.0006513595581054688
0.005633136813005241;0.005743652582168579
0.0011418886733852779;0.0011386275291442871
0.00454598619964074;0.00455087423324585
0.007987840704075459;0.0080128014087677
0.004791268783178503;0.004792124032974243
0.004687308034508192;0.004717767238616943
0.01061208672714687;0.010659277439117432
0.008668463089509065;0.008753031492233276
0.00079910836665473;0.0007963180541992188
0.0012742593151518439;0.001274213194847107
0.0009710612377952933;0.0009688735008239746
0.006275553289710048;0.006322324275970459
0.014367607294394761;0.014515575021505356
0.001539472332148083;0.0015429854393005371
0.00449004450918384;0.004512965679168701
0.0007293904704090946;0.0007333755493164062
0.004383493211159061;0.004501789808273315
0.008424879208948731;0.008543267846107483
0.0025879518109634177;0.00260356068611145
0.003247848822285708;0.003280937671661377
0.009221300445061857;0.009259045124053955
0.0061511998705030685;0.006191134452819824
0.005342977437490565;0.005372047424316406
0.003184267611728223;0.0031843483448028564
0.0019549778587767096;0.00196075439453125
0.002796522756615308;0.002816617488861084
0.0023559233257896698;0.002349853515625
0.009797489624230183;0.00989311933517456
0.003697150688319745;0.0037280619144439697
0.0020216724957018394;0.0020468533039093018
2.436952309402915e-05;2.7954578399658203e-05
0.012765462926199895;0.012877166271209717
0.0012389194325156516;0.0012397170066833496
0.0009251945330154488;0.0009344816207885742
0.005431864739076172;0.00547201931476593
0.0007015488401435869;0.0007023215293884277
0.0005809649999125749;0.0005981922149658203
3.041608733112864e-05;3.212690353393555e-05
0.0001356120859843547;0.0001354217529296875
0.0037386937335834153;0.0037934035062789917
0.004885126027054897;0.004903703927993774
0.0028688699768114876;0.0028988048434257507
0.004802495577652526;0.004802733659744263
0.0010649794145389452;0.001059502363204956
0.009291820436077488;0.00939701497554779
0.0036430974514154954;0.003660231828689575
0.005405911451772588;0.005416810512542725
0.008067450375755347;0.008152037858963013
0.004605369457571075;0.004640370607376099


==> data/appendices/scatter/cifar10-a-standard.csv <==
True Distance;Estimated Distance
0.0036480829212728575;0.003652602434158325
0.0034498402692400604;0.003490269184112549
0.002656967164562419;0.0026617348194122314
0.0012485028753816926;0.0012662112712860107
0.00263933467362618;0.0026417076587677
0.0011056338534313345;0.0011057853698730469
0.0004456750830723458;0.000446319580078125
0.0040573832617794335;0.00406685471534729
0.0029854529224667497;0.002992570400238037
0.000908130211915962;0.0009088516235351562
0.002071527450180059;0.0020723044872283936
0.006858666129382771;0.007042050361633301
0.0012467429286246285;0.0012472271919250488
0.002673905030477724;0.0026895999908447266
0.005960024200562558;0.00596049427986145
0.0040267816903494305;0.004054725170135498
0.005529305475016424;0.005606889724731445
0.0001697411386043212;0.0001697540283203125
0.0014310675416773747;0.0014384686946868896
0.012066759409944915;0.012800276279449463
0.00039444012166942207;0.00039999186992645264
0.0036693778787189263;0.003699257969856262
0.004351165599433577;0.004428684711456299
0.0036464730784694153;0.003657311201095581
0.0040360477204169805;0.004078388214111328
0.008892707635768205;0.00916483998298645
0.003676389897431212;0.003682166337966919
0.007489991515433503;0.007581889629364014
0.00012437608254334357;0.00012493133544921875
8.452194297876834e-05;8.487701416015625e-05
0.0015108146190789368;0.0015239715576171875
0.004067206154218823;0.0041005611419677734
0.004131128086414128;0.004172831773757935
0.006614156477428167;0.006662428379058838
0.0012192060234970843;0.0012307465076446533
0.011652905938809636;0.0118427574634552
0.00026071170425390037;0.00026035308837890625
0.0013481112149736566;0.0013515949249267578
0.000863023993926084;0.0008643269538879395
0.0031172069859925276;0.003137558698654175
0.002188342676468007;0.00219079852104187
0.004283510344876683;0.004301697015762329
0.007693726724766477;0.0077085793018341064
0.0025988535595230966;0.0026015639305114746
0.0022522504550157234;0.0022507011890411377
0.0023348443995564933;0.0023451149463653564
0.001098327365270244;0.0011105835437774658
0.00048769981171258963;0.00048828125
0.00405626122411471;0.004151850938796997
0.0010799584271433953;0.0010836124420166016
0.006376913920437691;0.0064359307289123535
4.445348265760398e-06;5.185604095458984e-06
0.0046558920708135295;0.0047058165073394775
0.0071708099093166795;0.00718197226524353
0.0005695714677155853;0.0005750060081481934
0.0018006511697216043;0.0018041729927062988
0.0002558121842316394;0.0002563595771789551
0.0024960852184583646;0.002499610185623169
0.0006223588500668303;0.0006295740604400635
0.003812049032925201;0.0039020180702209473
0.006587073776779071;0.006698578596115112
0.008721523931660723;0.008801460266113281
0.00284920362400041;0.0028868019580841064
0.009155697004014468;0.0092286616563797
0.005622680611886246;0.0056563615798950195
0.0011822478292092095;0.0011806488037109375
0.004117860748732223;0.0041581690311431885
0.012806957816074533;0.01293550431728363
0.0006327341034793638;0.00063323974609375
0.0035957539524421856;0.0036115944385528564
0.008129008143090304;0.008218765258789062
0.0011655370312386392;0.001163482666015625
0.005718654748975423;0.0057239830493927
0.0020606462495491654;0.0020774900913238525
0.014414101166320699;0.014571130275726318
0.00387117836540721;0.0038930773735046387
0.00053184671980158;0.0005321502685546875
0.011619723399308021;0.01185557246208191
0.001923468146577265;0.0019235610961914062
0.007333560841301776;0.0073966048657894135
0.007695353611278602;0.007729098200798035
0.0002232905209730933;0.00022670626640319824
0.0013330629145001914;0.0013370513916015625
0.0003314162874288134;0.000331878662109375
0.0005658239919005877;0.0005699992179870605
0.0016842723640460562;0.0016973614692687988
9.629820310404045e-05;0.00010100007057189941
0.00724148891606912;0.007315635681152344
0.001287490301704242;0.00128173828125
0.004262608614459621;0.004283905029296875
0.0030339719552581216;0.0030911266803741455
0.0067911222335738505;0.0067968666553497314
0.0013145189210707435;0.0013151168823242188
0.004896134995312179;0.004897117614746094
1.4396496963934727e-05;1.6480684280395508e-05
0.0025766420482381588;0.0026122331619262695
0.0024791013804426427;0.0025072097778320312
0.006011902650590144;0.0060596764087677
0.0012788564237728498;0.001280665397644043
0.0008660854408538821;0.0008668899536132812
0.005894958071487365;0.0059008002281188965
0.011751137774598864;0.011859536170959473
0.0025594160996865517;0.0025661885738372803
0.011748128712791505;0.01183822751045227
0.0038234440539494643;0.003835707902908325
0.003447053228299711;0.00347137451171875
0.005464015682010028;0.005489945411682129
0.0007932033107757259;0.0007944107055664062
0.0015532865296005493;0.0015535354614257812
0.0017692690454125834;0.0017882874235510826
0.0016154640404358882;0.0016173720359802246
0.0007051791392886878;0.0007018595933914185
0.003024829071222692;0.003084123134613037
0.00590908671140233;0.005967170000076294
0.005782268029639909;0.005842827260494232
0.006161823231670921;0.006177753210067749
0.0010545585819174063;0.0010557174682617188
0.001142839308161267;0.0011533796787261963
0.006348281466306177;0.006359130144119263
0.008102107381926859;0.008153945207595825
0.0028996987980252752;0.0029020607471466064
0.0052088948048340114;0.00530087947845459
0.0015567186528658526;0.0015573203563690186
0.0031312777155659164;0.003126174211502075
0.0027787675694648565;0.0028082728385925293
0.00020667673936918714;0.00021232664585113525
0.0033549910003032725;0.0033621490001678467
0.0024469675931309697;0.002550661563873291
0.0018766793177671518;0.001890331506729126
0.007218689331604194;0.007229745388031006
0.006623301790781211;0.0067056939005851746
0.005793854427749704;0.005872666835784912
0.007088339176916323;0.007123112678527832
0.002343721626063179;0.0023659467697143555
0.00142668702081282;0.0014231204986572266
0.014214528916182672;0.014297783374786377
0.00565832302327611;0.005711153149604797
0.0011992077540741144;0.0011997222900390625
0.002267565943133131;0.0022695064544677734
0.003565812965913382;0.0035887062549591064
0.0012017939295640816;0.00120583176612854
0.004989070662960073;0.0049896240234375
0.0035876824847733448;0.0036790966987609863
0.00171181761050967;0.0017099380493164062
0.005715933311347853;0.0057163238525390625
0.00575026662909585;0.005846291780471802
0.003597321818279449;0.0035988688468933105
0.0018090687474960048;0.0018225312232971191
0.00559500626925608;0.0056549012660980225
0.0038380154338636748;0.0038376152515411377
0.010348148259089638;0.010484397411346436
0.0031409166051677285;0.003147900104522705
0.003121055356000118;0.0031213760375976562
0.004611588775437349;0.004656665027141571
0.005477668513029544;0.00554773211479187
0.0024141228263807614;0.0024304986000061035
0.01539950391729839;0.015694379806518555
0.005480004836825723;0.00551692396402359
0.0028089655251418134;0.00282973051071167
0.008074170943228506;0.008157134056091309
0.0005577932598716829;0.0005559921264648438
0.003477412287722155;0.003487110137939453
0.011449506149202458;0.011553198099136353
0.004880262866459047;0.004991523921489716
0.005839075547087853;0.005883276462554932
0.0038055696638728967;0.0038108527660369873
0.0021962617142386167;0.002220049500465393
0.0013251762029382057;0.0013330578804016113
7.61121906098816e-05;8.180737495422363e-05
0.00572657462762031;0.005747765302658081
0.007413650894102453;0.007528126239776611
0.0016215806667502948;0.001621246337890625
0.00447349780687567;0.0044889748096466064
0.001120171281167153;0.0011231601238250732
0.0010432941231657536;0.0010439753532409668
0.008599051054463498;0.008624672889709473
0.013517932225940669;0.013554871082305908
0.002607923086133058;0.0026083290576934814
0.0024993787705151265;0.0025005042552948
0.0027861863941610536;0.0027903616428375244
0.0025516120490569824;0.0025741755962371826
0.006559663544566896;0.006589293479919434
0.000263718518243837;0.0002651214599609375
0.002360537408201899;0.0023613274097442627
0.002341191285682046;0.002346038818359375
0.0008612747487021036;0.0008659660816192627
0.0055303186564750915;0.005605548620223999
0.000307949689569039;0.0003093034029006958
0.008967541451606907;0.0089741051197052
4.0505635774570305e-05;4.100799560546875e-05
0.0005905051837236983;0.0005903244018554688
0.007519351958309233;0.007726788520812988
0.0002170766584354898;0.000217437744140625
0.0067454230952411365;0.006800711154937744
0.0009423518243432889;0.001040339469909668
0.0044394101015782835;0.004475891590118408
0.0023882270531258663;0.002392888069152832
0.0065969595894545385;0.006776303052902222
0.0033364671301279345;0.003375440835952759
0.00236997389165623;0.0023832321166992188
0.0016043648601285212;0.0016237199306488037
0.0006955697541634311;0.0006933212280273438
0.0031197167919514357;0.003138244152069092
0.00550983710699942;0.005531340837478638
0.003117965681427943;0.0031433403491973877
0.005614844109465257;0.005615204572677612
0.005349400638600174;0.005427151918411255
0.005980082701363833;0.006066858768463135
0.0026002795082303376;0.0026252716779708862
0.005805642419891685;0.005848348140716553
0.008586059454585989;0.00865122675895691
0.009780001604513616;0.010137587785720825
0.004553028824066879;0.004554778337478638
0.002356464130273895;0.0023613274097442627
0.00820769208119848;0.008392810821533203
0.00034680930044679673;0.0003452301025390625
0.0003904149780155403;0.0003910064697265625
0.009695858203299346;0.010107271373271942
0.003984141047865281;0.004054605960845947
0.006267941891040601;0.006286650896072388
0.0021540473411592936;0.0021626651287078857
0.00570832501326043;0.0057686567306518555
0.003505891581046089;0.0035133063793182373
0.0067723154355299;0.006810277700424194
0.005172857138561379;0.005218774080276489
0.003027227137023885;0.003067918121814728
0.0024923299913572855;0.002491980791091919
0.0009513100621120486;0.0009576082229614258
0.003593448079472997;0.003594338893890381
0.015796011836395455;0.01592370867729187
0.0012564885159663459;0.0012569427490234375
0.005234320774632877;0.005249917507171631
0.001757175089984517;0.0017734915018081665
0.004828139706116034;0.004861742258071899
0.0006249947983378642;0.0006307512521743774
0.006951647987101672;0.006983757019042969
0.0027656368090917937;0.002781093120574951
0.005143038463124998;0.005217403173446655
0.0033719286516710216;0.00339701771736145
0.001210005752978577;0.001220613718032837
0.004354968497273942;0.0043783485889434814
0.00028524615730925217;0.00028514862060546875
0.0016012883170256377;0.0015974044799804688
0.008802343465745032;0.008868753910064697
0.0014547977156638007;0.0014609098434448242
0.006249641918560021;0.006324119865894318
0.006358144399802156;0.006410956382751465
0.009700162120373324;0.009789913892745972
0.002667507958659093;0.002680659294128418
0.0013922714585906974;0.0013980865478515625
0.009333979943253124;0.009359359741210938
0.0147036775906177;0.014835774898529053
0.007640948086941627;0.007791966199874878
0.0005356319563763466;0.0005411207675933838
0.0010190884818961677;0.0010166168212890625
0.005828651756418835;0.0058942437171936035
0.0047806452119947464;0.004850417375564575
0.00857337277223762;0.008633583784103394
0.006952789881187943;0.007070064544677734
0.0008524730405343653;0.0008525848388671875
0.004985470269640075;0.005010634660720825
0.01643904056920918;0.016840100288391113
0.010690227827937361;0.010717451572418213
2.902575899928266e-05;2.9325485229492188e-05
0.005746068739683467;0.005799591541290283
1.3082321152917175e-05;1.341104507446289e-05
0.009019232800189125;0.009251736104488373
0.0017135454237823546;0.0017375349998474121
0.0018318469953152237;0.001843094825744629
0.0006377035925669936;0.0006361007690429688
0.001764616400140512;0.001766204833984375
0.009480724431974674;0.010034650564193726
0.011002301219341586;0.011014968156814575
0.0026639420753965916;0.0026766061782836914
0.0022469543946146684;0.0022449791431427
0.010006275662451325;0.010187089443206787
0.0035698008378151802;0.0036433041095733643
0.00015644506694116085;0.00015735626220703125
0.0033949777263654977;0.003477245569229126
0.003474352709427531;0.0034879744052886963
0.007191764964800021;0.007192641496658325
0.0017182689237161433;0.0017281770706176758
0.00557611462719462;0.0056002140045166016
0.0033074336829093274;0.003304511308670044
0.004727004168304305;0.004760831594467163
0.002247940977712175;0.0022715330123901367
0.006282474583896961;0.006365954875946045
0.007787318874113069;0.007845811545848846
0.005230331742155595;0.00524139404296875
0.0019149792680366786;0.0019102096557617188
0.0037735715407277355;0.0038013756275177
0.002417251486626123;0.0024175643920898438
0.00011939241517296628;0.00012236833572387695
0.002596396288144027;0.0025968849658966064
0.0013393422575164815;0.0013370513916015625
0.012985794502006945;0.013081580400466919
0.007005042770191167;0.0071697235107421875
0.002647398456282789;0.002674281597137451
0.0028442198938068534;0.0028457939624786377
0.001787656819098387;0.0017881393432617188
0.011282541240618437;0.011329352855682373
0.00621699138031695;0.00625041127204895
0.008562115019224556;0.008629530668258667
0.012640702090734146;0.012814640998840332
0.0026777745157465097;0.0026712119579315186
0.0029251964382614355;0.0029306411743164062
0.0013441889955426905;0.0013446807861328125
0.004492176076583874;0.00458410382270813
0.005249185862189759;0.005289614200592041
0.003627458038981818;0.003647446632385254
0.004927812282520649;0.0049610435962677
0.0096388834053247;0.009714432060718536
0.017479697093962004;0.01757889986038208
0.0006822785210950039;0.000682830810546875
0.0015982863304881503;0.001598358154296875
0.0007295846212168226;0.0007305145263671875
0.0014835812842794861;0.0014867782592773438
0.0007094273292233334;0.00070953369140625
0.007305066373142913;0.007375508546829224
0.003833473535819836;0.003872990608215332
0.0008756807041311427;0.0008814334869384766
0.003865214965735926;0.0038931071758270264
0.003723532027639325;0.003743767738342285
0.013734734972379037;0.013834536075592041
0.0015550525866780485;0.001560807228088379
0.003563754427053575;0.003566265106201172
0.0030771195825092562;0.003112107515335083
0.00070227843577417;0.000708460807800293
0.006999831188474103;0.007061600685119629
0.0002469078717155202;0.00024700164794921875
0.002929774190505319;0.002933502197265625
0.008368301805142775;0.008563041687011719
0.003139001308545432;0.003273516893386841
0.00793062376984591;0.00794413685798645
0.0037780799826157667;0.003800898790359497
0.0009847027161258132;0.000988602638244629
0.003217747768353909;0.0032287240028381348
0.0008740314293680447;0.0008725598454475403
0.0061184964382867465;0.0061646997928619385
0.002120807926436148;0.002126723527908325
0.0015076703239404621;0.0015077590942382812
0.011989749627432796;0.012067854404449463
0.0025445750065758786;0.0025481581687927246
0.0075750443070193;0.007601439952850342
0.001797431330314054;0.0018014311790466309
0.0017609694678540264;0.0017719268798828125
0.000265006267139895;0.0002651214599609375
0.003572119018093227;0.0035996437072753906
0.007947628288823809;0.007997885346412659
0.008138372554146988;0.008220374584197998
0.004282043635238907;0.004292339086532593
0.0006258602974841219;0.0006198883056640625
0.0014128541094800711;0.0014209747314453125
0.002486483296436578;0.0024809837341308594
0.0045308819946376176;0.004531055688858032
0.0022592905957565966;0.002272658050060272
0.013423135093602883;0.013635842129588127
0.009481112391041081;0.009629160165786743
0.0020717155977752638;0.0020762383937835693
0.0008444491766137039;0.0008440017700195312
0.00592290150267476;0.005931854248046875
0.008785962676119502;0.008920043706893921
0.009219699568416175;0.009329583495855331
0.000868789725570892;0.0008687973022460938
0.0009820975238767121;0.000980675220489502
0.0007551554979189899;0.0007543563842773438
0.0012461189424094858;0.0012503266334533691
0.0028113191672487353;0.002831488847732544
0.009016900149294479;0.009166590869426727
0.000878939321534465;0.0008801817893981934
0.007415537132282309;0.007440239191055298
0.014769699942492925;0.0149955153465271
0.002233279297325489;0.002237975597381592
0.0026935117651698567;0.0027548372745513916
0.008480847422063998;0.008544981479644775
0.005086332597193993;0.0051259249448776245
0.001118620302994853;0.00112113356590271
0.0017413366371221094;0.0017499923706054688
0.007533577393726059;0.007568776607513428
0.009750967640473514;0.00981074571609497
0.0059675273962667775;0.0061483681201934814
0.0038950535370320827;0.0039053261280059814
0.003040765355952407;0.0030432045459747314
0.009180785069419847;0.009232312440872192
0.005519105249393247;0.005522668361663818
0.004417639305960196;0.004448562860488892
1.753511124961651e-05;1.7970800399780273e-05
0.0028799122334516197;0.002892732620239258
0.010564734643741358;0.010929346084594727
0.006527117564525242;0.006585597991943359
0.015922386859329184;0.017335176467895508
0.0007658129497937865;0.0007658004760742188
0.005842559589065074;0.005853384733200073
0.009396255414788552;0.00958666205406189
0.00014962891917377186;0.00014972686767578125
0.0021033247152321055;0.002103835344314575
0.003217665999517523;0.0032272040843963623
0.004523965361051788;0.0045432448387146
0.0025257329782390468;0.002545684576034546
0.0020753304756450344;0.002076178789138794
0.0012982603456535443;0.0012969523668289185
0.00302173572617775;0.0030165016651153564
0.009849966276767189;0.009945929050445557
0.0010688308521085437;0.0010690689086914062
0.007185533466401633;0.007223606109619141
6.750669545996647e-05;6.771087646484375e-05
0.0002932425408037174;0.0002987980842590332
0.013562258462759413;0.013700425624847412
0.0055405110304960585;0.005544692277908325
0.003913410498318803;0.0039348602294921875
0.0031340791454785976;0.0031734704971313477
8.934478309853172e-05;9.41157341003418e-05
0.009077967709335494;0.009454190731048584
0.00028818079965950205;0.0002925992012023926
0.010554143521413617;0.01062396913766861
0.002350505292659811;0.0023568272590637207
0.0012257229780260682;0.0012216567993164062
0.004767580192545107;0.004815131425857544
0.004019179638300924;0.00415995717048645
0.0046425955581368625;0.0046825408935546875
0.004086649073996428;0.004190381616353989
0.011179274506255443;0.011268913745880127
0.002692675419007048;0.0026902854442596436
0.005940424878586196;0.006059020757675171
0.006044816496329846;0.006105728447437286
0.0020712203845643846;0.002072244882583618
0.0014020655149433823;0.00140380859375
0.003021515923244914;0.003104865550994873
0.009939428774385618;0.010057926177978516
0.007071131776875481;0.007121756672859192
0.0016011033671644544;0.0016012191772460938
0.004755667837821105;0.004799902439117432
0.00042844340428474433;0.0004291534423828125
0.0074903672750687295;0.007545381784439087
0.007175780024368932;0.007285118103027344
0.0019646931715478363;0.001993563026189804
0.001518636846169503;0.0015338659286499023
0.009388560722942274;0.009548142552375793
0.000895376940629028;0.0008970201015472412
0.0018746788095611857;0.0018828213214874268
0.005857707092498258;0.005877554416656494
0.0013895339064492669;0.001405179500579834
0.007656166125677541;0.007908016443252563
0.0020164954813319583;0.0020311474800109863
5.028386508451079e-05;5.27501106262207e-05
0.0007565941657318889;0.0007572174072265625
0.0018954123760490892;0.0018987655639648438
0.0213874033853538;0.02278304100036621
0.0019498677315324196;0.0019520670175552368
0.005908229633699535;0.005937516689300537
0.0035271324862888548;0.003573179244995117
0.0014195789702081821;0.001417696475982666
0.0004299253514515617;0.00043010711669921875
0.0019387498291562276;0.001954682171344757
0.014878762864444672;0.015259891748428345
0.005253176117495313;0.005292922258377075
0.0020024974104686163;0.0020026862621307373
0.004756000041994995;0.0047568678855896
0.0031619171996448772;0.0031718313694000244
0.0009339345690356905;0.0009345710277557373
0.009921062183629387;0.010037659667432308
0.006531821201307988;0.006598018109798431
0.005286683126644572;0.005300551652908325
0.006322890359245559;0.006319999694824219
0.00908448723334378;0.009123086929321289
0.009982364790404527;0.0102308988571167
0.004108563634539765;0.004138126969337463
0.012306130142869085;0.012457996606826782
0.0005024895284357974;0.0005080103874206543
0.0009365407631115536;0.0009373724460601807
0.001935272670303492;0.0019430741667747498
0.004585608066094417;0.00461268424987793
0.008376352699109137;0.00848080962896347
0.008687256120571144;0.00870707631111145
0.006479455274001606;0.006568729877471924
0.006900108974603009;0.006922692060470581
0.002076190244555723;0.002077043056488037
0.00593608431067346;0.005955725908279419
0.01349823410866647;0.013516455888748169
0.0007793998357640114;0.0007873177528381348
0.014925803906888064;0.015268534421920776
0.005729477050107274;0.0057836174964904785
0.006250114534668541;0.00628603994846344
0.010564586672667655;0.010742247104644775
0.0052513972479023225;0.005288988351821899
0.00255107753166848;0.002574026584625244
0.007562938123764038;0.0077156126499176025
0.014333235527915685;0.014499306678771973
0.006001467773865128;0.006071269512176514
0.004602937292634855;0.00465017557144165
0.0016363947603491222;0.0016336441040039062
0.0020391983662250263;0.0020429790019989014
0.0018622399355965249;0.0018682479858398438
0.0002118019759490227;0.00021266937255859375
0.002986198137791084;0.0029868781566619873
0.016954950443949995;0.017117321491241455
0.004313256010621158;0.004358351230621338
0.0049613246938385305;0.005062281619757414
0.010370948776366249;0.010468244552612305
0.0015204011204671755;0.0015211105346679688
0.0008181451439178835;0.0008230209350585938
0.020345982553695335;0.020706474781036377
0.0016641089931965247;0.001685306429862976
0.0014734375747037516;0.00147247314453125
0.002985607364739993;0.003010094165802002
0.005189305474408427;0.0052762627601623535
0.0019015614637512806;0.0019177794456481934
0.000859447874556272;0.000858306884765625
0.007262323813244049;0.007269859313964844
0.007998993279161577;0.00810176134109497
0.008206289215442931;0.008233040571212769
0.005531936209702091;0.005573779344558716
0.0012869425487042202;0.0012922286987304688
0.0012402653743193714;0.0012340545654296875
0.0035425222964156084;0.003624439239501953
0.0005931112417120888;0.0005894303321838379
0.002162725633358943;0.0021658241748809814
0.0004453716594979762;0.000446319580078125
0.00252507942714586;0.0025402605533599854
0.0008905904869143199;0.0008907318115234375
0.005057535255917931;0.005081593990325928
0.009544771755147043;0.009787872433662415
0.0003595728279325774;0.0003642439842224121
0.007022959354710667;0.007070273160934448
0.002979288103268938;0.002982616424560547
0.004053427983328081;0.004069477319717407
0.007307313744077507;0.007321834564208984
0.008420271053931344;0.008521735668182373
1.0444365522583693e-05;1.245737075805664e-05
0.007376115549196809;0.007480740547180176
0.0039575537779089195;0.003971576690673828
0.0053392787849194994;0.005369827151298523
0.009492526271486347;0.009524315595626831
0.0019276784449795547;0.0019426345825195312
0.005237660960231558;0.00523945689201355
0.009200484743577072;0.009268850088119507
0.00029367237923122154;0.000293731689453125
0.016690572357486742;0.01740780472755432
0.00592953616753414;0.005956321954727173
0.0070584582533530955;0.007103621959686279
0.0031655507753300394;0.0031843483448028564
0.005464801646129005;0.005535215139389038
0.004082814857525169;0.004096806049346924
0.0020909583607226397;0.0020894408226013184
0.0017583011003969224;0.0017643868923187256
0.003708682883633632;0.0037097930908203125
0.01225070000427464;0.01279747486114502
1.8943483863419538e-05;1.9073486328125e-05
0.005053149413750209;0.0050535500049591064
0.003748928184856217;0.0037597715854644775
0.0014270496841880477;0.0014324188232421875
0.004328019988831844;0.004379093647003174
0.00567577268643186;0.00571848452091217
0.008993878016182247;0.00911092758178711
0.0008072623980501734;0.0008077621459960938
0.006385205489144816;0.006489604711532593
0.0007172145462102967;0.0007179081439971924
0.000232473530026899;0.000232696533203125
0.00541376088462687;0.005472242832183838
0.006355047083580294;0.006359964609146118
0.00615532875108967;0.006283923983573914
0.002928219080972778;0.0029342174530029297
0.014821512435226359;0.014978170394897461
0.005905056114563025;0.005995571613311768
0.0013223128128226882;0.0013278424739837646
0.008075896812717245;0.008173972368240356
0.004043192492932258;0.004072099924087524
0.005616398598923134;0.005673438310623169
0.006262383017083236;0.0062704384326934814
0.0002542883338572768;0.00025463104248046875
0.0025318163834153985;0.002538710832595825
0.0053015570385897635;0.005303412675857544
0.0009353400952874283;0.0009355545043945312
0.00017218420259695763;0.00017261505126953125
0.008640389911661054;0.008712738752365112
0.0044919080422605815;0.004530608654022217
0.011777803176512199;0.011943846940994263
0.009464914092305472;0.009794086217880249
6.877521293454205e-05;7.18235969543457e-05
0.0005398198207299957;0.0005407333374023438
0.0030244366098068024;0.0030393898487091064
0.0036531708421280585;0.003683924674987793
0.005863497928078858;0.005944870412349701
0.007742391645405605;0.00776246190071106
0.0090478710585115;0.009109795093536377
0.0032952638684816482;0.0033263564109802246
0.001750215972098712;0.0017680227756500244
0.0031934006601046167;0.003201425075531006
0.007909138449787278;0.007916480302810669
0.01212088049913291;0.012180469930171967
0.0008584358848168203;0.0008563995361328125
0.005622378559975801;0.005707442760467529
0.0015095609546095536;0.0015115737915039062
0.0006215841864596589;0.0006189346313476562
0.0013638150506609726;0.001364290714263916
0.0024025675134372038;0.00240325927734375
0.002320374173616298;0.0023270845413208008
0.004982734601104285;0.005012005567550659
0.0009706982393712814;0.0009663701057434082
0.006672107660640241;0.0066883862018585205
0.0002325828817483144;0.0002307891845703125
0.006877338383045863;0.006918996572494507
0.005473088597102916;0.005586445331573486
0.0016413625179135798;0.0016526579856872559
0.0001959333301885646;0.0001964569091796875
0.004536790118516344;0.004585742950439453
0.0028875997926851743;0.0028944313526153564
0.003382418080565214;0.0034862756729125977
0.008261894253019946;0.008330345153808594
0.01142890656897095;0.011582045815885067
0.004349984286677374;0.004373461008071899
0.005597897977821385;0.005665287375450134
0.006275245771886269;0.006300687789916992
0.0007255312946315265;0.0007238388061523438
0.00055496688560995;0.0005607903003692627
0.002136077341279738;0.002199113368988037
0.0030204541824166084;0.003044605255126953
0.0028049462722350652;0.002805739641189575
0.007242986923070329;0.007317662239074707
0.007874339688593024;0.007969886064529419
0.006576427880165535;0.006577521562576294
0.013210806689449718;0.013247460126876831
0.011308100839060722;0.011355668306350708
0.005420445006355035;0.005452781915664673
0.005061526483947802;0.00511028990149498
0.007276688856405726;0.007604032754898071
0.0010146956495619172;0.0010088980197906494
0.0012646732827444774;0.0012690424919128418
0.0009707060969597544;0.0009745955467224121
0.0008251537073236854;0.0008260011672973633
0.006033975575495352;0.006117820739746094
0.00016211748587902918;0.0001621246337890625
0.003017796383243778;0.0031276047229766846
0.0040406227475619895;0.004064083099365234
0.0021776259853625636;0.0021981820464134216
0.003517280171077884;0.003530532121658325
0.005257310700224455;0.00525858998298645
0.0002729388341637599;0.00027370452880859375
0.010379807355651633;0.010432958602905273
0.0009456257032341008;0.0009450912475585938
1.3521140348021014e-05;1.4439225196838379e-05
0.002270678484288444;0.002270728349685669
0.002847310791770062;0.0028672218322753906
0.0006610330746873341;0.0006608963012695312
0.0034573222908840153;0.0034824907779693604
0.004537261003543069;0.0045614540576934814
0.0009981424599307398;0.0009958446025848389
0.007256107899366609;0.007327556610107422
0.004497584186535867;0.0045247673988342285
0.0028101977961485637;0.0028378665447235107
0.005000131826723239;0.005002051591873169
0.0010374066698230612;0.0010308623313903809
0.004331957236206875;0.004362136125564575
0.003168137775389295;0.0031700432300567627
0.0025409041537118532;0.0025939345359802246
0.002329016856285167;0.002335578203201294
0.0005885953815469988;0.0005893111228942871
0.003335537086602745;0.003342658281326294
0.0002826528129995571;0.00028324127197265625
0.00829308590315247;0.008354604244232178
0.004964972255458466;0.004971534013748169
0.0018740674893339652;0.0018758773803710938
0.010252709315686883;0.010344743728637695
0.0009329624921234369;0.0009326934814453125
0.005164949003615964;0.005172669887542725
0.0060206528146081175;0.0060377418994903564
0.009098542012950645;0.009431123733520508
0.000728215158598533;0.0007317066192626953
0.0014989663105437966;0.0015091896057128906
0.0032188036792283373;0.0032498836517333984
0.0130793606628412;0.01330593228340149
0.00873474049045469;0.008781656622886658
0.004710564883852829;0.004756659269332886
0.00817533666945417;0.008194953203201294
0.0031201448821916757;0.003139704465866089
0.010790501605846353;0.010851889848709106
0.013251656448390745;0.013421133160591125
0.0004060162771791504;0.0004062652587890625
0.0015469179098662063;0.0015501081943511963
0.009980751671909411;0.01004171371459961
0.012228212971865823;0.012313872575759888
0.00702810680168642;0.007106408476829529
0.00878973889685663;0.008848041296005249
0.0010774936888389129;0.0010814964771270752
0.007436919827682832;0.007465481758117676
0.005263689096390214;0.005284339189529419
0.004980603637533624;0.005039095878601074
0.00038628066342467026;0.00038798898458480835
0.0062410917054591545;0.006343752145767212
0.002989587425145405;0.003000199794769287
0.0030850413000189435;0.003108888864517212
0.0049612463486949;0.004978209733963013
0.0006027784595544752;0.0006017684936523438
0.003962108476029113;0.003973037004470825
0.002831553120134792;0.0028343498706817627
0.011303125470535878;0.011535495519638062
0.009815539384231667;0.009909451007843018
0.004176974937567704;0.004195570945739746
0.009034531265092448;0.009170353412628174
0.002598999417639418;0.002622101455926895
0.00616169413011168;0.0061865150928497314
0.0006404494810077943;0.000640869140625
0.0026830093837545777;0.0027064085006713867
0.0012382758304256992;0.0012359619140625
0.0006048150864556128;0.00060272216796875
0.0007518598061924904;0.0007563531398773193
0.0015151973164246803;0.001529097557067871
0.002967844218880858;0.002968311309814453
0.0018806383070720098;0.00188446044921875
0.004063675046060071;0.004136413335800171
0.0022475760375774358;0.002247840166091919
0.0020965824065091922;0.0021146535873413086
0.0010977774156395058;0.0010985732078552246
0.00782614793504903;0.007828682661056519
0.002831983975823157;0.002866297960281372
0.004854920970558668;0.004949837923049927
0.005737882699125108;0.0057523250579833984
0.006587150851357701;0.00663447380065918
0.005259575258265105;0.005288384854793549
0.002492627415380193;0.002492934465408325
0.00035030714302840347;0.00034803152084350586
0.006093442328483689;0.006159603595733643
0.0020275550721153943;0.0020338594913482666
0.001194490182884094;0.001213371753692627
0.009908072072761275;0.010032325983047485
0.0029081145808056595;0.0029369592666625977
0.004937244877381747;0.0049467384815216064
0.00581615454999205;0.005868218839168549
0.002742868329593962;0.0027546286582946777
0.000870325336432597;0.0008753538131713867
0.009265331058178934;0.009367942810058594
0.008295578785489512;0.0083484947681427
0.006002396147100836;0.006023436784744263
0.013384645980888225;0.013618826866149902
0.00493441963507984;0.005109190940856934
0.006121010633055178;0.006189823150634766
0.002557911953166308;0.002575397491455078
0.0004434560124983724;0.00044345855712890625
0.0005630140437873796;0.0005626678466796875
0.0006794426456049848;0.0006832778453826904
0.0012152496150305966;0.0012159347534179688
0.0019574249966666356;0.001958787441253662
0.0023337977708541052;0.0023308098316192627
0.0009955213640175267;0.0009908676147460938
0.0014418906707806868;0.001445770263671875
0.0021762139526399415;0.00217631459236145
0.0009788586707094014;0.0009811222553253174
0.0021636651259229534;0.00216105580329895
0.014532871973286543;0.014807522296905518
0.003078023402150916;0.003118455410003662
0.0015117843273218684;0.0015096664428710938
0.004634903378767828;0.004653960466384888
0.010930827362846765;0.011325806379318237
0.007358545452537194;0.007422417402267456
0.004515101355344053;0.004568964242935181
0.002669165197817163;0.002691328525543213
0.006169228972338403;0.0061873942613601685
0.0009493795745544183;0.0009574294090270996
0.00041979633184673884;0.0004241466522216797
0.003519742980547245;0.0035238564014434814
0.00015727042890091496;0.00015735626220703125
0.008061342133759662;0.008092910051345825
0.00225326404567375;0.0022568106651306152
0.0033224406962590186;0.0033553242683410645
0.007934205344641627;0.007979139685630798
0.0035428370546310315;0.0035639405250549316
0.0008855548603942515;0.00087738037109375
0.0027602529659785636;0.0027851127088069916
0.010036973779771485;0.01008903980255127
0.003743390299957732;0.003806278109550476
0.005932781161272566;0.006161749362945557
0.005616414272032522;0.005662143230438232
0.001048393614746392;0.0010552704334259033
0.0003898288846337557;0.00039005279541015625
0.007703287944493627;0.00782143697142601
0.0030185573395205326;0.0030800700187683105
0.004269509514231492;0.004317820072174072
0.002162016204735651;0.002172499895095825
0.012725094850168277;0.012761056423187256
0.0016731392617460492;0.0016736984252929688
0.002039365581446165;0.0020608901977539062
0.005473519147673993;0.005488455295562744
0.007970557957756986;0.008122622966766357
0.0003898351707569176;0.0003883242607116699
0.0136694715060154;0.013848841190338135
0.006860541325336784;0.006933242082595825
0.01050073935942265;0.010601729154586792
0.0012258661540353666;0.00122833251953125
0.00021124863554888092;0.0002117156982421875
0.016054482762010772;0.016305238008499146
0.0007967544876810228;0.0007953643798828125
0.00013076351643460124;0.0001316070556640625
0.0024429687941324935;0.0024433434009552
0.005227017834533257;0.005237996578216553
0.002102322718109488;0.0021152496337890625
0.011436717436535189;0.012003898620605469
0.0003072203728974436;0.00030803680419921875
0.0009462505973492857;0.000946044921875
0.005012324355567852;0.0050376057624816895
0.0014268782358483763;0.0014364123344421387
0.0018928872192343267;0.0019072294235229492
0.0076613776830860795;0.007688641548156738
0.0037979490611576125;0.0038208067417144775
0.0004849769018238445;0.0004825592041015625
0.00956271825324174;0.009771287441253662
0.000568777139312535;0.0005673915147781372
0.0020645448407417503;0.0020856820046901703
0.009577967436242398;0.009712517261505127
0.009152957439703645;0.0091724693775177
0.00938135913215378;0.00971907377243042
0.0006032221109637059;0.0006036758422851562
0.0017473665944903662;0.001751035451889038
0.010111208579107375;0.010123282670974731
0.002058485298207349;0.0020737946033477783
0.0025837034265928332;0.0025863349437713623
0.005871378785585303;0.005904112011194229
0.004314147756357095;0.004452943801879883
0.0010250089875833363;0.0010204315185546875
0.002040342841186129;0.002057194709777832
0.002193249287190035;0.0022060275077819824
0.0015647672597093633;0.0015687346458435059
0.002919174751582524;0.002948254346847534
0.004503650418925858;0.004545096307992935
0.0057948956546682055;0.00580596923828125
0.00031396844288187123;0.0003139972686767578
0.0010615698528169601;0.0010712146759033203
0.006588918831781233;0.0066246092319488525
0.008750236943400052;0.00875285267829895
0.002540613449956368;0.0025754570960998535
0.012180185701263686;0.012469686567783356
0.0014975881704457857;0.001498192548751831
0.006425208423124387;0.006485581398010254
0.001660409751100772;0.0016761720180511475
0.00210110010555054;0.0021018385887145996
0.009423330216799284;0.009428054094314575
0.006344296461518411;0.006374850869178772
0.008239177192110307;0.008278191089630127
0.03279203580238239;0.03383335471153259
0.006131858626598154;0.006333649158477783
0.0002276652040579316;0.00022792816162109375
0.002622588263609233;0.002633124589920044
0.0035153028765979363;0.0035228431224823
0.001562336196837769;0.0015592575073242188
0.00423869410607883;0.0043177008628845215
0.01536447306495327;0.015791237354278564
0.005089009586494362;0.005112677812576294
0.007821098686189899;0.0078277587890625
0.0009893880288507242;0.0009899139404296875
0.0034875599120164653;0.0035134851932525635
0.0024917249346400727;0.002517160028219223
0.00034184023110916023;0.00034236907958984375
0.000769709788587938;0.0007677078247070312
0.000880231489065763;0.0008903741836547852
0.0019362115950621055;0.0019472837448120117
0.0018737568011185943;0.0018776357173919678
0.0012116666262968047;0.0012162625789642334
0.002148281528469179;0.002153933048248291
0.001184519999882345;0.0011854171752929688
0.009432568504881122;0.009671688079833984
0.0015837039994889073;0.0015974044799804688
0.013392605132891528;0.013616174459457397
0.0011510485817214267;0.00115203857421875
0.004920882125233403;0.004971727728843689
0.0035291114814180752;0.003550499677658081
0.0013118857980473058;0.0013257861137390137
0.007489758220258254;0.007583592087030411
0.001556378430120572;0.0015605241060256958
0.011927155782262056;0.012023568153381348
0.0012880585306986026;0.0012935101985931396
0.003505829710098531;0.003522902727127075
0.010480691108465476;0.010538637638092041
0.003678667948506123;0.003703400492668152
0.010892209157155176;0.010969191789627075
0.0065903357760893596;0.006764143705368042
0.0017121294337705134;0.0017155110836029053
0.005003433609041117;0.00510367751121521
0.007528542572080536;0.0075292885303497314
0.006466454756991689;0.006540834903717041
0.002291334189903318;0.002393752336502075
0.001488959857867367;0.001491546630859375
0.0005238537477465447;0.0005197525024414062
0.0006532158215675574;0.0006517171859741211
0.001839956604903226;0.0018405914306640625
0.005202306379850022;0.005234897136688232
0.008735613197993335;0.008887555450201035
1.9275506639825695e-06;2.7418136596679688e-06
0.004978889182634371;0.005016587674617767
0.00847122169078296;0.008490562438964844
0.013005511823909308;0.013218820095062256
0.0024946701787318406;0.0025087296962738037
0.000538864499029839;0.00054129958152771
0.00915103041073653;0.009168565273284912
0.00021412891525344268;0.00021457672119140625
0.0030069597331173255;0.0030077695846557617
0.0017892137331866802;0.0018006861209869385
0.006403101980803593;0.00646364688873291
0.0030981307425061518;0.00310710072517395
0.0019249161527580439;0.0019481182098388672
0.0028408750709157746;0.0028565526008605957
0.008352934376932377;0.008423477411270142
0.0027141115469045004;0.002730228006839752
0.0009037156207394615;0.0009078085422515869
0.0003341865856049731;0.00033473968505859375
0.0015534768657507686;0.0015541315078735352
0.005725006509289413;0.0057440102100372314
0.003810077551435095;0.003844223916530609
0.018763927413048102;0.01890474557876587
0.004907009917723955;0.004941016435623169
0.0005489938693983129;0.0005539953708648682
0.0006245075373469059;0.000621795654296875
0.003439566414819478;0.0034807324409484863
0.0007147710047304427;0.0007132664322853088
0.014936182706599072;0.015049010515213013
0.00287741575469156;0.0028839409351348877
0.006418875354313263;0.0065946877002716064
0.0044017499017002595;0.0044078528881073
0.005262017119496325;0.005357027053833008
0.006778178647541941;0.0068189483135938644
0.011559888204571078;0.011910796165466309
0.00659876790213841;0.006747066974639893
0.011244430229056631;0.011316567659378052
0.00523133103387335;0.0052308738231658936
0.0055996929903395914;0.005651161074638367
0.004471172396425926;0.004515588283538818
0.009388603084701578;0.009427100419998169
8.423443387425635e-05;8.767843246459961e-05
0.010414855256817679;0.010485384613275528
0.010121724212164085;0.010237768292427063
0.0053685950241556665;0.005371123552322388
0.0033259338172807857;0.0033604204654693604
0.0014540420934203188;0.001453399658203125
0.005406413551178338;0.005422577261924744
0.0017718355735420453;0.001766204833984375
0.0007051657734741447;0.000705718994140625
0.009481416083006212;0.009538650512695312
0.004805513202001799;0.004862580448389053
0.0019483186663301834;0.0019488334655761719
0.0022980556598710625;0.00229838490486145
0.0006336697608817631;0.0006275177001953125
0.004605337891753039;0.0047009289264678955
0.0047938647665931875;0.0048694908618927
0.0030205579014572718;0.0030174553394317627
0.006061787873579786;0.006139665842056274
0.0007805122108114278;0.0007810592651367188
0.007308661489605738;0.007426612079143524
0.00020579809633180498;0.00020968914031982422
0.006567817573724804;0.0066213905811309814
0.004778336008349642;0.004817992448806763
0.0027968950249721695;0.0028038322925567627
0.002533371749267003;0.002556920051574707
0.004066942358896436;0.004103958606719971
0.0028350585930875354;0.002961665391921997
0.005940327881020311;0.006016761064529419
2.0787297846100627e-05;2.09808349609375e-05
0.012125709475051177;0.012351393699645996
0.005781141476109464;0.005813717842102051
0.010487825883403534;0.010554343461990356
0.004991215515715095;0.005037397146224976
0.0057856913929665455;0.005819201469421387
0.008170375916141398;0.008219107985496521
0.012848804003359277;0.013168275356292725
0.005144446390171631;0.005177557468414307
0.0004792167342992201;0.00047969818115234375
0.0031050268714124052;0.0031051933765411377
0.0045551449758808316;0.004568129777908325
0.007165617621548183;0.007211923599243164
0.00025519853858489006;0.0002601146697998047
0.003536133302423722;0.0035400688648223877
0.005818162392954113;0.005847364664077759
0.0023945202016022646;0.0023956596851348877
0.007573659651347074;0.007768541574478149
0.00260652030728723;0.0026073157787323
0.0017360312671813162;0.0017416775226593018
0.0005734222800314907;0.000569075345993042
0.004122632360475589;0.0041456520557403564
0.007073661510999447;0.0071554481983184814
0.011899611660905614;0.012073934078216553
0.0019996755950053777;0.00201261043548584
0.0035746676239262675;0.00357624888420105
0.013694559203063745;0.014180153608322144
0.0075398418659735;0.007543593645095825
0.003470860915376532;0.0034874379634857178
0.005387883659977778;0.0054444074630737305
0.007177718122060516;0.007275402545928955
0.005428955241316571;0.005430161952972412
0.00863337502626177;0.008970975875854492
0.0008371285810933443;0.0008379518985748291
0.001830241592450983;0.0018445849418640137
0.00121368293343215;0.0012247264385223389
0.004527004755977786;0.004548877477645874
0.007146927886047582;0.007197439670562744
0.006021874232967948;0.0061331093311309814
0.0009928261918723197;0.0010007619857788086
0.0004706103867197791;0.0004711151123046875
0.004283938665781591;0.0042906105518341064
0.0027842151335234306;0.0027992427349090576
0.0018198053827070868;0.0018214881420135498
0.006576665769212423;0.006844878196716309
0.0008189609635161319;0.0008192062377929688
0.0057904463337630305;0.0058155059814453125
0.0017280496597323303;0.0017444491386413574
0.009057912162727407;0.009165406227111816
7.335357937937302e-05;7.343292236328125e-05
0.005897227444312527;0.005932837724685669
0.0017280664029044107;0.0017394423484802246
0.008304214097313462;0.0084199458360672
0.0018549338269670092;0.0018558502197265625
0.010986862305929268;0.011063605546951294
0.0017008987903751592;0.0016994476318359375
0.009532549259916345;0.009640812873840332
0.003797404066818996;0.0038213729858398438
3.872392511290061e-05;4.217028617858887e-05
0.0032787786293138233;0.003296881914138794
0.0050371332420423515;0.0050871968269348145
0.006265724172486228;0.006277620792388916
0.004808290989006873;0.004867076873779297
0.0027541152849713912;0.002766430377960205
0.006892440382170094;0.0068989098072052
0.00175258751150865;0.0017556548118591309
0.011318841428345636;0.011322051286697388
0.00741367200695688;0.00748598575592041
0.0023263256906839737;0.0023429691791534424
0.006952236321671994;0.007050871849060059
0.0029942059184853292;0.0030007362365722656
0.001102044932728629;0.001102447509765625
0.0009444364344596965;0.0009450912475585938
0.003339119975737151;0.003343522548675537
0.008484159480484225;0.008506178855895996
0.005241239644774178;0.005316048860549927
0.0115088866603575;0.011942028999328613
0.003919404322433461;0.0039931535720825195
0.00859261802396199;0.008760958909988403
0.002968607531853318;0.0029858052730560303
0.004035593263636334;0.004042565822601318
0.0013882996076762055;0.0014064908027648926
0.011012869171638427;0.011085540056228638
0.007064795056669499;0.007204890251159668
0.00457494134128105;0.004590034484863281
0.001313817198062981;0.0013189315795898438
0.0014615923781494387;0.0014619827270507812
0.006151491862970268;0.006187319755554199
0.006254531565510718;0.006261855363845825
0.008118396374854099;0.008296690881252289
0.004282292495408248;0.004297226667404175
9.011756897226296e-05;9.423494338989258e-05
0.0009063836799188896;0.0009109079837799072
0.005807110038960583;0.005852431058883667
0.009729675404810616;0.009730368852615356
0.0010108056954522078;0.0010099411010742188
0.0009336952201923612;0.0009484589099884033
0.0004825237357315008;0.00048866868019104
0.0057207278144767604;0.005799023434519768
0.001522749870481191;0.0015368759632110596
0.001800323981741778;0.001804739236831665
0.0013472473515969423;0.0013666749000549316
0.00012961865889421126;0.00012969970703125
0.0011636950207241053;0.0011726021766662598
0.00964982169051219;0.0096701979637146
0.0002785041933598819;0.00028184056282043457
0.0071221916384412234;0.007171571254730225
0.001556907923619264;0.0015630722045898438
0.003749255794525505;0.0037772059440612793
0.002566933396823181;0.002569824457168579
0.0009136980579053813;0.0009145140647888184
0.005363128978345166;0.005395233631134033
0.001331591108887627;0.0013359487056732178
0.0009202943184200145;0.0009202361106872559
0.0010348024408217327;0.0010363459587097168
0.0022970244764072612;0.0023157596588134766
0.00554815376775144;0.005556061863899231
0.004694625210438726;0.004752218723297119
0.0035951496233124196;0.003651261329650879
0.015812848985555746;0.01625192165374756
0.004050277503461702;0.0040509700775146484
0.009331668817011111;0.009936332702636719
0.00941449969755852;0.00948767364025116
0.0016549856049228376;0.00165557861328125
8.432347529821983e-05;8.487701416015625e-05
0.0021585688636994015;0.002257794141769409
0.005498959494831786;0.005561307072639465
0.00036171173390789536;0.0003655850887298584
0.0006426169800818098;0.0006427764892578125
0.003924348800427796;0.003984659910202026
0.006189090464902849;0.006248176097869873
0.0036926858704873036;0.0037443041801452637
0.008358087579849068;0.008451160043478012
0.0022877614875826116;0.002387434244155884
0.003755710806426702;0.003851979970932007
0.0066966269850453055;0.006722986698150635
0.00413825498152387;0.0041453540325164795
0.0029973942709088956;0.0030250251293182373
0.0021405924428203192;0.0021513700485229492
0.0005196804092915238;0.000519871711730957
0.003171963739630609;0.003178536891937256
0.004142040350018884;0.004142791032791138
0.0005594943177828417;0.000560760498046875
0.004160272937566011;0.00416719913482666
0.001423145415899409;0.0014289617538452148
0.0022656321629561213;0.002270519733428955
0.009465860726112302;0.00954526662826538
0.0031582410891996295;0.0031825900077819824
0.00010110253958778631;0.00010204315185546875
0.0027568151354126318;0.0027685463428497314
0.007476083947967738;0.007513463497161865
0.003917309198411116;0.003927260637283325
0.003853603058937031;0.003884732723236084
0.0007936828876122542;0.0007934272289276123
0.012842386697869454;0.012945890426635742
0.002347428764989357;0.002353355288505554
0.010748261760449745;0.010865330696105957
0.0035131265324985124;0.003523796796798706
0.00020144641965771096;0.00020551681518554688
0.0006420254521917617;0.0006445050239562988
0.00941230716901897;0.009497493505477905
0.00386541541882373;0.003905653953552246
0.007858477900842403;0.007868096232414246
0.0019745998019318617;0.0019750595092773438
0.002774624473261816;0.0027900338172912598
0.018292890987695126;0.018725425004959106
0.0013223088033312335;0.001331329345703125
0.006127602691693716;0.00617314875125885
0.006467301220434279;0.00647735595703125
0.003982340529102931;0.004050582647323608
0.00688045825979364;0.006924867630004883
0.00011683167550077385;0.00011730194091796875
0.0017677386857152429;0.001774221658706665
0.00020946422605055623;0.00021591782569885254
0.0011802654073838975;0.0011824965476989746
0.0026459993353828816;0.0026711225509643555
0.006840790945779565;0.006849318742752075
0.003162408272696827;0.003175199031829834
0.001493101336057744;0.0014972090721130371
0.00285362232384993;0.0028524696826934814
0.0003185625653638733;0.00031948089599609375
0.007344281297508808;0.0073614418506622314
6.395657838929892e-05;6.443262100219727e-05
0.0023205711655396367;0.0023241043090820312
0.005632285359148512;0.0056867897510528564
0.007097041264940214;0.0072044506669044495
0.0036165432395193985;0.003624945878982544
0.004429679738592534;0.0044571757316589355
0.0011209479106588202;0.00112152099609375
0.00707085576781026;0.0070914626121521
0.0008544368990683138;0.0008497238159179688
0.007059079726349305;0.007125526666641235
0.001936354264757957;0.0019538402557373047
0.01335561839676798;0.013737916946411133
0.005917447127962966;0.00594639778137207
0.0006892641281005585;0.0006895065307617188
0.00991480660593833;0.01003250852227211
0.0010756963785149192;0.001075446605682373
0.011125230293514084;0.011390089988708496
0.001355056191478632;0.0013494491577148438
0.0016458714516847175;0.0016489028930664062
0.0045856530328605314;0.004586249589920044
0.0019855516233629193;0.0019936561584472656
0.005441323973863481;0.005442559719085693
0.004115080334828009;0.004119753837585449
0.0039820020073033004;0.004009813070297241
0.007054966326801447;0.007135417312383652
0.0009272243926533839;0.0009288787841796875
0.006591939686164946;0.006654910743236542
0.004702710290367967;0.004747509956359863
0.003784772880459338;0.0038295984268188477
0.0004770295669531257;0.00048094987869262695
0.008775140898823452;0.008844435214996338
0.011180832726393723;0.011282265186309814
0.008929455940401128;0.008990764617919922
0.002003001711649036;0.002003699541091919
0.0011793320163021495;0.0011777877807617188
0.014273052834247669;0.014472007751464844
0.006649914785418535;0.006712734699249268
0.004237372905397903;0.00425150990486145
0.006412360112138926;0.006446868181228638
0.0036063065894157984;0.0036832690238952637
0.0007185936727693645;0.0007229447364807129
0.0025714183140992794;0.0025847256183624268
0.00511306471485444;0.005116373300552368
0.002472337228173768;0.0024948418140411377
0.0017971760552928547;0.0018120110034942627
0.0006115147948716091;0.0006122589111328125
0.006116355155530661;0.006184861063957214
0.023805990987942276;0.024102121591567993
0.0017349080280316602;0.0017577409744262695
0.0058449614486023906;0.005847930908203125
0.007285368255441867;0.007296919822692871
0.004844179447143205;0.004858940839767456
0.02099341129015949;0.021107077598571777
0.0024539265666399124;0.002501159906387329
0.0009591221197852599;0.0009630024433135986
0.0070598927233058075;0.007199808955192566
0.009323343661156225;0.0093766450881958
0.0008111246048339622;0.0008115768432617188
0.0027963264862450026;0.0028313081711530685
0.005074567136362055;0.005105793476104736
0.007352423743800304;0.007414087653160095
0.002002576889704844;0.0020027458667755127
0.0005544724645297058;0.000553131103515625
0.007962574494859423;0.008013755083084106
0.0004249853716773413;0.0004253387451171875
0.0061743988765611164;0.006210535764694214
0.0024447328129474366;0.0024547576904296875
0.002925892963838017;0.002933502197265625
0.0027389696240936404;0.0027398765087127686
0.0025863307709479617;0.0025863051414489746
0.0052108728371198;0.005354642868041992
0.0029632433187755185;0.003003358840942383
0.005421604802166677;0.00544169545173645
0.0042657618655400536;0.004279673099517822
0.005511568377919244;0.005549639463424683
0.00014897336420050333;0.000148773193359375
0.010846245338559327;0.011035233736038208
0.0077576354570952155;0.007832646369934082
0.005132337242382515;0.005161464214324951
0.001663589138270051;0.0016665458679199219
0.004960432651129809;0.004966765642166138
0.0002378786894602527;0.0002384185791015625
0.0023135672912918703;0.0023175477981567383
0.002875893647629101;0.002892225980758667
0.005889178468841364;0.005943745374679565
0.012532635340236228;0.012630492448806763
0.007965643891051394;0.008114397525787354
0.009751553695785151;0.010069817304611206
0.007952381122067144;0.008062109351158142
0.002378150215678872;0.0023956000804901123
0.0020951220451127387;0.002096116542816162
0.0042176994234403254;0.00423043966293335
0.0035768897661723714;0.003596276044845581
0.005137860180581969;0.00520285964012146
0.006472685564488914;0.0065285563468933105
0.005811758692646311;0.00581967830657959
0.002766565047802865;0.0027716457843780518
0.004010631619687714;0.004010915756225586
0.0021001789292005445;0.002100914716720581
0.009015543754801047;0.009165152907371521
0.0018494590844073784;0.0018548965454101562
0.009404231307447764;0.009461641311645508
0.013277846159429172;0.013633698225021362
0.0009995365244842183;0.0010051727294921875
0.001712748135248635;0.0017150640487670898
0.003020570433582077;0.0030507445335388184
0.011142451531553237;0.011297881603240967
0.002472554308368619;0.0025755763053894043
0.010553053645098107;0.010678976774215698
0.00028284949742530375;0.00031280517578125
0.003409116546280943;0.0034141838550567627
0.0029040928224223148;0.0029455721378326416
0.004818836695671938;0.0048246681690216064
0.002850654358235005;0.002855241298675537
0.011087566106745075;0.01117628812789917
0.0035494958298811956;0.0035505294799804688
0.002424294269878202;0.0024438202381134033
0.009027349177350779;0.009121119976043701
0.00490555733882231;0.004919707775115967
0.012232611909049458;0.012488327920436859
0.002256420663031937;0.0022621452808380127
0.0015011781078640863;0.0015091001987457275
0.0009439025804255279;0.0009562075138092041
0.006264361314070288;0.006341293454170227
0.009307300031853033;0.009585559368133545
0.0018562380591495603;0.0018548965454101562
0.003930037219669097;0.0039320290088653564
0.0007411083595706537;0.0007410049438476562
0.0029684546623722275;0.003008957952260971
0.0030806712923160152;0.00311201810836792
0.007062095627045598;0.007091403007507324
0.008371509217594487;0.008615761995315552
0.004454415982801493;0.0044546425342559814
0.001281084181350934;0.0012930631637573242
0.0006150117417160546;0.0006151199340820312
0.0009716505451486234;0.000972062349319458
0.0021414567580571205;0.00214579701423645
0.001267710618014034;0.0012683570384979248
0.0026396032381961225;0.0026470720767974854
0.0011441361790624435;0.0011518597602844238
0.014301814948428988;0.014998108148574829
0.0036965271842269243;0.003728628158569336
0.01116518559783761;0.011351050809025764
0.003268900176851049;0.003356456756591797
0.0014038678348490638;0.0014037489891052246
0.004394901617410975;0.0044096410274505615
0.0005311034327795323;0.000530242919921875
0.003438401919963365;0.0035310089588165283
0.004058436606777984;0.004159867763519287
0.0017632480893979305;0.0017772912979125977
0.003531138214628692;0.0035313963890075684
0.00025538282713814104;0.000255584716796875
0.0021763391496845527;0.0021868646144866943
0.0008462629360809749;0.0008473098278045654
0.0028025461852505544;0.0028155744075775146
0.0014828276910772427;0.0014974474906921387
0.0007030083643658007;0.0006990432739257812
0.004645524449068995;0.004688173532485962
0.004683240454694903;0.004731655120849609
0.011949533647458245;0.012352973222732544
0.0061736951933883625;0.006289973855018616
0.004395611726941887;0.004435718059539795
0.0010573490806731886;0.001056671142578125
0.0005118471940908045;0.0005120635032653809
0.0004480997132255069;0.00045183300971984863
0.0022496291395378318;0.00225946307182312
0.007676290813654654;0.007679015398025513
0.013226910343879024;0.013406515121459961
0.0017770361172364337;0.001784294843673706
0.0018317493346863656;0.0018339157104492188
0.004343137923085938;0.0043740421533584595
0.001270440955111371;0.0012730062007904053
0.008789402480591303;0.008871376514434814
0.00030601937646360767;0.00030612945556640625
0.009973092175947749;0.010710328817367554
0.005235912164021785;0.00530242919921875
0.004283509724825563;0.0042829811573028564
0.0029223949098182655;0.002934396266937256
0.0024418177569605665;0.002477288246154785
0.004044298594230928;0.004048377275466919
0.007647908783876994;0.007658034563064575
0.002841546928734457;0.002842843532562256
0.0012172356073673627;0.0012178421020507812
0.004382272077558697;0.004388749599456787
0.0029675576142728856;0.002976447343826294
0.008574139050394359;0.008603096008300781
0.00037969563809666317;0.00038421154022216797
0.0033295390589932784;0.003343150019645691
0.0034421134520522287;0.003454238176345825
0.0047206722602890295;0.004723578691482544
0.013347280282575586;0.013411402702331543
0.0030806040357060915;0.0030860304832458496
0.0021672764886991364;0.0021744072437286377
0.0013781941454275614;0.0013790726661682129
0.0053456441240087174;0.005526304244995117
0.005185414523102167;0.0052152276039123535
0.0003315076430321271;0.000331878662109375
0.0017018350157308986;0.0017023086547851562
0.005738077806382941;0.005793675780296326
0.00747399282528374;0.0075293779373168945
0.008385850017579459;0.008443474769592285
0.0011872987381617726;0.0011891722679138184
0.0028436844942760285;0.002862393856048584
0.001676254012456575;0.001678466796875
0.0004429377518706717;0.00044345855712890625
0.0010528948294978614;0.0010538101196289062
0.0016610625812333384;0.0016613006591796875
0.008716026310526183;0.008865416049957275
0.011331431815059322;0.011404424905776978
0.00927998648139554;0.00944530963897705
0.001555526049461305;0.0015554428100585938
0.0007102749051475289;0.0007113814353942871
0.0038793790076760014;0.003880530595779419
0.0015910730944700018;0.0015954971313476562
0.005306850252573282;0.005379706621170044
0.0011073017609479455;0.0011121034622192383
0.009192425319998565;0.00926351547241211
0.0016184704820515052;0.0016259551048278809
0.0025933496958065903;0.0026032328605651855
0.006041650870857375;0.0060880184173583984
0.00441148569531195;0.004427492618560791
0.001172644319728276;0.00116729736328125
0.0007402494570121818;0.0007423758506774902
0.0012379590113132959;0.00124281644821167
0.0025609591952510543;0.00256270170211792
0.00185934441962599;0.0018787384033203125
0.0018395384132693228;0.0018396377563476562
0.005730313299948986;0.005730658769607544
0.003787528637646178;0.00381624698638916
0.002913252854521673;0.002915322780609131
0.007136907225310469;0.00723961740732193
0.018384065860018253;0.018685102462768555
0.005497088793756428;0.005548059940338135
0.015764143360222187;0.01591712236404419
0.0014830594752740759;0.0014762580394744873
0.006510809632992051;0.0065441131591796875
0.00024589031732894705;0.0002460479736328125
0.004414107170274531;0.00441935658454895
0.0002726913233439423;0.0002727508544921875
0.00752218904612244;0.0076014697551727295
0.014158516630799802;0.014267958700656891
0.004453331826001026;0.004526495933532715
0.0016378486584948497;0.0016453862190246582
0.0030296496486312205;0.0030348002910614014
0.009759208516764125;0.00986790657043457
0.0032818788263203873;0.0033133625984191895
0.005757246101910903;0.005957901477813721
0.000700205474966307;0.0007043182849884033
0.004367003724299177;0.004368811845779419
0.00016127290738127706;0.0001620650291442871
0.0019743267169513136;0.001985996961593628
0.006175601526436523;0.006253242492675781
0.005726617718162986;0.0057658851146698
0.015532907061853419;0.015687674283981323
0.0032707152143634844;0.0032937228679656982
0.0007438436963339623;0.0007520616054534912
0.003322678028202702;0.0033295750617980957
0.004383028771713106;0.004422128200531006
0.0001705590416278802;0.0001748502254486084
0.004478605697900712;0.004517287015914917
0.013023009226460278;0.013183414936065674
0.003308198181635833;0.003370314836502075
0.0003372823617862149;0.0003376007080078125
0.0019918125236404;0.00199320912361145
0.011759632776130012;0.011949241161346436
0.0020551174100346364;0.0020644068717956543
0.0044202871143800265;0.004453986883163452
0.0038380113226482255;0.0038711726665496826
0.0011258147827857721;0.001133054494857788
0.007767271716160321;0.0077686607837677
3.733372706542249e-05;3.814697265625e-05
0.003254349608429937;0.0032777786254882812
0.00034659988825660353;0.00034618377685546875
0.0071644893670671115;0.007220953702926636
0.0005003805112020786;0.0005006790161132812
0.005006098591858289;0.0050144195556640625
0.0064254174545717024;0.00652565062046051
0.005316396739522422;0.005346238613128662
0.008393057345529696;0.008537258952856064
0.004362655901679112;0.004384070634841919
0.008323851176791318;0.008369475603103638
0.0005788413928296493;0.0005819201469421387
0.0006686087343740784;0.0006656646728515625
0.006200444849959717;0.006402134895324707
0.001865206021875883;0.0018857121467590332
0.005631374867522179;0.005662277340888977
0.002042345337418385;0.0020551681518554688
0.002073029730456521;0.0020732879638671875
0.009400664842321969;0.009440422058105469
0.003371641188923469;0.0034123659133911133
0.011501183128792418;0.011589229106903076
0.008038603239565238;0.008050918579101562
0.0016671393056378724;0.0016678571701049805
0.00993006272971904;0.010024011135101318
0.004686316187770786;0.004746377468109131
0.008923602821767336;0.009226560592651367
0.0069245592561471584;0.006985604763031006
0.005517458182345037;0.0055585503578186035
0.001066051171047575;0.0010651946067810059
0.009740907118110183;0.009781122207641602
0.0015241932553838728;0.0015257596969604492
0.003260369541338591;0.0033125877380371094
0.005086917591140943;0.00511544942855835
0.010520292449040292;0.010623365640640259
0.003052232966597064;0.0030565261840820312
0.001126305801495367;0.0011205673217773438
0.007368255547066749;0.0073871910572052
0.006418868691158391;0.006464287638664246
0.005469336006525948;0.005498319864273071
0.0018076078445715025;0.0018271058797836304
0.010172011621189608;0.010216683149337769
0.0039418863335879215;0.003949791193008423
0.0006662841250832953;0.0006660819053649902
0.000204815431138081;0.00020503997802734375
0.010985160376297824;0.011058390140533447
0.0006779744811269443;0.0006780624389648438
0.004390375038830027;0.0044796764850616455
0.0014324134220316724;0.001434326171875
0.003126347031272277;0.0031347572803497314
0.0018494616904687093;0.00186842679977417
0.0015637335425023038;0.00156402587890625
0.0009272318485322921;0.0009212493896484375
0.011719967784645936;0.011748284101486206
0.0035178050338255623;0.0035265982151031494
0.005065292568833848;0.005133569240570068
0.0016967729608426292;0.001697540283203125
0.00026510305572752073;0.0002651214599609375
0.00443300981378759;0.004436522722244263
0.0025937856481587857;0.0026386380195617676
0.005211555491704711;0.005236178636550903
0.0027849742414809238;0.002790987491607666
0.0040736401526906395;0.004106462001800537
0.0009758066674739277;0.0009824633598327637
0.0022936504922377605;0.0022926628589630127
0.01661603125572193;0.017184555530548096
0.0017561806094571657;0.0017614364624023438
0.0020774356159752993;0.0020799338817596436
0.0026105093607335724;0.0026234984397888184
0.0011917651008664122;0.0012047439813613892
0.006329906676427692;0.006359219551086426
0.0003795935069414195;0.0003834664821624756
0.00812060383054469;0.008140593767166138
0.0014611875093215629;0.0014881789684295654
0.00012522468425645567;0.000125885009765625
0.004106724835933291;0.004117041826248169
0.0005112115525406127;0.0005121231079101562
0.003760666730496409;0.003867238759994507
0.002553805849430865;0.002554476261138916
0.004302340117975254;0.004377111792564392
0.01999360935957214;0.0203130841255188
0.012492353029345345;0.012509375810623169
0.0013332009380596407;0.0013422369956970215
0.0019179430554141863;0.001933455467224121
0.00266911128748938;0.0026810765266418457
0.008060571359921739;0.008137643337249756
0.006270978847618376;0.006312191486358643
0.000630710919385651;0.0006313323974609375
0.014002990378380884;0.014202892780303955
0.0011805199751396603;0.0011805891990661621
0.0016305762604350922;0.0016326457262039185
0.0037002032495042094;0.003702133893966675
0.0019805521759208677;0.001980811357498169
0.0024295988114574557;0.0024347007274627686
0.008345942103444475;0.008407197892665863
0.001083334978241082;0.0010890960693359375
0.0035137745925704414;0.0035485923290252686
0.013713604185678813;0.013805985450744629
0.0010913030742705446;0.0010950565338134766
0.002396026580388234;0.0023965835571289062
0.012245152446239482;0.012594223022460938
0.0033131083275250717;0.0033288896083831787
0.011842773583491608;0.012045353651046753
0.001442799533039311;0.001453399658203125
0.0024245663115940726;0.0024261772632598877
0.003007495190198684;0.0030145645141601562
0.0016151164794600608;0.0016164779663085938
0.0004019228556633792;0.000400543212890625
0.010875549295415367;0.011022180318832397
7.691050798991754e-06;8.195638656616211e-06
0.0003045289187324952;0.00030517578125
0.00694532536686316;0.006995797157287598
0.002038545778218728;0.0020389556884765625
0.001967325341840231;0.0019703209400177
0.0026288928056077973;0.002634972333908081
0.0051716092539707435;0.005208909511566162
0.0021746104746034117;0.0021944940090179443
0.0017017917781342359;0.0017080307006835938
0.0003499862871514652;0.000354766845703125
0.004817570196957832;0.004923701286315918
0.011172030860309762;0.011334329843521118
0.01174977348324106;0.012097924947738647
0.003254236998660965;0.003286689519882202
0.003530583085410823;0.003541499376296997
0.004554606960488709;0.004666149616241455
0.002235697845035521;0.0022430419921875
0.004854529776587893;0.004876494407653809
0.006857559099304595;0.006915926933288574
7.875735909401715e-05;7.915496826171875e-05
0.017819365719500796;0.018355518579483032
0.013055961305695406;0.013215452432632446
0.008460190008066911;0.008499175310134888
0.001220558300762792;0.0012197494506835938
0.0013197326936178566;0.00131988525390625
0.01460458065758083;0.015455186367034912
0.0013863072880087486;0.001391977071762085
0.0041132379426288175;0.004154205322265625
0.0011517550161618993;0.0011491179466247559
0.0018023511240012851;0.0017948150634765625
0.0021130511642863973;0.002119094133377075
0.009085736771716046;0.009245872497558594
4.8669553827472114e-05;4.9591064453125e-05
0.0015847681164076917;0.0015930235385894775
0.009494579896443719;0.00959855318069458
0.006454469169126037;0.006472557783126831
0.0002647368469513965;0.0002651214599609375
0.0020334789584171573;0.0020944103598594666
0.0006841042906625976;0.0006809234619140625
0.0025519658841595075;0.0025734901428222656
0.0019778109039148774;0.001974135637283325
0.007470774745300301;0.007526099681854248
0.0035758445366095262;0.0035966038703918457
0.009171187537166097;0.009505301713943481
0.012191264873459685;0.012732595205307007
0.0006599081533626151;0.0006679296493530273
0.0005171738343515274;0.0005178451538085938
0.004037298012903333;0.00407041609287262
0.00014688823215318588;0.0001474618911743164
0.0048800771146188;0.0048923492431640625
0.0008397777607849367;0.0008392333984375
0.013515278758316316;0.013606369495391846
0.010885591178943067;0.011052370071411133
0.0043438869233807685;0.0043604373931884766
0.002269469020718462;0.0022659599781036377
0.0008375110330520173;0.0008406639099121094
0.0027563999083878047;0.0027893930673599243
0.005424209307000766;0.00544777512550354
0.0003345811662924099;0.00033473968505859375
0.009009059347003414;0.009119376540184021
0.00920899978237029;0.009254753589630127
0.003920073460764667;0.0039403438568115234
0.005387009836480643;0.005602359771728516
0.0005330463837259779;0.0005376935005187988
0.0020165220808049836;0.002027183771133423
0.0033036825223043483;0.0033082962036132812
0.006726557748265158;0.006773829460144043
0.002020578476275373;0.0020208656787872314
0.005436606878858287;0.005482494831085205
0.0020394789174787258;0.00203898549079895
0.0016219015250267279;0.0016336441040039062
0.009394983577489554;0.009430646896362305
0.006112944060209788;0.0061522722244262695
0.008015178749248427;0.008121907711029053
0.0005986590123692256;0.0005941390991210938
0.0005654518990271327;0.0005700290203094482
0.0032876693454067093;0.003319770097732544
0.004014843463198867;0.004024684429168701
0.001276681253250751;0.0012887939810752869
0.011179228520494203;0.01127132773399353
0.006296751015669323;0.006321847438812256
0.008898549847257999;0.009168475866317749
0.006618540539381596;0.006649315357208252
0.0039243129057697;0.003948863595724106
0.002155017619043308;0.002152472734451294
0.0023861299534220434;0.0024050474166870117
0.0025997099670637836;0.0025968849658966064
0.012447840865740663;0.012490302324295044
0.000640798175017675;0.000637054443359375
0.009162163053290038;0.00919535756111145
0.0024557287036206608;0.002464592456817627
0.007411407077579752;0.007484554313123226
0.0020915896817496364;0.002090364694595337
0.013506440356625645;0.013782382011413574
0.002052784322697676;0.0020861774682998657
0.0015055662159041293;0.0015131309628486633
0.0010144224966955409;0.00101470947265625
0.0009283608365404597;0.0009260177612304688
0.00819948948018482;0.008221715688705444
0.015960705556939018;0.016147464513778687
0.007537713140559209;0.007576167583465576
0.005714293619664616;0.005715310573577881
0.002758282996067875;0.002786308526992798
0.017668988050199883;0.017931461334228516
0.00521458054892451;0.00529615581035614
0.005067031279275794;0.005128234624862671
0.0014484249407688784;0.0014486312866210938
0.0023453032947445304;0.002377331256866455
0.00029952664218972717;0.00029981136322021484
0.0008680622330102798;0.0008755624294281006
0.003971657978741466;0.004024535417556763
0.0025560654447141186;0.0025577545166015625
0.005207025040519379;0.005220085382461548
0.004226942199867378;0.004227668046951294
0.007421880714112164;0.007462292909622192
0.00011578511475492554;0.0001163482666015625
0.011824752981273848;0.012378901243209839
0.003120833486870946;0.003136277198791504
0.0007190116064809221;0.0007171630859375
0.0017474976822267252;0.0017499923706054688
0.0010282010249555392;0.001036137342453003
0.006722341800886655;0.006887465715408325
0.0014819325033778698;0.001495063304901123
0.002599410468175816;0.002614051103591919
0.0029663581342549723;0.0029745101928710938
0.004489603626463629;0.004489928483963013
0.006355605296491532;0.0063619911670684814
0.0008881959672763162;0.0008897185325622559
0.00923090334336347;0.009528934955596924
0.0001065136174323366;0.0001068115234375
0.0030422540327920728;0.003056943416595459
0.0027943544496368275;0.0028800666332244873
0.0006391649610786814;0.0006431937217712402
0.0044191244256175126;0.004423171281814575
0.005408446841264687;0.005415081977844238
0.008869459586715072;0.008928298950195312
0.001015210307789056;0.0010194182395935059
0.00017445132983479812;0.0001766979694366455
0.0004647352554089162;0.00046887993812561035
0.001397331350967789;0.001392364501953125
0.0004753441244148785;0.00048148632049560547
0.0015830194491710365;0.0015836358070373535
0.01095645140795368;0.010978877544403076
0.0007864387086213194;0.0007867813110351562
0.0011371198210014626;0.00113677978515625
0.012374679609936854;0.01285022497177124
0.0022156677911841557;0.0022239983081817627
0.002789076917457389;0.0028030872344970703
0.0004973896957302693;0.0004949569702148438
0.005976561354020891;0.0059905946254730225
0.004892843666882421;0.004944026470184326
0.0010612890615011104;0.0010604560375213623
0.0003300538517266907;0.00033670663833618164
0.0016400116914818583;0.001639336347579956
0.0017020558367315125;0.0017226934432983398
0.0026596473843842833;0.0026588737964630127
0.0055513041867001345;0.0055777281522750854
0.004973581815373909;0.005028054118156433
0.001442396778526823;0.0014419257640838623
0.00826706454418591;0.008304625749588013
0.00011782299669690132;0.000118255615234375
0.005528263734324711;0.005560487508773804
0.002245952844951515;0.0022411346435546875
0.004882792745442251;0.0049145519733428955
0.007114757657405773;0.007118254899978638
0.0023549442609535737;0.002367854118347168
0.0035274343854637693;0.0035810768604278564
0.007650472556472981;0.007778853178024292
0.003622248188469241;0.0036597847938537598
0.010080368975763747;0.01013714075088501
0.0016310571935400438;0.0016241073608398438
0.00038071497104871663;0.0003814697265625
0.005332534169202513;0.0053882598876953125
0.0013641695231817884;0.001379251480102539
0.0025006842095695084;0.002509087324142456
0.0049756261782229316;0.0050286948680877686
0.011907992005468807;0.012343168258666992
0.0003741451549628152;0.00037960708141326904
0.0025597361024502527;0.002560347318649292
0.0036694927888495195;0.0036783218383789062
0.000269683018243828;0.00026988983154296875
0.00678703315843635;0.006827622652053833
0.011450683249301003;0.011790335178375244
0.007553944679231183;0.0076063573360443115
0.009036230864479872;0.009164571762084961
0.004539938814423793;0.004561305046081543
0.002072892194665153;0.002073228359222412
0.0010590508479678118;0.0010585784912109375
0.0012711913160042506;0.0012728571891784668
0.0005313745644481936;0.0005321502685546875
0.004246800980693889;0.00426250696182251
0.003204069571212342;0.0032415390014648438
0.0017998264118485228;0.0018126070499420166
0.004581027981413778;0.004620373249053955
0.0016168658864360941;0.0016199350357055664
0.004313418062670413;0.004320085048675537
0.005929558110415627;0.005954921245574951
0.006371859829742314;0.00647881580516696
0.005374591491280119;0.005421698093414307
0.001420243201245235;0.0014171600341796875
0.0012609047981288748;0.0012578964233398438
0.0007393440298150448;0.0007395148277282715
0.014549788059487832;0.014686644077301025
0.007190854376487574;0.007218480110168457
5.893148736448138e-05;5.91278076171875e-05
0.004644561322564808;0.004672437906265259
0.00798551964910954;0.008016496896743774
0.0005072377378786777;0.000507354736328125
0.012820400066533354;0.012866497039794922
0.003917515741995101;0.00391581654548645
0.003278602493685444;0.003308236598968506
0.0021226490793724313;0.0021372735500335693
0.0018690598085144233;0.0018762648105621338
0.00186879343251603;0.0018682479858398438
3.437271178770864e-05;3.4689903259277344e-05
0.0027885522471917646;0.002810634672641754
0.019050984829631964;0.019567102193832397
0.005654637713852786;0.0056795477867126465
0.0012851751272875348;0.001285552978515625
0.0012358903718392232;0.0012470483779907227
0.005428022528452527;0.005469620227813721
0.0021936215999582708;0.0022126436233520508
0.0011238432584424296;0.0011234283447265625
0.0012463629207038235;0.0012454390525817871
0.008580827935334545;0.008684217929840088
0.0038222956837208554;0.0038468241691589355
0.0006322854213689425;0.000629425048828125
0.00023988327347957268;0.000240325927734375
0.0011901752502662994;0.001190185546875
0.005840743793270036;0.005957812070846558
0.00128717011581823;0.0012906193733215332
0.00017234315843906706;0.00017261505126953125
0.002311242584668216;0.0023183822631835938
0.002342696740787524;0.002347022294998169
0.00608446585774602;0.006142944097518921
0.002479457875240779;0.0024823546409606934
0.005136648566528201;0.005184173583984375
0.0009149893900304155;0.0009157657623291016
0.0010518048444932576;0.0010519027709960938
0.012351492029453284;0.012474656105041504
0.005168666049656765;0.005202829837799072
0.003591912975980376;0.003644607961177826
0.004044450848839936;0.0040502846240997314
0.010196200151575211;0.01026734709739685
0.0007076740827332414;0.0007129013538360596
0.0006926191882446958;0.0006963014602661133
0.0010359213215390675;0.0010404586791992188
0.00010970768680824431;0.000110626220703125
0.0032543762930171147;0.003259599208831787
0.0037312345998289673;0.0037592649459838867
0.0009417444727989535;0.0009525120258331299
0.0004719651353958021;0.00047206878662109375
0.011516413709513097;0.011599570512771606
0.0008399676881050672;0.0008401870727539062
0.00044451824786662087;0.0004444122314453125
0.004218844158462977;0.004241734743118286
0.0035705195027428333;0.0036555826663970947
0.006081046538753485;0.006165146827697754
0.008590076812992627;0.008612573146820068
0.0127222500703707;0.012928962707519531
0.008172482089394245;0.00826757401227951
0.009748541905837245;0.009799182415008545
0.005261266598178217;0.0052623450756073
0.011808945660873125;0.011989124119281769
0.0032684451911999457;0.003291487693786621
0.010148326696034883;0.010339051485061646
0.0021343234647262337;0.0021634697914123535
0.00523945183057085;0.005364596843719482
0.004667746992047019;0.004711121320724487
0.005264822641220853;0.0052909255027771
0.007757243477522586;0.00786679983139038
0.008190706114573414;0.00821620225906372
0.01026670326554553;0.010323822498321533
0.003978224148794569;0.003982037305831909
0.016389903810267975;0.016733553260564804
0.0032513145463008574;0.0032520592212677
2.6091815472491835e-05;2.8371810913085938e-05
0.008171005622133914;0.008187830448150635
0.0047958275505437485;0.004828557372093201
0.0006506475138692383;0.0006513595581054688
0.005633136813005241;0.005743652582168579
0.0011418886733852779;0.0011386275291442871
0.00454598619964074;0.00455087423324585
0.007987840704075459;0.0080128014087677
0.004791268783178503;0.004792124032974243
0.004687308034508192;0.004717767238616943
0.01061208672714687;0.010659277439117432
0.008668463089509065;0.008753031492233276
0.00079910836665473;0.0007963180541992188
0.0012742593151518439;0.001274213194847107
0.0009710612377952933;0.0009688735008239746
0.006275553289710048;0.006322324275970459
0.014367607294394761;0.014515575021505356
0.001539472332148083;0.0015429854393005371
0.00449004450918384;0.004512965679168701
0.0007293904704090946;0.0007333755493164062
0.004383493211159061;0.004501789808273315
0.008424879208948731;0.008543267846107483
0.0025879518109634177;0.00260356068611145
0.003247848822285708;0.003280937671661377
0.009221300445061857;0.009259045124053955
0.0061511998705030685;0.006191134452819824
0.005342977437490565;0.005372047424316406
0.003184267611728223;0.0031843483448028564
0.0019549778587767096;0.00196075439453125
0.002796522756615308;0.002816617488861084
0.0023559233257896698;0.002349853515625
0.009797489624230183;0.00989311933517456
0.003697150688319745;0.0037280619144439697
0.0020216724957018394;0.0020468533039093018
2.436952309402915e-05;2.7954578399658203e-05
0.012765462926199895;0.012877166271209717
0.0012389194325156516;0.0012397170066833496
0.0009251945330154488;0.0009344816207885742
0.005431864739076172;0.00547201931476593
0.0007015488401435869;0.0007023215293884277
0.0005809649999125749;0.0005981922149658203
3.041608733112864e-05;3.212690353393555e-05
0.0001356120859843547;0.0001354217529296875
0.0037386937335834153;0.0037934035062789917
0.004885126027054897;0.004903703927993774
0.0028688699768114876;0.0028988048434257507
0.004802495577652526;0.004802733659744263
0.0010649794145389452;0.001059502363204956
0.009291820436077488;0.00939701497554779
0.0036430974514154954;0.003660231828689575
0.005405911451772588;0.005416810512542725
0.008067450375755347;0.008152037858963013
0.004605369457571075;0.004640370607376099


==> data/appendices/scatter/cifar10-b-adversarial-balanced.csv <==
True Distance;Estimated Distance
0.008331216220465398;0.00844767689704895
0.006938239857825762;0.006939917802810669
0.003209418593607282;0.0032120048999786377
0.0023364542294265636;0.0023373067378997803
0.0016988024643852723;0.0016994476318359375
0.0005690372411813457;0.0005693435668945312
0.015025301680116166;0.015172988176345825
0.00069329072298456;0.0006875991821289062
0.00615546427529666;0.006256520748138428
0.0028807025216725044;0.00297468900680542
0.01184297477994078;0.011843711137771606
0.004441125494195351;0.004527062177658081
0.016156227487277196;0.01655694842338562
0.0033877459715881963;0.003399789333343506
0.0024720037756319835;0.002472907304763794
0.004434704166402076;0.0044384002685546875
0.006354615911122478;0.006402045488357544
0.009623841734431227;0.009915530681610107
0.0005607243168918829;0.000560760498046875
0.0049807899707778325;0.005016356706619263
0.01319295106645279;0.013196021318435669
0.012614332467510364;0.012676268815994263
0.0009840060528285473;0.0009841322898864746
0.006884490819803689;0.0068922340869903564
0.014569079112633177;0.014946013689041138
0.0007633067658864506;0.0007638931274414062
0.010800480660206458;0.010859519243240356
0.0006230810291946052;0.0006198883056640625
0.0028621874361632175;0.002862006425857544
0.0009534422424321973;0.0009546279907226562
0.0066026842443898445;0.006623297929763794
0.007322859699209707;0.0073690712451934814
0.021024274598107986;0.02108195424079895
0.0034731181003566677;0.003487527370452881
0.010326965783485702;0.010329276323318481
2.3108321854055936e-05;2.384185791015625e-05
0.02378784190057083;0.023804694414138794
0.0011572910086398804;0.0011577606201171875
0.00954618644688801;0.009571105241775513
0.01154744221440316;0.011760115623474121
0.010071352878557921;0.010224878787994385
0.008993006877896965;0.008994132280349731
0.01564419157169791;0.015646010637283325
0.00434794299035033;0.004354506731033325
0.0007286572005110245;0.000819861888885498
0.00998186780178502;0.010491371154785156
0.0042508566955778825;0.004260063171386719
0.002146945534519276;0.0021477043628692627
0.002483975168185035;0.002595275640487671
0.006086837135325937;0.006320744752883911
0.010552532293043062;0.010642290115356445
0.0037865707757952674;0.003798440098762512
0.020144334409830905;0.020323753356933594
0.001006651604106471;0.0011025667190551758
0.0019660833924822433;0.001969367265701294
0.001874659037958938;0.0018749237060546875
0.007388406883872586;0.007594585418701172
0.015380436114890952;0.015462905168533325
0.005100684581676937;0.005102187395095825
0.000759143558396493;0.0007598400115966797
0.016175407254308667;0.01625731587409973
0.004246834377746128;0.0042600929737091064
0.010728588541583851;0.01118844747543335
0.0027393435662507806;0.002739936113357544
0.006990672100005053;0.007002800703048706
0.001494843697474798;0.001492917537689209
0.012652211376851;0.012702971696853638
0.01579486465582918;0.015834808349609375
0.0016072234831190568;0.0016031265258789062
0.015422584827065806;0.015423804521560669
0.006020246001865053;0.00602152943611145
0.011080347510751177;0.011080771684646606
0.004039728241247889;0.004039794206619263
0.003964445067316455;0.003974854946136475
0.004766232553562557;0.004767358303070068
0.00017078189286766877;0.000171661376953125
0.0076682084173405555;0.007937073707580566
0.017862133468857146;0.017883330583572388
0.0036513977031788257;0.003659278154373169
0.002844888822444852;0.0028486549854278564
0.020509664072582586;0.020687133073806763
0.007656880154406485;0.007939904928207397
5.3297294784927345e-05;5.340576171875e-05
0.00034844547308050594;0.0003490447998046875
0.005293432859793466;0.0052938759326934814
0.003247730548655243;0.003254920244216919
0.025795040427309304;0.02651458978652954
0.00640155655899315;0.006422936916351318
0.009192446831639405;0.009305983781814575
0.00708592930431056;0.007108718156814575
0.003969078707062829;0.0039692223072052
0.008469717557177753;0.008477240800857544
0.004618140528102727;0.004735201597213745
0.012906415002210125;0.012942254543304443
0.024298583356289774;0.025041043758392334
0.0005400028985670678;0.0005397200584411621
0.0037883127807454534;0.0037994682788848877
0.021511354556201342;0.021536827087402344
0.02962927589539485;0.029908210039138794
0.007588602540778088;0.007589370012283325
0.00441866287837061;0.004421263933181763
0.01518206173720764;0.0151996910572052
0.003211036676315764;0.003228217363357544
0.004557144786681797;0.004559546709060669
0.0015382205566101433;0.0015344619750976562
0.003158678021883111;0.0031662285327911377
8.751019936297571e-05;8.7738037109375e-05
0.0029893700204910844;0.0029897987842559814
0.010053966418990519;0.010055512189865112
0.0016475386543900869;0.0016546249389648438
0.011247947162716678;0.011386901140213013
0.013249325949051236;0.013348519802093506
0.005766377753634935;0.0057668983936309814
0.001233463819727067;0.0012340545654296875
0.010227427943609152;0.010239630937576294
0.005518529781888099;0.0055189430713653564
0.028592322947151798;0.028808623552322388
0.015984750236871882;0.016212493181228638
0.0019665645630803047;0.0019684135913848877
0.007042439843462431;0.007042914628982544
0.009515880546974123;0.009516745805740356
0.007360986162954429;0.007643550634384155
0.0052366580013402985;0.005303323268890381
0.01388792499810332;0.0141620934009552
0.00290255085548938;0.002920180559158325
0.010043293558566873;0.01004403829574585
0.006361544615430553;0.006376296281814575
0.0074385482485151404;0.0074911415576934814
0.01743320160495748;0.017535239458084106
0.013809812882591506;0.013810187578201294
0.029874841393410415;0.02988913655281067
0.0107278455755288;0.01073649525642395
0.014817236204704426;0.015499144792556763
0.001848303026561662;0.0018491148948669434
0.0005208903440884272;0.0005216598510742188
0.0034472430048128992;0.003482818603515625
0.022908512948213028;0.022916823625564575
0.005824503862144311;0.0058269500732421875
0.0014714152090220714;0.0014696121215820312
0.006787483577719041;0.0070799291133880615
0.0031530026953830066;0.0031605064868927
0.022014388524527258;0.022019416093826294
0.006305250808471092;0.0063124001026153564
0.006789754908118408;0.006917029619216919
0.011504478536298005;0.011505126953125
0.01736055878484977;0.01736167073249817
0.004304211125520755;0.0043049156665802
0.010154413067713211;0.01015666127204895
0.002727311477395573;0.002824455499649048
0.01174430376954727;0.012009859085083008
0.012902624457577526;0.012908011674880981
0.007200564529349439;0.0073566734790802
0.011390356192104193;0.011403113603591919
0.024245544461276587;0.024799376726150513
0.016211985232403112;0.01629546284675598
0.00871990796338128;0.009019911289215088
0.02796346563260931;0.027990370988845825
0.014972746750720696;0.01502421498298645
0.002172060001495561;0.002172499895095825
0.006263955414809579;0.006459176540374756
0.026192316286441402;0.02693656086921692
0.016321755205382614;0.017528891563415527
0.003559405858917146;0.00359344482421875
0.012432691033356837;0.012450248003005981
0.008124914535517187;0.00814056396484375
0.007896632089482209;0.007926017045974731
0.01180423633717778;0.01186564564704895
0.0016397936740313074;0.0016430318355560303
0.008321591115183474;0.008328437805175781
0.0015876702796894407;0.0015878677368164062
0.02480827743555926;0.02499106526374817
0.007573894573173508;0.0075740814208984375
0.0037888863597587497;0.003948032855987549
0.02821839982524078;0.02870658040046692
0.007984978413458564;0.007985144853591919
0.003491684775614164;0.0034933388233184814
0.009038518459365676;0.009183824062347412
0.004640297747847152;0.0046406090259552
0.0015948786818435542;0.0016905516386032104
0.0002588927471737144;0.0002593994140625
0.003978077913496087;0.0039816200733184814
0.007931499047895441;0.007946997880935669
0.005061494509368491;0.005062133073806763
0.0001974947263999351;0.0001983046531677246
0.04019256127785967;0.04053214192390442
0.004017225127358479;0.004018813371658325
0.003516766839878701;0.00351715087890625
0.0011074959879324318;0.0011081695556640625
0.012308035233401692;0.012347251176834106
0.00371700514214322;0.003750830888748169
0.012115288640974742;0.012190848588943481
0.01467977295701726;0.014684706926345825
0.001515885328216645;0.0015192031860351562
0.002468783416590754;0.0025607049465179443
0.0013659633327335597;0.0013580322265625
0.01804955308645505;0.01805785298347473
0.00469612797849501;0.004699736833572388
0.004106160855296072;0.0041265785694122314
0.012729775776605973;0.013124063611030579
0.0015271802818428394;0.0015277564525604248
0.017853218594498163;0.018808066844940186
0.005800634219107465;0.0058012306690216064
0.010515915017739986;0.010678291320800781
0.004533509481081221;0.0045385658740997314
0.015998927002613406;0.016065597534179688
0.025169951056381503;0.02524659037590027
0.010049808470775475;0.010054558515548706
0.007499126006706462;0.0075225830078125
0.0015176467145563881;0.0015172958374023438
0.006772621503788077;0.0067892372608184814
0.0030842779712503114;0.0030850768089294434
0.03033870614682715;0.03146776556968689
0.014909116900793926;0.0149097740650177
0.011578249483925138;0.011652976274490356
0.010022404337978574;0.010023117065429688
0.008660136485991489;0.008786201477050781
0.0066066530594866965;0.006607085466384888
5.387409277071678e-05;5.435943603515625e-05
0.005697055807695959;0.005857020616531372
0.014822497689759679;0.014871567487716675
0.006394796103156131;0.006431609392166138
0.003932018194214581;0.0039282143115997314
0.0008212602150213281;0.0008220672607421875
0.0032024862652833565;0.003212958574295044
0.007043585679480839;0.007076263427734375
0.02343904330585783;0.023948699235916138
0.012975078616389954;0.012980461120605469
0.015208008741540978;0.015209168195724487
0.009340328928450653;0.009343177080154419
0.013373989694693188;0.013511687517166138
0.0054895590716137034;0.005490332841873169
0.006707051907724288;0.0067129433155059814
0.01749998346797759;0.017585784196853638
0.009106180205302091;0.009156256914138794
0.013665610171406049;0.013731032609939575
0.0023933114976603916;0.002388983964920044
0.0041662405675034235;0.004166632890701294
0.011596930910166536;0.011630058288574219
0.013848719737026543;0.013849228620529175
0.011628040643037048;0.011676818132400513
0.025581707553769067;0.025651007890701294
0.007426606919131166;0.007427245378494263
1.7962782052478114e-05;1.811981201171875e-05
0.013057086538443455;0.013058692216873169
0.0103705837862138;0.01075887680053711
0.005485384771330218;0.005486518144607544
0.0036596197996429606;0.003660231828689575
0.012542414843835498;0.01296919584274292
0.005242208674901143;0.005244255065917969
0.006345052652843071;0.0063457190990448
0.0037294243170917056;0.0037298500537872314
0.010715321992668994;0.010733634233474731
0.00099713311154849;0.0009975433349609375
0.00024213241439950513;0.0002422332763671875
0.02801047517926029;0.028060942888259888
0.014514189167487724;0.014678031206130981
0.0028937767208979713;0.00289347767829895
0.016287468330666178;0.01629069447517395
0.0020985918215817856;0.0020990371704101562
0.0021546374363990324;0.0021552741527557373
0.0021747123966529103;0.002175360918045044
0.006329146066181192;0.006329566240310669
0.006901321040508631;0.006926536560058594
0.00402181997402766;0.00402262806892395
0.008355315395259324;0.008370399475097656
0.003049308555672905;0.003187835216522217
0.0070931379167611264;0.007201284170150757
0.006554156072868868;0.0065898895263671875
0.029108313802504813;0.029271095991134644
0.00012134551038842785;0.00012201070785522461
0.010405062347307358;0.010540992021560669
0.01180376774851267;0.01180461049079895
0.002067846212482611;0.002083808183670044
0.008104947316787299;0.008106261491775513
0.004229042886785448;0.004245787858963013
0.005392929813216795;0.005642443895339966
0.012660962406411907;0.01270487904548645
0.0031843049627904205;0.0031929314136505127
0.003049834527972409;0.003050774335861206
0.014881619392375018;0.014931708574295044
0.004355917393764833;0.004359185695648193
0.010884065715691943;0.011416196823120117
0.013344426470026908;0.01351138949394226
0.011150138469219861;0.011151343584060669
0.011575191379128536;0.01182594895362854
0.008161464233706266;0.008384913206100464
0.0016436256345773268;0.001659393310546875
0.03922402870788111;0.04079630970954895
0.004670900462025385;0.0046720802783966064
0.020395590016871402;0.020466774702072144
0.015913383917137473;0.015914946794509888
0.0037314828174748026;0.0037336647510528564
0.02490539461577751;0.025837451219558716
0.0036134586140574294;0.003613501787185669
0.0017613785493735858;0.0017614364624023438
0.004102473006306677;0.004202693700790405
0.005933396614414626;0.006135106086730957
0.005690699028487022;0.005767822265625
0.01129474420593174;0.011332541704177856
0.007618053938121864;0.007914572954177856
0.0012501754564797545;0.0012509822845458984
0.021144360843027205;0.02150416374206543
0.015805019591795415;0.015908271074295044
0.000342964656636301;0.000339508056640625
0.004093742292681563;0.004095107316970825
0.010652394509014946;0.0106525719165802
0.0012136307356905114;0.0012254714965820312
0.0021447680594683365;0.002148658037185669
0.008024583627308906;0.008025199174880981
0.012844695588324429;0.012845069169998169
0.005200491214531973;0.005215644836425781
0.01729489826499955;0.017314940690994263
0.00614815158401828;0.0061512291431427
0.008495199579007956;0.008496314287185669
0.026282216953737673;0.026439696550369263
0.012366135840962422;0.012366324663162231
0.03523742136588433;0.03565219044685364
0.010527967782702333;0.011332511901855469
0.0013740762332293127;0.0013742446899414062
0.0011397841233755173;0.00113677978515625
0.013986376937784975;0.013989478349685669
0.0008614483677781548;0.0008573532104492188
0.002356057758527901;0.0023565590381622314
0.007400699164554654;0.0075064003467559814
0.005642624063626277;0.005642920732498169
0.012991970115296137;0.013066291809082031
0.004343020049143132;0.004498720169067383
0.008789477275702878;0.008825331926345825
0.0010230457311902546;0.0010232925415039062
0.0005214900795501681;0.0005216598510742188
0.007424993805047008;0.007680624723434448
0.009005804958689578;0.009394198656082153
0.004545123882263202;0.004545241594314575
0.0015994465944597247;0.0016001760959625244
4.98529562871974e-05;5.054473876953125e-05
0.003432553805967332;0.0034332573413848877
0.00048658675730336537;0.0004863739013671875
0.001482530427748066;0.0014829635620117188
0.004928133919600675;0.0049295127391815186
0.018429457170603944;0.018430739641189575
0.030978884569241028;0.030985862016677856
0.00835284333953606;0.008386611938476562
0.002014361855051486;0.0021349191665649414
0.0016002412599968288;0.0016011595726013184
0.00695922327647803;0.006960839033126831
0.015663893638956098;0.01676034927368164
0.0006830603892206148;0.0006809234619140625
0.002427712204576202;0.0024280846118927
0.01001601419360381;0.010077506303787231
0.0051584949854449795;0.005281776189804077
0.014532498206351368;0.014724761247634888
0.011125903050066702;0.011286646127700806
0.000987072265707603;0.000988006591796875
0.005731343953832451;0.0058380067348480225
0.03784983385370555;0.038203269243240356
0.018375409582594926;0.01884329319000244
0.004030588562521497;0.00415492057800293
0.0022418911661335446;0.0022421181201934814
0.002761931826463301;0.0028104186058044434
0.008664180628147515;0.008672654628753662
0.012048708346000109;0.012202292680740356
0.00887600374481727;0.008876830339431763
0.010830919810961862;0.010859519243240356
0.0010409519348282541;0.0010404586791992188
0.014042920312924855;0.01457589864730835
0.003204053771214269;0.003204345703125
0.005200731039151586;0.005352377891540527
0.004339050339137502;0.00435832142829895
0.007300372526799983;0.00747990608215332
0.0071943548052748555;0.007480353116989136
0.003239775343488352;0.003239661455154419
0.005064417451655473;0.005072504281997681
0.009109653064452047;0.009375810623168945
0.001594545769087438;0.00159454345703125
0.0008576855296871104;0.000858306884765625
0.006697118397453815;0.006703406572341919
0.010787676829161291;0.010788947343826294
0.01195329669670235;0.011960029602050781
0.0020848671555495474;0.0020866692066192627
0.01840438570672942;0.019524186849594116
0.024621751022951516;0.024841338396072388
0.014652699341781237;0.014888793230056763
0.0008707443553334994;0.0008707046508789062
0.007108417730461856;0.0071325600147247314
0.004103786896260426;0.004104644060134888
0.0005623260675268256;0.0005617141723632812
0.0010611087008931819;0.0010614395141601562
0.0055683117886748896;0.005566596984863281
0.0033223011750577874;0.003323584794998169
0.0028868176243351173;0.0028858482837677
0.0024562350474143235;0.0024671852588653564
0.005854568375936342;0.005927413702011108
0.018315839728032964;0.01831817626953125
0.006422948592390946;0.0064306557178497314
0.009725596456121442;0.009823828935623169
0.0038195432230716773;0.003903418779373169
0.0018394787523496017;0.001840442419052124
0.005219319656290361;0.005313098430633545
0.012596066098012372;0.0125998854637146
0.005495147778816775;0.005524635314941406
0.008646021042529312;0.00873759388923645
0.0034857089921689847;0.003502875566482544
0.009136320787345841;0.009137183427810669
0.0059226898297826906;0.005946099758148193
0.003698561238023759;0.003706008195877075
0.0038104003133247574;0.003819495439529419
0.016820804693788625;0.016868531703948975
0.003643746669099944;0.0036573708057403564
0.01787509024355325;0.017945319414138794
0.012947524766760624;0.012953758239746094
0.0002582175825304129;0.00025844573974609375
0.01107537875018169;0.011076867580413818
0.006840402397047085;0.006841689348220825
0.011580244512363959;0.011584311723709106
0.0028543601682094653;0.0028572380542755127
0.0050737615429811665;0.005116462707519531
0.013077011644727656;0.013077765703201294
0.005302345445459095;0.005401313304901123
0.02331500667761042;0.0236530601978302
0.0009866912023209532;0.0009870529174804688
0.004731115648000827;0.004731208086013794
0.0071365135216729025;0.007279157638549805
0.014956825240301;0.015020400285720825
0.004641261560816025;0.0046415627002716064
0.004744869429901873;0.004758864641189575
0.010647360764014277;0.010717421770095825
0.008635266903454005;0.008684158325195312
0.007600449095704731;0.0076379477977752686
0.010079577537005559;0.0101032555103302
0.024538156352682566;0.02462676167488098
0.0005956390513471588;0.0005922317504882812
0.008841218084780993;0.008857756853103638
0.004581622276627336;0.004584312438964844
0.007951070365018839;0.007952630519866943
0.007547946861963334;0.00762939453125
0.0026145665466109362;0.0026130974292755127
0.006436766710857356;0.006446868181228638
0.002511741797075312;0.0025100111961364746
0.006108157847339206;0.006108313798904419
0.0023817297045599715;0.0023823082447052
0.0034960662590616046;0.0035521388053894043
0.005038851933440676;0.005046874284744263
0.00033457634717011595;0.00033473968505859375
0.010726895388496055;0.010985314846038818
0.006036817209893638;0.00629761815071106
0.00937050595593708;0.009400397539138794
0.0015617647972613424;0.0015619993209838867
0.0001467599660861619;0.0001468658447265625
0.007999789665768711;0.008052855730056763
0.0006927542039813652;0.0006933212280273438
0.0029047910360721096;0.002904921770095825
0.022259328761661923;0.022594481706619263
0.021737912289208558;0.02250578999519348
0.00321862364904546;0.0032224953174591064
0.005271942084493848;0.005342364311218262
0.004276536791764556;0.004277259111404419
0.0013745130247720951;0.0013751983642578125
0.0020745671705834725;0.0020866692066192627
0.002689317924944479;0.002691298723220825
0.0019182716374260955;0.001918792724609375
0.006824773223306038;0.006826430559158325
0.0017190428334556333;0.001712799072265625
0.0071914077861762946;0.007191687822341919
0.01811193704000032;0.018152207136154175
0.004272664944493988;0.004276305437088013
0.004692019093655366;0.004708245396614075
0.0030970279395421555;0.0030994415283203125
0.002397339115164994;0.0023975670337677
0.007248196463431878;0.007248878479003906
0.0018577010726198231;0.0018582940101623535
0.015441128140215317;0.015442878007888794
0.006359696320610759;0.006360083818435669
0.0025977076215216066;0.002597808837890625
0.01778852040322233;0.01789763569831848
0.016333942695446;0.016609221696853638
0.0004616560137972145;0.00046062469482421875
0.0002965235294257323;0.00029659271240234375
0.0009724435877210762;0.000972747802734375
0.00053415517165866;0.0005331039428710938
0.0026783975458491965;0.002730429172515869
0.01095345739085603;0.011372536420822144
0.012580860423237916;0.012745112180709839
0.0005240743745470753;0.0005245208740234375
0.014141181440129904;0.014205962419509888
0.0025543789087958406;0.0025558769702911377
0.0027748166451435777;0.002775222063064575
0.00880624234189665;0.008808165788650513
0.016138530042647432;0.016145706176757812
0.0005284231054240922;0.0005273818969726562
0.007795063069061853;0.0077991783618927
0.004874662342218501;0.004875212907791138
0.024439054781737725;0.024613380432128906
0.02383796870265207;0.024559050798416138
0.0006599249028264155;0.000659942626953125
0.007824864478378454;0.007870703935623169
0.012581316493890255;0.012606650590896606
0.011497228507072852;0.011764556169509888
0.0025632186899721097;0.0025739967823028564
0.006826646612745437;0.007307291030883789
0.0011528649810218959;0.0011529922485351562
0.005374905623948753;0.005376845598220825
0.005139529437334308;0.0051403045654296875
0.015569316520171413;0.015611588954925537
0.008921537478944605;0.009097963571548462
0.002730615266494172;0.002778083086013794
0.0017605921141554274;0.001773834228515625
0.00031766011636784114;0.0003177225589752197
0.00036459837427161695;0.0004412233829498291
0.008931927836634268;0.009006530046463013
0.004017580109491164;0.004212915897369385
0.000478518153761118;0.00047779083251953125
0.004453277238160461;0.004493743181228638
0.010557696235324482;0.010871142148971558
0.0020322499993672177;0.0020551979541778564
0.01013663482212046;0.010148078203201294
0.0003140140452857544;0.0003147125244140625
0.003333075860058981;0.0034478306770324707
0.006336654387300739;0.006357133388519287
0.00012910625603382777;0.00012969970703125
0.011062871685070395;0.011066466569900513
0.0006257674060337486;0.0006265044212341309
0.01743710151539456;0.01745036244392395
0.012921563234464096;0.012931853532791138
0.009069085398389515;0.009118109941482544
0.006515105492679793;0.006737470626831055
0.00803811126058756;0.008146315813064575
0.009890330536265488;0.010252028703689575
0.0015513525808024172;0.0015516281127929688
0.0031909886009845634;0.003193885087966919
0.005758642076010851;0.005759239196777344
0.0021681208848632286;0.002172499895095825
0.009187138037960644;0.009191513061523438
0.009721707004307223;0.009983301162719727
0.005051566414675907;0.005150645971298218
0.005911428610949487;0.0059843361377716064
0.0021088977946048205;0.0021095573902130127
0.013997777576914094;0.01400187611579895
0.00694612649699364;0.007015258073806763
0.0006036434770839864;0.0006036758422851562
0.0024074260538527402;0.002429962158203125
0.009218271116495036;0.009229689836502075
0.008781850857779128;0.00887078046798706
0.008749426946771725;0.008769065141677856
0.008683538858653876;0.0087147057056427
0.0017498738349967435;0.0017499923706054688
0.009787748434633294;0.01003459095954895
0.003800568620913817;0.003804236650466919
0.002032712505673168;0.0020332634449005127
0.01878487655953503;0.019012480974197388
0.0001239403372842019;0.0001239776611328125
0.0002436713868999668;0.000244140625
0.0002425867217085574;0.00024318695068359375
0.01736411296557457;0.0173664391040802
0.01851882447662833;0.018522292375564575
0.009489639824262224;0.009896308183670044
0.0029169088554532115;0.00293925404548645
0.0005155934016029913;0.0005159378051757812
0.013121055997036429;0.013564139604568481
0.01026988700333314;0.010270074009895325
0.007493951268294616;0.007501572370529175
0.007527443480024149;0.007531195878982544
0.01501575650131009;0.015043288469314575
0.008544286287344572;0.008552581071853638
0.010765283740958368;0.011315494775772095
0.00040148666014768977;0.00040215253829956055
0.004316025035940892;0.004317194223403931
0.00497384463024413;0.004975348711013794
0.012599312730276169;0.012615233659744263
0.024885053004523573;0.02615755796432495
0.00419319558426902;0.00426056981086731
0.008396101851728155;0.008487701416015625
0.009330122994748037;0.009442329406738281
0.01327271836656974;0.0133076012134552
0.004187796646765733;0.0041942596435546875
0.0016650552447034968;0.0016660094261169434
0.007192675450462921;0.007195502519607544
0.001841189924314522;0.0018415451049804688
0.004262949799369;0.004262953996658325
0.004414605228915602;0.0044355690479278564
0.007115518176403325;0.007124841213226318
0.0016893821621999372;0.0017042160034179688
0.010771220273709274;0.0107860267162323
0.002448800334648726;0.002561718225479126
0.0010360580447243727;0.0010366439819335938
0.00905036291194794;0.009396106004714966
0.009792135078543015;0.009962797164916992
0.01207229425741814;0.012072592973709106
0.004826933097728177;0.004844695329666138
0.012273195152091737;0.012274682521820068
0.012601323523678916;0.013443320989608765
0.012490513154941261;0.012494117021560669
0.003352290614595596;0.0033569037914276123
0.006409248640309124;0.006548434495925903
0.0032398720012261225;0.00324055552482605
0.0037376629449527984;0.0037383735179901123
0.008196560802096912;0.008197814226150513
0.014423752456760015;0.014463454484939575
0.007019800519497055;0.007020026445388794
0.022445733666238536;0.02314665913581848
0.009063382219406413;0.00917428731918335
0.003546579760740181;0.00354960560798645
0.024372594812056392;0.025649935007095337
0.006715766001868646;0.006781578063964844
0.005363547204531947;0.005371034145355225
0.01651861261505782;0.01658347249031067
0.011023289818573145;0.011240005493164062
0.009057027617368431;0.00911906361579895
0.005621776510690213;0.005700916051864624
0.010230628173376936;0.010797649621963501
0.008945405560063882;0.009001761674880981
0.008241020168853083;0.008288413286209106
0.006087920449574949;0.006240218877792358
0.012539554305349811;0.012556076049804688
0.00035895334288577014;0.00035953521728515625
0.008015987694753231;0.008272171020507812
0.021729416500672588;0.023479044437408447
0.00706409592732536;0.007092475891113281
0.00841597599228552;0.008517265319824219
0.004490825006194911;0.004616111516952515
0.003127411590977433;0.0031347572803497314
0.001572693714537489;0.0015687942504882812
0.003769536836833061;0.003770798444747925
0.014692510256092113;0.014740973711013794
0.004677548742955013;0.004680663347244263
0.0037951841418547324;0.003795623779296875
0.012064040301456214;0.012090712785720825
0.008812934813583284;0.00888824462890625
0.003792888980397623;0.003793656826019287
0.0027511118426656695;0.002751380205154419
0.008058488603212713;0.008227348327636719
0.004724797969051887;0.004731208086013794
0.018695148634288433;0.019453585147857666
0.007198712332712844;0.007199317216873169
0.020703742822901158;0.0208568274974823
0.02095305395869869;0.020987510681152344
0.0018617481879594406;0.0018606185913085938
0.00030894764810367127;0.000308990478515625
0.015061924393117812;0.015066176652908325
0.0010916954337916905;0.0010890960693359375
0.0012596167729936772;0.0012598037719726562
0.001804297753823208;0.0019040852785110474
0.029248140078518114;0.029274016618728638
0.009832335328559922;0.010127097368240356
3.580806347307435e-05;3.62396240234375e-05
0.0021426386868420764;0.002141892910003662
0.004955682183712994;0.004975348711013794
0.008570231166202029;0.008573561906814575
0.002734183419096781;0.0027494728565216064
0.0029568618354875197;0.0029707252979278564
0.0011376769444496357;0.0011310577392578125
0.016004446005308714;0.016010314226150513
0.01308573490151379;0.013155966997146606
0.012103293323253703;0.012106895446777344
0.005778857469386161;0.005907565355300903
0.003593053832044699;0.00359344482421875
0.004836224793840322;0.0048437416553497314
0.004397259766013199;0.004402190446853638
0.007930917088861822;0.007949858903884888
0.01312870467853322;0.013129264116287231
0.012168507429351903;0.012570410966873169
0.005589572006401441;0.005592375993728638
0.008539347632710718;0.008707582950592041
0.008725604841237295;0.008749961853027344
8.482173340163552e-05;8.487701416015625e-05
0.018944979743904328;0.01894572377204895
0.004336073224587751;0.004338294267654419
0.0018101857828364662;0.001811981201171875
0.017378486468261827;0.01738259196281433
0.00488375971154167;0.0048847496509552
0.009085286300688057;0.009104758501052856
0.02160239428854248;0.021670371294021606
0.017583938680909527;0.01758483052253723
0.0008121333179173498;0.000812530517578125
0.0007484272514063588;0.0007486343383789062
0.008114755776764288;0.008480727672576904
0.01368150461992966;0.013711005449295044
0.005182536452364239;0.005259513854980469
0.004352234691962257;0.004362136125564575
0.0022006896636911186;0.002203017473220825
0.012223246427461193;0.012223273515701294
0.010177047343679066;0.010331183671951294
0.004784259873019367;0.0047969818115234375
0.008196392189745131;0.008218765258789062
0.006960769256678254;0.00715184211730957
0.005637642483689303;0.005651503801345825
0.01250765296673933;0.012626588344573975
0.003828918739684664;0.003848046064376831
0.01305784889738546;0.013061463832855225
0.004346183679351703;0.004349708557128906
0.009617851445233456;0.009870529174804688
0.014418226203468432;0.014420539140701294
0.008121208562313399;0.00820353627204895
0.015813330535062668;0.015819579362869263
0.0015528241119647757;0.0015535354614257812
0.01936303799343602;0.0198078453540802
0.01312723244587651;0.013287574052810669
0.009105720211990133;0.009154349565505981
0.003498061467394085;0.0035353004932403564
0.0004898407819707454;0.0004901885986328125
0.01326766691516828;0.013267546892166138
0.0052778144281492335;0.0052862465381622314
0.003513117572029434;0.003563910722732544
0.0005883990429541459;0.0005884170532226562
0.0049080529448188364;0.004909545183181763
0.004348371451469455;0.004348784685134888
0.004639605867807367;0.004642516374588013
0.009931436482003172;0.009999305009841919
0.001818777696332724;0.0018195509910583496
0.007885337864490869;0.00804281234741211
0.003044600352320942;0.003045111894607544
0.011812074791040735;0.011825501918792725
0.018898271165705437;0.019348174333572388
0.030137998348115272;0.03017619252204895
0.008750895351038995;0.008771896362304688
0.014285868280564565;0.014320403337478638
0.009744290600823775;0.009757071733474731
0.001596038918494025;0.0016039684414863586
0.004603917631891605;0.004764854907989502
0.0016665310992537274;0.001667022705078125
0.0002492514558770161;0.0002498626708984375
0.01087330815498493;0.0108814537525177
0.002504669858459352;0.002523452043533325
0.0036283198121573406;0.003628760576248169
0.0036739129585830993;0.003678351640701294
0.0004616668473475429;0.00046247243881225586
0.018764805737763034;0.019056349992752075
0.009570152521293462;0.009609252214431763
0.0029536491319002377;0.002958253026008606
0.009810795663185027;0.009813308715820312
0.004662398341333921;0.004662543535232544
0.00443082164505504;0.004430800676345825
0.00048058518298576083;0.00048065185546875
0.006848679259968624;0.0068492889404296875
0.00259976206856965;0.002611100673675537
0.004090015610695273;0.004117995500564575
0.009708160118842728;0.009736090898513794
0.004143237321461473;0.00414469838142395
0.0033211831720114846;0.0033216774463653564
0.00614801774748716;0.006176024675369263
0.018181200492638754;0.018183737993240356
0.005529276142706206;0.0055532753467559814
0.00422076955563561;0.004224807024002075
0.023306549343403194;0.023392677307128906
0.0249018199274767;0.02509215474128723
0.019829615345003968;0.020800262689590454
0.00539563830249617;0.005452185869216919
0.010635983935288905;0.010728269815444946
0.004113282700949452;0.0041609108448028564
0.004175641010448143;0.004181891679763794
0.002637141923856692;0.0026502013206481934
0.01913668752645556;0.019252806901931763
0.017633483491859468;0.01763823628425598
0.005778744040536972;0.005794525146484375
0.0005050485880805009;0.0005054473876953125
0.01063159141867346;0.010697394609451294
0.005821912555677085;0.005822211503982544
0.015531241128507617;0.016393661499023438
0.005834536175421493;0.005836516618728638
0.00020338864674326713;0.0002040863037109375
0.004177005840074479;0.004179030656814575
0.004254080380411992;0.0042572021484375
0.004646062198358339;0.004647284746170044
0.015819615112314604;0.0158863365650177
0.004917325389990396;0.00492095947265625
0.001091811322348056;0.0010967254638671875
0.012520671713796921;0.01256754994392395
0.004854157131650626;0.0048590004444122314
0.027120680296740442;0.027125388383865356
0.0033804902363823233;0.00338175892829895
0.003919184404755445;0.004038512706756592
0.017854155265979194;0.017856627702713013
0.01763799491793353;0.018408536911010742
0.007767250385323887;0.007856398820877075
0.006148279517930628;0.0061674416065216064
0.013481215940169983;0.013482123613357544
0.008061652420454367;0.008077651262283325
0.0040857493820187826;0.004086494445800781
0.0030628867472397626;0.003083169460296631
0.0076195860548017805;0.0076208412647247314
0.0025498972177710414;0.002633810043334961
0.0028294085006488135;0.0028295814990997314
0.004800402119894922;0.004856109619140625
0.005635923630305693;0.005636245012283325
0.0066014723361749635;0.0066023170948028564
0.008695894367013733;0.008696526288986206
0.02574280459662686;0.026070624589920044
0.008750858678818436;0.00875285267829895
0.01706356697331496;0.017149001359939575
0.005701587770596405;0.005707770586013794
0.0030857104486093356;0.003086984157562256
0.01688979895403039;0.0168934166431427
0.0007110002049478145;0.00070953369140625
0.0007828697664960401;0.0007829666137695312
0.005143904038119542;0.005170851945877075
0.01962449233125859;0.0196247398853302
0.0020611254861650804;0.002061814069747925
0.021264405981073195;0.021360278129577637
0.0073795493694980676;0.007449150085449219
0.010880510377021441;0.010948210954666138
0.006880648405494184;0.007209420204162598
0.006827916416379986;0.006870299577713013
0.003934771241589134;0.003944277763366699
0.004046978911518759;0.004047363996505737
0.005769784374542225;0.005855590105056763
0.03548764087920743;0.03561881184577942
0.005550023147846215;0.0056514739990234375
0.000440364349169197;0.0004405975341796875
0.013083403501188504;0.013168364763259888
0.0050564782348539354;0.005057275295257568
0.003532873246159519;0.003533393144607544
0.012475130343853086;0.013005465269088745
0.006273531764983242;0.006582200527191162
0.011777641028826799;0.0119343101978302
0.00488364789802128;0.004885643720626831
0.002520379553740923;0.002533942461013794
0.0009769277704556646;0.0009765625
0.0001126382114290069;0.00011348724365234375
0.002093920882477609;0.002091437578201294
0.025144435890784907;0.025154143571853638
0.006257817788797632;0.006489753723144531
0.00048452144265700265;0.00048542022705078125
0.008738195549814332;0.008838683366775513
0.013395374402675547;0.013479262590408325
0.006537091251940649;0.006565123796463013
0.0012374261998411165;0.001239776611328125
0.0008657028908651177;0.0008697509765625
0.0059127666953947226;0.006069451570510864
0.002013191388010055;0.0020294487476348877
0.0021417569566869565;0.002152472734451294
0.0005833334845589067;0.000583648681640625
0.021178777779465308;0.021366149187088013
0.0008127707600730776;0.0008134841918945312
0.013330290612387757;0.013339072465896606
0.007013211616410492;0.0072431862354278564
0.006272257350270531;0.006295204162597656
0.0063998703123782615;0.00644877552986145
0.011986380094128822;0.011988669633865356
0.0031837730322414803;0.0031843483448028564
0.0007840844976414689;0.0007848739624023438
0.0008925530466268099;0.00089263916015625
0.01146991630535448;0.01160624623298645
0.0021951282233691406;0.002198249101638794
0.0010919395005403066;0.0011917948722839355
0.006835192244123822;0.0068978965282440186
0.013933162862817655;0.014011412858963013
0.017618168233981085;0.017907172441482544
0.006509283806187149;0.006646096706390381
0.0025142488534895834;0.002514868974685669
0.012874027615369089;0.0128803551197052
0.026108912130384337;0.026113539934158325
0.0032953177949372222;0.0032958984375
0.005799663276991006;0.00580790638923645
0.0026117852565626927;0.002613067626953125
0.0022503907227382778;0.002259284257888794
0.0013944218064041304;0.0013990402221679688
0.00026295090881738904;0.000263214111328125
0.009436799379093816;0.009470969438552856
0.004530681479201596;0.004532843828201294
0.0021138644351567093;0.002114325761795044
0.0003045074867841011;0.00030517578125
0.015461315726325859;0.015487700700759888
0.014115594207604054;0.014118224382400513
0.0019262022562565905;0.001926422119140625
0.011483090452190365;0.011496573686599731
0.0029770578302364585;0.0029773712158203125
0.014977950097408375;0.015129119157791138
0.00047356007943487603;0.00047206878662109375
0.00374676736738167;0.00374796986579895
0.005166893966482727;0.00516703724861145
0.00338816829089561;0.003392249345779419
0.008547892440251968;0.008586913347244263
0.00874079136004267;0.008870154619216919
0.002264580053435438;0.0023662149906158447
0.01410464414039629;0.01448240876197815
0.001041948949697733;0.0011142492294311523
0.003689548526464919;0.003689795732498169
0.0018061252839503877;0.0019078552722930908
0.004537454020712725;0.004537612199783325
0.00023074130319697753;0.0002307891845703125
0.012497978819081938;0.012503623962402344
0.027110461234678633;0.02771666646003723
0.011010357716006294;0.011010199785232544
0.011210707789379847;0.011456519365310669
0.017291019024503293;0.017400771379470825
0.007296102187364397;0.007314711809158325
0.016833680019193057;0.016859054565429688
0.006304712285958547;0.0063047707080841064
0.007778981286809083;0.007796287536621094
0.005800734870316246;0.0058557093143463135
0.009878371469242848;0.009905844926834106
0.004676044693162929;0.004703551530838013
0.00020308027936399072;0.00020313262939453125
0.019957811991107924;0.020063400268554688
0.006119533172238173;0.006176978349685669
0.012543741868278053;0.0126056969165802
0.0006578820104177389;0.0006580352783203125
0.015447062540279529;0.01645493507385254
0.012267765458353556;0.012276679277420044
0.006234050961204171;0.006367415189743042
0.019073019771909776;0.019135504961013794
0.015652279992735017;0.01569560170173645
0.0027730893133166828;0.0027809441089630127
0.009576508476442758;0.009797334671020508
0.006171025747817899;0.0061970055103302
0.005012227312480565;0.005020171403884888
0.011819298847347752;0.012030631303787231
0.00816900875132298;0.008336961269378662
0.0026809011334855107;0.00267985463142395
0.006342774119110929;0.006343871355056763
0.008534899066428306;0.008673399686813354
0.004281816227368933;0.004292428493499756
0.006338178780722848;0.00661836564540863
0.005723355295390824;0.0057239830493927
0.019810256182296995;0.019839316606521606
0.002248840785110465;0.002256423234939575
0.003329289267256967;0.0033293068408966064
0.0019249414633232542;0.0019254684448242188
0.012327298817826586;0.012427359819412231
0.0006773916765958413;0.0006847381591796875
0.013847702236267913;0.013882607221603394
0.00825258912934548;0.008253127336502075
0.016917477868644882;0.017303436994552612
0.006203361078816633;0.006215125322341919
0.00340326687158164;0.003403693437576294
0.009111686622145471;0.009333934634923935
0.006882048003102311;0.006889373064041138
0.0043986580969088635;0.0044088661670684814
0.001816590082880485;0.0018177032470703125
0.010749726456265445;0.011129379272460938
0.008461056354692742;0.008476287126541138
0.009390359422493551;0.009448081254959106
0.003426824807506484;0.00342753529548645
0.007128837203871425;0.007143855094909668
0.004248501317587304;0.004254370927810669
0.012938261105365412;0.012940436601638794
0.0017196568928863171;0.0017213821411132812
0.0037673862268968634;0.0037679076194763184
0.009548315845599583;0.009549111127853394
0.009657301578525688;0.009657889604568481
0.006581443236677492;0.006582289934158325
0.004152248617163753;0.004255771636962891
0.007077718819227674;0.007208824157714844
0.005138119629358449;0.005153685808181763
0.0015241200682858966;0.00152587890625
0.003615208362400073;0.0036162734031677246
0.01636044511529534;0.01641753315925598
0.0040708989983460064;0.004071235656738281
0.008890095917254402;0.009153962135314941
0.0013902171352581335;0.0013904571533203125
0.008279133474260614;0.00838923454284668
0.0004475827471958826;0.0004482269287109375
0.00607590037157338;0.00621071457862854
0.00620542705415455;0.006228417158126831
0.0033422775506942743;0.0033436119556427
0.0017317566416517871;0.00173187255859375
0.008054311482459343;0.008064210414886475
0.015594140575279013;0.015597313642501831
0.0036050896671406714;0.003599107265472412
0.022719201984213656;0.022758513689041138
0.001277957043888805;0.0012780427932739258
0.006238443085546455;0.006238967180252075
0.0066839494607062126;0.006786376237869263
0.008170128194565475;0.008440256118774414
0.0019509875187137219;0.0020363032817840576
0.008852874743436706;0.0089435875415802
0.022693698294906257;0.02368992567062378
0.0016982924344429592;0.0016984939575195312
0.0013636533419346462;0.0013637542724609375
0.010587979725387029;0.010619550943374634
0.014756534339538337;0.015234977006912231
0.0006078880984668954;0.000606536865234375
0.0017285597789017508;0.0017290115356445312
0.009301072967069746;0.009602367877960205
0.010965675898869301;0.011019736528396606
0.006903009099271934;0.006943732500076294
0.006072514686276942;0.006077796220779419
0.007679305770032282;0.0076856911182403564
0.0007266706333858726;0.0007342100143432617
0.0018395276790927825;0.0018444061279296875
0.005113173196075336;0.005182892084121704
0.0014739155447828646;0.0015669465065002441
0.008089615193959716;0.00818827748298645
0.006876069105269749;0.006971031427383423
0.0003015035744964899;0.00030231475830078125
0.0072696260394230884;0.0072698891162872314
0.004010318068745441;0.004011183977127075
0.010405984510792629;0.010406523942947388
0.008474887481654534;0.00847625732421875
0.0025286892320829763;0.0025291740894317627
0.0025309970849423714;0.0025414228439331055
0.0019297307996237467;0.0019254684448242188
0.001257166572346504;0.0012922286987304688
0.011067127184085807;0.011067420244216919
0.009790187032642167;0.009794265031814575
0.0017230976713984607;0.0017232894897460938
0.012644278587768176;0.012678176164627075
0.013978511346460281;0.013990432024002075
0.0070380154691191965;0.007134497165679932
0.00422172118732664;0.004222899675369263
0.007929203188868514;0.007932692766189575
0.01441310400752573;0.014422446489334106
0.006867513104382418;0.006878882646560669
0.007482483210799607;0.007600694894790649
0.005059649258173085;0.005187332630157471
0.007484421782087408;0.0075178444385528564
0.0006737864746422571;0.0006732940673828125
0.003249843792295847;0.0032576322555541992
0.0030852163416775066;0.003086000680923462
0.006784775362941112;0.007001012563705444
0.00220920721942363;0.0022383034229278564
0.008922339524343981;0.009057283401489258
0.0059096586866142385;0.005964219570159912
0.012436931167597455;0.012443572282791138
0.00971444345936546;0.009718924760818481
0.025070585540766858;0.025254279375076294
0.003538362719915626;0.0035858452320098877
0.004018917391678493;0.0040235817432403564
0.006249215073459324;0.006249457597732544
0.006401909881294208;0.0064153969287872314
0.01634399284333528;0.016873478889465332
0.00267106150084087;0.0026998817920684814
0.005252487629556374;0.0052690207958221436
0.007878225338125612;0.008375197649002075
0.00311124214316687;0.003164321184158325
0.0024302680436615073;0.0024308860301971436
0.010850340749314732;0.010992079973220825
0.0031704606746144883;0.003170996904373169
0.0014524704510426403;0.0015503913164138794
0.011954835174883544;0.012062102556228638
0.010489067998989854;0.010602027177810669
0.0006069633568221327;0.0006988346576690674
0.004816361864433742;0.004908233880996704
0.010105176908081003;0.010108917951583862
0.004719744241389531;0.004720643162727356
0.008183998438244933;0.008192062377929688
0.0018986490348579426;0.0018987655639648438
0.0019034527172257182;0.001903533935546875
0.004288873737157953;0.004295378923416138
0.01163509950906691;0.011635780334472656
0.007248950523380588;0.00754353404045105
0.0033988172000297976;0.003516942262649536
0.0032301152955051676;0.0032310783863067627
0.010963708051269058;0.011079788208007812
0.003973185297957208;0.004025399684906006
0.020862016014132068;0.021038085222244263
0.00043008872132554527;0.00043010711669921875
0.01414784779006443;0.014607816934585571
0.006317551172566148;0.00641825795173645
0.008585662854555637;0.008614569902420044
0.0004788045220269449;0.000484466552734375
0.0005454956829820487;0.000545501708984375
0.009651274569294281;0.009651213884353638
0.014748059521406747;0.014761954545974731
0.01659421026859419;0.017684757709503174
0.015174752334713354;0.015380710363388062
0.005064668242525705;0.005167961120605469
0.00879234995363632;0.008794814348220825
0.006539961944505823;0.006810396909713745
0.0028449526592962873;0.0028629302978515625
0.0016034611126834566;0.0016040802001953125
0.0026339108638971007;0.0026349425315856934
0.00820892248334094;0.008236914873123169
0.004214999187561297;0.004237174987792969
0.00018418962187556105;0.00018405914306640625
0.009181133376090719;0.009182006120681763
0.00501998542844872;0.00509074330329895
0.002329623414322132;0.002331763505935669
0.006008438590164378;0.006151467561721802
0.004118050708894615;0.0041332244873046875
0.0010651540117591776;0.0011739134788513184
8.832525991898605e-05;8.869171142578125e-05
0.013151550823170474;0.013159781694412231
0.014280352639242374;0.0147533118724823
0.01061393005936219;0.010621100664138794
0.010495157027627312;0.010517150163650513
0.00045575835454044573;0.00045490264892578125
0.007438374434259093;0.007468223571777344
0.011534856880500698;0.011732131242752075
0.0009239674150211235;0.0009241104125976562
0.01618777229668082;0.0162220299243927
0.007905426919524025;0.008129149675369263
0.010022262050699527;0.010101288557052612
0.035548588603068226;0.035714179277420044
0.0008893546930881114;0.0008831024169921875
0.01172878208135752;0.011755973100662231
0.010072241477990108;0.010102301836013794
0.001285167936981861;0.0012854933738708496
0.002216790051223358;0.0023168325424194336
0.00980580402620115;0.009806662797927856
0.004539164316547933;0.00468406081199646
0.003007348407554349;0.0030079185962677
0.004634449253623259;0.0046357661485672
0.0004505552349698535;0.00045108795166015625
0.004735881029604627;0.0047502219676971436
0.011812112308562838;0.011837035417556763
0.010297014780045136;0.01032450795173645
0.004499338711452362;0.004509001970291138
0.010883758374443825;0.011012077331542969
0.0006809385172189416;0.0006780624389648438
0.00048346670164893524;0.00048351287841796875
0.013045932044784015;0.013114959001541138
0.0007820177599982455;0.0007772445678710938
0.02012106922516912;0.02012351155281067
0.0048154992596096515;0.0048188865184783936
0.006119169110823495;0.006240099668502808
0.0003051430441019427;0.00030517578125
0.012584116093458352;0.012597113847732544
0.001820217779057595;0.0018205642700195312
0.002520333618127627;0.0025205910205841064
0.009195876602156467;0.009197264909744263
0.004447497389936848;0.004451781511306763
0.0050431495439195026;0.00524178147315979
0.002151568614089168;0.00216105580329895
0.011826609142478732;0.011933356523513794
0.0008540182810509602;0.0008544921875
0.009549915737920934;0.009612083435058594
0.007257744865240201;0.0072593092918396
0.0006260357139043611;0.0006246566772460938
0.024616975970990888;0.02527180314064026
0.0060081362662101805;0.006008177995681763
0.00789633934134376;0.007945388555526733
0.017725182918491136;0.017896682024002075
0.0031870128422573367;0.0032827258110046387
0.004278657487891112;0.0042791664600372314
0.011183177107365761;0.01120951771736145
0.012442259404305557;0.012809723615646362
0.013646501758936553;0.014003783464431763
0.013903417479427938;0.013907462358474731
0.0055465014919499145;0.005554229021072388
0.002608894114529039;0.002619504928588867
0.004197714758948805;0.004217177629470825
0.0038046813421747385;0.003849029541015625
0.02005829256964142;0.020096808671951294
0.005648509177763829;0.00567057728767395
0.0050707324248555835;0.00511971116065979
0.009302860493159704;0.009405553340911865
0.00528488586821915;0.0053015053272247314
0.002426057960551348;0.0024261772632598877
0.012661718693989734;0.012676268815994263
0.0010790668711861656;0.001079559326171875
0.006210008703580333;0.006292372941970825
0.003304116152761178;0.003312140703201294
0.012693596595143625;0.012701064348220825
0.002134629392089914;0.0021353065967559814
0.017292464907451767;0.017311125993728638
0.00037774573492276785;0.00045362114906311035
0.006052127624928707;0.006138354539871216
0.01717831412294737;0.017246276140213013
0.011775171791915975;0.0117778480052948
0.005525930877632618;0.0055255889892578125
0.005639531041808868;0.0056677162647247314
0.01007362443752642;0.0100879967212677
0.00020794362452510823;0.0002079010009765625
0.009621995865490594;0.00962260365486145
0.011391588188845343;0.011399269104003906
0.002302372506468525;0.0023031234741210938
0.02911651481709261;0.0292205810546875
0.005493507016410121;0.005494147539138794
0.002827431283587891;0.002839118242263794
0.008677791390596122;0.008682280778884888
0.0033370695723646602;0.0033377408981323242
0.0003928778706901534;0.000392913818359375
0.006807810382071197;0.006851226091384888
0.002747466307344174;0.002883344888687134
0.005157526165393797;0.005158454179763794
0.002231431019508334;0.0022430717945098877
0.015259763223413911;0.015774548053741455
0.015516134248431762;0.015564948320388794
0.004264765643545013;0.004264861345291138
0.004731026527719895;0.004731208086013794
0.016177217951885356;0.016720712184906006
0.0008329332270963659;0.00083160400390625
0.015428308656029014;0.015520215034484863
0.00368889179152078;0.0036925971508026123
0.001142522838619287;0.0011396408081054688
0.005158743628712437;0.0051594078540802
0.019234324518097895;0.019235581159591675
0.015011964372493464;0.015093833208084106
0.00909469173849587;0.0090961754322052
0.003992747152065939;0.0039968788623809814
0.004706270786230226;0.004742234945297241
0.007815907850202076;0.007817298173904419
0.010637404707838116;0.010645866394042969
0.006959267547521347;0.007143914699554443
0.016640063588552183;0.016657859086990356
0.0004255232360732892;0.00042629241943359375
0.00892284790683197;0.008924514055252075
0.011040520376239673;0.01104167103767395
0.005325609880447682;0.005401641130447388
0.014978465036609762;0.014981299638748169
0.01506602117363798;0.015509635210037231
0.00448417284017254;0.004485130310058594
0.020629588418600985;0.02108633518218994
0.00327442752150748;0.003274887800216675
0.016773364806058;0.016961127519607544
0.013320285546394342;0.013359099626541138
0.0006464903674899947;0.0006475448608398438
0.009712153569258083;0.00972747802734375
0.00315431659770911;0.003270089626312256
0.004844287848698916;0.004945307970046997
0.002880112084466453;0.002880990505218506
0.012064491440492424;0.012072592973709106
0.01831461632555402;0.01847746968269348
0.005039946730132035;0.005042076110839844
0.01840703814853346;0.01852133870124817
0.0029562776463038956;0.0030746757984161377
0.00011476532264559571;0.00011444091796875
0.0037261447343997977;0.003731757402420044
0.007614204660045168;0.007615119218826294
0.0015172303743665688;0.0015182048082351685
0.0011511711194257348;0.00115203857421875
0.009024610172361355;0.009026557207107544
0.006584744982202004;0.006645232439041138
0.0001538422566184342;0.0001544952392578125
0.009317854541971933;0.009345054626464844
0.0026197915126267395;0.0026464462280273438
2.0087962454194088e-06;2.86102294921875e-06
0.029050158536648055;0.029838621616363525
0.016259263091861247;0.01627543568611145
0.004100037279614039;0.004100829362869263
0.014941689115283902;0.014942124485969543
0.007709920822948853;0.007710486650466919
0.01645408060095584;0.01676085591316223
0.025804244141588693;0.025970458984375
0.005156229095144989;0.005160272121429443
0.004517608928773696;0.0045185387134552
0.028482587898535593;0.028547316789627075
0.016931160932271757;0.0170307457447052
0.014838231881078174;0.014969855546951294
0.0014505781055191846;0.0014505088329315186
0.00023485896396906297;0.00023555755615234375
0.005777830203089213;0.005831673741340637
0.002000590498458021;0.0020008385181427
0.008050878697065809;0.008077651262283325
0.002907528507539803;0.002907782793045044
0.012913609378677767;0.012977570295333862
0.027888851192466757;0.02793028950691223
0.007879735251060274;0.007987052202224731
9.507368284747532e-05;9.5367431640625e-05
0.0032952783036773294;0.0032959282398223877
0.0015819546268228005;0.0015821456909179688
0.005897252402804065;0.0059194862842559814
0.003427846310433225;0.003434211015701294
0.008393494990319137;0.008588165044784546
0.00447298794984249;0.004497557878494263
0.004719027317470594;0.004720717668533325
0.007581826591299629;0.007587462663650513
0.0004959521579477579;0.0004940032958984375
0.0013486205714885087;0.0013494491577148438
0.0069828965887656505;0.007135361433029175
0.017167603324129983;0.01717570424079895
0.014141792260895935;0.014153510332107544
0.022992099681527704;0.02339079976081848
0.004445514623235698;0.004487931728363037
0.01660856396504035;0.01697447896003723
0.0011010867580742356;0.0011005401611328125
0.0014382700809566853;0.0014390945434570312
0.00869721801021004;0.009050846099853516
0.0023058638887635797;0.0023060142993927
0.003058783656588256;0.0031411945819854736
0.026847082117285946;0.028729617595672607
0.001558058228521694;0.0015573501586914062
0.003856784030932439;0.0038643181324005127
0.00036717745400456896;0.0003681182861328125
0.007285850787458973;0.007731691002845764
0.0013197283330463137;0.00131988525390625
0.00858199166429019;0.008786290884017944
0.016248816777261664;0.016460448503494263
0.01108823484824582;0.0112476646900177
0.014875817759304057;0.014885932207107544
0.003175077518441504;0.003182440996170044
0.01004546746601045;0.010046035051345825
0.006014784607241344;0.0060262978076934814
0.004479513443612002;0.004482299089431763
0.007949437222171138;0.007953673601150513
0.0023923807653229955;0.0025023221969604492
0.02732429564687586;0.027466684579849243
0.00878417554076737;0.008907288312911987
0.0038698395688165376;0.00387004017829895
0.008432622234798048;0.008436232805252075
0.003418985825351606;0.0034294426441192627
0.0016948857682243367;0.0016984939575195312
0.0035635810747429537;0.003563910722732544
0.027438898254328076;0.02866116166114807
0.009725279241677038;0.009816199541091919
0.0029129541368044572;0.0030228793621063232
0.0002522150637899995;0.00025272369384765625
0.0011840062222808387;0.0011853575706481934
0.003645361334811689;0.0036535561084747314
0.0005655485225791819;0.0005617141723632812
0.0013836671635601857;0.0013837814331054688
0.000686758424717211;0.0006866455078125
0.006584784124016693;0.006663575768470764
0.00042544156407821717;0.00042623281478881836
0.0031779567346282836;0.0031814873218536377
0.005931334525808124;0.005971938371658325
0.005427455716648488;0.005496323108673096
0.0009418078582841564;0.000942230224609375
0.006930974637710961;0.007008552551269531
0.0007542818389288876;0.0007543563842773438
0.011604739513040151;0.011796027421951294
0.0022613707120953826;0.0022611916065216064
0.012565076086903987;0.012706786394119263
0.003599458913112447;0.0036001503467559814
0.0027034925279686307;0.0027036964893341064
0.002982815763165614;0.0030098259449005127
0.004616125488850224;0.004758894443511963
0.04840065380803526;0.04849627614021301
0.0016723682612198988;0.0016813278198242188
0.0009655017726435384;0.0010272562503814697
0.004340616918315221;0.0043478310108184814
0.004251153914914692;0.004472464323043823
0.012662701841157352;0.013042181730270386
0.004435462727227907;0.004446059465408325
0.017351181063367405;0.01736357808113098
0.003920976473313543;0.003925353288650513
0.014519510520586953;0.014560669660568237
0.004432235615441975;0.00443461537361145
0.006895554628422411;0.006912261247634888
0.005497621667435897;0.005504608154296875
0.0006096343331291581;0.0006103515625
0.0030579463499120153;0.003060370683670044
0.004086347919253594;0.004095107316970825
0.0027081707912497664;0.0027084648609161377
0.008653705835107337;0.008747130632400513
0.01845496985619704;0.01848500967025757
0.00029983249521982704;0.0003362298011779785
0.0017437494388743973;0.0017452239990234375
0.005784940297623254;0.0057850182056427
0.01588379305460158;0.016247570514678955
0.003033408395428473;0.0030737221240997314
0.016013841168069542;0.016104698181152344
0.00413421791070049;0.004143744707107544
0.005404596411005541;0.005450338125228882
0.010189514404388799;0.010209113359451294
0.0058127465638347035;0.0058203041553497314


==> data/appendices/scatter/cifar10-b-adversarial-strong.csv <==
True Distance;Estimated Distance
0.008331216220465398;0.008581187576055527
0.006938239857825762;0.006938964128494263
0.003209418593607282;0.0032254159450531006
0.0023364542294265636;0.0023540258407592773
0.0016988024643852723;0.0017084777355194092
0.0005690372411813457;0.0005709826946258545
0.015025301680116166;0.015159636735916138
0.00069329072298456;0.0006957054138183594
0.00615546427529666;0.006190091371536255
0.0028807025216725044;0.002881079912185669
0.01184297477994078;0.0118580162525177
0.004441125494195351;0.004462718963623047
0.016156227487277196;0.01655694842338562
0.0033877459715881963;0.0034429430961608887
0.0024720037756319835;0.0025124549865722656
0.004434704166402076;0.004518091678619385
0.006354615911122478;0.006393462419509888
0.009623841734431227;0.00972650945186615
0.0005607243168918829;0.0005617141723632812
0.0049807899707778325;0.004984825849533081
0.01319295106645279;0.013312935829162598
0.012614332467510364;0.012653917074203491
0.0009840060528285473;0.0009860992431640625
0.006884490819803689;0.006938368082046509
0.014569079112633177;0.014779120683670044
0.0007633067658864506;0.0007638931274414062
0.010800480660206458;0.010952770709991455
0.0006230810291946052;0.0006267428398132324
0.0028621874361632175;0.002862006425857544
0.0009534422424321973;0.0009546279907226562
0.0066026842443898445;0.0066099464893341064
0.007322859699209707;0.007348090410232544
0.021024274598107986;0.021286696195602417
0.0034731181003566677;0.0034857094287872314
0.010326965783485702;0.010328195989131927
2.3108321854055936e-05;2.384185791015625e-05
0.02378784190057083;0.023789435625076294
0.0011572910086398804;0.0011577606201171875
0.00954618644688801;0.009625598788261414
0.01154744221440316;0.011692345142364502
0.010071352878557921;0.010231755673885345
0.008993006877896965;0.008993178606033325
0.01564419157169791;0.01591050624847412
0.00434794299035033;0.004452913999557495
0.0007286572005110245;0.0007375180721282959
0.00998186780178502;0.010363161563873291
0.0042508566955778825;0.004260063171386719
0.002146945534519276;0.0021477043628692627
0.002483975168185035;0.0025105923414230347
0.006086837135325937;0.00613856315612793
0.010552532293043062;0.010563880205154419
0.0037865707757952674;0.0037870705127716064
0.020144334409830905;0.020384028553962708
0.001006651604106471;0.001007080078125
0.0019660833924822433;0.0019692182540893555
0.001874659037958938;0.001894429326057434
0.007388406883872586;0.007444217801094055
0.015380436114890952;0.01605287194252014
0.005100684581676937;0.005102187395095825
0.000759143558396493;0.0007598996162414551
0.016175407254308667;0.01631256937980652
0.004246834377746128;0.004248619079589844
0.010728588541583851;0.010897219181060791
0.0027393435662507806;0.0027651935815811157
0.006990672100005053;0.007203489542007446
0.001494843697474798;0.0014928579330444336
0.012652211376851;0.012763455510139465
0.01579486465582918;0.01579764485359192
0.0016072234831190568;0.0016351044178009033
0.015422584827065806;0.015426665544509888
0.006020246001865053;0.006079912185668945
0.011080347510751177;0.011145949363708496
0.004039728241247889;0.0040479302406311035
0.003964445067316455;0.003983527421951294
0.004766232553562557;0.004766494035720825
0.00017078189286766877;0.00017589330673217773
0.0076682084173405555;0.00773090124130249
0.017862133468857146;0.0179004967212677
0.0036513977031788257;0.003659278154373169
0.002844888822444852;0.0028553009033203125
0.020509664072582586;0.021691590547561646
0.007656880154406485;0.0077200233936309814
5.3297294784927345e-05;5.340576171875e-05
0.00034844547308050594;0.000347137451171875
0.005293432859793466;0.005293846130371094
0.003247730548655243;0.0032481849193573
0.025795040427309304;0.025904834270477295
0.00640155655899315;0.006422072649002075
0.009192446831639405;0.009250879287719727
0.00708592930431056;0.007159830071032047
0.003969078707062829;0.0039692223072052
0.008469717557177753;0.008510619401931763
0.004618140528102727;0.0046453773975372314
0.012906415002210125;0.013065755367279053
0.024298583356289774;0.024449467658996582
0.0005400028985670678;0.0005463063716888428
0.0037883127807454534;0.0038163363933563232
0.021511354556201342;0.021780043840408325
0.02962927589539485;0.030161112546920776
0.007588602540778088;0.007589370012283325
0.00441866287837061;0.004421263933181763
0.01518206173720764;0.015188246965408325
0.003211036676315764;0.00322645902633667
0.004557144786681797;0.0045576393604278564
0.0015382205566101433;0.0015344619750976562
0.003158678021883111;0.0031662285327911377
8.751019936297571e-05;8.7738037109375e-05
0.0029893700204910844;0.002991616725921631
0.010053966418990519;0.010054528713226318
0.0016475386543900869;0.0016527175903320312
0.011247947162716678;0.011389493942260742
0.013249325949051236;0.013509586453437805
0.005766377753634935;0.005767852067947388
0.001233463819727067;0.001239776611328125
0.010227427943609152;0.010324731469154358
0.005518529781888099;0.005529433488845825
0.028592322947151798;0.03163629770278931
0.015984750236871882;0.0160711407661438
0.0019665645630803047;0.0019712746143341064
0.007042439843462431;0.007197678089141846
0.009515880546974123;0.009576261043548584
0.007360986162954429;0.007402539253234863
0.0052366580013402985;0.005284130573272705
0.01388792499810332;0.014116436243057251
0.00290255085548938;0.0029030144214630127
0.010043293558566873;0.010087788105010986
0.006361544615430553;0.0063980817794799805
0.0074385482485151404;0.0075082555413246155
0.01743320160495748;0.01754659414291382
0.013809812882591506;0.0139332115650177
0.029874841393410415;0.030085593461990356
0.0107278455755288;0.011126846075057983
0.014817236204704426;0.015240073204040527
0.001848303026561662;0.0018606185913085938
0.0005208903440884272;0.0005271434783935547
0.0034472430048128992;0.0034741461277008057
0.022908512948213028;0.023055970668792725
0.005824503862144311;0.0058748722076416016
0.0014714152090220714;0.0014696121215820312
0.006787483577719041;0.006903812289237976
0.0031530026953830066;0.0031904876232147217
0.022014388524527258;0.022164948284626007
0.006305250808471092;0.006344258785247803
0.006789754908118408;0.00680232048034668
0.011504478536298005;0.0115528404712677
0.01736055878484977;0.017372995615005493
0.004304211125520755;0.004304856061935425
0.010154413067713211;0.010155707597732544
0.002727311477395573;0.002754509449005127
0.01174430376954727;0.011807829141616821
0.012902624457577526;0.0129317045211792
0.007200564529349439;0.007306993007659912
0.011390356192104193;0.011390715837478638
0.024245544461276587;0.024471312761306763
0.016211985232403112;0.01650334894657135
0.00871990796338128;0.008816242218017578
0.02796346563260931;0.029201656579971313
0.014972746750720696;0.014984160661697388
0.002172060001495561;0.002172499895095825
0.006263955414809579;0.006410837173461914
0.026192316286441402;0.026694118976593018
0.016321755205382614;0.01752886176109314
0.003559405858917146;0.003599613904953003
0.012432691033356837;0.012433081865310669
0.008124914535517187;0.008190155029296875
0.007896632089482209;0.007974803447723389
0.01180423633717778;0.011830359697341919
0.0016397936740313074;0.001643061637878418
0.008321591115183474;0.008338958024978638
0.0015876702796894407;0.0015878677368164062
0.02480827743555926;0.025165140628814697
0.007573894573173508;0.007671326398849487
0.0037888863597587497;0.003881305456161499
0.02821839982524078;0.028309285640716553
0.007984978413458564;0.00800788402557373
0.003491684775614164;0.003512769937515259
0.009038518459365676;0.009259253740310669
0.004640297747847152;0.0046568214893341064
0.0015948786818435542;0.0015954971313476562
0.0002588927471737144;0.0002638697624206543
0.003978077913496087;0.004012644290924072
0.007931499047895441;0.007937371730804443
0.005061494509368491;0.0050981491804122925
0.0001974947263999351;0.00020447373390197754
0.04019256127785967;0.042070209980010986
0.004017225127358479;0.004016876220703125
0.003516766839878701;0.00351715087890625
0.0011074959879324318;0.0011157691478729248
0.012308035233401692;0.012411937117576599
0.00371700514214322;0.0037556886672973633
0.012115288640974742;0.012290503829717636
0.01467977295701726;0.014772802591323853
0.001515885328216645;0.0015243887901306152
0.002468783416590754;0.0024856626987457275
0.0013659633327335597;0.0013580322265625
0.01804955308645505;0.01806911826133728
0.00469612797849501;0.004718795418739319
0.004106160855296072;0.004138976335525513
0.012729775776605973;0.012772589921951294
0.0015271802818428394;0.0015277862548828125
0.017853218594498163;0.018020659685134888
0.005800634219107465;0.005835592746734619
0.010515915017739986;0.010622531175613403
0.004533509481081221;0.0045768022537231445
0.015998927002613406;0.016004592180252075
0.025169951056381503;0.025256842374801636
0.010049808470775475;0.010053664445877075
0.007499126006706462;0.007546454668045044
0.0015176467145563881;0.0015172958374023438
0.006772621503788077;0.006775885820388794
0.0030842779712503114;0.0030842125415802
0.03033870614682715;0.03141358494758606
0.014909116900793926;0.014960318803787231
0.011578249483925138;0.011691749095916748
0.010022404337978574;0.010023057460784912
0.008660136485991489;0.008876949548721313
0.0066066530594866965;0.006800442934036255
5.387409277071678e-05;5.435943603515625e-05
0.005697055807695959;0.00571402907371521
0.014822497689759679;0.014853507280349731
0.006394796103156131;0.0064522624015808105
0.003932018194214581;0.003927260637283325
0.0008212602150213281;0.0008261501789093018
0.0032024862652833565;0.003224775195121765
0.007043585679480839;0.007063806056976318
0.02343904330585783;0.023730158805847168
0.012975078616389954;0.013060569763183594
0.015208008741540978;0.015208274126052856
0.009340328928450653;0.0093403160572052
0.013373989694693188;0.013394027948379517
0.0054895590716137034;0.005490243434906006
0.006707051907724288;0.0067129433155059814
0.01749998346797759;0.017614945769309998
0.009106180205302091;0.009150534868240356
0.013665610171406049;0.013844996690750122
0.0023933114976603916;0.0024145841598510742
0.0041662405675034235;0.004207253456115723
0.011596930910166536;0.011602431535720825
0.013848719737026543;0.013849228620529175
0.011628040643037048;0.011747419834136963
0.025581707553769067;0.02571585774421692
0.007426606919131166;0.007492616772651672
1.7962782052478114e-05;1.811981201171875e-05
0.013057086538443455;0.013057738542556763
0.0103705837862138;0.01046907901763916
0.005485384771330218;0.005489379167556763
0.0036596197996429606;0.003660231828689575
0.012542414843835498;0.012730272486805916
0.005242208674901143;0.00525917112827301
0.006345052652843071;0.006345689296722412
0.0037294243170917056;0.003731757402420044
0.010715321992668994;0.01080322265625
0.00099713311154849;0.0009975433349609375
0.00024213241439950513;0.0002460479736328125
0.02801047517926029;0.028191685676574707
0.014514189167487724;0.014887988567352295
0.0028937767208979713;0.002899348735809326
0.016287468330666178;0.016505412757396698
0.0020985918215817856;0.0020990371704101562
0.0021546374363990324;0.0021696388721466064
0.0021747123966529103;0.0021848976612091064
0.006329146066181192;0.006329566240310669
0.006901321040508631;0.00704154372215271
0.00402181997402766;0.00405353307723999
0.008355315395259324;0.008463382720947266
0.003049308555672905;0.0030606985092163086
0.0070931379167611264;0.007179036736488342
0.006554156072868868;0.006589829921722412
0.029108313802504813;0.0291462242603302
0.00012134551038842785;0.0001220703125
0.010405062347307358;0.010519146919250488
0.01180376774851267;0.011805564165115356
0.002067846212482611;0.002079874277114868
0.008104947316787299;0.008105218410491943
0.004229042886785448;0.004350334405899048
0.005392929813216795;0.005480945110321045
0.012660962406411907;0.012717962265014648
0.0031843049627904205;0.003186255693435669
0.003049834527972409;0.0030508339405059814
0.014881619392375018;0.01503366231918335
0.004355917393764833;0.004383832216262817
0.010884065715691943;0.011246025562286377
0.013344426470026908;0.013357192277908325
0.011150138469219861;0.011160880327224731
0.011575191379128536;0.011609762907028198
0.008161464233706266;0.008205831050872803
0.0016436256345773268;0.001644134521484375
0.03922402870788111;0.0402388721704483
0.004670900462025385;0.0046711266040802
0.020395590016871402;0.020440131425857544
0.015913383917137473;0.015918761491775513
0.0037314828174748026;0.003751516342163086
0.02490539461577751;0.025922715663909912
0.0036134586140574294;0.0036211013793945312
0.0017613785493735858;0.0017836689949035645
0.004102473006306677;0.004202693700790405
0.005933396614414626;0.006015006452798843
0.005690699028487022;0.005896270275115967
0.01129474420593174;0.011654645204544067
0.007618053938121864;0.007957696914672852
0.0012501754564797545;0.0012502670288085938
0.021144360843027205;0.021344169974327087
0.015805019591795415;0.01584532856941223
0.000342964656636301;0.000339508056640625
0.004093742292681563;0.004095107316970825
0.010652394509014946;0.010655403137207031
0.0012136307356905114;0.0012364089488983154
0.0021447680594683365;0.0021477043628692627
0.008024583627308906;0.008031874895095825
0.012844695588324429;0.012845039367675781
0.005200491214531973;0.005235135555267334
0.01729489826499955;0.017736971378326416
0.00614815158401828;0.0061512291431427
0.008495199579007956;0.008696496486663818
0.026282216953737673;0.026450276374816895
0.012366135840962422;0.012399613857269287
0.03523742136588433;0.0358784943819046
0.010527967782702333;0.010634452104568481
0.0013740762332293127;0.0013742446899414062
0.0011397841233755173;0.00113677978515625
0.013986376937784975;0.014150619506835938
0.0008614483677781548;0.0008634775876998901
0.002356057758527901;0.0023565590381622314
0.007400699164554654;0.007426410913467407
0.005642624063626277;0.0056448280811309814
0.012991970115296137;0.013070821762084961
0.004343020049143132;0.004498690366744995
0.008789477275702878;0.0088309645652771
0.0010230457311902546;0.0010232925415039062
0.0005214900795501681;0.0005235671997070312
0.007424993805047008;0.007680654525756836
0.009005804958689578;0.009072378277778625
0.004545123882263202;0.004550635814666748
0.0015994465944597247;0.0016002058982849121
4.98529562871974e-05;5.221366882324219e-05
0.003432553805967332;0.0034332275390625
0.00048658675730336537;0.0004863739013671875
0.001482530427748066;0.00148773193359375
0.004928133919600675;0.0049285888671875
0.018429457170603944;0.018436461687088013
0.030978884569241028;0.03123265504837036
0.00835284333953606;0.008388549089431763
0.002014361855051486;0.0021349191665649414
0.0016002412599968288;0.001616351306438446
0.00695922327647803;0.00698426365852356
0.015663893638956098;0.01676034927368164
0.0006830603892206148;0.0006809234619140625
0.002427712204576202;0.0024558305740356445
0.01001601419360381;0.010120891034603119
0.0051584949854449795;0.005209296941757202
0.014532498206351368;0.014856517314910889
0.011125903050066702;0.011221528053283691
0.000987072265707603;0.0009989738464355469
0.005731343953832451;0.0057325661182403564
0.03784983385370555;0.038566917181015015
0.018375409582594926;0.018665790557861328
0.004030588562521497;0.004083782434463501
0.0022418911661335446;0.0022630393505096436
0.002761931826463301;0.0028104186058044434
0.008664180628147515;0.008671790361404419
0.012048708346000109;0.012130588293075562
0.00887600374481727;0.008896857500076294
0.010830919810961862;0.010858476161956787
0.0010409519348282541;0.0010404586791992188
0.014042920312924855;0.014635130763053894
0.003204053771214269;0.003204345703125
0.005200731039151586;0.005240827798843384
0.004339050339137502;0.004339247941970825
0.007300372526799983;0.007420584559440613
0.0071943548052748555;0.007264181971549988
0.003239775343488352;0.003239661455154419
0.005064417451655473;0.00517842173576355
0.009109653064452047;0.009375810623168945
0.001594545769087438;0.0015954971313476562
0.0008576855296871104;0.000858306884765625
0.006697118397453815;0.006697624921798706
0.010787676829161291;0.010847121477127075
0.01195329669670235;0.011965751647949219
0.0020848671555495474;0.002100437879562378
0.01840438570672942;0.01847243309020996
0.024621751022951516;0.025203078985214233
0.014652699341781237;0.014977186918258667
0.0008707443553334994;0.0008716583251953125
0.007108417730461856;0.007193416357040405
0.004103786896260426;0.004136443138122559
0.0005623260675268256;0.0005695819854736328
0.0010611087008931819;0.00106772780418396
0.0055683117886748896;0.005577117204666138
0.0033223011750577874;0.0033216774463653564
0.0028868176243351173;0.002885758876800537
0.0024562350474143235;0.002472132444381714
0.005854568375936342;0.005882382392883301
0.018315839728032964;0.018521428108215332
0.006422948592390946;0.006430536508560181
0.009725596456121442;0.009968845173716545
0.0038195432230716773;0.00391816720366478
0.0018394787523496017;0.0018626712262630463
0.005219319656290361;0.005219489336013794
0.012596066098012372;0.012657195329666138
0.005495147778816775;0.005524575710296631
0.008646021042529312;0.008651763200759888
0.0034857089921689847;0.00350382924079895
0.009136320787345841;0.009174350649118423
0.0059226898297826906;0.0059836506843566895
0.003698561238023759;0.003704369068145752
0.0038104003133247574;0.0038180947303771973
0.016820804693788625;0.017033666372299194
0.003643746669099944;0.003659546375274658
0.01787509024355325;0.018111705780029297
0.012947524766760624;0.012953788042068481
0.0002582175825304129;0.00026360154151916504
0.01107537875018169;0.0110798180103302
0.006840402397047085;0.006840735673904419
0.011580244512363959;0.011582404375076294
0.0028543601682094653;0.0028770267963409424
0.0050737615429811665;0.0051066577434539795
0.013077011644727656;0.0130787193775177
0.005302345445459095;0.005313903093338013
0.02331500667761042;0.023638471961021423
0.0009866912023209532;0.000999152660369873
0.004731115648000827;0.0047415196895599365
0.0071365135216729025;0.007279157638549805
0.014956825240301;0.015010863542556763
0.004641261560816025;0.004644274711608887
0.004744869429901873;0.0047626793384552
0.010647360764014277;0.010667204856872559
0.008635266903454005;0.008677423000335693
0.007600449095704731;0.0076008141040802
0.010079577537005559;0.010302990674972534
0.024538156352682566;0.02457805722951889
0.0005956390513471588;0.0005922317504882812
0.008841218084780993;0.008937627077102661
0.004581622276627336;0.004584252834320068
0.007951070365018839;0.007992446422576904
0.007547946861963334;0.007611565291881561
0.0026145665466109362;0.0026130974292755127
0.006436766710857356;0.006446868181228638
0.002511741797075312;0.0025100111961364746
0.006108157847339206;0.0061606764793396
0.0023817297045599715;0.0023823082447052
0.0034960662590616046;0.0035109221935272217
0.005038851933440676;0.005052238702774048
0.00033457634717011595;0.0003395676612854004
0.010726895388496055;0.01096511073410511
0.006036817209893638;0.006109416484832764
0.00937050595593708;0.009390860795974731
0.0015617647972613424;0.0015676319599151611
0.0001467599660861619;0.0001468658447265625
0.007999789665768711;0.008043229579925537
0.0006927542039813652;0.0006933212280273438
0.0029047910360721096;0.0029092729091644287
0.022259328761661923;0.023149073123931885
0.021737912289208558;0.022168457508087158
0.00321862364904546;0.003218621015548706
0.005271942084493848;0.005271941423416138
0.004276536791764556;0.004287004470825195
0.0013745130247720951;0.0013751983642578125
0.0020745671705834725;0.002085447311401367
0.002689317924944479;0.0027087032794952393
0.0019182716374260955;0.0019402801990509033
0.006824773223306038;0.00682637095451355
0.0017190428334556333;0.001712799072265625
0.0071914077861762946;0.007257230579853058
0.01811193704000032;0.018163561820983887
0.004272664944493988;0.00429147481918335
0.004692019093655366;0.0047102272510528564
0.0030970279395421555;0.0031012892723083496
0.002397339115164994;0.0024154484272003174
0.007248196463431878;0.007247954607009888
0.0018577010726198231;0.001857757568359375
0.015441128140215317;0.015529662370681763
0.006359696320610759;0.006360083818435669
0.0025977076215216066;0.0026219189167022705
0.01778852040322233;0.01817038655281067
0.016333942695446;0.016616344451904297
0.0004616560137972145;0.00046062469482421875
0.0002965235294257323;0.00030308961868286133
0.0009724435877210762;0.000972747802734375
0.00053415517165866;0.0005331039428710938
0.0026783975458491965;0.0027154386043548584
0.01095345739085603;0.011108309030532837
0.012580860423237916;0.01267474889755249
0.0005240743745470753;0.0005245208740234375
0.014141181440129904;0.014196276664733887
0.0025543789087958406;0.002553969621658325
0.0027748166451435777;0.0027771294116973877
0.00880624234189665;0.008807152509689331
0.016138530042647432;0.01614096760749817
0.0005284231054240922;0.0005306601524353027
0.007795063069061853;0.00784212350845337
0.004874662342218501;0.004875212907791138
0.024439054781737725;0.024561792612075806
0.02383796870265207;0.024447083473205566
0.0006599249028264155;0.000659942626953125
0.007824864478378454;0.008055150508880615
0.012581316493890255;0.012618094682693481
0.011497228507072852;0.011748552322387695
0.0025632186899721097;0.002589017152786255
0.006826646612745437;0.007131814956665039
0.0011528649810218959;0.0011529922485351562
0.005374905623948753;0.005378693342208862
0.005139529437334308;0.005140066146850586
0.015569316520171413;0.015681922435760498
0.008921537478944605;0.00899091362953186
0.002730615266494172;0.0027393698692321777
0.0017605921141554274;0.0017786026000976562
0.00031766011636784114;0.0003210902214050293
0.00036459837427161695;0.00036525726318359375
0.008931927836634268;0.008932143449783325
0.004017580109491164;0.004039496183395386
0.000478518153761118;0.00047779083251953125
0.004453277238160461;0.0044737160205841064
0.010557696235324482;0.010710809379816055
0.0020322499993672177;0.002066195011138916
0.01013663482212046;0.010166585445404053
0.0003140140452857544;0.0003147125244140625
0.003333075860058981;0.003351271152496338
0.006336654387300739;0.006356269121170044
0.00012910625603382777;0.00012969970703125
0.011062871685070395;0.011096924543380737
0.0006257674060337486;0.0006311535835266113
0.01743710151539456;0.01746276021003723
0.012921563234464096;0.013015210628509521
0.009069085398389515;0.009096264839172363
0.006515105492679793;0.006641559302806854
0.00803811126058756;0.008136212825775146
0.009890330536265488;0.010409355163574219
0.0015513525808024172;0.0015594661235809326
0.0031909886009845634;0.0031891167163848877
0.005758642076010851;0.005759194493293762
0.0021681208848632286;0.0021695494651794434
0.009187138037960644;0.009321749210357666
0.009721707004307223;0.009733736515045166
0.005051566414675907;0.005112290382385254
0.005911428610949487;0.005918487906455994
0.0021088977946048205;0.002109527587890625
0.013997777576914094;0.014085538685321808
0.00694612649699364;0.006972789764404297
0.0006036434770839864;0.0006036758422851562
0.0024074260538527402;0.002423882484436035
0.009218271116495036;0.009343430399894714
0.008781850857779128;0.008870348334312439
0.008749426946771725;0.008750885725021362
0.008683538858653876;0.008753776550292969
0.0017498738349967435;0.0017499923706054688
0.009787748434633294;0.009884506464004517
0.003800568620913817;0.003814101219177246
0.002032712505673168;0.0020360350608825684
0.01878487655953503;0.01896125078201294
0.0001239403372842019;0.0001239776611328125
0.0002436713868999668;0.0002493858337402344
0.0002425867217085574;0.00024318695068359375
0.01736411296557457;0.017794370651245117
0.01851882447662833;0.01856425404548645
0.009489639824262224;0.009663611650466919
0.0029169088554532115;0.0029388070106506348
0.0005155934016029913;0.0005220770835876465
0.013121055997036429;0.013245046138763428
0.01026988700333314;0.010275721549987793
0.007493951268294616;0.007541835308074951
0.007527443480024149;0.007678240537643433
0.01501575650131009;0.015043169260025024
0.008544286287344572;0.008656326681375504
0.010765283740958368;0.011101305484771729
0.00040148666014768977;0.00040906667709350586
0.004316025035940892;0.004316806793212891
0.00497384463024413;0.004975348711013794
0.012599312730276169;0.012790694832801819
0.024885053004523573;0.025224924087524414
0.00419319558426902;0.004209548234939575
0.008396101851728155;0.00845634937286377
0.009330122994748037;0.009387552738189697
0.01327271836656974;0.013382941484451294
0.004187796646765733;0.004211753606796265
0.0016650552447034968;0.0016651153564453125
0.007192675450462921;0.007193565368652344
0.001841189924314522;0.0018524527549743652
0.004262949799369;0.004303097724914551
0.004414605228915602;0.0044355690479278564
0.007115518176403325;0.007116347551345825
0.0016893821621999372;0.0017074644565582275
0.010771220273709274;0.01080411672592163
0.002448800334648726;0.0024579763412475586
0.0010360580447243727;0.0010366439819335938
0.00905036291194794;0.009132325649261475
0.009792135078543015;0.009873241186141968
0.01207229425741814;0.012072592973709106
0.004826933097728177;0.004853308200836182
0.012273195152091737;0.012301504611968994
0.012601323523678916;0.013443320989608765
0.012490513154941261;0.012494027614593506
0.003352290614595596;0.003366827964782715
0.006409248640309124;0.006467580795288086
0.0032398720012261225;0.0032681524753570557
0.0037376629449527984;0.003762274980545044
0.008196560802096912;0.008196860551834106
0.014423752456760015;0.014489203691482544
0.007019800519497055;0.007039308547973633
0.022445733666238536;0.02278759703040123
0.009063382219406413;0.009165704250335693
0.003546579760740181;0.0035873502492904663
0.024372594812056392;0.02544442005455494
0.006715766001868646;0.006756216287612915
0.005363547204531947;0.00543917715549469
0.01651861261505782;0.01654238998889923
0.011023289818573145;0.011193305253982544
0.009057027617368431;0.009120464324951172
0.005621776510690213;0.005657531321048737
0.010230628173376936;0.010265380144119263
0.008945405560063882;0.009027928113937378
0.008241020168853083;0.00824931263923645
0.006087920449574949;0.006163239479064941
0.012539554305349811;0.012632399797439575
0.00035895334288577014;0.00036343932151794434
0.008015987694753231;0.008068099617958069
0.021729416500672588;0.021842002868652344
0.00706409592732536;0.007108718156814575
0.00841597599228552;0.008500277996063232
0.004490825006194911;0.004616141319274902
0.003127411590977433;0.003160804510116577
0.001572693714537489;0.0015687942504882812
0.003769536836833061;0.0037758946418762207
0.014692510256092113;0.014974027872085571
0.004677548742955013;0.004685431718826294
0.0037951841418547324;0.0037899017333984375
0.012064040301456214;0.012380242347717285
0.008812934813583284;0.00888824462890625
0.003792888980397623;0.003792792558670044
0.0027511118426656695;0.002766549587249756
0.008058488603212713;0.008167296648025513
0.004724797969051887;0.004765689373016357
0.018695148634288433;0.018865376710891724
0.007198712332712844;0.007224142551422119
0.020703742822901158;0.02094060182571411
0.02095305395869869;0.021117746829986572
0.0018617481879594406;0.0018596649169921875
0.00030894764810367127;0.000308990478515625
0.015061924393117812;0.015074759721755981
0.0010916954337916905;0.0010994374752044678
0.0012596167729936772;0.0012732148170471191
0.001804297753823208;0.001822054386138916
0.029248140078518114;0.029689550399780273
0.009832335328559922;0.009843796491622925
3.580806347307435e-05;3.737211227416992e-05
0.0021426386868420764;0.0021429359912872314
0.004955682183712994;0.004994630813598633
0.008570231166202029;0.008570700883865356
0.002734183419096781;0.002756774425506592
0.0029568618354875197;0.002965003252029419
0.0011376769444496357;0.0011310279369354248
0.016004446005308714;0.016068488359451294
0.01308573490151379;0.013233006000518799
0.012103293323253703;0.012162238359451294
0.005778857469386161;0.005866944789886475
0.003593053832044699;0.003605782985687256
0.004836224793840322;0.004899054765701294
0.004397259766013199;0.004402190446853638
0.007930917088861822;0.008048951625823975
0.01312870467853322;0.013129264116287231
0.012168507429351903;0.012283742427825928
0.005589572006401441;0.005636870861053467
0.008539347632710718;0.008562535047531128
0.008725604841237295;0.008821368217468262
8.482173340163552e-05;8.487701416015625e-05
0.018944979743904328;0.01902201771736145
0.004336073224587751;0.004337340593338013
0.0018101857828364662;0.0018107891082763672
0.017378486468261827;0.017390191555023193
0.00488375971154167;0.004884690046310425
0.009085286300688057;0.009095221757888794
0.02160239428854248;0.021859049797058105
0.017583938680909527;0.017601042985916138
0.0008121333179173498;0.000812530517578125
0.0007484272514063588;0.0007486343383789062
0.008114755776764288;0.008229851722717285
0.01368150461992966;0.013844877481460571
0.005182536452364239;0.005213908851146698
0.004352234691962257;0.004384934902191162
0.0022006896636911186;0.0022239089012145996
0.012223246427461193;0.012264281511306763
0.010177047343679066;0.010288059711456299
0.004784259873019367;0.0047903358936309814
0.008196392189745131;0.008269011974334717
0.006960769256678254;0.00715184211730957
0.005637642483689303;0.005685389041900635
0.01250765296673933;0.012561261653900146
0.003828918739684664;0.0038290321826934814
0.01305784889738546;0.013060599565505981
0.004346183679351703;0.004353523254394531
0.009617851445233456;0.009887009859085083
0.014418226203468432;0.014555156230926514
0.008121208562313399;0.00826922059059143
0.015813330535062668;0.01582050323486328
0.0015528241119647757;0.0015535354614257812
0.01936303799343602;0.020091421902179718
0.01312723244587651;0.013323187828063965
0.009105720211990133;0.00924217700958252
0.003498061467394085;0.0035357512533664703
0.0004898407819707454;0.0004901885986328125
0.01326766691516828;0.013267546892166138
0.0052778144281492335;0.0052862465381622314
0.003513117572029434;0.003593355417251587
0.0005883990429541459;0.0005893707275390625
0.0049080529448188364;0.004958301782608032
0.004348371451469455;0.004348784685134888
0.004639605867807367;0.004670768976211548
0.009931436482003172;0.010036081075668335
0.001818777696332724;0.0018195509910583496
0.007885337864490869;0.007894158363342285
0.003044600352320942;0.003045111894607544
0.011812074791040735;0.01182439923286438
0.018898271165705437;0.01931101083755493
0.030137998348115272;0.03189682960510254
0.008750895351038995;0.008770018815994263
0.014285868280564565;0.014289885759353638
0.009744290600823775;0.00986965000629425
0.001596038918494025;0.0016060173511505127
0.004603917631891605;0.004665806889533997
0.0016665310992537274;0.0017119646072387695
0.0002492514558770161;0.0002498626708984375
0.01087330815498493;0.010898619890213013
0.002504669858459352;0.002518683671951294
0.0036283198121573406;0.003637760877609253
0.0036739129585830993;0.0037858784198760986
0.0004616668473475429;0.00046703219413757324
0.018764805737763034;0.018981128931045532
0.009570152521293462;0.009633094072341919
0.0029536491319002377;0.0029854774475097656
0.009810795663185027;0.009845703840255737
0.004662398341333921;0.0046704113483428955
0.00443082164505504;0.004430800676345825
0.00048058518298576083;0.00048729777336120605
0.006848679259968624;0.006890103220939636
0.00259976206856965;0.002607375383377075
0.004090015610695273;0.004134654998779297
0.009708160118842728;0.00976446270942688
0.004143237321461473;0.004143744707107544
0.0033211831720114846;0.0033216774463653564
0.00614801774748716;0.0061483681201934814
0.018181200492638754;0.018187105655670166
0.005529276142706206;0.005649596452713013
0.00422076955563561;0.0042219460010528564
0.023306549343403194;0.023409873247146606
0.0249018199274767;0.025361880660057068
0.019829615345003968;0.020800232887268066
0.00539563830249617;0.005486667156219482
0.010635983935288905;0.010652542114257812
0.004113282700949452;0.004130542278289795
0.004175641010448143;0.004204325377941132
0.002637141923856692;0.002648860216140747
0.01913668752645556;0.0193520188331604
0.017633483491859468;0.017641901969909668
0.005778744040536972;0.005869686603546143
0.0005050485880805009;0.0005054473876953125
0.01063159141867346;0.010678142309188843
0.005821912555677085;0.005822211503982544
0.015531241128507617;0.016393661499023438
0.005834536175421493;0.005834609270095825
0.00020338864674326713;0.0002040863037109375
0.004177005840074479;0.004178941249847412
0.004254080380411992;0.004254370927810669
0.004646062198358339;0.004691995680332184
0.015819615112314604;0.01594024896621704
0.004917325389990396;0.004919975996017456
0.001091811322348056;0.0010992884635925293
0.012520671713796921;0.012618094682693481
0.004854157131650626;0.004859805107116699
0.027120680296740442;0.02729983627796173
0.0033804902363823233;0.0033988356590270996
0.003919184404755445;0.0039624422788619995
0.017854155265979194;0.018438249826431274
0.01763799491793353;0.01771870255470276
0.007767250385323887;0.007875204086303711
0.006148279517930628;0.006154000759124756
0.013481215940169983;0.01349833607673645
0.008061652420454367;0.008063346147537231
0.0040857493820187826;0.004086494445800781
0.0030628867472397626;0.0030823051929473877
0.0076195860548017805;0.007673412561416626
0.0025498972177710414;0.002633810043334961
0.0028294085006488135;0.0028305351734161377
0.004800402119894922;0.004863560199737549
0.005635923630305693;0.0056448280811309814
0.0066014723361749635;0.006623685359954834
0.008695894367013733;0.008816003799438477
0.02574280459662686;0.02636905014514923
0.008750858678818436;0.008872359991073608
0.01706356697331496;0.0175168514251709
0.005701587770596405;0.0057249367237091064
0.0030857104486093356;0.0030861198902130127
0.01688979895403039;0.016965091228485107
0.0007110002049478145;0.00070953369140625
0.0007828697664960401;0.0007829666137695312
0.005143904038119542;0.005149871110916138
0.01962449233125859;0.01971912384033203
0.0020611254861650804;0.0020617544651031494
0.021264405981073195;0.02150207757949829
0.0073795493694980676;0.007503509521484375
0.010880510377021441;0.010909110307693481
0.006880648405494184;0.006955862045288086
0.006827916416379986;0.006902158260345459
0.003934771241589134;0.003974437713623047
0.004046978911518759;0.004069268703460693
0.005769784374542225;0.005842089653015137
0.03548764087920743;0.037615686655044556
0.005550023147846215;0.005687359720468521
0.000440364349169197;0.0004405975341796875
0.013083403501188504;0.013192206621170044
0.0050564782348539354;0.005056411027908325
0.003532873246159519;0.003533393144607544
0.012475130343853086;0.012544244527816772
0.006273531764983242;0.006342187523841858
0.011777641028826799;0.011844873428344727
0.00488364789802128;0.0048847496509552
0.002520379553740923;0.0025407373905181885
0.0009769277704556646;0.0009765625
0.0001126382114290069;0.00011348724365234375
0.002093920882477609;0.002091437578201294
0.025144435890784907;0.025167495012283325
0.006257817788797632;0.006439603865146637
0.00048452144265700265;0.0004895031452178955
0.008738195549814332;0.008789122104644775
0.013395374402675547;0.014454156160354614
0.006537091251940649;0.006545320153236389
0.0012374261998411165;0.0012810230255126953
0.0008657028908651177;0.0008744597434997559
0.0059127666953947226;0.005921304225921631
0.002013191388010055;0.002015143632888794
0.0021417569566869565;0.002141982316970825
0.0005833334845589067;0.000583648681640625
0.021178777779465308;0.021907567977905273
0.0008127707600730776;0.0008182525634765625
0.013330290612387757;0.013384848833084106
0.007013211616410492;0.007085829973220825
0.006272257350270531;0.006304755806922913
0.0063998703123782615;0.0064400434494018555
0.011986380094128822;0.012082606554031372
0.0031837730322414803;0.003184288740158081
0.0007840844976414689;0.0007889270782470703
0.0008925530466268099;0.0008998215198516846
0.01146991630535448;0.011501193046569824
0.0021951282233691406;0.002198249101638794
0.0010919395005403066;0.001101166009902954
0.006835192244123822;0.006908893585205078
0.013933162862817655;0.014028653502464294
0.017618168233981085;0.017712771892547607
0.006509283806187149;0.0066328346729278564
0.0025142488534895834;0.0025292932987213135
0.012874027615369089;0.012923270463943481
0.026108912130384337;0.026156455278396606
0.0032953177949372222;0.0033033043146133423
0.005799663276991006;0.005838751792907715
0.0026117852565626927;0.002635389566421509
0.0022503907227382778;0.002267688512802124
0.0013944218064041304;0.0013952255249023438
0.00026295090881738904;0.000263214111328125
0.009436799379093816;0.009607136249542236
0.004530681479201596;0.004532843828201294
0.0021138644351567093;0.002114325761795044
0.0003045074867841011;0.00030612945556640625
0.015461315726325859;0.015487641096115112
0.014115594207604054;0.014118224382400513
0.0019262022562565905;0.0020163655281066895
0.011483090452190365;0.011483222246170044
0.0029770578302364585;0.0029773712158203125
0.014977950097408375;0.015035867691040039
0.00047356007943487603;0.00047206878662109375
0.00374676736738167;0.0037964843213558197
0.005166893966482727;0.005166977643966675
0.00338816829089561;0.003388434648513794
0.008547892440251968;0.008618295192718506
0.00874079136004267;0.008740454912185669
0.002264580053435438;0.002284824848175049
0.01410464414039629;0.014293953776359558
0.001041948949697733;0.001049339771270752
0.003689548526464919;0.0036888420581817627
0.0018061252839503877;0.00182303786277771
0.004537454020712725;0.0045385658740997314
0.00023074130319697753;0.00023502111434936523
0.012497978819081938;0.012545973062515259
0.027110461234678633;0.027469784021377563
0.011010357716006294;0.011010199785232544
0.011210707789379847;0.011703073978424072
0.017291019024503293;0.0178682804107666
0.007296102187364397;0.00731465220451355
0.016833680019193057;0.016848593950271606
0.006304712285958547;0.006358768790960312
0.007778981286809083;0.007882311940193176
0.005800734870316246;0.005826681852340698
0.009878371469242848;0.009883910417556763
0.004676044693162929;0.004715234041213989
0.00020308027936399072;0.00020503997802734375
0.019957811991107924;0.019974738359451294
0.006119533172238173;0.006155729293823242
0.012543741868278053;0.012754261493682861
0.0006578820104177389;0.0006580352783203125
0.015447062540279529;0.01645493507385254
0.012267765458353556;0.012390315532684326
0.006234050961204171;0.0062628090381622314
0.019073019771909776;0.019135504961013794
0.015652279992735017;0.015698373317718506
0.0027730893133166828;0.0028000175952911377
0.009576508476442758;0.009684309363365173
0.006171025747817899;0.006267905235290527
0.005012227312480565;0.0050220489501953125
0.011819298847347752;0.011898428201675415
0.00816900875132298;0.008262932300567627
0.0026809011334855107;0.00267985463142395
0.006342774119110929;0.006419971585273743
0.008534899066428306;0.008551061153411865
0.004281816227368933;0.004294276237487793
0.006338178780722848;0.006386667490005493
0.005723355295390824;0.005739152431488037
0.019810256182296995;0.01982128620147705
0.002248840785110465;0.0022497475147247314
0.003329289267256967;0.0033450722694396973
0.0019249414633232542;0.0019326210021972656
0.012327298817826586;0.012446284294128418
0.0006773916765958413;0.0006780624389648438
0.013847702236267913;0.013976231217384338
0.00825258912934548;0.008253037929534912
0.016917477868644882;0.017191588878631592
0.006203361078816633;0.0062475502490997314
0.00340326687158164;0.003439471125602722
0.009111686622145471;0.009176012128591537
0.006882048003102311;0.006906032562255859
0.0043986580969088635;0.004403054714202881
0.001816590082880485;0.0018177032470703125
0.010749726456265445;0.010809570550918579
0.008461056354692742;0.00853218138217926
0.009390359422493551;0.009477617219090462
0.003426824807506484;0.00342753529548645
0.007128837203871425;0.007140204310417175
0.004248501317587304;0.004254341125488281
0.012938261105365412;0.012940436601638794
0.0017196568928863171;0.0017251968383789062
0.0037673862268968634;0.003767937421798706
0.009548315845599583;0.009548991918563843
0.009657301578525688;0.009678870439529419
0.006581443236677492;0.006581336259841919
0.004152248617163753;0.004179924726486206
0.007077718819227674;0.007306337356567383
0.005138119629358449;0.005147367715835571
0.0015241200682858966;0.0015249252319335938
0.003615208362400073;0.0036154091358184814
0.01636044511529534;0.01651209592819214
0.0040708989983460064;0.004078537225723267
0.008890095917254402;0.008965281769633293
0.0013902171352581335;0.0013962984085083008
0.008279133474260614;0.00838923454284668
0.0004475827471958826;0.00045436620712280273
0.00607590037157338;0.006181448698043823
0.00620542705415455;0.006216078996658325
0.0033422775506942743;0.003342658281326294
0.0017317566416517871;0.0017614364624023438
0.008054311482459343;0.008077114820480347
0.015594140575279013;0.015597283840179443
0.0036050896671406714;0.003599107265472412
0.022719201984213656;0.02280736342072487
0.001277957043888805;0.0012788772583007812
0.006238443085546455;0.006296694278717041
0.0066839494607062126;0.006826639175415039
0.008170128194565475;0.008198067545890808
0.0019509875187137219;0.0019657909870147705
0.008852874743436706;0.00913780927658081
0.022693698294906257;0.02368992567062378
0.0016982924344429592;0.0016984939575195312
0.0013636533419346462;0.00136566162109375
0.010587979725387029;0.010616064071655273
0.014756534339538337;0.014859586954116821
0.0006078880984668954;0.000606536865234375
0.0017285597789017508;0.0017290115356445312
0.009301072967069746;0.00960230827331543
0.010965675898869301;0.011119723320007324
0.006903009099271934;0.006963074207305908
0.006072514686276942;0.006077706813812256
0.007679305770032282;0.007695972919464111
0.0007266706333858726;0.0007314085960388184
0.0018395276790927825;0.0019021034240722656
0.005113173196075336;0.00513795018196106
0.0014739155447828646;0.001476675271987915
0.008089615193959716;0.008212551474571228
0.006876069105269749;0.006930500268936157
0.0003015035744964899;0.00030231475830078125
0.0072696260394230884;0.007380694150924683
0.004010318068745441;0.004056252539157867
0.010405984510792629;0.010406523942947388
0.008474887481654534;0.008475333452224731
0.0025286892320829763;0.0025437474250793457
0.0025309970849423714;0.002558767795562744
0.0019297307996237467;0.0019254684448242188
0.001257166572346504;0.0012633204460144043
0.011067127184085807;0.011067420244216919
0.009790187032642167;0.009794265031814575
0.0017230976713984607;0.0017232894897460938
0.012644278587768176;0.012709647417068481
0.013978511346460281;0.014060407876968384
0.0070380154691191965;0.007062077522277832
0.00422172118732664;0.004225671291351318
0.007929203188868514;0.0079365074634552
0.01441310400752573;0.0144214928150177
0.006867513104382418;0.006889373064041138
0.007482483210799607;0.007600694894790649
0.005059649258173085;0.005187332630157471
0.007484421782087408;0.0075228214263916016
0.0006737864746422571;0.0006732940673828125
0.003249843792295847;0.0032644569873809814
0.0030852163416775066;0.0030920207500457764
0.006784775362941112;0.007001012563705444
0.00220920721942363;0.0022278130054473877
0.008922339524343981;0.008922606706619263
0.0059096586866142385;0.005914628505706787
0.012436931167597455;0.012440711259841919
0.00971444345936546;0.009785830974578857
0.025070585540766858;0.025551050901412964
0.003538362719915626;0.0035524368286132812
0.004018917391678493;0.0040235817432403564
0.006249215073459324;0.0062618255615234375
0.006401909881294208;0.006462037563323975
0.01634399284333528;0.016690850257873535
0.00267106150084087;0.002709031105041504
0.005252487629556374;0.00536385178565979
0.007878225338125612;0.008074164390563965
0.00311124214316687;0.003140687942504883
0.0024302680436615073;0.002430856227874756
0.010850340749314732;0.010920017957687378
0.0031704606746144883;0.003195427358150482
0.0014524704510426403;0.0014704763889312744
0.011954835174883544;0.012084931135177612
0.010489067998989854;0.010642945766448975
0.0006069633568221327;0.0006042122840881348
0.004816361864433742;0.004888266324996948
0.010105176908081003;0.010105609893798828
0.004719744241389531;0.0047216713428497314
0.008183998438244933;0.008227407932281494
0.0018986490348579426;0.0018987655639648438
0.0019034527172257182;0.0019044876098632812
0.004288873737157953;0.004304319620132446
0.01163509950906691;0.011640578508377075
0.007248950523380588;0.007249772548675537
0.0033988172000297976;0.003516942262649536
0.0032301152955051676;0.0032310783863067627
0.010963708051269058;0.010963469743728638
0.003973185297957208;0.00399211049079895
0.020862016014132068;0.021014392375946045
0.00043008872132554527;0.0004359781742095947
0.01414784779006443;0.014607816934585571
0.006317551172566148;0.006328076124191284
0.008585662854555637;0.008752942085266113
0.0004788045220269449;0.0004858076572418213
0.0005454956829820487;0.000545501708984375
0.009651274569294281;0.009745299816131592
0.014748059521406747;0.014768600463867188
0.01659421026859419;0.017684727907180786
0.015174752334713354;0.015246778726577759
0.005064668242525705;0.005111396312713623
0.00879234995363632;0.008792906999588013
0.006539961944505823;0.006573468446731567
0.0028449526592962873;0.0028657913208007812
0.0016034611126834566;0.0016040802001953125
0.0026339108638971007;0.00263407826423645
0.00820892248334094;0.008308611810207367
0.004214999187561297;0.0042324066162109375
0.00018418962187556105;0.00018405914306640625
0.009181133376090719;0.009231597185134888
0.00501998542844872;0.005020171403884888
0.002329623414322132;0.002344667911529541
0.006008438590164378;0.006070554256439209
0.004118050708894615;0.004136443138122559
0.0010651540117591776;0.0010762810707092285
8.832525991898605e-05;9.262561798095703e-05
0.013151550823170474;0.013222992420196533
0.014280352639242374;0.0147533118724823
0.01061393005936219;0.01065438985824585
0.010495157027627312;0.010496079921722412
0.00045575835454044573;0.00046184659004211426
0.007438374434259093;0.007527142763137817
0.011534856880500698;0.011610418558120728
0.0009239674150211235;0.0009350776672363281
0.01618777229668082;0.016307618468999863
0.007905426919524025;0.008016616106033325
0.010022262050699527;0.010148078203201294
0.035548588603068226;0.03581145405769348
0.0008893546930881114;0.0008831024169921875
0.01172878208135752;0.011754065752029419
0.010072241477990108;0.010092586278915405
0.001285167936981861;0.0012854337692260742
0.002216790051223358;0.0022317171096801758
0.00980580402620115;0.009807616472244263
0.004539164316547933;0.004566222429275513
0.003007348407554349;0.0030079185962677
0.004634449253623259;0.004634886980056763
0.0004505552349698535;0.00045108795166015625
0.004735881029604627;0.004805207252502441
0.011812112308562838;0.011826425790786743
0.010297014780045136;0.010359138250350952
0.004499338711452362;0.004537343978881836
0.010883758374443825;0.010988712310791016
0.0006809385172189416;0.0006780624389648438
0.00048346670164893524;0.0004904568195343018
0.013045932044784015;0.013114959001541138
0.0007820177599982455;0.000782012939453125
0.02012106922516912;0.02096468210220337
0.0048154992596096515;0.004816025495529175
0.006119169110823495;0.00616985559463501
0.0003051430441019427;0.00030517578125
0.012584116093458352;0.012597113847732544
0.001820217779057595;0.0018336772918701172
0.002520333618127627;0.0025205910205841064
0.009195876602156467;0.009196311235427856
0.004447497389936848;0.004473775625228882
0.0050431495439195026;0.00506436824798584
0.002151568614089168;0.002171136438846588
0.011826609142478732;0.011834055185317993
0.0008540182810509602;0.0008544921875
0.009549915737920934;0.009694397449493408
0.007257744865240201;0.0072584450244903564
0.0006260357139043611;0.0006246566772460938
0.024616975970990888;0.024887681007385254
0.0060081362662101805;0.006008177995681763
0.00789633934134376;0.007927864789962769
0.017725182918491136;0.01813220977783203
0.0031870128422573367;0.0032116472721099854
0.004278657487891112;0.004307299852371216
0.011183177107365761;0.011560559272766113
0.012442259404305557;0.012693464756011963
0.013646501758936553;0.013856373727321625
0.013903417479427938;0.013920605182647705
0.0055465014919499145;0.005546599626541138
0.002608894114529039;0.0026063919067382812
0.004197714758948805;0.004240080714225769
0.0038046813421747385;0.0038290321826934814
0.02005829256964142;0.02020055055618286
0.005648509177763829;0.005705557763576508
0.0050707324248555835;0.005096256732940674
0.009302860493159704;0.009364306926727295
0.00528488586821915;0.005294829607009888
0.002426057960551348;0.0024261772632598877
0.012661718693989734;0.012738503515720367
0.0010790668711861656;0.0010839104652404785
0.006210008703580333;0.006375521421432495
0.003304116152761178;0.0033116936683654785
0.012693596595143625;0.012999653816223145
0.002134629392089914;0.002146124839782715
0.017292464907451767;0.017359763383865356
0.00037774573492276785;0.000383913516998291
0.006052127624928707;0.006059408187866211
0.01717831412294737;0.01745334267616272
0.011775171791915975;0.01182304322719574
0.005525930877632618;0.00554734468460083
0.005639531041808868;0.005671471357345581
0.01007362443752642;0.010313570499420166
0.00020794362452510823;0.0002079010009765625
0.009621995865490594;0.009720414876937866
0.011391588188845343;0.011435508728027344
0.002302372506468525;0.0023030638694763184
0.02911651481709261;0.029518231749534607
0.005493507016410121;0.005494147539138794
0.002827431283587891;0.002865225076675415
0.008677791390596122;0.008682280778884888
0.0033370695723646602;0.003343522548675537
0.0003928778706901534;0.000392913818359375
0.006807810382071197;0.00683632493019104
0.002747466307344174;0.002813577651977539
0.005157526165393797;0.005158334970474243
0.002231431019508334;0.00226670503616333
0.015259763223413911;0.015774577856063843
0.015516134248431762;0.015611235052347183
0.004264765643545013;0.004264861345291138
0.004731026527719895;0.004738837480545044
0.016177217951885356;0.016720682382583618
0.0008329332270963659;0.00083160400390625
0.015428308656029014;0.015518516302108765
0.00368889179152078;0.003689587116241455
0.001142522838619287;0.0011446475982666016
0.005158743628712437;0.0052093565464019775
0.019234324518097895;0.02020201086997986
0.015011964372493464;0.015154927968978882
0.00909469173849587;0.009141147136688232
0.003992747152065939;0.004018604755401611
0.004706270786230226;0.004751533269882202
0.007815907850202076;0.007914647459983826
0.010637404707838116;0.010654479265213013
0.006959267547521347;0.0070037841796875
0.016640063588552183;0.016863882541656494
0.0004255232360732892;0.00042629241943359375
0.00892284790683197;0.008943289518356323
0.011040520376239673;0.011128604412078857
0.005325609880447682;0.005326211452484131
0.014978465036609762;0.015023261308670044
0.01506602117363798;0.01545746624469757
0.00448417284017254;0.004484206438064575
0.020629588418600985;0.021101102232933044
0.00327442752150748;0.0032759010791778564
0.016773364806058;0.017174899578094482
0.013320285546394342;0.013363867998123169
0.0006464903674899947;0.0006543397903442383
0.009712153569258083;0.009743571281433105
0.00315431659770911;0.0031749606132507324
0.004844287848698916;0.0048640817403793335
0.002880112084466453;0.0028801262378692627
0.012064491440492424;0.0120716392993927
0.01831461632555402;0.019160985946655273
0.005039946730132035;0.005090609192848206
0.01840703814853346;0.01878345012664795
0.0029562776463038956;0.002974309027194977
0.00011476532264559571;0.00011989474296569824
0.0037261447343997977;0.0037599802017211914
0.007614204660045168;0.007625475525856018
0.0015172303743665688;0.0015172958374023438
0.0011511711194257348;0.00115203857421875
0.009024610172361355;0.009378701448440552
0.006584744982202004;0.00663188099861145
0.0001538422566184342;0.0001544952392578125
0.009317854541971933;0.009440936148166656
0.0026197915126267395;0.0026416778564453125
2.0087962454194088e-06;2.86102294921875e-06
0.029050158536648055;0.02970843017101288
0.016259263091861247;0.01638510823249817
0.004100037279614039;0.004158645868301392
0.014941689115283902;0.014953643083572388
0.007709920822948853;0.007710397243499756
0.01645408060095584;0.016552381217479706
0.025804244141588693;0.02594369649887085
0.005156229095144989;0.005160212516784668
0.004517608928773696;0.004517585039138794
0.028482587898535593;0.02873772382736206
0.016931160932271757;0.017330586910247803
0.014838231881078174;0.01505473256111145
0.0014505781055191846;0.0014495849609375
0.00023485896396906297;0.00024023652076721191
0.005777830203089213;0.005797356367111206
0.002000590498458021;0.0020008385181427
0.008050878697065809;0.008147776126861572
0.002907528507539803;0.002944767475128174
0.012913609378677767;0.013048991560935974
0.027888851192466757;0.028923720121383667
0.007879735251060274;0.007904976606369019
9.507368284747532e-05;9.5367431640625e-05
0.0032952783036773294;0.0032958388328552246
0.0015819546268228005;0.0015898048877716064
0.005897252402804065;0.005951523780822754
0.003427846310433225;0.0034256279468536377
0.008393494990319137;0.008426964282989502
0.00447298794984249;0.004490494728088379
0.004719027317470594;0.004746139049530029
0.007581826591299629;0.007664799690246582
0.0004959521579477579;0.0004992783069610596
0.0013486205714885087;0.0013492703437805176
0.0069828965887656505;0.007017344236373901
0.017167603324129983;0.01717856526374817
0.014141792260895935;0.0141468346118927
0.022992099681527704;0.023972898721694946
0.004445514623235698;0.004494667053222656
0.01660856396504035;0.01675933599472046
0.0011010867580742356;0.0011062920093536377
0.0014382700809566853;0.0014390498399734497
0.00869721801021004;0.008739769458770752
0.0023058638887635797;0.0023138821125030518
0.003058783656588256;0.0030767619609832764
0.026847082117285946;0.027463551610708237
0.001558058228521694;0.0015573501586914062
0.003856784030932439;0.003872215747833252
0.00036717745400456896;0.0003681182861328125
0.007285850787458973;0.007300376892089844
0.0013197283330463137;0.00131988525390625
0.00858199166429019;0.008731640875339508
0.016248816777261664;0.016444116830825806
0.01108823484824582;0.011131137609481812
0.014875817759304057;0.014927655458450317
0.003175077518441504;0.0031767189502716064
0.01004546746601045;0.010049760341644287
0.006014784607241344;0.006039172410964966
0.004479513443612002;0.004484206438064575
0.007949437222171138;0.007951706647872925
0.0023923807653229955;0.0024100542068481445
0.02732429564687586;0.027753010392189026
0.00878417554076737;0.008825868368148804
0.0038698395688165376;0.00387004017829895
0.008432622234798048;0.008479207754135132
0.003418985825351606;0.0034218132495880127
0.0016948857682243367;0.001696079969406128
0.0035635810747429537;0.0035921037197113037
0.027438898254328076;0.02866116166114807
0.009725279241677038;0.00977342575788498
0.0029129541368044572;0.0029312968254089355
0.0002522150637899995;0.00025272369384765625
0.0011840062222808387;0.0011844635009765625
0.003645361334811689;0.0036459267139434814
0.0005655485225791819;0.0005621910095214844
0.0013836671635601857;0.001384735107421875
0.000686758424717211;0.0006866455078125
0.006584784124016693;0.00661882758140564
0.00042544156407821717;0.0004253387451171875
0.0031779567346282836;0.0031834840774536133
0.005931334525808124;0.0059351325035095215
0.005427455716648488;0.005462318658828735
0.0009418078582841564;0.000942230224609375
0.006930974637710961;0.006931304931640625
0.0007542818389288876;0.0007599592208862305
0.011604739513040151;0.011685401201248169
0.0022613707120953826;0.002280890941619873
0.012565076086903987;0.012585341930389404
0.003599458913112447;0.003638148307800293
0.0027034925279686307;0.0027036964893341064
0.002982815763165614;0.003037065267562866
0.004616125488850224;0.00461772084236145
0.04840065380803526;0.04932399094104767
0.0016723682612198988;0.0016736984252929688
0.0009655017726435384;0.0009687840938568115
0.004340616918315221;0.004349738359451294
0.004251153914914692;0.004290640354156494
0.012662701841157352;0.012838892638683319
0.004435462727227907;0.004455268383026123
0.017351181063367405;0.0174274742603302
0.003920976473313543;0.003921538591384888
0.014519510520586953;0.014655716717243195
0.004432235615441975;0.004432618618011475
0.006895554628422411;0.006907463073730469
0.005497621667435897;0.005504637956619263
0.0006096343331291581;0.0006113052368164062
0.0030579463499120153;0.003060370683670044
0.004086347919253594;0.00409466028213501
0.0027081707912497664;0.0027122795581817627
0.008653705835107337;0.00874297320842743
0.01845496985619704;0.018729984760284424
0.00029983249521982704;0.0003038644790649414
0.0017437494388743973;0.001739501953125
0.005784940297623254;0.005825415253639221
0.01588379305460158;0.016001030802726746
0.003033408395428473;0.003054112195968628
0.016013841168069542;0.016346782445907593
0.00413421791070049;0.004146605730056763
0.005404596411005541;0.005410730838775635
0.010189514404388799;0.01021239161491394
0.0058127465638347035;0.005889341235160828


==> data/appendices/scatter/cifar10-b-relu-balanced.csv <==
True Distance;Estimated Distance
0.006685704557284892;0.006785780191421509
0.03728794349727171;0.03729984164237976
0.022773291046185192;0.023433268070220947
0.00045580756330909286;0.0004558563232421875
0.03407052823522946;0.034070998430252075
0.02293447977337797;0.023010849952697754
0.026322916580448146;0.02652689814567566
0.01781205672975033;0.01790618896484375
0.013793147836373866;0.0137939453125
0.0037682682400087095;0.0037689507007598877
0.034584468101082434;0.03466993570327759
0.003994453095048287;0.003994971513748169
0.002052151049225664;0.0020523369312286377
0.003857634707195396;0.003858596086502075
0.004300534714900836;0.004395663738250732
0.0030541874138117404;0.0030546486377716064
0.019388355234152266;0.019389182329177856
0.01995148899893333;0.019952744245529175
0.008709335092105645;0.008709937334060669
0.045027171619550964;0.04545235633850098
0.03390448349254408;0.037092775106430054
0.014237812904048904;0.014743566513061523
0.02922885741438305;0.029321730136871338
0.023395563912043685;0.023560553789138794
0.0025400538851927256;0.00254058837890625
0.030720191594377444;0.031222760677337646
0.03147592639945046;0.03174051642417908
0.018053624281992652;0.018178969621658325
0.014905349501419586;0.014905959367752075
0.016425651414731565;0.016428977251052856
0.0034140329585633945;0.0034141838550567627
0.04536072960556868;0.045460015535354614
0.01202882750146827;0.012028694152832031
0.05560703768537118;0.05560687184333801
0.0061332640306801765;0.006134063005447388
0.01936691985083301;0.01940852403640747
0.006828221840343357;0.006828337907791138
0.011205655852491853;0.011205703020095825
0.005872427927498507;0.005872756242752075
0.00893619882078029;0.008936911821365356
0.0009292657480090378;0.0009298324584960938
0.00039134338260974195;0.00039196014404296875
0.012670121487332148;0.012754470109939575
0.021056821436297637;0.021057158708572388
0.00944565727761823;0.009446173906326294
0.06908631411282162;0.07204505801200867
0.035378437628727846;0.03750613331794739
0.04062886475323838;0.04267236590385437
0.04221186905244147;0.043869853019714355
0.005355773931909371;0.005355864763259888
0.005169792281306983;0.005531609058380127
0.024762924734620564;0.024763137102127075
0.014927310787504016;0.015000700950622559
0.01604180117954143;0.016042739152908325
0.014788055700983353;0.014788657426834106
0.002360311036844649;0.0023603737354278564
0.025105854184824073;0.02691018581390381
0.028370143350986254;0.02837088704109192
0.07464909235556073;0.07609942555427551
0.0041487576947726364;0.004149436950683594
0.011444341559626186;0.011445075273513794
0.002182275409049718;0.002182990312576294
0.018913811990772054;0.01901388168334961
0.011923960227610317;0.012024074792861938
0.006695797484449826;0.00679585337638855
0.00041895556051948515;0.00041961669921875
0.007660090973203499;0.007660895586013794
0.05417896316593614;0.05417636036872864
0.009177899480696047;0.009178191423416138
0.009680056782161876;0.00996255874633789
0.005906373780665565;0.0059070885181427
0.0018545354111508046;0.0018548965454101562
0.017823557126836732;0.01782509684562683
0.00014031766491428728;0.000141143798828125
0.01145872830992076;0.011459380388259888
0.008468428624224329;0.008468657732009888
0.004586337123102271;0.0045871734619140625
0.04007591710556425;0.04011252522468567
0.05678381856102338;0.057039111852645874
0.0071593944730263944;0.007160216569900513
0.0018320073285310674;0.0018320083618164062
0.013539362879102852;0.013639450073242188
0.006965582027729377;0.007132619619369507
0.011598240084594891;0.0115986168384552
0.027075946056375623;0.02707579731941223
0.008603806743293942;0.008604079484939575
0.011595658637982882;0.01168397068977356
0.03933713984818119;0.039332419633865356
0.003074487184899698;0.0030746757984161377
0.03139371314956971;0.03139403462409973
0.03445617073198645;0.03505423665046692
0.005113857970575105;0.0051145851612091064
0.005061617849528443;0.005062133073806763
0.0034076386614610124;0.003408461809158325
0.0019646864978576455;0.001965552568435669
0.024363784665486176;0.024363547563552856
0.005523160814445455;0.005523711442947388
0.022530041039382092;0.022530585527420044
0.005074428953927288;0.005074530839920044
0.01888275935432385;0.018882781267166138
0.04121358096054648;0.041268378496170044
0.005201520196018256;0.005317479372024536
0.01066040628028857;0.010760396718978882
0.0342974204098274;0.034297019243240356
0.016897465135122764;0.01689818501472473
0.0049932016260143776;0.004993468523025513
0.0004996934832082546;0.000499725341796875
0.02579412654209012;0.02583983540534973
0.0012871447664415943;0.0012874603271484375
0.0398988025276433;0.03989890217781067
0.018704061100852504;0.01870444416999817
0.014145428084272514;0.014148741960525513
0.0020858015888375278;0.002086639404296875
0.00035941345544326063;0.00035953521728515625
0.04597307546721748;0.04607957601547241
0.0080415808807311;0.00814160704612732
0.012384690358721287;0.012388259172439575
0.0035859794551290004;0.0036125481128692627
0.008743163491003505;0.008830010890960693
0.0716654845157761;0.07657569646835327
0.011167566412251355;0.011168509721755981
0.01412886104308446;0.014277011156082153
0.07307691029460515;0.07498255372047424
0.04383921856678303;0.04598867893218994
0.001804700316039112;0.0018053054809570312
0.001151760390023579;0.00115203857421875
0.025731281354264255;0.02576354146003723
0.033833738911408846;0.033913642168045044
0.02946395646612838;0.029804259538650513
0.0007486856156791126;0.0007495880126953125
0.05423563869720611;0.05433619022369385
0.011657574749686064;0.011671096086502075
0.029738132281457958;0.030110299587249756
0.0029990424643252436;0.0030756592750549316
0.0044715755250076695;0.00457155704498291
0.010369023420235947;0.010369330644607544
0.0010603484196729234;0.00106048583984375
0.04735144263519901;0.049642592668533325
0.06940568853846135;0.06940558552742004
0.004642899994217265;0.004643470048904419
0.0038251768050459557;0.0038261711597442627
0.01687800968590323;0.0168781578540802
0.030130989740616468;0.030282050371170044
0.009192226344591525;0.00929233431816101
0.012307798827297052;0.01230815052986145
0.035834595824996374;0.03593495488166809
0.01071576434238705;0.010719329118728638
0.05910687961891161;0.05968639254570007
0.040458623388292154;0.04045870900154114
0.0024562679938225627;0.0024566948413848877
0.031181388832637907;0.031181365251541138
0.013700198604853574;0.0142689049243927
0.0029325561442577826;0.0029335319995880127
0.0008293911834167604;0.0009293854236602783
0.018094185211747243;0.01809409260749817
0.021520127697636247;0.021520644426345825
0.005476990063445075;0.005477935075759888
0.041956166484884774;0.04195597767829895
0.0006687095320191064;0.0006694793701171875
0.008201763299566955;0.008198767900466919
0.013161071040959784;0.013161689043045044
0.0074633872445561645;0.0074634850025177
0.0016262389358880252;0.0016269683837890625
0.04866828732738566;0.0486774742603302
0.0022515047289231966;0.0023514926433563232
0.03869697519919149;0.039253413677215576
0.06129999344480177;0.0618346631526947
0.009180291294939781;0.009276509284973145
0.014967318829454068;0.015032798051834106
0.05073917704554791;0.05073931813240051
0.02028921601580721;0.020289450883865356
0.0176315061447692;0.01773133873939514
0.0013215634293573676;0.0014087557792663574
0.05231438904474289;0.052325278520584106
0.05599012479136944;0.05599120259284973
0.014317919782297512;0.014318495988845825
0.012557081785861691;0.012553244829177856
0.05104777490081643;0.053317099809646606
0.023306977618953114;0.02330687642097473
0.054587590045100894;0.054621726274490356
0.001316446248416588;0.0014043450355529785
0.026889624103098246;0.02697095274925232
0.02653077082142958;0.027151107788085938
0.004183899323408225;0.004184752702713013
0.013672403570799288;0.013672858476638794
0.001425441225980097;0.0014257431030273438
0.012988319393154323;0.012989014387130737
0.004901442238604741;0.004992008209228516
0.055712539452273495;0.05671510100364685
0.007698097767304613;0.007699042558670044
0.016718334755727416;0.016718894243240356
0.014332321363316665;0.014340430498123169
0.04833292348012728;0.048338741064071655
0.002473232960462801;0.0024738609790802
0.020221661795852712;0.02066543698310852
0.005523657739763474;0.005523711442947388
0.028766994709441978;0.029052764177322388
0.0338842475778709;0.0357685387134552
0.028613596383008432;0.030574411153793335
0.014724613557102507;0.01472628116607666
0.04558415378664846;0.04613885283470154
0.05676943649039049;0.05677035450935364
0.004974223101145118;0.004974395036697388
0.022769863129900147;0.022983431816101074
0.029286892653447916;0.0293445885181427
0.044804594715923046;0.044813185930252075
0.019948651449015697;0.019948989152908325
0.021830835140051807;0.021841078996658325
0.003573824137227808;0.0035744011402130127
0.003435453246698863;0.0034351646900177
0.027859332961026165;0.02785971760749817
0.009140902180221675;0.009140998125076294
0.07267792483102198;0.0727347731590271
0.02507161853309564;0.025441348552703857
0.004717452053454754;0.004714995622634888
0.028642637581189585;0.028839439153671265
0.007483012179419875;0.007583051919937134
0.006578887786397792;0.006676077842712402
0.018512698557338374;0.018922239542007446
0.0006436533677889101;0.0006437301635742188
0.08435551753795376;0.08478033542633057
0.029873529988717507;0.029983490705490112
0.02492693403862876;0.02532804012298584
0.05355142368938683;0.05355075001716614
0.045620675472093954;0.04677104949951172
0.014019169665628895;0.014019042253494263
0.046799551336980126;0.04831293225288391
0.021558660534069553;0.02155974507331848
0.01930471063122359;0.019351989030838013
0.013354270393515817;0.013454467058181763
0.00165375329389994;0.001654505729675293
0.006827049036448495;0.0068273842334747314
0.0008987208771199244;0.0008993148803710938
0.029858317028956;0.031054526567459106
0.0017778035129221198;0.0018805861473083496
0.03479596539386116;0.03490981459617615
0.012497457185734301;0.012536078691482544
0.028718687711616855;0.028818845748901367
0.004625121002796431;0.0046253502368927
0.05479622918004919;0.05486491322517395
0.003215745166119221;0.0032158195972442627
0.0018348479068226744;0.001834869384765625
0.014116573936103024;0.014260411262512207
0.00946923506617737;0.009569346904754639
0.0069776097932993785;0.006978064775466919
0.02754678784585004;0.02801308035850525
0.0393312243990919;0.03972342610359192
0.01857688953444096;0.01865878701210022
0.020296826389459413;0.020549625158309937
0.019024383794104788;0.01902487874031067
0.027760954332945186;0.028068363666534424
0.012842707624408799;0.012846976518630981
0.04502784558400877;0.0453374981880188
0.004634662383713752;0.004634857177734375
0.006054119770336264;0.006054908037185669
0.012720195510952728;0.012718230485916138
0.03714927639889218;0.040729813277721405
0.035216315115710384;0.03521636128425598
0.005974061889267422;0.005974799394607544
0.00204684604858799;0.0020475685596466064
0.005466488116164931;0.0054731667041778564
0.01077340813297568;0.010961562395095825
0.040785229871314985;0.04087543487548828
0.012340585785505523;0.012401431798934937
0.052264109410643654;0.052730560302734375
0.013373639674942834;0.01347377896308899
0.02646305563273221;0.02709868550300598
0.0184344753249378;0.01944047212600708
0.005103365565281753;0.005104094743728638
0.004347057228542264;0.0043478310108184814
0.024897522405729514;0.024918586015701294
0.015504284686310517;0.0155048668384552
0.013468622951032523;0.013665914535522461
0.006124386609885717;0.006124526262283325
0.010501799840681227;0.010501891374588013
0.016892797532370284;0.017091482877731323
0.07936374293283217;0.07978165149688721
0.0037768795190372393;0.003777533769607544
0.003982609148654655;0.003983527421951294
0.04695761096855079;0.047069281339645386
0.02314759889491247;0.023147612810134888
0.017538281400637384;0.017655402421951294
0.013178081479615586;0.013259053230285645
0.031784352307489244;0.03192213177680969
0.0005077754523922542;0.0005083084106445312
0.01732182053689166;0.017436325550079346
0.011594199023936047;0.01184132695198059
0.0012315618445898945;0.001232147216796875
0.0003348533772516518;0.000335693359375
0.045805061826043346;0.04580691456794739
0.002616786931113489;0.0026169121265411377
0.017972485542017243;0.017972975969314575
0.02258829903719468;0.022634536027908325
0.007666107520463485;0.0077009499073028564
0.007488338699232623;0.007489234209060669
0.026891559747389687;0.027753174304962158
0.004297370269994369;0.0042982399463653564
0.012141639847966698;0.01230517029762268
0.006389540068109021;0.006390571594238281
0.023706434593369033;0.02417948842048645
0.007807750257115937;0.007808715105056763
0.03366084457041995;0.03371182084083557
0.0029342710614122503;0.0030342936515808105
0.013929880443757278;0.013930350542068481
0.020683030858844036;0.020683318376541138
0.003866454533597755;0.0038671791553497314
0.02825687861537045;0.029497981071472168
0.017868711729482206;0.018032163381576538
0.006896177491685927;0.006897002458572388
0.004988182277299948;0.005088210105895996
0.024189280691295462;0.024189025163650513
0.012658912896563285;0.01265910267829895
0.024340527910014703;0.024440795183181763
0.013025693983330533;0.013026267290115356
0.019973428313160464;0.0199737548828125
0.04369903845886092;0.04416877031326294
0.034973383258917246;0.034974128007888794
0.03503054087556157;0.03503039479255676
0.011448828334679527;0.011459380388259888
0.020606150694408205;0.020701885223388672
0.04465377876534591;0.04465392231941223
0.039605642684591165;0.04173186421394348
0.0013999811982789582;0.0014978647232055664
0.10901952854304318;0.11132663488388062
0.007523519178093418;0.0075244903564453125
0.056192697996732655;0.056285351514816284
0.04562543440710531;0.04570877552032471
0.017234470656920443;0.017234832048416138
0.011942874868981731;0.0119648277759552
0.028770087118924887;0.028770476579666138
0.032212215484289576;0.03242972493171692
0.029447858759630997;0.02944853901863098
0.005612124443414524;0.005612403154373169
0.0022365591392914616;0.00223734974861145
0.0280392915379466;0.0282764732837677
0.006231921757197713;0.0062322914600372314
0.04833582643664737;0.048600226640701294
0.006518902658058553;0.006519347429275513
0.025190431577539214;0.02606603503227234
0.042930982857458326;0.043107688426971436
0.012926016542098451;0.012926042079925537
0.01940106131338351;0.019460707902908325
0.01126062026602062;0.011261016130447388
0.016370554321166422;0.016373664140701294
0.0037965730940725767;0.003796607255935669
0.007444377940286579;0.007459670305252075
0.06173232808130336;0.06345075368881226
0.03356354574578342;0.033774375915527344
0.09691357385170073;0.09696409106254578
0.023803029841502236;0.02380278706550598
0.0058489540536353505;0.0059490203857421875
0.024922377372255892;0.0250110924243927
0.0012246394358803932;0.0012254714965820312
0.03994816203534457;0.04200497269630432
0.0011949319893263773;0.0011949539184570312
0.03435309413307392;0.03435233235359192
0.0367057963316236;0.036706000566482544
0.019112479819313265;0.019112616777420044
0.032576420440249367;0.03257659077644348
0.10684007065173647;0.11125466227531433
0.00971637057505881;0.009717017412185669
0.0038937431107098604;0.0038938522338867188
0.004929982238084508;0.004970043897628784
0.053570690550413906;0.0538959801197052
0.005857023410181422;0.0058574676513671875
0.0049262301713597955;0.00502622127532959
0.026476136556721847;0.02651408314704895
0.02399109278900715;0.024033576250076294
0.01695252588095937;0.017214804887771606
0.008266284116714004;0.008365094661712646
0.005910764002495655;0.005910903215408325
0.002995934055642523;0.002996474504470825
0.014321487637889848;0.014628112316131592
0.0026934273667839305;0.0027934610843658447
0.01625026888437405;0.016545221209526062
0.003382600897517243;0.0034825801849365234
0.0328917251926852;0.03301793336868286
0.006764709688146313;0.006794005632400513
0.033907336617839276;0.03567883372306824
0.029587406904541168;0.02970793843269348
0.030471447266374897;0.030918926000595093
0.01448501577791003;0.014665603637695312
0.006319165246176625;0.0063200294971466064
0.0006670053461612991;0.000667572021484375
0.025017918674874358;0.025024443864822388
0.000722253740567767;0.0007228851318359375
0.027594626253311345;0.02759459614753723
0.0021525395838564274;0.0021534264087677
0.006216379166402988;0.006217002868652344
0.048824656671599666;0.04882434010505676
0.002636412342217663;0.0027363598346710205
0.04308699141911294;0.044150352478027344
0.004888253648958392;0.0049880146980285645
0.06068212199261022;0.060738950967788696
0.024146043988880643;0.024807006120681763
0.029663000222130875;0.029673606157302856
0.028933266738741914;0.028933554887771606
0.012462658127710656;0.012462645769119263
0.003706812868268138;0.0037069618701934814
0.011303597735554328;0.011356711387634277
0.03768849267638886;0.03890320658683777
0.03235721027925145;0.03235819935798645
0.0802306353734562;0.08708930015563965
0.0006440165309833842;0.0007440447807312012
0.04657747789807207;0.04665693640708923
0.020229110584202833;0.02025511860847473
0.018053844845389754;0.018054038286209106
0.021199770489110797;0.02120116353034973
0.022772459360236565;0.022872358560562134
0.00014380390766138506;0.00014400482177734375
0.026193360636587903;0.02619364857673645
0.0076845175036537065;0.007782578468322754
0.0003914462526532746;0.00039196014404296875
0.03795510973150914;0.03795531392097473
0.04967321309900474;0.049673110246658325
0.07131700488829748;0.07173696160316467
0.0037087347140137223;0.003792405128479004
0.016401028622479975;0.016500771045684814
0.0297894263588873;0.029876410961151123
0.0103478980573927;0.010508507490158081
0.01032141361258661;0.010405272245407104
0.025656576344501605;0.02565672993659973
0.12547149015248787;0.12556427717208862
0.025130829419841377;0.02565482258796692
0.024098264493171782;0.02421426773071289
0.01244159364723448;0.012441664934158325
0.04306853595615422;0.04316088557243347
0.0005440185951562353;0.0005435943603515625
0.004383640505197948;0.004384070634841919
0.013488444060905592;0.013596117496490479
0.004985720981907771;0.004985809326171875
0.007803091670172377;0.007997959852218628
0.026744330626171237;0.026744872331619263
0.0029601885554523745;0.003057509660720825
0.0698437056183235;0.07068806886672974
0.028995433348203464;0.02942425012588501
0.0005239976345414937;0.0005245208740234375
0.006143094350834254;0.00614359974861145
0.018570215958871317;0.01892891526222229
0.07051128997453952;0.07060828804969788
0.013029348880951868;0.013030081987380981
0.01752904908697814;0.01752951741218567
0.004997464306252862;0.004998236894607544
0.02551314852319641;0.025621414184570312
0.007446101669522519;0.00749775767326355
0.0027325716410981677;0.0027456581592559814
0.0030810317777755737;0.0030813515186309814
0.010210210913422729;0.010211020708084106
0.0019848359736209845;0.0019855797290802
0.022903264900503782;0.025110632181167603
0.01567599819728165;0.015676528215408325
0.006493113978168103;0.006593197584152222
0.05716050115870129;0.05725061893463135
0.03368585944011598;0.03577306866645813
0.04907430341742964;0.05055829882621765
0.0027025266698001726;0.0027027428150177
0.01240164516148285;0.012402564287185669
0.034287091283284235;0.034307509660720825
0.04041218619817369;0.04076644778251648
0.0073436429798522255;0.007344275712966919
0.0008829433926800502;0.0008831024169921875
0.007603427001015959;0.007603675127029419
0.002764295777127058;0.0028500258922576904
0.005339949784294808;0.005340605974197388
0.01945569710082192;0.019910842180252075
0.0266572127900461;0.02685108780860901
0.01943851119428906;0.01943877339363098
0.009805387162679187;0.00980570912361145
0.024030972899166166;0.02406790852546692
0.038808086735852475;0.03908446431159973
0.02930858894150448;0.02931120991706848
0.012666530243193258;0.0126667320728302
0.038197597190588864;0.040047675371170044
0.06406783965729543;0.06406596302986145
0.013768747170467121;0.013769179582595825
0.03137826384053818;0.031377822160720825
0.026254332952435486;0.026680797338485718
0.006918282511138604;0.0069494545459747314
0.011471406709807;0.011471778154373169
0.014350315448639357;0.01445034146308899
0.023143459507193303;0.02521464228630066
0.0026243986127355225;0.002702176570892334
0.005215263597773708;0.005215674638748169
0.0020445842688025487;0.0020447075366973877
0.0008830379196916904;0.0008840560913085938
0.011749480968820515;0.0117512047290802
0.02330032040391286;0.023301124572753906
0.025171426771816965;0.02517130970954895
0.0029384537189756812;0.00293925404548645
0.041261274606528245;0.0416792631149292
0.007131117765149598;0.007131606340408325
0.06895649991218016;0.07494094967842102
0.0012259605254320437;0.0012264251708984375
0.03512107080929638;0.03522142767906189
0.0038569390505389383;0.003857642412185669
0.022846930842932676;0.02319815754890442
0.008971880705290782;0.008972197771072388
0.031218968602211416;0.0326099693775177
0.005919786232102891;0.005920439958572388
0.0075802351577332625;0.007580786943435669
0.016923577580416408;0.01705208420753479
0.024072199556828648;0.02407267689704895
0.018064350419438283;0.018064528703689575
0.01334087621645825;0.013440310955047607
0.02357820509700429;0.023588210344314575
0.02410292668995922;0.024203181266784668
0.003274403462273243;0.003374457359313965
0.044134849812414494;0.044742047786712646
0.0024602866210981355;0.0024566948413848877
0.05027102678919362;0.05287903547286987
0.03475892953830201;0.03475955128669739
0.06424297619604215;0.0659106969833374
0.0073298413580527915;0.007329970598220825
0.001987961716614947;0.002087324857711792
0.023820446731080032;0.023919016122817993
0.05854273297766429;0.0590357780456543
0.00890663774410756;0.00890544056892395
0.01440224938864472;0.014402419328689575
0.016738363287570442;0.01683858036994934
0.0598916745092951;0.059982866048812866
0.05825436964349195;0.05835449695587158
0.046608266245568276;0.0480479896068573
0.02670178913508752;0.026704788208007812
0.0245396887266311;0.024639785289764404
0.005466861100630232;0.005467444658279419
0.015880127432386492;0.015880614519119263
0.01501392881688366;0.015014678239822388
0.04052316530400037;0.040522605180740356
0.0340182863440054;0.034294068813323975
0.003309446377277132;0.0033102333545684814
0.006449955107232914;0.00644877552986145
0.007971016746517477;0.007972747087478638
0.040406802016337943;0.040406256914138794
0.01046739062959836;0.010761529207229614
0.006623404205250071;0.006645232439041138
0.014228701904295985;0.014484196901321411
0.008770627422939617;0.008770942687988281
0.015742283708818507;0.015818089246749878
0.014669598755539389;0.014784008264541626
0.008396664991393278;0.008441030979156494
0.016949394558629483;0.01694965362548828
0.020957118859722408;0.021067917346954346
0.025365673034415965;0.02598738670349121
0.009243422196724521;0.009243994951248169
0.0017304292804427993;0.0017309188842773438
0.018673027975059302;0.01869681477546692
0.0050730485392480595;0.005073577165603638
0.009943292397114898;0.009943991899490356
0.022798487860093263;0.023014038801193237
0.010098681497149424;0.010193198919296265
0.06530925630337164;0.0653238594532013
0.008428809464376255;0.008433282375335693
0.03859718305697593;0.03859713673591614
0.0014511752828692734;0.0015437602996826172
0.037928385532401195;0.03877389430999756
0.012429164074787587;0.012429267168045044
0.01791985273782692;0.018230408430099487
0.0016068436843860836;0.0016069412231445312
0.03787672203563101;0.03873974084854126
0.06349767102338777;0.06359785795211792
0.008482971457596456;0.008482962846755981
0.016127475437192642;0.017005503177642822
0.0013752615537343128;0.001376032829284668
0.011538974353600023;0.011639028787612915
0.01501487622573382;0.015028983354568481
0.08184982601382557;0.08485963940620422
0.03829055407043307;0.03879329562187195
0.00018753950093088127;0.00018787384033203125
0.020908058313734566;0.020908385515213013
0.02219895809764454;0.022202521562576294
0.0005452910818787945;0.000545501708984375
0.010908632207372192;0.011300534009933472
0.03961256919739403;0.039716750383377075
0.06639833502783643;0.06687036156654358
0.012842918531064111;0.012942910194396973
0.03835324045812161;0.038587599992752075
0.0019475619319822702;0.0019483566284179688
0.00046149474186454095;0.000461578369140625
0.021187811272744928;0.021287649869918823
0.023538163770897538;0.023946791887283325
0.004980694211786268;0.0049810707569122314
0.02990949926850563;0.029910117387771606
0.07291960729296533;0.0735194981098175
0.05951554181024857;0.05960652232170105
0.03251373161529529;0.032514601945877075
0.013545974787091707;0.013546019792556763
0.022086437500221632;0.022087126970291138
0.05420293310175131;0.05562266707420349
0.03900849231653287;0.03900912404060364
0.012487371620159546;0.012534171342849731
0.0511414132019591;0.05114462971687317
0.0022331415975111128;0.002233535051345825
0.017323560341719755;0.017324477434158325
0.011427526288794398;0.011428862810134888
0.01676658308007206;0.01676657795906067
0.007392934845822475;0.007393866777420044
0.03689164016259444;0.03794980049133301
0.02435084304327905;0.02435210347175598
0.014208165081371503;0.014490365982055664
0.05072666248366527;0.05072692036628723
0.019932446395067267;0.02017393708229065
0.014605933155381678;0.014706075191497803
0.028516382581781557;0.028602927923202515
0.029565886412110474;0.029574424028396606
0.00904984138465388;0.009050369262695312
0.027888191622875032;0.028009653091430664
0.03936690561247398;0.039434462785720825
0.01015795850194391;0.010259091854095459
0.04309386802202323;0.043107062578201294
0.003525989344344516;0.0035267174243927
0.02642274845901751;0.026522547006607056
0.010931895557729627;0.010931998491287231
0.003930536944132839;0.00393107533454895
0.06097874251752246;0.06194010376930237
0.04444487026616265;0.04444506764411926
0.00468475721414014;0.004685431718826294
0.0003377240814821122;0.00033855438232421875
0.020705257930925324;0.02070525288581848
0.009416649162400757;0.009417563676834106
0.009915740020731395;0.00992998480796814
0.018893624352378045;0.01898062229156494
0.0016703504798986624;0.00167083740234375
0.020926355516428886;0.02092650532722473
0.006901548106277415;0.006988257169723511
0.007617892319351186;0.007619887590408325
0.014003270982557964;0.014003783464431763
0.009870607140919451;0.009990692138671875
0.017524157059661268;0.017624348402023315
0.007183157824786769;0.007184058427810669
0.009100489389514748;0.009101897478103638
0.01159630440630446;0.011696100234985352
0.000346719564704949;0.000347137451171875
0.02006216148303931;0.0202600359916687
0.007343552430037531;0.007344275712966919
0.06756396623632142;0.06829965114593506
0.008890131838962938;0.008912742137908936
0.008182244608646085;0.008183509111404419
0.0254921942916008;0.025492697954177856
0.014292307548113923;0.014719784259796143
0.00799892433496124;0.008094221353530884
0.0044976304699452085;0.004673391580581665
0.012817897023547768;0.012926936149597168
0.059336632028349656;0.059336692094802856
0.002562113036721014;0.0025625526905059814
0.001928607060733867;0.0019292831420898438
0.046810845169823805;0.04697421193122864
0.010807069263560055;0.010808020830154419
0.003833890634343247;0.0039300620555877686
0.02864008699238839;0.028992056846618652
0.005223503204760128;0.005224257707595825
0.01131726900463832;0.0113181471824646
0.019188976848715747;0.01925376057624817
0.00445396900791355;0.004451781511306763
0.012691532662139259;0.012691527605056763
0.005395989806236273;0.0053968727588653564
0.025466873825670675;0.025466948747634888
0.05443875347147675;0.05664372444152832
0.038853542361830994;0.04050561785697937
0.01254822008816945;0.012548476457595825
0.0348887962488317;0.035241931676864624
0.017154934572700124;0.01715567708015442
0.04374305343727336;0.04381817579269409
0.0017107096745172952;0.0017108917236328125
0.0032769113156889003;0.003277808427810669
0.02779749754611421;0.027824431657791138
0.0206544030047041;0.020750045776367188
0.0026809079045825883;0.0026817619800567627
0.0014093064461717974;0.0014095306396484375
0.05383766185960663;0.053931236267089844
0.029433385444687137;0.029459983110427856
0.0334159900423674;0.03341582417488098
0.0014156231747683731;0.0014162063598632812
0.017256091518205542;0.017356038093566895
0.005209446919563642;0.0052099525928497314
0.014900805883919125;0.015117764472961426
0.005408635539076895;0.005501270294189453
0.014552361975567042;0.014553070068359375
0.0010691197654206551;0.0010700225830078125
0.02672162747835313;0.026721984148025513
0.02401448808093363;0.024446099996566772
0.02260618319629257;0.02273261547088623
0.001481813678159925;0.001564115285873413
0.07328221470345554;0.0733816921710968
0.0270056524035364;0.02700713276863098
0.0036587876291151564;0.0036926567554473877
0.04212572298706928;0.04212754964828491
0.012802587959712746;0.012803107500076294
0.0017056535116724977;0.0017061233520507812
0.0063240378649309795;0.006324797868728638
0.021384486196232164;0.021385222673416138
0.02545453045517263;0.02561807632446289
0.013673718834157689;0.013673841953277588
0.008233507160562112;0.008233070373535156
0.016610559800045277;0.016775310039520264
0.00010135005204265713;0.00010204315185546875
0.0032299307314775116;0.0032301247119903564
0.0030064390578920905;0.003006964921951294
0.028407845919550503;0.02854257822036743
0.015977394311437507;0.0159778892993927
0.013301626719234542;0.01340484619140625
0.020110539395731607;0.020111113786697388
0.0679590658857948;0.06800559163093567
0.0012575568527754325;0.0012578964233398438
0.004148717319867791;0.0041494667530059814
0.010906507313852301;0.011137068271636963
0.0001979091194969085;0.0001983642578125
0.009053666850029705;0.009054213762283325
0.024350662288493516;0.02468147873878479
0.007939080877004309;0.008647531270980835
0.0007698985998088945;0.00077056884765625
0.05093705829560749;0.051174044609069824
0.027816347908480327;0.027909815311431885
0.023052114362109036;0.023052245378494263
0.023456935254944685;0.023857027292251587
0.001688456597163115;0.0016889572143554688
0.000599164463389597;0.0005998611450195312
0.004874795466050859;0.0048742592334747314
0.03865563806096455;0.040395766496658325
0.04829058464698132;0.04960140585899353
0.0003975994607384384;0.00039768218994140625
0.007389210496899873;0.007390022277832031
0.06850473468975711;0.07189562916755676
0.004508873610658234;0.004608958959579468
0.02273588922661258;0.02273648977279663
0.010583920260653662;0.010586768388748169
0.020456112380362098;0.021355152130126953
0.008319090518492927;0.008373826742172241
0.029535978923634812;0.029619306325912476
0.0557669859184227;0.057100653648376465
0.03889803958940458;0.03890231251716614
0.023194297284449092;0.023294389247894287
0.001131157385839701;0.0011320114135742188
0.015583106176532113;0.01568332314491272
0.03481506371365442;0.03481772541999817
0.05331272640813232;0.053676486015319824
0.022598573153911068;0.022599250078201294
0.013663857498613563;0.013727188110351562
0.0040818413342575315;0.004119902849197388
0.023798231679788152;0.023870497941970825
0.028291225955229884;0.0282917320728302
0.048957216090343585;0.05004897713661194
0.01506355037032495;0.015114814043045044
0.0031418472645806336;0.0031423866748809814
0.016233233559744806;0.016447097063064575
0.0045994610124029025;0.0045996010303497314
0.005341576000179007;0.005341559648513794
0.01422753381997436;0.014227896928787231
0.01660112132344915;0.016601592302322388
0.03395976022226204;0.03527948260307312
0.01911668354636344;0.019142180681228638
0.013120446451761723;0.013639450073242188
0.013642369884296766;0.013642340898513794
0.0011739003051611323;0.0011739730834960938
0.009296620538126073;0.009418308734893799
0.03353062686370076;0.03383663296699524
0.026668980644429203;0.027108043432235718
0.03570798258578;0.03582456707954407
0.013772285384167849;0.01377299427986145
0.0025467359798570896;0.0025472939014434814
0.0463048179225253;0.04640868306159973
0.003115645675452059;0.003215700387954712
0.07022497444624713;0.07023236155509949
0.04347572117242302;0.045710593461990356
0.10259637468999927;0.11430180072784424
0.004721744330366374;0.004821658134460449
0.025986744808748737;0.02605605125427246
0.019427357317004443;0.019533783197402954
0.02133981480820721;0.021495968103408813
0.0044445405758422735;0.004445105791091919
1.0300629284320355e-05;1.049041748046875e-05
0.02447102507917399;0.024471312761306763
0.059251202333602586;0.0600147545337677
0.009396572082604623;0.009397447109222412
0.015984689550665936;0.016002267599105835
0.005305540775985301;0.005306273698806763
0.011216513515304092;0.011218100786209106
0.009252454500468953;0.009252578020095825
0.057388534287332434;0.05793362855911255
0.00018172453732210196;0.00018215179443359375
0.010526947931612539;0.010525733232498169
0.010440148096118436;0.01048266887664795
0.02584248294343228;0.02584269642829895
0.003286993800176683;0.0033448338508605957
0.003956673096620096;0.003973037004470825
0.008875069067985165;0.00887492299079895
0.021682875580072192;0.022107094526290894
0.0043068888335232565;0.004307776689529419
0.023389120323634587;0.02456432580947876
0.022680612467496208;0.022680312395095825
0.04181495350322504;0.04290011525154114
0.05063830002349219;0.05666545033454895
0.006965407919064255;0.007023602724075317
0.01631426294160479;0.016314536333084106
0.059488652143654;0.061002761125564575
0.0008043223019831184;0.000804901123046875
0.03055644367606911;0.031815290451049805
0.00256708767292672;0.0025673210620880127
0.0006656672059801725;0.0006656646728515625
0.040931071502600155;0.04102885723114014
0.011350398690250573;0.011449545621871948
0.01615572996913549;0.016795068979263306
0.01680467915921104;0.01680561900138855
0.018629605748502625;0.01889517903327942
0.009276674849661297;0.00937679409980774
0.010616105108772039;0.010649412870407104
0.00341815936901731;0.003516554832458496
0.008833249515146226;0.008833914995193481
0.019002833150437166;0.01908472180366516
0.07939563345849801;0.07956984639167786
0.017045348415705323;0.017110854387283325
0.02509208985558165;0.02512344717979431
0.019730768611751322;0.021686583757400513
0.06568602385738498;0.06578364968299866
0.011152070607361498;0.011152297258377075
0.0038370009410678093;0.0038415193557739258
0.0038397070137192184;0.0038404762744903564
0.011116811623597615;0.011210411787033081
0.026535632502165;0.026643484830856323
0.0012815420919112148;0.0013674497604370117
0.013575776668169733;0.013675540685653687
0.006737608201583057;0.006829261779785156
0.01244750297902325;0.012448340654373169
0.007305970984062444;0.0074052512645721436
0.0006063827520265146;0.000606536865234375
0.026421069337077656;0.02788335084915161
0.019468774648939643;0.019568324089050293
0.026165254187090425;0.02622362971305847
0.040694770852375425;0.04355931282043457
0.0013781062718055243;0.0013790130615234375
0.002417902101339599;0.0024185478687286377
0.023762727582249912;0.02438974380493164
0.004055019319749636;0.004055052995681763
0.013962819543055734;0.0139637291431427
0.036606086788513334;0.036647260189056396
0.05824400145873168;0.05853337049484253
0.002899681226014428;0.002900153398513794
0.041810597328423675;0.042178213596343994
0.054633798342491255;0.0546838641166687
0.0018398310379640203;0.0019398406147956848
0.019047954744696928;0.019048720598220825
0.012003487879632542;0.012003928422927856
0.004509445063522416;0.004509955644607544
0.015121699712968357;0.015246301889419556
0.0320432401338051;0.03204348683357239
0.017563322938807215;0.017629653215408325
0.005596859949652992;0.005597144365310669
0.038342547487738826;0.038358718156814575
0.05638266600114479;0.05639556050300598
0.011039637500465509;0.011265546083450317
0.014889832147115681;0.014973968267440796
0.028210850961025057;0.029160261154174805
0.0028106329438543453;0.002811431884765625
0.046487244293673624;0.046578437089920044
0.0352929732809269;0.03529354929924011
0.005756463093022779;0.005856543779373169
0.026287003723580067;0.026287108659744263
0.03530107042156944;0.03873714804649353
0.10032347668685185;0.11246684193611145
0.06385056002056105;0.06385225057601929
0.0003236903590661516;0.000324249267578125
0.05515008241919997;0.055630385875701904
0.0042736375113737145;0.0042743682861328125
0.002290602071709403;0.0022907555103302
0.012298311716890293;0.012298613786697388
0.01806695622616691;0.018067389726638794
0.0004903994876239564;0.0004911422729492188
0.0020888071408756;0.0020895302295684814
0.01452672443362133;0.014818817377090454
0.0033914795166169747;0.003392249345779419
0.0036099826059428166;0.00361064076423645
0.004552437873469809;0.004699349403381348
0.014600109517901885;0.01471799612045288
0.020316299195703845;0.02031615376472473
0.003873981847569656;0.0039366185665130615
0.07985260998606288;0.08081525564193726
0.0025041811120270277;0.0025043785572052
0.059327695773821805;0.059432387351989746
0.03720953501686933;0.03949746489524841
0.0217854946297662;0.022134006023406982
0.007080867483064894;0.007179617881774902
0.05416019062069073;0.05929224193096161
0.0024835352732668174;0.002484351396560669
0.012645957912450564;0.012646704912185669
0.002107421507519117;0.0021076500415802
0.029574692550226274;0.0296497642993927
0.028330678633800573;0.03131571412086487
0.0029417792986589568;0.002953559160232544
0.008420173591058608;0.008420020341873169
0.016169637120583436;0.016170531511306763
0.0034095605320587333;0.0034103691577911377
0.004943350695526863;0.004943877458572388
0.011803033986824031;0.011895686388015747
0.00576532142591452;0.0057659149169921875
0.03438100487174916;0.03542739152908325
0.012925730777203884;0.0129261314868927
0.004703076203151062;0.0047025978565216064
0.029563069508855136;0.02957060933113098
0.020561257729164097;0.020757853984832764
0.07472490147321662;0.07656338810920715
0.007442509647115425;0.007443457841873169
0.022449842346334566;0.02286943793296814
0.02303674327780844;0.023057013750076294
0.006746224271426391;0.0067463219165802
0.016462181192215476;0.01676011085510254
0.024376942444166275;0.024469345808029175
0.012284822822303762;0.0122852623462677
0.016722428853256973;0.016807466745376587
0.026293505212448495;0.026293784379959106
0.006495973927611299;0.006496429443359375
0.0026182524413140246;0.002718299627304077
0.015556140584699266;0.015570670366287231
0.002037906869419085;0.002038031816482544
0.0029167243300635575;0.0029173195362091064
0.007632466596219342;0.007633239030838013
0.0052684811999700225;0.0053685009479522705
0.013450726785884425;0.013450652360916138
0.010800073102303437;0.01096305251121521
0.006479584550735431;0.006685912609100342
0.025930185357482576;0.025930434465408325
0.04029344799567233;0.04058542847633362
0.0015691097577111555;0.0015697479248046875
0.03247517379160457;0.03247550129890442
0.00405384879464606;0.004055052995681763
0.020306348602160445;0.02030661702156067
0.04038919789048695;0.040484845638275146
0.043613904776884364;0.045371972024440765
0.017196653940451265;0.01729673147201538
0.027316563731116444;0.027681976556777954
0.02663437261039825;0.026734083890914917
0.013908814009530852;0.014137089252471924
0.03333391796613434;0.033652812242507935
0.012234449482713702;0.012331873178482056
0.017270898461741967;0.017271071672439575
0.0032402661770976754;0.003240615129470825
0.010877947696752134;0.010878592729568481
0.012693859566307027;0.012694388628005981
0.02235409703565173;0.022354155778884888
0.05581556627895587;0.05591389536857605
0.02849003828156184;0.0284900963306427
0.0032462731194007697;0.0032463371753692627
0.025812014466799444;0.025813132524490356
0.009735371063840946;0.009731322526931763
0.025493569240805793;0.025493651628494263
0.00933978790805916;0.00943860411643982
0.025071034753966447;0.02511027455329895
0.035366569096306893;0.04021453857421875
0.020455480326284647;0.020554393529891968
0.008946829550642335;0.009147107601165771
0.0028434749386910866;0.002843886613845825
0.02018162082925089;0.02018168568611145
0.02964618085591368;0.029948562383651733
0.026222765950969288;0.026978671550750732
0.00044796119914678107;0.0004482269287109375
0.010354063740689461;0.010448932647705078
0.016913279484099226;0.017263352870941162
0.026529822378169157;0.02695828676223755
0.0033759274396889427;0.0033760368824005127
0.006522367766492588;0.006623417139053345
0.02306931918304221;0.023929744958877563
0.016616180342249424;0.01705828309059143
0.01361344336555623;0.013613730669021606
0.00854580655787734;0.008545905351638794
0.007067554524550471;0.007083922624588013
0.015347410811694277;0.015819132328033447
0.07106685436998135;0.07114258408546448
0.026416864354386515;0.026488691568374634
0.04378756638315754;0.043943554162979126
0.009418315703743177;0.009411841630935669
0.028602165892039386;0.02860167622566223
0.0018776383951674945;0.0018777847290039062
0.024458270266005052;0.02448555827140808
0.0469006825885315;0.04697936773300171
0.03243813872347942;0.03342351317405701
0.02418607705522935;0.024283677339553833
0.06995080435996376;0.07004684209823608
0.02287183475240055;0.022968947887420654
0.012551348591349603;0.012652218341827393
0.019388912242742064;0.019390136003494263
0.005247563748307685;0.0052480995655059814
0.006036447170969228;0.00603678822517395
0.02334359555384389;0.02343505620956421
0.0052131521480747265;0.0052137672901153564
0.03739371692063164;0.03739550709724426
0.025543389696870412;0.025672048330307007
0.004903525220303366;0.005022138357162476
0.012361905911098772;0.012362509965896606
0.055310945090688665;0.05552041530609131
0.08554345792026063;0.0855436623096466
0.004645160866196598;0.0046453773975372314
0.05476287829119241;0.054764777421951294
0.006287650743092665;0.006386816501617432
0.003377560439084651;0.003496408462524414
0.008970357831635955;0.008971244096755981
0.00026692102659538186;0.00026702880859375
0.029342965358058287;0.029361754655838013
0.006103098326872497;0.006131201982498169
0.03296952054189212;0.03392297029495239
0.01793585756652994;0.01803603768348694
0.0006662106178431543;0.0007659196853637695
0.004792854873299166;0.0047931969165802
0.02162285696550973;0.0216236412525177
0.0005421032764834167;0.0005426406860351562
0.002030959470746974;0.0020323097705841064
0.008384164165028457;0.008384734392166138
0.0031292203852021435;0.0031299889087677
0.03820742959532566;0.038557082414627075
0.01771847785911405;0.018567025661468506
0.014702996341779361;0.01470378041267395
0.0620312009839774;0.0652531087398529
0.0003822300505487149;0.00038242340087890625
0.007529217106628533;0.00753021240234375
0.00029234325757918165;0.00029277801513671875
0.009572704547801252;0.009676069021224976
0.012203875543173115;0.0122089684009552
0.013521631789549012;0.013522177934646606
0.013493982967323648;0.013494521379470825
0.020673523735519707;0.020673781633377075
0.025533985560735422;0.026336878538131714
0.02908304075330965;0.029083281755447388
0.0070640162152155765;0.007064849138259888
0.0019901956225621396;0.0019979774951934814
0.01010857792321937;0.010108977556228638
0.06600502376586197;0.06649395823478699
0.007992096928701151;0.007992774248123169
0.013489758726314837;0.01357153058052063
0.0022783814881985106;0.0023658275604248047
0.09414028671889081;0.0945788025856018
0.012365071326308477;0.01244005560874939
0.08230593459832017;0.08240538835525513
0.02903722505237768;0.02911198139190674
0.0017604522529218528;0.0017604827880859375
0.03448338119936711;0.03458353877067566
0.029422145447196395;0.032448381185531616
0.027458213115035206;0.02746298909187317
0.005215573122031218;0.005215644836425781
0.01633604697243413;0.01639103889465332
0.008678865267229751;0.008679330348968506
0.052829570933839255;0.053124845027923584
0.05049469621221771;0.050494223833084106
0.007617236468878856;0.007617980241775513
0.04266515780375558;0.04285538196563721
0.011528085499372244;0.011643141508102417
0.011619395219637908;0.011686980724334717
0.0008956095699776252;0.000896453857421875
0.008034951778370436;0.008134931325912476
0.015873310648104776;0.015874892473220825
0.007989259197384491;0.007990837097167969
0.008123951339856099;0.008124381303787231
0.0254399184674821;0.025537610054016113
0.0761162617957131;0.08433741331100464
0.020635237909616622;0.020635634660720825
0.03133790141051957;0.031388312578201294
0.04831273218418297;0.0483112633228302
0.0005854318647901898;0.0006792247295379639
0.004006663214932898;0.004006415605545044
0.01060346382275116;0.010604888200759888
0.0038415793984393687;0.003842383623123169
0.05671971216830335;0.05681946873664856
0.052222875886156324;0.053091198205947876
0.020325197098015533;0.020359069108963013
0.011562285481304585;0.01156046986579895
0.013545245480787959;0.013645410537719727
0.024026860519712437;0.02425360679626465
0.013617400732088225;0.01370847225189209
0.01868807527862222;0.01875358819961548
0.023498843471721105;0.024144500494003296
0.0033476983390566275;0.0033483803272247314
0.02806061036270098;0.02806183695793152
0.018984448962796757;0.01914772391319275
0.014995248593581941;0.015000373125076294
0.014820766534176926;0.014821082353591919
0.004921948553805469;0.004921942949295044
0.018610491986576442;0.02145010232925415
0.008598732481034477;0.008714616298675537
0.01769511332489427;0.017695456743240356
0.015401732842910047;0.015440970659255981
0.07721995602840169;0.0828043520450592
0.002705386667247319;0.002705603837966919
0.0649860340000664;0.06530669331550598
0.006656823155503539;0.006657630205154419
0.010589454354752104;0.010703086853027344
0.03655453705308906;0.03664115071296692
0.006065916339132449;0.006066352128982544
0.053109123431339944;0.05320969223976135
0.04087792503652054;0.040964275598526
0.03918003188127415;0.03925707936286926
0.040221481862029944;0.04028484225273132
0.002124123030930186;0.0021248161792755127
0.05520150598531707;0.055201560258865356
0.027940663899206398;0.028832465410232544
0.03920947662521351;0.040169715881347656
0.008754829704275184;0.008854895830154419
0.020818996795680812;0.020818740129470825
0.005651033991194345;0.005651503801345825
0.0119175051352894;0.011969178915023804
0.00864385135214711;0.008644133806228638
0.05584528499996099;0.056071311235427856
0.016485365231006972;0.01648619771003723
0.0015169584310980267;0.0015172958374023438
0.014889334741510142;0.014899283647537231
0.04720931174814697;0.04927709698677063
0.026620573697312643;0.02673959732055664
0.006205854444068146;0.00620463490486145
0.001846066011329061;0.0018463134765625
0.00018913015864674488;0.00018978118896484375
0.03361504849988445;0.0340399444103241
0.0165201956145607;0.016520529985427856
0.056581725525397995;0.0606173574924469
0.022414820269556695;0.02250877022743225
0.021914071626136875;0.022005468606948853
0.0035198292404559346;0.0035209953784942627
0.014795168142469142;0.014795362949371338
3.67918126076549e-05;3.719329833984375e-05
0.05233489333436828;0.05423027276992798
0.02272771281123935;0.022777408361434937
0.0030387106384700746;0.0030393898487091064
0.00716702977592294;0.007167845964431763
0.009882288709520636;0.009964823722839355
0.0036255466091520707;0.00362589955329895
0.029790429298143344;0.029892176389694214
0.0060240164599117355;0.006024390459060669
0.0218537576624791;0.021854430437088013
0.023488758668339157;0.02348998188972473
0.00575927966406457;0.005760222673416138
0.01191828048225182;0.0119190514087677
0.03334904770491496;0.03353619575500488
0.0026327159268054877;0.002633124589920044
0.003833175869443192;0.0038338005542755127
4.823611465284935e-05;4.863739013671875e-05
0.048021538850009544;0.048661261796951294
0.01948694573094283;0.019714683294296265
0.00471967428991552;0.004719763994216919
0.015257770481205206;0.01613256335258484
0.027325551018513878;0.02732565999031067
0.02691247255072187;0.027001798152923584
0.02252831706573867;0.02252867817878723
0.013183325130135015;0.013283133506774902
0.007208064891932655;0.007208824157714844
0.011357541607710117;0.011358290910720825
0.001994034609487566;0.0020208656787872314
0.004181071119635563;0.004181891679763794
0.003769796905529398;0.0038023293018341064
0.015151681524821298;0.015152007341384888
0.044912961260563405;0.044915229082107544
0.00341329469332865;0.0035133659839630127
0.013681272486013779;0.01368144154548645
0.005397076826620957;0.005397796630859375
0.011968844280324123;0.011969596147537231
0.010113959170335174;0.010114699602127075
0.013690429781309505;0.013690978288650513
0.018760346176346674;0.018859952688217163
0.06985152397949695;0.0698566734790802
0.0009205048266640458;0.0009212493896484375
0.0276481476507852;0.027648955583572388
0.06963307700096222;0.06968924403190613
0.05523250981319572;0.05523303151130676
0.03561807800796237;0.03561785817146301
0.05949461017866112;0.059581756591796875
0.013832996181535795;0.013932347297668457
0.012179911631698844;0.012180358171463013
0.0017763357727665697;0.0017766952514648438
0.005420409639022247;0.005420684814453125
0.0019266602875274966;0.0019273757934570312
0.011332185437198628;0.011543124914169312
0.04051294199095004;0.04289805889129639
0.02735481296551021;0.027355223894119263
0.020712432238132666;0.021135777235031128
0.048829874841859834;0.048923611640930176
0.029708618756683097;0.03141409158706665
0.012650739963472683;0.012652367353439331
0.022506326596736743;0.022506743669509888
0.0008085378131371186;0.0008001327514648438
0.0029063947802840987;0.0029068291187286377
0.002750945339689014;0.002751380205154419
0.017193275071996587;0.017192870378494263
0.024260666748322526;0.024360597133636475
0.044152809184037384;0.04517778754234314
0.01838481738241529;0.01838579773902893
0.007498147822501;0.0074987709522247314
0.013503650431068723;0.013674497604370117
0.011397705930425777;0.011398345232009888
0.027544353171877683;0.027644455432891846
0.0037189036144309184;0.0037193596363067627
0.006845118534495198;0.00684550404548645
0.01899617921180884;0.01899626851081848
0.06357501130131325;0.06551793217658997
0.03734314425673441;0.03744351863861084
0.009524785876703827;0.009847715497016907
0.08155735472011141;0.08155730366706848
0.029514993722117515;0.02972772717475891
0.019627716642298655;0.019629180431365967
0.016166937792941125;0.016167670488357544
0.004528614938421536;0.004529982805252075
0.01344538792472632;0.013460159301757812
0.0012539169479674106;0.0012540817260742188
0.04480498875489752;0.045650631189346313
0.013399498947262216;0.013877302408218384
0.04895499327246831;0.05301392078399658
0.0011442977795054416;0.0011444091796875
0.02532991019748593;0.02555820345878601
0.001434486239791095;0.0014352798461914062
0.02516354478889641;0.0251636803150177
0.003917078953348054;0.003917723894119263
0.01815739158447478;0.018256425857543945
0.0002637256144888164;0.00026416778564453125
0.06174648614947515;0.061956584453582764
0.019084296474568115;0.019084960222244263
0.01655034231430583;0.016605406999588013
0.04644521340538964;0.04802143573760986
0.09264025530947186;0.0934787392616272
0.020912860156566054;0.020913153886795044
0.035241262363030795;0.03566327691078186
0.04297292910386102;0.04330343008041382
0.0011882448090856674;0.0011882781982421875
0.050391571475753356;0.05107024312019348
0.06709037453120026;0.0685490071773529
0.02429247571255072;0.024695217609405518
0.0010421468898329665;0.0010423660278320312
0.003959441481175237;0.003960520029067993
0.06305297251645975;0.06627136468887329
0.01712928582089136;0.01712992787361145
0.007237992583261391;0.007277071475982666
0.013207691067603087;0.013250380754470825
0.034669387829641164;0.03532588481903076
0.039021268959321224;0.039511024951934814
0.0036359872605074934;0.003636389970779419
0.0157938517064496;0.01588776707649231
0.0030540567293902607;0.0030546486377716064
0.01731909853454492;0.017319709062576294
0.0267472632792759;0.026989102363586426
0.0221153035305542;0.02242705225944519
0.018810460841944775;0.01932433247566223
0.029507275457770873;0.02956068515777588
0.007079722539401242;0.007080107927322388
0.026170165108388994;0.026169806718826294
0.05017622175230549;0.0503256618976593
0.06882261733039324;0.06900015473365784
0.029121466679462252;0.029483363032341003
9.977426267721597e-05;0.00010013580322265625
0.03305089388015712;0.03312227129936218
0.025789285614720475;0.02584269642829895
0.07318472355258329;0.07659661769866943
0.008084293873254779;0.008087188005447388
0.012862309136440988;0.012863188982009888
0.04612408633851731;0.04639327526092529
0.002499875722900005;0.0024977028369903564
0.001119976564781193;0.0011205673217773438
0.019033410903724415;0.020065218210220337
0.02112183722606067;0.021123915910720825
0.035236726202482284;0.03531670570373535
0.006240359935000392;0.006240874528884888
0.011688945124650631;0.01181134581565857
0.002816199030918076;0.00281718373298645
0.007771837171569263;0.008034169673919678
0.0058469136136801774;0.0058470070362091064
0.01815529134040205;0.018269777297973633
0.039473910612232016;0.0394764244556427
0.06427944503652243;0.0643911063671112
0.00867092518355377;0.008671790361404419
0.011642072842023832;0.01174214482307434
0.01714484378159722;0.01759377121925354
0.010727971179157874;0.010748893022537231
0.002783804792565627;0.0028838813304901123
0.013347578461535711;0.013347655534744263
0.013102228621514235;0.013102561235427856
0.02082488910347536;0.0209314227104187
0.015661655352603755;0.01566222310066223
0.02936456687828761;0.02941039204597473
0.06850292125129731;0.06854155659675598
0.030205128194241707;0.03078630566596985
0.020913997627687756;0.021158277988433838
0.053533454552355184;0.05357527732849121
0.012918255175507662;0.01291850209236145
0.0003627605079721058;0.00036334991455078125
0.0043544160654019485;0.0043630897998809814
0.021191720122950796;0.021192580461502075
0.032877468620298306;0.034787148237228394
0.05535032362208255;0.058346718549728394
0.03641341232519152;0.03651347756385803
0.026116276393477023;0.026500582695007324
0.010839551504541784;0.010937631130218506
0.028487732500484347;0.028495818376541138
0.0251276058978629;0.025227278470993042
0.0007952173631469319;0.0007953643798828125
0.018774585184692764;0.019011493772268295
0.03439178906987271;0.0345727801322937
0.026264095357844013;0.026411443948745728
0.008335100905635223;0.008336097002029419
0.0069214768358664865;0.00692179799079895
0.015315202809689921;0.015414446592330933
0.014001533225670016;0.0142478346824646
0.0008245691557004208;0.0009247064590454102
0.003336044780241558;0.0033369362354278564
0.049551980051166226;0.05041888356208801
0.0253748367946631;0.02569839358329773
0.024591092820169646;0.024691373109817505
0.04318333670648086;0.043294280767440796
0.010975357446042978;0.010978728532791138
0.026739589099923078;0.02702176570892334
0.05485397644943371;0.056531935930252075
0.023846347840224755;0.024030297994613647
0.022428388460376692;0.02252557873725891
0.0051882120212441655;0.005283951759338379
0.015157828217726797;0.015484899282455444
0.01215230329096138;0.012252509593963623
0.006321178235103615;0.006321936845779419
0.015521075494446717;0.015519171953201294
0.010381653849756135;0.010481774806976318
0.0030170337855928105;0.0030174553394317627
0.005236362348814164;0.0053359270095825195
0.022982535103163643;0.022982627153396606
0.04131553850955796;0.042194366455078125
0.0016062586142691967;0.0016069412231445312
0.019148259892611742;0.01914885640144348
0.03390095902382856;0.03390124440193176
0.01577156707741811;0.015884041786193848
0.0031039065526265496;0.0031204521656036377
0.000698035675991286;0.000698089599609375
0.05237660473908276;0.05280306935310364
0.007860960040420967;0.007961034774780273
0.031482225831398786;0.032315924763679504
0.01477019340643609;0.014770537614822388
0.0006329820165484246;0.00063323974609375
0.0612116391664692;0.0613102912902832
0.0065653590935135136;0.0066377222537994385
0.01089156358704862;0.010891914367675781
0.011291385783286787;0.01139158010482788
0.02093729131772569;0.02093788981437683
0.03142725589985552;0.031866103410720825
0.015456727880442672;0.015542656183242798
0.023911269040340733;0.024147897958755493
0.010865079917837348;0.010865241289138794
0.012719778637914791;0.01272013783454895
0.0653232824619515;0.06653210520744324
0.022242200990541236;0.022341758012771606
0.008987685733361252;0.008988410234451294
0.007892453992578936;0.007908821105957031
0.020070741831244656;0.02075016498565674
0.0007423970589684948;0.0007429122924804688
0.004265213496683775;0.004264861345291138
0.00574259409691597;0.005759239196777344
0.0076830487949044075;0.007683783769607544
0.0044761760249560885;0.004476577043533325
0.017863407644974925;0.017864197492599487
0.013313937198600651;0.013314276933670044
0.0625863036317855;0.06293091177940369
0.03071946855038881;0.030724555253982544
0.005377896628444459;0.005378752946853638
0.01546405816525035;0.015464812517166138
0.00550927868727984;0.005509406328201294
0.004484912227052691;0.004584968090057373
0.006623522527349147;0.0066242516040802
0.01372863302458826;0.013729125261306763
0.0014380149756152208;0.001438140869140625
0.0010495847760887624;0.0010499954223632812
0.013125994088472244;0.013126403093338013
0.021581569147478247;0.021581679582595825
0.04059041069607842;0.04061129689216614
0.007317072036150943;0.0074169933795928955
0.006114151566853208;0.006436020135879517
0.004918957375429547;0.0049190521240234375
0.00856742323407345;0.008685886859893799
0.011814846960216742;0.011868596076965332
0.015463932458981642;0.015675723552703857
0.03295826794555417;0.03306487202644348
0.006550404361925274;0.006550818681716919
0.031162775437864033;0.0312630832195282
0.024469265643000053;0.025600135326385498
0.007337053295169487;0.007337599992752075
0.05477933793054344;0.056181639432907104
0.004716006290839083;0.0048156678676605225
0.016840883868532067;0.016840964555740356
0.04131665726522416;0.04147970676422119
0.007619013752455765;0.007619887590408325
0.03435773057663157;0.0344642698764801
0.07751206728659586;0.07751277089118958
0.017988408573400023;0.018054991960525513
0.013835355580120792;0.013835936784744263
0.017166458636994036;0.017232924699783325
0.06419728447660451;0.06429529190063477
0.0374996125724572;0.037499457597732544
0.012334293144801953;0.012433499097824097
0.04839219471510531;0.04885581135749817
0.0004075029926997441;0.000408172607421875
0.015523899670549254;0.015624076128005981
0.0025704623702694964;0.0025711357593536377
0.03666265873972091;0.03697064518928528
0.046381784615309805;0.04672896862030029
0.024614019953750135;0.024616211652755737
0.00041830422605262013;0.00041866302490234375
0.003972202117532837;0.0039663612842559814
0.01198384644322422;0.011984199285507202
0.023572565134720985;0.023667961359024048
0.011200388866060477;0.011200934648513794
0.0017874884352575568;0.0018693804740905762
0.02719537785096301;0.02719596028327942
0.00965903444852893;0.009740322828292847
0.007801120342022972;0.007901102304458618
0.011968656802151657;0.011968642473220825
0.006181693193213634;0.006281733512878418
0.003736514463347709;0.003736719489097595
0.023317675419887645;0.0233173668384552
0.030749541650518526;0.031167328357696533
0.0005538322862864008;0.0006513297557830811
0.0017181430861454535;0.0018175989389419556
0.002727561616307815;0.002728492021560669
0.015576523989979423;0.015676647424697876
0.01356427315040421;0.013689517974853516
0.012899415754969173;0.012899428606033325
0.05946414792350715;0.059464484453201294
0.0046419558167002445;0.004642516374588013
0.04111962838243696;0.04148966073989868
0.018771448437168162;0.018865257501602173
0.006683723534249788;0.006784111261367798
0.03759290902202965;0.037592917680740356
0.0015526102127084425;0.0015506744384765625
0.020799882200984922;0.020834922790527344
0.033038766080876594;0.03303912281990051
0.04027654431936817;0.040388256311416626
0.024426228723358295;0.02447071671485901
0.02891144489271057;0.029196470975875854
0.030592564137824574;0.030591994524002075
0.004199988093826284;0.004299938678741455
0.02788467219347601;0.027885466814041138
0.07331226783061902;0.0734739601612091
0.010588217319639149;0.010588675737380981
0.018164847437757908;0.018697500228881836
0.00626456675882829;0.006264686584472656
0.009349204004165156;0.009562104940414429
0.00728322425904388;0.007284194231033325
0.029345839800620707;0.029795408248901367
0.001939770970218761;0.0020398199558258057
0.01936609882361479;0.01948067545890808
0.009587287172419984;0.009588271379470825
0.005689119240780251;0.005769014358520508
0.004204738324250017;0.004204809665679932
0.01809529482571972;0.018493294715881348
0.020766719519801052;0.02124723792076111
0.030683331521219423;0.030788451433181763
0.022383119222335254;0.022428542375564575
0.009180364411601952;0.009284794330596924
0.0009023916311031282;0.0009031295776367188
0.010472641786890157;0.010473281145095825
0.018481556730687444;0.018879950046539307
0.006064135426193941;0.006164193153381348
0.007337810801340121;0.007460743188858032
0.003628664839356156;0.0037521719932556152
0.001994545362391121;0.0019951164722442627
0.0034228213575531207;0.0034256279468536377
0.014753187914469376;0.014853119850158691
0.011347561684352614;0.011347800493240356
0.05323414239453173;0.053322941064834595
0.014354917170950202;0.014355689287185669
0.006524372427110052;0.00652506947517395
0.010074341578334678;0.010074645280838013
0.03516347825255343;0.03525736927986145
0.021826873096756575;0.02182677388191223
0.033043528598365665;0.033104509115219116
0.025076957533635674;0.0252227783203125
0.006342124825766058;0.0063429176807403564
0.025747135752129054;0.026819735765457153
0.02560978582923086;0.025609999895095825
0.01846013795671705;0.018688946962356567
0.018269161548785464;0.01826956868171692
0.01564128731844784;0.016042053699493408
0.012484144887465567;0.012484580278396606
0.005653260893807628;0.005654364824295044
0.031749442291294415;0.0318354070186615
0.0001556336934287349;0.0001824498176574707
0.016706391905512916;0.016752243041992188
0.007452606790366485;0.0074529945850372314
0.01290014421575839;0.012900382280349731
0.007218213028227965;0.0072193145751953125
0.11883016765478288;0.11882975697517395
0.0029804765537571505;0.0030805468559265137
0.0016693910274634982;0.0017594993114471436
0.0006373426294712686;0.0006380081176757812
0.03896481924914658;0.03902292251586914
0.012936469137163311;0.012936621904373169
0.03599325053021711;0.037502795457839966
0.013725500625486465;0.013825654983520508
0.015287085111465738;0.015939295291900635
0.05843299425884445;0.05853360891342163
0.008524337421008214;0.008609652519226074
0.0406590815738352;0.04066184163093567
0.005614396435004348;0.005615264177322388
0.013377554556151068;0.013378173112869263
0.005728765651778361;0.005853056907653809
0.0013524202043829114;0.0013532638549804688
0.02000388100886083;0.02010369300842285
0.0135351313677264;0.013535529375076294
0.01850184128046057;0.019013285636901855
0.0046574630829212815;0.004757493734359741
0.007530744442047396;0.007531195878982544
0.032128789072405795;0.03212931752204895
0.022759383584574463;0.022884726524353027
0.022276683194549503;0.02227690815925598
0.05714769571971192;0.05780795216560364
0.01653171755363653;0.016584157943725586
0.004160312411948037;0.004243820905685425
0.0013412216719740715;0.0013418197631835938
0.0069880672945990385;0.006988555192947388
0.05693041346883562;0.05693057179450989
0.012115889968880458;0.012264370918273926
0.02958583920045634;0.029686152935028076
0.000986356141013108;0.0009870529174804688
0.0009265045953237688;0.0010265186429023743
0.03327102429534922;0.03327086567878723
0.023206670866870498;0.02335217595100403
0.06899638476501807;0.0690021812915802
3.571161568465027e-06;4.410743713378906e-06
0.006258148190185791;0.006358116865158081
0.011437127334606088;0.011436492204666138
0.0373100556200495;0.037461936473846436
0.0007447963456544953;0.0007457733154296875
0.00016192009974544053;0.0001621246337890625
0.0028896445622280512;0.002889662981033325
0.003240891241574628;0.0032415688037872314
0.006816546713440801;0.006816893815994263
0.029938691856137924;0.030029088258743286
0.03478128693240899;0.03478148579597473
0.004854500843443584;0.004907935857772827
0.020854690330671426;0.020954668521881104
0.02214425917688298;0.022694259881973267
0.00016924789812800393;0.0001697540283203125
0.030789992394971846;0.03078940510749817
0.005790446897427245;0.005795508623123169
0.01573768956569842;0.015737563371658325
0.05046538113659329;0.054652243852615356
0.017563820260475933;0.01756465435028076
0.06231965255536043;0.062418341636657715
0.005323602889736989;0.0053205788135528564
0.007084744962590852;0.007085829973220825
0.06469823114022442;0.06593513488769531
8.283720565796392e-05;9.822845458984375e-05
0.013266259280665759;0.013266593217849731
0.012995053847087448;0.012995749711990356
0.028478220849789848;0.028506308794021606
0.010340557302908997;0.010340720415115356
0.005169035234479338;0.005269050598144531
0.06218816695740331;0.06484284996986389
0.006231529808924115;0.006390094757080078
0.01015306526971874;0.010152846574783325
0.002540644490676149;0.002541571855545044
0.021923376264364983;0.022081643342971802
0.029891723443885618;0.030020833015441895
0.0029131623286222006;0.0029135048389434814
0.005907556426913521;0.005908966064453125
0.04394075135570669;0.04519215226173401
0.029967105509531633;0.03037223219871521
0.034304445785767294;0.034304648637771606
0.017747758112063524;0.0177479088306427
0.08011630086383931;0.08037754893302917
0.024376078522148223;0.024376899003982544
0.004670565991801984;0.0046711266040802
0.008764192178142699;0.008838146924972534
0.013730689439306599;0.014175355434417725
0.005600160780462823;0.005700230598449707
0.01298485594282135;0.013085007667541504
0.005008330143250288;0.005008727312088013
0.002807661691375281;0.002808600664138794
0.01799978464425089;0.018000632524490356
0.007620506294293712;0.007620811462402344
0.025447495833856477;0.025447875261306763
0.008057887534232177;0.00805094838142395
0.003956641340447166;0.0040566325187683105
0.08399693828106806;0.08921980857849121
0.001100178822882287;0.0011005401611328125
0.0069250105860697506;0.007031261920928955
0.028465101201613288;0.02858540415763855
0.007979659551297516;0.007980376482009888
0.002306644740724955;0.0023069679737091064
0.001207542838807196;0.0012083053588867188
0.00013096593394646024;0.0001316070556640625
0.043429700750199404;0.04465261101722717
0.03839629707791997;0.038483619689941406
0.008405001856392215;0.008526444435119629
0.0004552308342563321;0.0004558563232421875
0.025056886185116103;0.02531731128692627
0.010487598795270121;0.010488539934158325
0.009615090543725323;0.009715020656585693
0.010811136707208525;0.010811775922775269
0.0027243595902172353;0.0028096139430999756
0.020827134663806847;0.02115759253501892
0.03419851187327577;0.03419879078865051
0.009273152984457286;0.009273558855056763
0.10187252897872288;0.10351276397705078
0.003353321662775751;0.003354102373123169
0.01777977087101579;0.018369346857070923
0.03898563682666742;0.03898528218269348
0.005822641415947522;0.0058231353759765625
0.004513870458582892;0.004514724016189575
0.017113534951994615;0.017153620719909668
0.00827452316895779;0.008374631404876709
0.009356092012540652;0.009357482194900513
0.0013530321859752477;0.0013532638549804688
0.007303803605770975;0.0073042213916778564
0.014672486560142708;0.01467326283454895
0.003344742540433365;0.003398030996322632
0.04051729058261465;0.040517836809158325
0.016962174616041152;0.01716691255569458
0.006333445395718677;0.0063343048095703125
0.006747305003599594;0.006748080253601074
0.010266209989767194;0.010366350412368774
0.037433710487277096;0.039933234453201294
0.03309638280020485;0.033097296953201294
0.022432134566416465;0.022448569536209106
0.026395309926006354;0.026668936014175415
0.0033679019109074675;0.003467947244644165
0.011322414037287284;0.011323004961013794
0.042268492298911935;0.042361676692962646
0.07561922134450919;0.08089753985404968
0.00941644926073769;0.009417451918125153
0.02993103944829064;0.02993682026863098
0.0038964489224846068;0.003896743059158325
0.0018840859407433456;0.00188446044921875
0.031171618421653027;0.03121092915534973
0.005607573970858123;0.0056085288524627686
0.03312843340849154;0.033205628395080566
0.000355091993127478;0.00035572052001953125
0.010940233042797105;0.01136714220046997
0.0283713658704328;0.028371840715408325
0.05481253069417234;0.054815202951431274
0.007951643761850605;0.00804048776626587
0.0007192662910812002;0.0007200241088867188
0.0006711271414517458;0.00067138671875
0.022893460775909855;0.02289488911628723
0.009601966825533192;0.009602576494216919
0.004913648149346271;0.0049152672290802
0.001065894418122262;0.001064300537109375
0.0023879738917912154;0.0023880302906036377
0.008461237362444042;0.008548468351364136
0.024196052713418344;0.02491086721420288
0.02330591614163411;0.023304015398025513
0.004416998125093898;0.004417449235916138
0.000456461472878756;0.00045680999755859375
0.00930079222780889;0.00930216908454895
0.035694022698159175;0.03577923774719238
0.003056736705746314;0.003057509660720825
0.0013950767458424497;0.0014950931072235107
0.022400194130241757;0.022872477769851685
0.0032783797467008406;0.003278762102127075
0.014692196265938574;0.014692336320877075
0.04320826504975097;0.043241530656814575
0.011839117888466713;0.011939257383346558
0.007735970464119584;0.007736235857009888
0.036698407819166695;0.036698371171951294
0.002216228193119841;0.002218276262283325
0.025599730784130515;0.03029543161392212
0.023426044137283983;0.023426085710525513
0.002011278784721801;0.002007514238357544
0.0035340451023081593;0.00353434681892395
0.015516599859413291;0.015549689531326294
0.04912073291292518;0.05086454749107361
0.040755757201746456;0.041342586278915405
0.0003553779755605491;0.0004341304302215576
0.016010528124074955;0.016294509172439575
0.01955258774379262;0.020109742879867554
0.0022033230792226563;0.0022039711475372314
0.019393057184758925;0.01958620548248291
0.011125275851241526;0.011242270469665527
0.027330135071331127;0.028206557035446167
0.020705725469925183;0.020961880683898926
0.002981368868274967;0.0030814409255981445
0.0004284121155592319;0.0004291534423828125
0.015939466579953137;0.0160159170627594
0.018810333654874303;0.01887229084968567
0.026268662825526038;0.026598572731018066
0.008959025615081759;0.008959800004959106
0.005898180904007735;0.005898505449295044
0.014929788665836486;0.014935523271560669
0.0380335582644508;0.03946217894554138
0.01748123417845371;0.017581403255462646
0.00299508978519202;0.0029974281787872314
0.028380761746954596;0.028381377458572388
0.024730489089863365;0.02473166584968567
0.026022809236488597;0.02725270390510559
0.006247534925445502;0.006341487169265747
0.007985655310477202;0.008040308952331543
0.0009248823958928954;0.0009250640869140625
0.0009220626644098896;0.001002967357635498
0.00024098285955132515;0.00024127960205078125
0.0007768088714532976;0.0007772445678710938
0.034598391983684064;0.03459933400154114
0.0103646056395705;0.010364562273025513
0.006112865601055469;0.00611308217048645
0.0015086693222434487;0.0015087127685546875
0.020417464033144254;0.020417243242263794
0.06387594664291503;0.0638761818408966
0.006210466059088446;0.006211310625076294
0.01044086272397024;0.010441809892654419
0.0014986601183518196;0.001499176025390625
0.03435134421869983;0.03435313701629639
0.015296322723993713;0.01563704013824463
0.05045881596977984;0.0508841872215271
0.01676825521354286;0.016868174076080322
0.006621458124188763;0.0066222697496414185
0.02625469602853239;0.02632048726081848
0.003104577751640867;0.0031051933765411377
0.010344147098894155;0.010344535112380981
0.006280779155824214;0.00628092885017395
0.003909748731611059;0.003910094499588013
0.020588476072349243;0.02058890461921692
0.013197580811442008;0.013230651617050171
0.0005470663670772604;0.0005474090576171875
0.020882475248151046;0.021506071090698242
0.018014045001209244;0.018359214067459106
0.007769263525558283;0.007908761501312256
0.04707825310056064;0.04711917042732239
0.002385756891781566;0.002386122941970825
9.876066730941584e-05;9.918212890625e-05
0.01199978380736699;0.012067228555679321
0.018775402789871748;0.019325196743011475
0.013878446463191769;0.013878852128982544
0.007006225702315983;0.0070066750049591064
0.0015814463753839566;0.0016814619302749634
0.017451764987828095;0.017648516222834587
0.01964089145130926;0.019640952348709106
0.011060411051740812;0.01124456524848938
0.03745139917781966;0.03748437762260437
0.005301101750783904;0.0053015053272247314
0.009016938983620312;0.009173154830932617
0.016809203501691607;0.016928404569625854
0.0017503872080401911;0.0017719268798828125
0.05003115189612025;0.05094236135482788
0.010840612848160269;0.01094067096710205
0.013836828751275135;0.013838797807693481
0.010963292618246438;0.011231780052185059
0.06440624378414005;0.06464752554893494
0.00039007835521593894;0.0003910064697265625
0.0020858112607734297;0.0020866692066192627
0.0015706806105073728;0.0015707015991210938
0.019641323497529874;0.01964285969734192
0.024257023728727102;0.024426013231277466
0.006350413343070869;0.0063505470752716064
0.011756873683682794;0.011817395687103271
0.0013399608381639628;0.0014399886131286621
0.01725806641264338;0.017610996961593628
0.0032051960526735413;0.0033052265644073486
0.02017349314543608;0.0201740562915802
0.03751375295106225;0.03761887550354004
0.008787520661030931;0.00885552167892456
0.0019566971677585625;0.001956939697265625
0.0012253588617559656;0.0013253986835479736
0.013300760227496496;0.013401120901107788
0.04409742405891123;0.04409697651863098
0.02486632150392369;0.024966567754745483
0.007010261142638184;0.0070104897022247314
0.01984776170171251;0.02015349268913269
0.002410270838168059;0.0024109184741973877
0.07499991634621604;0.07607457041740417
0.0015584772631719462;0.0016072988510131836
0.04025718576476034;0.04025748372077942
0.005823770469050293;0.0058241188526153564
0.047397451592957406;0.050181806087493896
0.05605139134662387;0.05615147948265076
0.003162742538327634;0.003163367509841919
0.04944604748976731;0.04954656958580017
0.007587370713398295;0.007587462663650513
0.02596121466971739;0.025979340076446533
0.0036683876964692863;0.0036697685718536377
0.020513212569011573;0.0207403302192688
0.0026223752503374965;0.0026226043701171875
0.017817973556220053;0.017924487590789795
0.024194268153567802;0.02419474720954895
0.022749444054362807;0.02321663498878479
0.008037419728095758;0.008037596940994263
0.040696619068469816;0.04075339436531067
0.03884822778745776;0.03885558247566223
0.004222310816619201;0.004222899675369263
0.07171949435223551;0.07467088103294373
0.005901008700058874;0.006000906229019165
0.006996816984202528;0.006997138261795044
0.007245199304671112;0.007345348596572876
0.032716399304563985;0.032813817262649536
0.04401615228750636;0.04401591420173645
0.005722326436178789;0.005793839693069458
0.027782260694181608;0.02788206934928894
0.009988075689335647;0.009988784790039062
0.01722142497520575;0.017243415117263794
4.78342856188629e-05;4.863739013671875e-05
0.005988206645998662;0.0060996413230896
0.03276396874521268;0.03290942311286926
0.019313070829823142;0.019438892602920532
0.007989514562946023;0.00798991322517395
0.0006480441155140451;0.0006475448608398438
0.008948934189884305;0.009082257747650146
0.018749347354444935;0.018849551677703857
0.016625760474858434;0.017260432243347168
0.02739317218996019;0.02784404158592224
0.02745836946620465;0.02848532795906067
0.02391673766574335;0.02401679754257202
0.013955470555295175;0.014055222272872925
0.0014451068576093417;0.001445770263671875
0.03240269073574056;0.03282645344734192
0.04140508449859403;0.04140475392341614
0.0017806370337049074;0.001781463623046875
0.004859136882277573;0.004871338605880737
0.008012882330728105;0.008112967014312744
0.006971703325062867;0.007071763277053833
0.021717263351910925;0.02171805500984192
0.003156475596083625;0.003156691789627075
0.009646921458017998;0.009745538234710693
0.02707766100163935;0.027077704668045044
0.03753503331883261;0.03771403431892395
0.002649319929604527;0.0026502609252929688
0.02003755772368718;0.020037680864334106
0.040946025742223856;0.04094603657722473
0.01126246907359991;0.0112629234790802
0.004074837611832046;0.004075080156326294
0.02152380957298576;0.021791547536849976
0.017924287489966134;0.018495410680770874
0.0014280108054129286;0.0015279687941074371
0.00020888420236228942;0.000209808349609375
0.006176817013666822;0.006176978349685669
0.001703144839399786;0.0018031895160675049
0.008959109104076551;0.00903967022895813
0.029204574494548725;0.02975749969482422
0.01866667997031991;0.01866820454597473
0.004007766238606219;0.0040083229541778564
0.025573039543237756;0.025573760271072388
0.0005848414183996425;0.0006827414035797119
0.004778718036378199;0.0047788918018341064
0.03501370119359984;0.03503134846687317
0.0058782332931478975;0.0059004127979278564
0.03416354331697461;0.03470918536186218
0.03307579450071146;0.033564597368240356
0.011527525630846573;0.011534661054611206
0.012102761707332635;0.012101203203201294
0.0067172782673199614;0.006717711687088013
0.02991507448005542;0.029930144548416138
0.05233067038140966;0.05314594507217407
0.014658371325011528;0.014751195907592773
0.061523355224178865;0.06152346730232239
0.03857968717010971;0.038579970598220825
0.04611419281590085;0.046114951372146606
0.013967733768942364;0.014067888259887695
0.0026766183235300976;0.0026769936084747314
0.009230618487308566;0.009327232837677002
0.012061433203818037;0.012061148881912231
0.02529134136777287;0.025900989770889282
0.04478375725467991;0.044802695512771606
0.0017076007636620308;0.0017080307006835938
0.01053933756157838;0.010540038347244263
0.00022675411488269693;0.0002269744873046875
0.06851655257371071;0.06851580739021301
0.00853033464998029;0.008631706237792969
0.03471903666437815;0.03472140431404114
0.003196183865741706;0.0031967461109161377
0.004780695339936838;0.004780799150466919
0.05477065684028568;0.05479434132575989
0.0017231622471943645;0.0018230825662612915
0.004566107150282193;0.004566192626953125
0.002875224910997168;0.0028753578662872314
0.0026924715331982925;0.0026932060718536377
0.00632462013635626;0.006455510854721069
0.0762118963789321;0.07628938555717468
0.041314606497383284;0.04140383005142212
0.021385681725727232;0.02236315608024597
0.03146289004787808;0.03146269917488098
0.007675242050196389;0.007675200700759888
0.023750386707953767;0.02385580539703369
0.020017510518961973;0.020017653703689575
0.03536697474512372;0.03549674153327942
0.0003926681153849558;0.000392913818359375
0.001997477349183345;0.0019979774951934814
0.010829321221607818;0.010917991399765015
0.0006243618533836963;0.0007034242153167725
0.002386351431980367;0.0023870766162872314
0.0023952228725471637;0.0024865269660949707
0.00026338813238698;0.00026416778564453125
0.01709709406113677;0.017100363969802856
0.018375031631800296;0.018382102251052856
0.037005407359992554;0.03971225023269653
0.0003568103894022615;0.00035762786865234375
0.005803482662512424;0.0059281885623931885
0.03996231686814737;0.04006242752075195
0.006687621799797205;0.006688147783279419
0.006245901633400072;0.006246596574783325
0.006390526458408844;0.006390601396560669
9.056081141987105e-05;9.059906005859375e-05
0.003336144982050888;0.0033369362354278564
0.009372111435333027;0.009372740983963013
0.02037121643776114;0.02047020196914673
0.05552757606005254;0.055605918169021606
0.0365229530010937;0.03654196858406067
0.00714447090713086;0.007144957780838013
0.013489150937995022;0.013489753007888794
0.016136778898080996;0.016137152910232544
0.010352070367194308;0.010426640510559082
0.01563926752694648;0.01563933491706848
0.043338483256548446;0.04333880543708801
0.010371421273014958;0.010471552610397339
0.01809966888003301;0.01818564534187317
0.012063409847924478;0.01206400990486145
0.025372391683932797;0.02541068196296692
0.02367470044097381;0.023677855730056763
0.01614258329147245;0.016242772340774536
0.06383045843296555;0.0638304054737091
0.03484246346955637;0.03484538197517395
0.02665605363823146;0.028577983379364014
0.025747925998937677;0.02588847279548645
0.0081621337745994;0.008262217044830322
0.010257743396445022;0.010258704423904419
0.0019333393843559588;0.001934051513671875
0.032238058790803825;0.03224089741706848
0.020003478843028572;0.020157843828201294
0.04887972716377832;0.049078017473220825
0.004870107044328497;0.0048704445362091064
0.004827866947607915;0.0048284828662872314
0.0010367725222753838;0.00103759765625
0.007715444010555492;0.0077162086963653564
0.03177849970411977;0.03320670127868652
0.0175618471387192;0.0175648033618927
0.007599110541976217;0.007599830627441406
0.0050002765930458664;0.005101025104522705
0.025467890538925255;0.025539427995681763
0.005556469956615114;0.0055570900440216064
0.02731521975802262;0.0273151695728302
0.014466223047854613;0.015024274587631226
0.026724298832470333;0.026739150285720825
0.014721879053513702;0.014758437871932983
0.07276352949313505;0.07831037044525146
0.020135117627295234;0.020135879516601562
0.012133044857928465;0.012256622314453125
0.015382423054544996;0.015518814325332642
0.0019525316082304096;0.001953125
0.010998515119825435;0.011032134294509888
0.0005296596946347743;0.000530242919921875
0.04774700576015249;0.04796901345252991
0.0045328223167655215;0.004632890224456787
0.005010362100930499;0.005010634660720825
0.02103692558496707;0.02104094624519348
0.01757665898042883;0.01757720112800598
0.027341846788391657;0.027354270219802856
0.026041683364344325;0.026125937700271606
0.004776269571097698;0.004776984453201294
0.0057816889655654;0.0059070885181427
0.027705946908990843;0.028140485286712646
0.047540108350910215;0.0481511652469635
0.014386690549467604;0.014387160539627075
0.013674571889528836;0.013678580522537231
0.013321314063021502;0.013321906328201294
0.033072472138015514;0.034515440464019775
0.03463453324764916;0.03463377058506012
0.008397428786855949;0.008398085832595825
0.0026288126399618803;0.002728879451751709
0.0361608808936688;0.036161452531814575
0.002442052052209846;0.002442389726638794
0.013806073072260769;0.013905704021453857
0.0386338150524554;0.04046627879142761
0.05790205999843864;0.05826190114021301
0.0004092143239377522;0.0004100799560546875
0.022646369015106246;0.022647887468338013
0.030335533259397435;0.03040844202041626
0.029748485476781477;0.02984878420829773
0.017237640109486623;0.01733461022377014
0.02422064317034943;0.024563193321228027
0.04015861051620785;0.040258049964904785
0.003270032336893423;0.0032711029052734375
0.009646229272478423;0.009646445512771606
0.012409853548606905;0.012410193681716919
0.023438797644833687;0.023438483476638794
0.07074797198111338;0.07084810733795166
0.0637843139491302;0.06948021054267883
0.01249392982355369;0.012494117021560669
0.005888946158987979;0.005889922380447388
0.05255692593411414;0.05257037281990051
0.048062732651212844;0.04807952046394348
0.02518891293227901;0.025288552045822144
0.021174143991187472;0.021174460649490356
0.04270045030140146;0.042699843645095825
0.01581944296611683;0.01582053303718567
0.020904647110450012;0.02090546488761902
0.0047532016824492415;0.004754096269607544
0.017012111958286846;0.01701262593269348
0.016015890337762337;0.01601603627204895
0.037948279766960885;0.03794863820075989
0.018067808228625803;0.01816612482070923
0.08194910024386359;0.08752837777137756
0.010881112058604842;0.0108814537525177
0.010227923315777715;0.010228186845779419
0.009372308701407069;0.009372740983963013
0.0009289648075191286;0.0009298324584960938
0.0013657599582292544;0.0014306306838989258
0.008538606486108703;0.00853922963142395
0.01999586297896247;0.0200960636138916
0.03743605919276923;0.037435561418533325
0.004546215833455563;0.004547148942947388
0.004522219634742301;0.004522353410720825
0.03589356730531355;0.03589347004890442
0.06363065675635544;0.06364157795906067
0.018664850505518527;0.018665343523025513
0.0032199552006519964;0.003220587968826294
0.032813184629289;0.03281258046627045
0.026612342708402813;0.02846592664718628
0.0007873989957559785;0.0007877349853515625
0.059352328927363446;0.060544878244400024
0.06382318275670812;0.06384661793708801
0.010027664247529282;0.010211169719696045
0.040096188200696034;0.04009631276130676
0.009775849601867963;0.009776145219802856
0.020199015169568593;0.021015912294387817
0.0028002081564333157;0.002800971269607544
0.02164041390814262;0.021640807390213013
0.011852675771081785;0.011853247880935669
0.04254585948117468;0.042547255754470825
0.01523938847252066;0.015341758728027344
0.0045043426671092695;0.004509955644607544
0.036941141587869264;0.03694155812263489
0.020235405507720076;0.02023795247077942
0.08771938678414103;0.08782103657722473
0.008803659654041012;0.008933007717132568
0.044573519718420385;0.04463380575180054
0.0030407113503766714;0.003041297197341919
0.04796723695179483;0.04972332715988159
0.022041150313969138;0.022041350603103638
0.013050903529026995;0.013051062822341919
0.03321758921357976;0.033643752336502075
0.00521312105288929;0.005313217639923096
0.0068078236793976815;0.0068083107471466064
0.01560039943694693;0.015601187944412231
0.016489119051992334;0.016674041748046875
0.012059636265073802;0.012060105800628662
0.006175854433853157;0.006176024675369263
0.038183462089673915;0.038229018449783325
0.016397010028377047;0.016445517539978027
0.0056250579122553036;0.0056257545948028564
0.025873297259663867;0.026241034269332886
0.0038682890040585096;0.0038690567016601562
0.0066192398029288856;0.006619483232498169
0.024273264640948748;0.024305254220962524
0.010139552716897161;0.010140448808670044
0.01315627393205681;0.013156890869140625
0.015774402859703374;0.01587432622909546
0.009919817575593338;0.009922057390213013
0.004615710506061331;0.004615813493728638
0.00693765308101399;0.0069380104541778564
0.042142772771263014;0.04214280843734741
0.004036320394029994;0.004036933183670044
0.03659672126371062;0.036907583475112915
0.005487784313722032;0.005585625767707825
0.020992118948476725;0.021134227514266968
0.0020593492517606;0.002102881669998169
0.011814270974967376;0.011814147233963013
0.028092080064216943;0.028544306755065918
0.0026211623758613635;0.002621680498123169
0.0019014404122901396;0.001903533935546875
0.04302413036040528;0.043606579303741455
0.007986412944570859;0.008145689964294434
0.06187357331175458;0.06191974878311157
0.008471340477064713;0.008471518754959106
0.03142854597331631;0.03316119313240051
0.014083220475066216;0.014144301414489746
0.0035569944602530947;0.003560096025466919
0.0031381723334975593;0.0031385719776153564
0.00160250135335969;0.0016031265258789062
0.0008195537381724648;0.000820159912109375
0.05557780032943502;0.055678367614746094
0.003997499542856767;0.004050642251968384
0.020320190099505246;0.020320922136306763
0.013188350820837816;0.013189345598220825
0.001510265939795421;0.0015106201171875
0.0290372666257311;0.029136329889297485
0.0011826152763134354;0.0011835098266601562
0.03996401355113855;0.039973288774490356
0.046011542297039444;0.04611203074455261
0.011744378055905462;0.011744529008865356
0.07480476295884088;0.07496428489685059
0.0021413651558077145;0.002141982316970825
0.055462943879874514;0.055555373430252075
0.023419524616397434;0.023461371660232544
0.02717668455059939;0.027190178632736206
0.028109259773091994;0.028110533952713013
0.009449780106080044;0.009449988603591919
0.0012470030293052503;0.001247406005859375
0.05131116292590357;0.05184483528137207
0.031045379107541245;0.031178534030914307
0.0032509545737106063;0.003251105546951294
0.010897300058408667;0.01099693775177002
0.017124830622917066;0.017154723405838013
0.03912554698924098;0.03912636637687683
0.022910806459780948;0.02306652069091797
0.01189742384108934;0.011898070573806763
0.006048812151594748;0.0060491859912872314
0.01820237760012686;0.01820281147956848
0.0332981598831154;0.03343048691749573
0.012663371067946846;0.012729674577713013
0.003643403696739248;0.003644019365310669
0.0013517383333915766;0.0013523101806640625
0.0667836496881779;0.0668797492980957
0.007911800672091962;0.007912665605545044
0.002568163083485969;0.002568274736404419
0.016339730654608205;0.016347914934158325
0.045291241423395585;0.04539132118225098
0.002057569091167888;0.002058058977127075
0.0092220852269358;0.009223014116287231
0.005007356278206088;0.0050077736377716064
0.023074446533169788;0.02337270975112915
0.024718814498391216;0.02481842041015625
0.01793421272815058;0.01809394359588623
0.011142647642348411;0.0113697350025177
0.0023478601835181237;0.002347975969314575
0.07461866442941008;0.07471942901611328
0.01596833686008745;0.01607075333595276
0.002090562699300802;0.002091437578201294
0.001789436995190328;0.0017900466918945312
0.012021624217068313;0.012022048234939575
0.02028287036820843;0.020873725414276123
0.0002873738690178188;0.0002880096435546875
0.017370575145648846;0.017370253801345825
0.019756412798068966;0.01984456181526184
0.00523049267932787;0.005230933427810669
0.022799396640762564;0.022799521684646606
0.037680397495381115;0.03775849938392639
0.07935440669625002;0.08022516965866089
0.00394290271868743;0.0039434731006622314
0.08138279462167652;0.08154872059822083
0.0006321769538989342;0.0006322860717773438
0.0032401225897291048;0.003240615129470825
0.030119075315487735;0.030137091875076294
0.014126676765180894;0.014165908098220825
0.021114434509377243;0.021201014518737793
0.029983283245018172;0.029983550310134888
0.029760556267234756;0.029772788286209106
0.003318579314553012;0.0034186244010925293
0.008236527847213019;0.008236914873123169
0.009462697604879397;0.009533822536468506
0.012424039276899784;0.012424498796463013
0.01322686968219755;0.013275176286697388
0.033439544210880266;0.03358256816864014
0.03503928435214102;0.03512793779373169
0.0002592749753538852;0.0002593994140625
0.009718375675730657;0.009940087795257568
0.0016012564806803917;0.0016021728515625
0.010905539546895337;0.010906219482421875
0.003342998167263243;0.0033436119556427
0.0016966690592186795;0.001697540283203125
0.005577643010383208;0.005578070878982544
0.06929008930378609;0.06942856311798096
0.013418566480629546;0.013481855392456055
0.000772522812361231;0.0007734298706054688
0.02790434328725693;0.027904540300369263
0.03550906339301316;0.0355091392993927
0.0056271033917627165;0.005627632141113281
0.025657377281379387;0.025693923234939575
0.007549536819506018;0.007617950439453125
6.510510033787448e-05;6.580352783203125e-05
0.019484774549542415;0.019485503435134888
0.021026627278864115;0.021026641130447388
0.04797682048332261;0.05047312378883362
0.0004649164760533313;0.00046539306640625
0.0687843270637197;0.07324331998825073
0.0007189666153756866;0.0007190704345703125
0.0033970213169595867;0.0034967362880706787
0.011718871234461093;0.011723548173904419
0.04714847264841914;0.04917678236961365
0.058045814621142396;0.063742995262146
0.055278709411946576;0.0568871796131134
0.11408090880305673;0.11417588591575623
0.02292486124180599;0.023221999406814575
0.0010473421441906188;0.0010480880737304688
0.026949093306825093;0.0269489586353302
0.005131311307316735;0.005131751298904419
0.02042717588264063;0.020426779985427856
0.010172862186582027;0.010271906852722168
0.005818796178540767;0.005819350481033325
0.0029549519319288105;0.0029554665088653564
0.023741745055189303;0.023971885442733765
0.0068924684359612555;0.006893187761306763
0.0008209773828750387;0.0008211135864257812
0.029770317337687268;0.02977392077445984
0.022574218605382057;0.02257445454597473
0.03557482731842125;0.03557494282722473
0.0022364725415948777;0.00223734974861145
0.009001549978587337;0.009001761674880981
0.0021330563868121617;0.002133399248123169
0.05189139016398242;0.05189231038093567
0.013905003632556303;0.013912230730056763
0.022976305166427353;0.023016303777694702
0.003966443794639553;0.003967314958572388
0.017709774273976218;0.01770976185798645
0.046652957028741296;0.050091683864593506
0.011797594273230043;0.011797934770584106
0.003894176226807225;0.0038948357105255127
0.01570717452963872;0.015748053789138794
0.0017830574343744438;0.0017833709716796875
0.011481519300990742;0.011482268571853638
0.04918431538759587;0.04983401298522949
0.022320170287169958;0.0224931538105011
0.04827937402124043;0.048526614904403687
0.005724057552688836;0.0057249367237091064
0.0008970165226930587;0.0008974075317382812
0.0009580567126422646;0.0009584426879882812
0.013459576660614914;0.013491660356521606
0.010745165596086244;0.010845214128494263
0.038605541475690154;0.03869345784187317
0.016370984866941683;0.01637175679206848
0.006477576833966255;0.006577521562576294
0.0053383740287733395;0.005433112382888794
0.06167772005091566;0.061719924211502075
0.0010194802953942055;0.0011194944381713867
0.008221629154777591;0.008275270462036133
0.008860126116122089;0.00885966420173645
0.013558707188644832;0.01365882158279419
0.013725391472068216;0.013916850090026855
0.04951373774715116;0.04961332678794861
0.03315915329924358;0.03480347990989685
0.00856222627813895;0.008761435747146606
0.01488702761270386;0.014887839555740356
0.012772733820203646;0.012872874736785889
0.05209683763190506;0.0533086359500885
0.06518461168925868;0.0705556571483612
0.017603565931542393;0.017843931913375854
0.0033625779417371196;0.003362685441970825
0.0012961914191101055;0.0013962090015411377
0.019986919681738883;0.020087122917175293
0.055153477457332914;0.055174052715301514
0.028237381018232265;0.02846243977546692
0.003568122026189409;0.003568679094314575
0.0183719950163307;0.018547654151916504
0.01926340244082649;0.01926422119140625
0.02401962269621639;0.025384068489074707
0.03329453710456397;0.03329375386238098
0.003393344682146723;0.003493398427963257
0.0210103813980816;0.021015197038650513
0.017451525572480475;0.018086284399032593
0.02589355176617727;0.02590659260749817
0.0046040091926873436;0.004686266183853149
0.025360325123039283;0.02545979619026184
0.0001246758344869116;0.00012493133544921875
0.07468233050167285;0.07872956991195679
0.004739492711559201;0.00473979115486145
0.02561163230352484;0.02642887830734253
0.033471733818802495;0.033639103174209595
0.00026267779812507797;0.000263214111328125
0.0006688325452680598;0.0006694793701171875
0.012894185411290792;0.012993991374969482
0.011837709146455063;0.012018382549285889
0.00648351832339951;0.0064840614795684814
0.019476731295525792;0.019592463970184326
0.0014142946575170727;0.001415252685546875
0.049692012006382215;0.05073261260986328
0.001479668306146323;0.0014801025390625
0.036687325407090146;0.036785900592803955
0.02826773796524047;0.02839687466621399
0.008248296027865771;0.008248358964920044
0.07895622540476173;0.07905635237693787
0.04238652408603724;0.04296335577964783
0.0207689101311416;0.021473705768585205
0.01548820568674716;0.015822619199752808
0.004632250109934077;0.00463297963142395
0.035363987540195534;0.035375624895095825
0.009116195922032739;0.009116202592849731
0.0011295280439599016;0.0012286901473999023
0.02218004299747269;0.022289305925369263
0.007474311621787363;0.00750163197517395
0.003097928592540302;0.0032006502151489258
0.0040700114547371925;0.004070311784744263
0.018361905197512608;0.018981248140335083
0.02066441210275777;0.021164000034332275
0.04814180173493998;0.04824230074882507
0.032809758955984016;0.03281119465827942
0.00553279856001729;0.005740314722061157
0.03750412300035576;0.03760206699371338
0.010788812209940185;0.01091650128364563
0.003294843683234637;0.0032949745655059814
0.002462296756310219;0.002462416887283325
0.016915570139879103;0.017093688249588013


==> data/appendices/scatter/cifar10-b-relu-strong.csv <==
True Distance;Estimated Distance
0.006685704557284892;0.006723728030920029
0.03728794349727171;0.037299901247024536
0.022773291046185192;0.022911876440048218
0.00045580756330909286;0.0004558563232421875
0.03407052823522946;0.03413158655166626
0.02293447977337797;0.023010820150375366
0.026322916580448146;0.02652686834335327
0.01781205672975033;0.017822623252868652
0.013793147836373866;0.013880550861358643
0.0037682682400087095;0.003786802291870117
0.034584468101082434;0.0346699059009552
0.003994453095048287;0.003994971513748169
0.002052151049225664;0.0021201297640800476
0.003857634707195396;0.003861457109451294
0.004300534714900836;0.0043379683047533035
0.0030541874138117404;0.003057509660720825
0.019388355234152266;0.019515514373779297
0.01995148899893333;0.020127326250076294
0.008709335092105645;0.008713752031326294
0.045027171619550964;0.04545235633850098
0.03390448349254408;0.03709280490875244
0.014237812904048904;0.014743596315383911
0.02922885741438305;0.029321730136871338
0.023395563912043685;0.023560553789138794
0.0025400538851927256;0.00254058837890625
0.030720191594377444;0.030803024768829346
0.03147592639945046;0.03174051642417908
0.018053624281992652;0.018178999423980713
0.014905349501419586;0.014978766441345215
0.016425651414731565;0.01662806048989296
0.0034140329585633945;0.003415137529373169
0.04536072960556868;0.045460015535354614
0.01202882750146827;0.012101378291845322
0.05560703768537118;0.05571091175079346
0.0061332640306801765;0.006174206733703613
0.01936691985083301;0.01939728856086731
0.006828221840343357;0.006860613822937012
0.011205655852491853;0.011272966861724854
0.005872427927498507;0.0058765709400177
0.00893619882078029;0.008996888995170593
0.0009292657480090378;0.0009298324584960938
0.00039134338260974195;0.00039756298065185547
0.012670121487332148;0.012770533561706543
0.021056821436297637;0.021215975284576416
0.00944565727761823;0.009502008557319641
0.06908631411282162;0.06962186098098755
0.035378437628727846;0.03553188592195511
0.04062886475323838;0.04225829243659973
0.04221186905244147;0.04386982321739197
0.005355773931909371;0.005452215671539307
0.005169792281306983;0.0051953792572021484
0.024762924734620564;0.024861931800842285
0.014927310787504016;0.015000730752944946
0.01604180117954143;0.016076385974884033
0.014788055700983353;0.014959901571273804
0.002360311036844649;0.0023823082447052
0.025105854184824073;0.02691015601158142
0.028370143350986254;0.028473883867263794
0.07464909235556073;0.07517090439796448
0.0041487576947726364;0.004150390625
0.011444341559626186;0.011821776628494263
0.002182275409049718;0.0021915435791015625
0.018913811990772054;0.018993496894836426
0.011923960227610317;0.01200634241104126
0.006695797484449826;0.006731271743774414
0.00041895556051948515;0.00042623281478881836
0.007660090973203499;0.007713735103607178
0.05417896316593614;0.05424121022224426
0.009177899480696047;0.009178191423416138
0.009680056782161876;0.009748965501785278
0.005906373780665565;0.005927979946136475
0.0018545354111508046;0.0018618106842041016
0.017823557126836732;0.017991207540035248
0.00014031766491428728;0.000141143798828125
0.01145872830992076;0.011594265699386597
0.008468428624224329;0.008487045764923096
0.004586337123102271;0.004618145525455475
0.04007591710556425;0.0428016260266304
0.05678381856102338;0.057039111852645874
0.0071593944730263944;0.007161170244216919
0.0018320073285310674;0.001849442720413208
0.013539362879102852;0.0136394202709198
0.006965582027729377;0.00699278712272644
0.011598240084594891;0.011698365211486816
0.027075946056375623;0.027082502841949463
0.008603806743293942;0.008605033159255981
0.011595658637982882;0.011684000492095947
0.03933713984818119;0.04048985242843628
0.003074487184899698;0.003096938133239746
0.03139371314956971;0.03140777349472046
0.03445617073198645;0.03497108817100525
0.005113857970575105;0.0051261186599731445
0.005061617849528443;0.0050678551197052
0.0034076386614610124;0.0034126639366149902
0.0019646864978576455;0.0019703209400177
0.024363784665486176;0.024463623762130737
0.005523160814445455;0.005523711442947388
0.022530041039382092;0.022588133811950684
0.005074428953927288;0.00507548451423645
0.01888275935432385;0.01898220181465149
0.04121358096054648;0.04243886470794678
0.005201520196018256;0.005317479372024536
0.01066040628028857;0.010749079287052155
0.0342974204098274;0.03439167141914368
0.016897465135122764;0.017214477062225342
0.0049932016260143776;0.005016714334487915
0.0004996934832082546;0.000499725341796875
0.02579412654209012;0.026006102561950684
0.0012871447664415943;0.0012962520122528076
0.0398988025276433;0.03999391198158264
0.018704061100852504;0.0187874436378479
0.014145428084272514;0.014211177825927734
0.0020858015888375278;0.002086639404296875
0.00035941345544326063;0.00035953521728515625
0.04597307546721748;0.04607957601547241
0.0080415808807311;0.008093833923339844
0.012384690358721287;0.012431502342224121
0.0035859794551290004;0.0035955607891082764
0.008743163491003505;0.0087604820728302
0.0716654845157761;0.07657569646835327
0.011167566412251355;0.011238276958465576
0.01412886104308446;0.014277011156082153
0.07307691029460515;0.07498255372047424
0.04383921856678303;0.04597356915473938
0.001804700316039112;0.0018091201782226562
0.001151760390023579;0.0011610090732574463
0.025731281354264255;0.0259285569190979
0.033833738911408846;0.03401312232017517
0.02946395646612838;0.029979005455970764
0.0007486856156791126;0.0007495880126953125
0.05423563869720611;0.05433619022369385
0.011657574749686064;0.011767245829105377
0.029738132281457958;0.030110329389572144
0.0029990424643252436;0.0030021965503692627
0.0044715755250076695;0.00457155704498291
0.010369023420235947;0.010467708110809326
0.0010603484196729234;0.00106048583984375
0.04735144263519901;0.0513329803943634
0.06940568853846135;0.06950530409812927
0.004642899994217265;0.0046530067920684814
0.0038251768050459557;0.003828078508377075
0.01687800968590323;0.016902029514312744
0.030130989740616468;0.03029581904411316
0.009192226344591525;0.009255290031433105
0.012307798827297052;0.012395620346069336
0.035834595824996374;0.03593498468399048
0.01071576434238705;0.010751783847808838
0.05910687961891161;0.05968639254570007
0.040458623388292154;0.04051515460014343
0.0024562679938225627;0.0024566948413848877
0.031181388832637907;0.031218141317367554
0.013700198604853574;0.014268875122070312
0.0029325561442577826;0.0029335319995880127
0.0008293911834167604;0.0008369386196136475
0.018094185211747243;0.018127918243408203
0.021520127697636247;0.0215320885181427
0.005476990063445075;0.005478888750076294
0.041956166484884774;0.04200538992881775
0.0006687095320191064;0.0006694793701171875
0.008201763299566955;0.008248388767242432
0.013161071040959784;0.013261139392852783
0.0074633872445561645;0.007474988698959351
0.0016262389358880252;0.0016317367553710938
0.04866828732738566;0.049655795097351074
0.0022515047289231966;0.0022751763463020325
0.03869697519919149;0.039253443479537964
0.06129999344480177;0.061834633350372314
0.009180291294939781;0.009244386106729507
0.014967318829454068;0.015157550573348999
0.05073917704554791;0.05079054832458496
0.02028921601580721;0.020398110151290894
0.0176315061447692;0.01770871877670288
0.0013215634293573676;0.0013365671038627625
0.05231438904474289;0.052377402782440186
0.05599012479136944;0.05658215284347534
0.014317919782297512;0.014371931552886963
0.012557081785861691;0.012805461883544922
0.05104777490081643;0.05199185013771057
0.023306977618953114;0.02478139102458954
0.054587590045100894;0.0547156035900116
0.001316446248416588;0.0013208985328674316
0.026889624103098246;0.026970982551574707
0.02653077082142958;0.0266687273979187
0.004183899323408225;0.004188567399978638
0.013672403570799288;0.013768702745437622
0.001425441225980097;0.00142669677734375
0.012988319393154323;0.013183891773223877
0.004901442238604741;0.004946291446685791
0.055712539452273495;0.056648194789886475
0.007698097767304613;0.007701903581619263
0.016718334755727416;0.017668142914772034
0.014332321363316665;0.014350265264511108
0.04833292348012728;0.048338741064071655
0.002473232960462801;0.0024974048137664795
0.020221661795852712;0.02066543698310852
0.005523657739763474;0.005528479814529419
0.028766994709441978;0.033083051443099976
0.0338842475778709;0.035962220281362534
0.028613596383008432;0.028934523463249207
0.014724613557102507;0.01472628116607666
0.04558415378664846;0.046138882637023926
0.05676943649039049;0.05686566233634949
0.004974223101145118;0.0049763023853302
0.022769863129900147;0.022975824773311615
0.029286892653447916;0.030175119638442993
0.044804594715923046;0.04496994614601135
0.019948651449015697;0.02003231644630432
0.021830835140051807;0.022355616092681885
0.003573824137227808;0.0036102235317230225
0.003435453246698863;0.003453582525253296
0.027859332961026165;0.027932465076446533
0.009140902180221675;0.00919795036315918
0.07267792483102198;0.0727347731590271
0.02507161853309564;0.025318562984466553
0.004717452053454754;0.0047178566455841064
0.028642637581189585;0.028839439153671265
0.007483012179419875;0.0075216591358184814
0.006578887786397792;0.00667610764503479
0.018512698557338374;0.01863044500350952
0.0006436533677889101;0.0006491541862487793
0.08435551753795376;0.08478030562400818
0.029873529988717507;0.029983490705490112
0.02492693403862876;0.025145888328552246
0.05355142368938683;0.05370229482650757
0.045620675472093954;0.04677104949951172
0.014019169665628895;0.014105945825576782
0.046799551336980126;0.04831290245056152
0.021558660534069553;0.021591216325759888
0.01930471063122359;0.01942378282546997
0.013354270393515817;0.013428866863250732
0.00165375329389994;0.0016603469848632812
0.006827049036448495;0.006829291582107544
0.0008987208771199244;0.0008993148803710938
0.029858317028956;0.03325510025024414
0.0017778035129221198;0.0017786026000976562
0.03479596539386116;0.03490975499153137
0.012497457185734301;0.012562595307826996
0.028718687711616855;0.028818845748901367
0.004625121002796431;0.004627257585525513
0.05479622918004919;0.05559241771697998
0.003215745166119221;0.0032186806201934814
0.0018348479068226744;0.0018358230590820312
0.014116573936103024;0.014260470867156982
0.00946923506617737;0.009564369916915894
0.0069776097932993785;0.007030785083770752
0.02754678784585004;0.027667611837387085
0.0393312243990919;0.040319979190826416
0.01857688953444096;0.018630564212799072
0.020296826389459413;0.020327508449554443
0.019024383794104788;0.019121021032333374
0.027760954332945186;0.0278816819190979
0.012842707624408799;0.012904077768325806
0.04502784558400877;0.045247554779052734
0.004634662383713752;0.004718959331512451
0.006054119770336264;0.006100565195083618
0.012720195510952728;0.012774720788002014
0.03714927639889218;0.039610907435417175
0.035216315115710384;0.035342246294021606
0.005974061889267422;0.005974799394607544
0.00204684604858799;0.0020563900470733643
0.005466488116164931;0.0055010318756103516
0.01077340813297568;0.010840564966201782
0.040785229871314985;0.04087546467781067
0.012340585785505523;0.012401461601257324
0.052264109410643654;0.05273059010505676
0.013373639674942834;0.013445936143398285
0.02646305563273221;0.026956379413604736
0.0184344753249378;0.018652260303497314
0.005103365565281753;0.005107909440994263
0.004347057228542264;0.004381507635116577
0.024897522405729514;0.02579951286315918
0.015504284686310517;0.015647679567337036
0.013468622951032523;0.013531893491744995
0.006124386609885717;0.006177797913551331
0.010501799840681227;0.010585993528366089
0.016892797532370284;0.017091482877731323
0.07936374293283217;0.07978162169456482
0.0037768795190372393;0.003806173801422119
0.003982609148654655;0.003983527421951294
0.04695761096855079;0.047069251537323
0.02314759889491247;0.02316167950630188
0.017538281400637384;0.017655402421951294
0.013178081479615586;0.013259053230285645
0.031784352307489244;0.031922101974487305
0.0005077754523922542;0.0005131065845489502
0.01732182053689166;0.017436355352401733
0.011594199023936047;0.011636614799499512
0.0012315618445898945;0.001232147216796875
0.0003348533772516518;0.000335693359375
0.045805061826043346;0.04664286971092224
0.002616786931113489;0.002617865800857544
0.017972485542017243;0.01802542805671692
0.02258829903719468;0.023687362670898438
0.007666107520463485;0.0077047646045684814
0.007488338699232623;0.007580876350402832
0.026891559747389687;0.027753114700317383
0.004297370269994369;0.00432664155960083
0.012141639847966698;0.012235283851623535
0.006389540068109021;0.0063925087451934814
0.023706434593369033;0.02417948842048645
0.007807750257115937;0.007810622453689575
0.03366084457041995;0.03371182084083557
0.0029342710614122503;0.002935439348220825
0.013929880443757278;0.013941794633865356
0.020683030858844036;0.02074909210205078
0.003866454533597755;0.0038978829979896545
0.02825687861537045;0.028470054268836975
0.017868711729482206;0.018032163381576538
0.006896177491685927;0.0069592297077178955
0.004988182277299948;0.0050137341022491455
0.024189280691295462;0.02422359585762024
0.012658912896563285;0.01275143027305603
0.024340527910014703;0.024440765380859375
0.013025693983330533;0.013091355562210083
0.019973428313160464;0.020069241523742676
0.04369903845886092;0.04416874051094055
0.034973383258917246;0.03505504131317139
0.03503054087556157;0.035071611404418945
0.011448828334679527;0.011517688632011414
0.020606150694408205;0.020701885223388672
0.04465377876534591;0.04474151134490967
0.039605642684591165;0.04070797190070152
0.0013999811982789582;0.0014079809188842773
0.10901952854304318;0.11060121655464172
0.007523519178093418;0.0075244903564453125
0.056192697996732655;0.05628541111946106
0.04562543440710531;0.04570877552032471
0.017234470656920443;0.017241954803466797
0.011942874868981731;0.011958718299865723
0.028770087118924887;0.028870373964309692
0.032212215484289576;0.03240332007408142
0.029447858759630997;0.029706954956054688
0.005612124443414524;0.005633056163787842
0.0022365591392914616;0.002253115177154541
0.0280392915379466;0.02844133973121643
0.006231921757197713;0.0062322914600372314
0.04833582643664737;0.0535656213760376
0.006518902658058553;0.006520301103591919
0.025190431577539214;0.02530064806342125
0.042930982857458326;0.04310771822929382
0.012926016542098451;0.012946784496307373
0.01940106131338351;0.019556641578674316
0.01126062026602062;0.011266738176345825
0.016370554321166422;0.01673513650894165
0.0037965730940725767;0.0037985146045684814
0.007444377940286579;0.007462531328201294
0.06173232808130336;0.06277040392160416
0.03356354574578342;0.033774346113204956
0.09691357385170073;0.09696409106254578
0.023803029841502236;0.02381083369255066
0.0058489540536353505;0.005885228514671326
0.024922377372255892;0.025066524744033813
0.0012246394358803932;0.0012359917163848877
0.03994816203534457;0.04200497269630432
0.0011949319893263773;0.0011949539184570312
0.03435309413307392;0.03447091579437256
0.0367057963316236;0.036803215742111206
0.019112479819313265;0.01914878934621811
0.032576420440249367;0.03268653154373169
0.10684007065173647;0.10919451713562012
0.00971637057505881;0.009719878435134888
0.0038937431107098604;0.003915458917617798
0.004929982238084508;0.0049314796924591064
0.053570690550413906;0.054016172885894775
0.005857023410181422;0.005858421325683594
0.0049262301713597955;0.00502622127532959
0.026476136556721847;0.026536673307418823
0.02399109278900715;0.02428281307220459
0.01695252588095937;0.017048045992851257
0.008266284116714004;0.008365094661712646
0.005910764002495655;0.005952507257461548
0.002995934055642523;0.00300028920173645
0.014321487637889848;0.014394491910934448
0.0026934273667839305;0.0027070939540863037
0.01625026888437405;0.016449205577373505
0.003382600897517243;0.0034036263823509216
0.0328917251926852;0.03301796317100525
0.006764709688146313;0.006791889667510986
0.033907336617839276;0.03421546518802643
0.029587406904541168;0.029730618000030518
0.030471447266374897;0.030519068241119385
0.01448501577791003;0.014578506350517273
0.006319165246176625;0.006324946880340576
0.0006670053461612991;0.000667572021484375
0.025017918674874358;0.026127666234970093
0.000722253740567767;0.0007290840148925781
0.027594626253311345;0.02769443392753601
0.0021525395838564274;0.0021534264087677
0.006216379166402988;0.006223708391189575
0.048824656671599666;0.04885396361351013
0.002636412342217663;0.002736389636993408
0.04308699141911294;0.044144630432128906
0.004888253648958392;0.004898101091384888
0.06068212199261022;0.06073892116546631
0.024146043988880643;0.024231910705566406
0.029663000222130875;0.02981281280517578
0.028933266738741914;0.02898585796356201
0.012462658127710656;0.012480050325393677
0.003706812868268138;0.003711014986038208
0.011303597735554328;0.011356711387634277
0.03768849267638886;0.03890317678451538
0.03235721027925145;0.032459557056427
0.0802306353734562;0.08708930015563965
0.0006440165309833842;0.000644683837890625
0.04657747789807207;0.04665699601173401
0.020229110584202833;0.02040659636259079
0.018053844845389754;0.018124759197235107
0.021199770489110797;0.02130994200706482
0.022772459360236565;0.022832512855529785
0.00014380390766138506;0.00014400482177734375
0.026193360636587903;0.02623206377029419
0.0076845175036537065;0.007761910557746887
0.0003914462526532746;0.00039196014404296875
0.03795510973150914;0.03798550367355347
0.04967321309900474;0.051412880420684814
0.07131700488829748;0.07173696160316467
0.0037087347140137223;0.003792405128479004
0.016401028622479975;0.016477346420288086
0.0297894263588873;0.029876381158828735
0.0103478980573927;0.01050761342048645
0.01032141361258661;0.010340690612792969
0.025656576344501605;0.025733500719070435
0.12547149015248787;0.12556427717208862
0.025130829419841377;0.02515771985054016
0.024098264493171782;0.024214237928390503
0.01244159364723448;0.01245570182800293
0.04306853595615422;0.04316091537475586
0.0005440185951562353;0.0005435943603515625
0.004383640505197948;0.004408553242683411
0.013488444060905592;0.013591408729553223
0.004985720981907771;0.005025655962526798
0.007803091670172377;0.007894277572631836
0.026744330626171237;0.026795268058776855
0.0029601885554523745;0.0029792338609695435
0.0698437056183235;0.07068809866905212
0.028995433348203464;0.029228895902633667
0.0005239976345414937;0.0005245208740234375
0.006143094350834254;0.006174236536026001
0.018570215958871317;0.01875653862953186
0.07051128997453952;0.07060828804969788
0.013029348880951868;0.01305989921092987
0.01752904908697814;0.017615020275115967
0.004997464306252862;0.00502932071685791
0.02551314852319641;0.025596320629119873
0.007446101669522519;0.007453233003616333
0.0027325716410981677;0.0027466118335723877
0.0030810317777755737;0.0030813515186309814
0.010210210913422729;0.010286301374435425
0.0019848359736209845;0.0019923150539398193
0.022903264900503782;0.023133128881454468
0.01567599819728165;0.01577618718147278
0.006493113978168103;0.006543904542922974
0.05716050115870129;0.057250648736953735
0.03368585944011598;0.035470932722091675
0.04907430341742964;0.05055829882621765
0.0027025266698001726;0.0027027130126953125
0.01240164516148285;0.012410730123519897
0.034287091283284235;0.0344584584236145
0.04041218619817369;0.04076644778251648
0.0073436429798522255;0.007345229387283325
0.0008829433926800502;0.0008953213691711426
0.007603427001015959;0.0076634883880615234
0.002764295777127058;0.0027647316455841064
0.005339949784294808;0.005341559648513794
0.01945569710082192;0.020377159118652344
0.0266572127900461;0.02685108780860901
0.01943851119428906;0.019761592149734497
0.009805387162679187;0.0098133385181427
0.024030972899166166;0.02422162890434265
0.038808086735852475;0.039993107318878174
0.02930858894150448;0.02969367802143097
0.012666530243193258;0.0126819908618927
0.038197597190588864;0.03932309150695801
0.06406783965729543;0.06407052278518677
0.013768747170467121;0.013921916484832764
0.03137826384053818;0.031409502029418945
0.026254332952435486;0.02668076753616333
0.006918282511138604;0.00700908899307251
0.011471406709807;0.011571407318115234
0.014350315448639357;0.01445034146308899
0.023143459507193303;0.02323344349861145
0.0026243986127355225;0.002646148204803467
0.005215263597773708;0.0052671171724796295
0.0020445842688025487;0.0020447075366973877
0.0008830379196916904;0.0008831024169921875
0.011749480968820515;0.011771231889724731
0.02330032040391286;0.023818224668502808
0.025171426771816965;0.025401026010513306
0.0029384537189756812;0.002962648868560791
0.041261274606528245;0.04167929291725159
0.007131117765149598;0.0071936845779418945
0.06895649991218016;0.0701913833618164
0.0012259605254320437;0.0012292861938476562
0.03512107080929638;0.03516185283660889
0.0038569390505389383;0.003857642412185669
0.022846930842932676;0.02312595397233963
0.008971880705290782;0.008983910083770752
0.031218968602211416;0.033532917499542236
0.005919786232102891;0.005937635898590088
0.0075802351577332625;0.0076008141040802
0.016923577580416408;0.017052114009857178
0.024072199556828648;0.024279236793518066
0.018064350419438283;0.01816117763519287
0.01334087621645825;0.013377100229263306
0.02357820509700429;0.024798274040222168
0.02410292668995922;0.024203181266784668
0.003274403462273243;0.0032848119735717773
0.044134849812414494;0.044167399406433105
0.0024602866210981355;0.002472817897796631
0.05027102678919362;0.05287906527519226
0.03475892953830201;0.03497207164764404
0.06424297619604215;0.06590384244918823
0.0073298413580527915;0.007414698600769043
0.001987961716614947;0.0020034313201904297
0.023820446731080032;0.023919016122817993
0.05854273297766429;0.0590357780456543
0.00890663774410756;0.008921653032302856
0.01440224938864472;0.014467380940914154
0.016738363287570442;0.016838550567626953
0.0598916745092951;0.059982866048812866
0.05825436964349195;0.0582844614982605
0.046608266245568276;0.04813723266124725
0.02670178913508752;0.026813417673110962
0.0245396887266311;0.024639755487442017
0.005466861100630232;0.005468398332595825
0.015880127432386492;0.015966683626174927
0.01501392881688366;0.015017539262771606
0.04052316530400037;0.040611326694488525
0.0340182863440054;0.03450348973274231
0.003309446377277132;0.0033111870288848877
0.006449955107232914;0.0064497292041778564
0.007971016746517477;0.00801318883895874
0.040406802016337943;0.041045188903808594
0.01046739062959836;0.010563433170318604
0.006623404205250071;0.006676092743873596
0.014228701904295985;0.014484196901321411
0.008770627422939617;0.00881066545844078
0.015742283708818507;0.015818089246749878
0.014669598755539389;0.014784008264541626
0.008396664991393278;0.008441030979156494
0.016949394558629483;0.017059773206710815
0.020957118859722408;0.021067917346954346
0.025365673034415965;0.02545442432165146
0.009243422196724521;0.009326428174972534
0.0017304292804427993;0.0017337799072265625
0.018673027975059302;0.018826037645339966
0.0050730485392480595;0.0051728785037994385
0.009943292397114898;0.00995415449142456
0.022798487860093263;0.02324804663658142
0.010098681497149424;0.010193169116973877
0.06530925630337164;0.06774561107158661
0.008428809464376255;0.008432388305664062
0.03859718305697593;0.03904792666435242
0.0014511752828692734;0.0014621317386627197
0.037928385532401195;0.03814166784286499
0.012429164074787587;0.012432128190994263
0.01791985273782692;0.017981097102165222
0.0016068436843860836;0.0016238391399383545
0.03787672203563101;0.03795602172613144
0.06349767102338777;0.06359788775444031
0.008482971457596456;0.00849217176437378
0.016127475437192642;0.016159087419509888
0.0013752615537343128;0.001377105712890625
0.011538974353600023;0.011638998985290527
0.01501487622573382;0.015833884477615356
0.08184982601382557;0.08228860795497894
0.03829055407043307;0.03849630057811737
0.00018753950093088127;0.0001933574676513672
0.020908058313734566;0.021032512187957764
0.02219895809764454;0.02230265736579895
0.0005452910818787945;0.000545501708984375
0.010908632207372192;0.01130056381225586
0.03961256919739403;0.045603930950164795
0.06639833502783643;0.06687036156654358
0.012842918531064111;0.01294293999671936
0.03835324045812161;0.03846701979637146
0.0019475619319822702;0.0019483566284179688
0.00046149474186454095;0.000461578369140625
0.021187811272744928;0.02128767967224121
0.023538163770897538;0.02394700050354004
0.004980694211786268;0.004982978105545044
0.02990949926850563;0.030075937509536743
0.07291960729296533;0.07351955771446228
0.05951554181024857;0.05960649251937866
0.03251373161529529;0.03262155503034592
0.013545974787091707;0.013583987951278687
0.022086437500221632;0.022195100784301758
0.05420293310175131;0.05548176169395447
0.03900849231653287;0.03902342915534973
0.012487371620159546;0.012681066989898682
0.0511414132019591;0.051336050033569336
0.0022331415975111128;0.002233535051345825
0.017323560341719755;0.017329245805740356
0.011427526288794398;0.011517524719238281
0.01676658308007206;0.016773253679275513
0.007392934845822475;0.00743904709815979
0.03689164016259444;0.03739750385284424
0.02435084304327905;0.025784581899642944
0.014208165081371503;0.01430422067642212
0.05072666248366527;0.05081665515899658
0.019932446395067267;0.02009633183479309
0.014605933155381678;0.0146409273147583
0.028516382581781557;0.028602927923202515
0.029565886412110474;0.029905498027801514
0.00904984138465388;0.009068518877029419
0.027888191622875032;0.027987435460090637
0.03936690561247398;0.039579689502716064
0.01015795850194391;0.010259091854095459
0.04309386802202323;0.044099122285842896
0.003525989344344516;0.0035496652126312256
0.02642274845901751;0.026522547006607056
0.010931895557729627;0.010946154594421387
0.003930536944132839;0.0040280818939208984
0.06097874251752246;0.061940133571624756
0.04444487026616265;0.04511070251464844
0.00468475721414014;0.0046863853931427
0.0003377240814821122;0.0003434121608734131
0.020705257930925324;0.020744964480400085
0.009416649162400757;0.009466871619224548
0.009915740020731395;0.009930014610290527
0.018893624352378045;0.018980562686920166
0.0016703504798986624;0.0016897544264793396
0.020926355516428886;0.021026581525802612
0.006901548106277415;0.006945669651031494
0.007617892319351186;0.0076208412647247314
0.014003270982557964;0.014024496078491211
0.009870607140919451;0.00990191102027893
0.017524157059661268;0.01759365200996399
0.007183157824786769;0.0071859657764434814
0.009100489389514748;0.0092010498046875
0.01159630440630446;0.011693984270095825
0.000346719564704949;0.000347137451171875
0.02006216148303931;0.02011197805404663
0.007343552430037531;0.007380500435829163
0.06756396623632142;0.06829962134361267
0.008890131838962938;0.008891105651855469
0.008182244608646085;0.008279412984848022
0.0254921942916008;0.025589585304260254
0.014292307548113923;0.014372855424880981
0.00799892433496124;0.008020758628845215
0.0044976304699452085;0.004542112350463867
0.012817897023547768;0.012858271598815918
0.059336632028349656;0.05943724513053894
0.002562113036721014;0.0025693774223327637
0.001928607060733867;0.0019292831420898438
0.046810845169823805;0.04775622859597206
0.010807069263560055;0.010811835527420044
0.003833890634343247;0.0038711726665496826
0.02864008699238839;0.028992056846618652
0.005223503204760128;0.005224257707595825
0.01131726900463832;0.011317282915115356
0.019188976848715747;0.01928463578224182
0.00445396900791355;0.004455596208572388
0.012691532662139259;0.012743353843688965
0.005395989806236273;0.0054480284452438354
0.025466873825670675;0.02556672692298889
0.05443875347147675;0.05664375424385071
0.038853542361830994;0.04050561785697937
0.01254822008816945;0.012614473700523376
0.0348887962488317;0.03510373830795288
0.017154934572700124;0.017335355281829834
0.04374305343727336;0.043818145990371704
0.0017107096745172952;0.0017108917236328125
0.0032769113156889003;0.0032797157764434814
0.02779749754611421;0.028969168663024902
0.0206544030047041;0.020750075578689575
0.0026809079045825883;0.002707570791244507
0.0014093064461717974;0.0014095306396484375
0.05383766185960663;0.05393126606941223
0.029433385444687137;0.03002646565437317
0.0334159900423674;0.03357243537902832
0.0014156231747683731;0.0014162063598632812
0.017256091518205542;0.017356008291244507
0.005209446919563642;0.005230605602264404
0.014900805883919125;0.015034087002277374
0.005408635539076895;0.0054528117179870605
0.014552361975567042;0.014670878648757935
0.0010691197654206551;0.0010700225830078125
0.02672162747835313;0.026815831661224365
0.02401448808093363;0.024446070194244385
0.02260618319629257;0.022732645273208618
0.001481813678159925;0.0014990568161010742
0.07328221470345554;0.07338172197341919
0.0270056524035364;0.027039557695388794
0.0036587876291151564;0.003695189952850342
0.04212572298706928;0.04245352745056152
0.012802587959712746;0.012805968523025513
0.0017056535116724977;0.0017061233520507812
0.0063240378649309795;0.006362825632095337
0.021384486196232164;0.02141466736793518
0.02545453045517263;0.025523722171783447
0.013673718834157689;0.013768881559371948
0.008233507160562112;0.008278295397758484
0.016610559800045277;0.016739845275878906
0.00010135005204265713;0.00010204315185546875
0.0032299307314775116;0.003232032060623169
0.0030064390578920905;0.0030278563499450684
0.028407845919550503;0.02854260802268982
0.015977394311437507;0.016068100929260254
0.013301626719234542;0.013404816389083862
0.020110539395731607;0.02021050453186035
0.0679590658857948;0.06807035207748413
0.0012575568527754325;0.0012578964233398438
0.004148717319867791;0.004194439388811588
0.010906507313852301;0.010956242680549622
0.0001979091194969085;0.0001983642578125
0.009053666850029705;0.009055167436599731
0.024350662288493516;0.024615973234176636
0.007939080877004309;0.007942229509353638
0.0007698985998088945;0.00077056884765625
0.05093705829560749;0.051174044609069824
0.027816347908480327;0.027918875217437744
0.023052114362109036;0.02308562397956848
0.023456935254944685;0.023686259984970093
0.001688456597163115;0.0017066001892089844
0.000599164463389597;0.0005998611450195312
0.004874795466050859;0.0048742592334747314
0.03865563806096455;0.04044997692108154
0.04829058464698132;0.04926609992980957
0.0003975994607384384;0.00039768218994140625
0.007389210496899873;0.007409185171127319
0.06850473468975711;0.07644295692443848
0.004508873610658234;0.004550814628601074
0.02273588922661258;0.022918224334716797
0.010583920260653662;0.01069021224975586
0.020456112380362098;0.021355152130126953
0.008319090518492927;0.008373826742172241
0.029535978923634812;0.029619306325912476
0.0557669859184227;0.056271135807037354
0.03889803958940458;0.04366034269332886
0.023194297284449092;0.0232694149017334
0.001131157385839701;0.0011320114135742188
0.015583106176532113;0.015683293342590332
0.03481506371365442;0.03499334678053856
0.05331272640813232;0.053552985191345215
0.022598573153911068;0.02269861102104187
0.013663857498613563;0.013727247714996338
0.0040818413342575315;0.004119403660297394
0.023798231679788152;0.023934386670589447
0.028291225955229884;0.02839118242263794
0.048957216090343585;0.04920750856399536
0.01506355037032495;0.015132933855056763
0.0031418472645806336;0.0031507015228271484
0.016233233559744806;0.016576923429965973
0.0045994610124029025;0.004608184099197388
0.005341576000179007;0.005439162254333496
0.01422753381997436;0.014270782470703125
0.01660112132344915;0.01661550998687744
0.03395976022226204;0.03527948260307312
0.01911668354636344;0.019390136003494263
0.013120446451761723;0.013154760003089905
0.013642369884296766;0.013742238283157349
0.0011739003051611323;0.0011846423149108887
0.009296620538126073;0.009340345859527588
0.03353062686370076;0.03383666276931763
0.026668980644429203;0.02710801362991333
0.03570798258578;0.035824596881866455
0.013772285384167849;0.013827323913574219
0.0025467359798570896;0.0025472939014434814
0.0463048179225253;0.04720368981361389
0.003115645675452059;0.003123447299003601
0.07022497444624713;0.071164071559906
0.04347572117242302;0.04468092322349548
0.10259637468999927;0.10329446196556091
0.004721744330366374;0.004821658134460449
0.025986744808748737;0.02605605125427246
0.019427357317004443;0.019533783197402954
0.02133981480820721;0.021495968103408813
0.0044445405758422735;0.004445105791091919
1.0300629284320355e-05;1.2814998626708984e-05
0.02447102507917399;0.02456057071685791
0.059251202333602586;0.060030996799468994
0.009396572082604623;0.00948837399482727
0.015984689550665936;0.01600220799446106
0.005305540775985301;0.0053091347217559814
0.011216513515304092;0.011317282915115356
0.009252454500468953;0.0093059241771698
0.057388534287332434;0.05793359875679016
0.00018172453732210196;0.00018662214279174805
0.010526947931612539;0.010595619678497314
0.010440148096118436;0.010482698678970337
0.02584248294343228;0.026027679443359375
0.003286993800176683;0.0033017098903656006
0.003956673096620096;0.003983594477176666
0.008875069067985165;0.008888274431228638
0.021682875580072192;0.021921172738075256
0.0043068888335232565;0.004310637712478638
0.023389120323634587;0.02456432580947876
0.022680612467496208;0.02268889546394348
0.04181495350322504;0.04283130168914795
0.05063830002349219;0.05673247575759888
0.006965407919064255;0.007023602724075317
0.01631426294160479;0.016408592462539673
0.059488652143654;0.060622572898864746
0.0008043223019831184;0.0008084475994110107
0.03055644367606911;0.03081148862838745
0.00256708767292672;0.0025673210620880127
0.0006656672059801725;0.000671684741973877
0.040931071502600155;0.04102885723114014
0.011350398690250573;0.011445462703704834
0.01615572996913549;0.016162455081939697
0.01680467915921104;0.017036467790603638
0.018629605748502625;0.018895208835601807
0.009276674849661297;0.00937679409980774
0.010616105108772039;0.010649412870407104
0.00341815936901731;0.0034548044204711914
0.008833249515146226;0.00888650119304657
0.019002833150437166;0.01908475160598755
0.07939563345849801;0.08152580261230469
0.017045348415705323;0.01717931032180786
0.02509208985558165;0.02512344717979431
0.019730768611751322;0.020627543330192566
0.06568602385738498;0.06578367948532104
0.011152070607361498;0.011164635419845581
0.0038370009410678093;0.003842383623123169
0.0038397070137192184;0.0038404762744903564
0.011116811623597615;0.011210381984710693
0.026535632502165;0.02664351463317871
0.0012815420919112148;0.0012914836406707764
0.013575776668169733;0.013675510883331299
0.006737608201583057;0.006780445575714111
0.01244750297902325;0.012455016374588013
0.007305970984062444;0.007363125681877136
0.0006063827520265146;0.000606536865234375
0.026421069337077656;0.026965633034706116
0.019468774648939643;0.01952272653579712
0.026165254187090425;0.026223599910736084
0.040694770852375425;0.040724366903305054
0.0013781062718055243;0.0013790130615234375
0.002417902101339599;0.0024453699588775635
0.023762727582249912;0.02411326766014099
0.004055019319749636;0.004056006669998169
0.013962819543055734;0.014012321829795837
0.036606086788513334;0.03664731979370117
0.05824400145873168;0.05853337049484253
0.002899681226014428;0.002999722957611084
0.041810597328423675;0.042178213596343994
0.054633798342491255;0.05468389391899109
0.0018398310379640203;0.0018436014652252197
0.019047954744696928;0.019053727388381958
0.012003487879632542;0.01205587387084961
0.004509445063522416;0.004609137773513794
0.015121699712968357;0.015246331691741943
0.0320432401338051;0.03284734487533569
0.017563322938807215;0.017595261335372925
0.005596859949652992;0.005692481994628906
0.038342547487738826;0.039080023765563965
0.05638266600114479;0.058054983615875244
0.011039637500465509;0.011144161224365234
0.014889832147115681;0.014973998069763184
0.028210850961025057;0.028642117977142334
0.0028106329438543453;0.0028258562088012695
0.046487244293673624;0.046587198972702026
0.0352929732809269;0.035490214824676514
0.005756463093022779;0.00576213002204895
0.026287003723580067;0.02664133906364441
0.03530107042156944;0.03542318940162659
0.10032347668685185;0.11654001474380493
0.06385056002056105;0.06434252858161926
0.0003236903590661516;0.0003304779529571533
0.05515008241919997;0.05563041567802429
0.0042736375113737145;0.004318684339523315
0.002290602071709403;0.0022907555103302
0.012298311716890293;0.012304335832595825
0.01806695622616691;0.018173903226852417
0.0004903994876239564;0.0004911422729492188
0.0020888071408756;0.002094447612762451
0.01452672443362133;0.014575451612472534
0.0033914795166169747;0.003392249345779419
0.0036099826059428166;0.00361064076423645
0.004552437873469809;0.004578530788421631
0.014600109517901885;0.014635264873504639
0.020316299195703845;0.020330756902694702
0.003873981847569656;0.003925353288650513
0.07985260998606288;0.08081525564193726
0.0025041811120270277;0.0025207102298736572
0.059327695773821805;0.059432387351989746
0.03720953501686933;0.039497435092926025
0.0217854946297662;0.021890640258789062
0.007080867483064894;0.007111936807632446
0.05416019062069073;0.05522014945745468
0.0024835352732668174;0.002485305070877075
0.012645957912450564;0.01273876428604126
0.002107421507519117;0.0021076500415802
0.029574692550226274;0.03045448660850525
0.028330678633800573;0.02850508689880371
0.0029417792986589568;0.0029440224170684814
0.008420173591058608;0.008430510759353638
0.016169637120583436;0.016189157962799072
0.0034095605320587333;0.0034354254603385925
0.004943350695526863;0.004952460527420044
0.011803033986824031;0.011895686388015747
0.00576532142591452;0.0057659149169921875
0.03438100487174916;0.03542739152908325
0.012925730777203884;0.012962371110916138
0.004703076203151062;0.0047477781772613525
0.029563069508855136;0.03020736575126648
0.020561257729164097;0.020757824182510376
0.07472490147321662;0.07546702027320862
0.007442509647115425;0.0074482262134552
0.022449842346334566;0.0226515531539917
0.02303674327780844;0.023080557584762573
0.006746224271426391;0.006748229265213013
0.016462181192215476;0.01662576198577881
0.024376942444166275;0.024469375610351562
0.012284822822303762;0.012359976768493652
0.016722428853256973;0.01680740714073181
0.026293505212448495;0.026363104581832886
0.006495973927611299;0.0065264031291007996
0.0026182524413140246;0.002637416124343872
0.015556140584699266;0.01584859937429428
0.002037906869419085;0.0020571351051330566
0.0029167243300635575;0.0029411911964416504
0.007632466596219342;0.0077095478773117065
0.0052684811999700225;0.005294427275657654
0.013450726785884425;0.013524621725082397
0.010800073102303437;0.010901331901550293
0.006479584550735431;0.006547807715833187
0.025930185357482576;0.026232540607452393
0.04029344799567233;0.04058542847633362
0.0015691097577111555;0.0015886425971984863
0.03247517379160457;0.03266683220863342
0.00405384879464606;0.0040579140186309814
0.020306348602160445;0.020325183868408203
0.04038919789048695;0.040484845638275146
0.043613904776884364;0.04393765330314636
0.017196653940451265;0.01721477508544922
0.027316563731116444;0.027681976556777954
0.02663437261039825;0.026734083890914917
0.013908814009530852;0.01393979787826538
0.03333391796613434;0.03347274661064148
0.012234449482713702;0.012331873178482056
0.017270898461741967;0.01728251576423645
0.0032402661770976754;0.003240615129470825
0.010877947696752134;0.010898828506469727
0.012693859566307027;0.012790322303771973
0.02235409703565173;0.023063868284225464
0.05581556627895587;0.05591389536857605
0.02849003828156184;0.028597980737686157
0.0032462731194007697;0.0032580196857452393
0.025812014466799444;0.02643689513206482
0.009735371063840946;0.00977829098701477
0.025493569240805793;0.025527983903884888
0.00933978790805916;0.009421765804290771
0.025071034753966447;0.025242991745471954
0.035366569096306893;0.04021453857421875
0.020455480326284647;0.02050495147705078
0.008946829550642335;0.00914713740348816
0.0028434749386910866;0.002843886613845825
0.02018162082925089;0.020311981439590454
0.02964618085591368;0.02970409393310547
0.026222765950969288;0.026978671550750732
0.00044796119914678107;0.0004482269287109375
0.010354063740689461;0.010448932647705078
0.016913279484099226;0.017263352870941162
0.026529822378169157;0.0267324298620224
0.0033759274396889427;0.003398001194000244
0.006522367766492588;0.006623417139053345
0.02306931918304221;0.023193299770355225
0.016616180342249424;0.01705831289291382
0.01361344336555623;0.013617545366287231
0.00854580655787734;0.008550673723220825
0.007067554524550471;0.0070867836475372314
0.015347410811694277;0.015463508665561676
0.07106685436998135;0.07114261388778687
0.026416864354386515;0.026488691568374634
0.04378756638315754;0.04394352436065674
0.009418315703743177;0.0095062255859375
0.028602165892039386;0.028665274381637573
0.0018776383951674945;0.0018841028213500977
0.024458270266005052;0.0246143639087677
0.0469006825885315;0.04697936773300171
0.03243813872347942;0.033423542976379395
0.02418607705522935;0.024283647537231445
0.06995080435996376;0.07004684209823608
0.02287183475240055;0.02287963032722473
0.012551348591349603;0.012652218341827393
0.019388912242742064;0.019481360912322998
0.005247563748307685;0.0053079575300216675
0.006036447170969228;0.006038695573806763
0.02334359555384389;0.02343502640724182
0.0052131521480747265;0.005215674638748169
0.03739371692063164;0.03755024075508118
0.025543389696870412;0.02567201852798462
0.004903525220303366;0.0049353837966918945
0.012361905911098772;0.012371093034744263
0.055310945090688665;0.05552041530609131
0.08554345792026063;0.08563393354415894
0.004645160866196598;0.004647284746170044
0.05476287829119241;0.05516982078552246
0.006287650743092665;0.006312042474746704
0.003377560439084651;0.003380805253982544
0.008970357831635955;0.008987456560134888
0.00026692102659538186;0.0002720057964324951
0.029342965358058287;0.030570387840270996
0.006103098326872497;0.006127104163169861
0.03296952054189212;0.03393164277076721
0.01793585756652994;0.018036067485809326
0.0006662106178431543;0.0006804466247558594
0.004792854873299166;0.004839077591896057
0.02162285696550973;0.02171751856803894
0.0005421032764834167;0.0005426406860351562
0.002030959470746974;0.0020450055599212646
0.008384164165028457;0.008422523736953735
0.0031292203852021435;0.0031527280807495117
0.03820742959532566;0.03863486647605896
0.01771847785911405;0.017837554216384888
0.014702996341779361;0.014800399541854858
0.0620312009839774;0.06469652056694031
0.0003822300505487149;0.0003890395164489746
0.007529217106628533;0.007578909397125244
0.00029234325757918165;0.00029277801513671875
0.009572704547801252;0.009605705738067627
0.012203875543173115;0.012205153703689575
0.013521631789549012;0.013621777296066284
0.013493982967323648;0.013579785823822021
0.020673523735519707;0.020772993564605713
0.025533985560735422;0.02561156451702118
0.02908304075330965;0.029327690601348877
0.0070640162152155765;0.0070909857749938965
0.0019901956225621396;0.0019979774951934814
0.01010857792321937;0.010122060775756836
0.06600502376586197;0.06649395823478699
0.007992096928701151;0.008066020905971527
0.013489758726314837;0.013571560382843018
0.0022783814881985106;0.0023036599159240723
0.09414028671889081;0.0945788025856018
0.012365071326308477;0.01244005560874939
0.08230593459832017;0.08240541815757751
0.02903722505237768;0.02911198139190674
0.0017604522529218528;0.0017671287059783936
0.03448338119936711;0.03458350896835327
0.029422145447196395;0.03156471252441406
0.027458213115035206;0.02778133749961853
0.005215573122031218;0.0052311718463897705
0.01633604697243413;0.016391009092330933
0.008678865267229751;0.008678942918777466
0.052829570933839255;0.05312487483024597
0.05049469621221771;0.05059370398521423
0.007617236468878856;0.007652640342712402
0.04266515780375558;0.04285383224487305
0.011528085499372244;0.011621057987213135
0.011619395219637908;0.011686980724334717
0.0008956095699776252;0.000896453857421875
0.008034951778370436;0.008094117045402527
0.015873310648104776;0.015972614288330078
0.007989259197384491;0.008011966943740845
0.008123951339856099;0.008140474557876587
0.0254399184674821;0.025537580251693726
0.0761162617957131;0.08433741331100464
0.020635237909616622;0.02076616883277893
0.03133790141051957;0.03174717724323273
0.04831273218418297;0.048688799142837524
0.0005854318647901898;0.0005940496921539307
0.004006663214932898;0.00400736927986145
0.01060346382275116;0.010643094778060913
0.0038415793984393687;0.0038442909717559814
0.05671971216830335;0.05681943893432617
0.052222875886156324;0.053091228008270264
0.020325197098015533;0.020360678434371948
0.011562285481304585;0.011583834886550903
0.013545245480787959;0.013645380735397339
0.024026860519712437;0.02424260973930359
0.013617400732088225;0.013654172420501709
0.01868807527862222;0.018753618001937866
0.023498843471721105;0.02362346649169922
0.0033476983390566275;0.003405541181564331
0.02806061036270098;0.028445661067962646
0.018984448962796757;0.019082307815551758
0.014995248593581941;0.015007048845291138
0.014820766534176926;0.014918357133865356
0.004921948553805469;0.004926711320877075
0.018610491986576442;0.02181844413280487
0.008598732481034477;0.008626013994216919
0.01769511332489427;0.017695456743240356
0.015401732842910047;0.015482962131500244
0.07721995602840169;0.08280438184738159
0.002705386667247319;0.002705603837966919
0.0649860340000664;0.06542542576789856
0.006656823155503539;0.0066671669483184814
0.010589454354752104;0.010650809854269028
0.03655453705308906;0.03694655001163483
0.006065916339132449;0.006093919277191162
0.053109123431339944;0.05320969223976135
0.04087792503652054;0.040964275598526
0.03918003188127415;0.03988838195800781
0.040221481862029944;0.04028484225273132
0.002124123030930186;0.002150490880012512
0.05520150598531707;0.05528002977371216
0.027940663899206398;0.028851687908172607
0.03920947662521351;0.040163785219192505
0.008754829704275184;0.008854895830154419
0.020818996795680812;0.02102440595626831
0.005651033991194345;0.005661040544509888
0.0119175051352894;0.011969178915023804
0.00864385135214711;0.008704125881195068
0.05584528499996099;0.057390376925468445
0.016485365231006972;0.016574352979660034
0.0015169584310980267;0.0015230178833007812
0.014889334741510142;0.014896422624588013
0.04720931174814697;0.04765626788139343
0.026620573697312643;0.02673959732055664
0.006205854444068146;0.006258636713027954
0.001846066011329061;0.001850813627243042
0.00018913015864674488;0.00018978118896484375
0.03361504849988445;0.03362944722175598
0.0165201956145607;0.01656317710876465
0.056581725525397995;0.06032785773277283
0.022414820269556695;0.022508710622787476
0.021914071626136875;0.022005409002304077
0.0035198292404559346;0.0035439133644104004
0.014795168142469142;0.014884471893310547
3.67918126076549e-05;4.1112303733825684e-05
0.05233489333436828;0.05257502198219299
0.02272771281123935;0.022777408361434937
0.0030387106384700746;0.003071010112762451
0.00716702977592294;0.007167845964431763
0.009882288709520636;0.009964793920516968
0.0036255466091520707;0.003629148006439209
0.029790429298143344;0.0298922061920166
0.0060240164599117355;0.006028205156326294
0.0218537576624791;0.021938025951385498
0.023488758668339157;0.02368050441145897
0.00575927966406457;0.005804732441902161
0.01191828048225182;0.012018173933029175
0.03334904770491496;0.03353622555732727
0.0026327159268054877;0.00265347957611084
0.003833175869443192;0.0038338005542755127
4.823611465284935e-05;5.2094459533691406e-05
0.048021538850009544;0.04922527074813843
0.01948694573094283;0.019558042287826538
0.00471967428991552;0.0047216713428497314
0.015257770481205206;0.015366509556770325
0.027325551018513878;0.027364760637283325
0.02691247255072187;0.02700182795524597
0.02252831706573867;0.0226307213306427
0.013183325130135015;0.013283133506774902
0.007208064891932655;0.007214576005935669
0.011357541607710117;0.01136210560798645
0.001994034609487566;0.0019941627979278564
0.004181071119635563;0.004189521074295044
0.003769796905529398;0.0037708580493927
0.015151681524821298;0.015213936567306519
0.044912961260563405;0.045709073543548584
0.00341329469332865;0.0034483373165130615
0.013681272486013779;0.013762354850769043
0.005397076826620957;0.005397766828536987
0.011968844280324123;0.012801527976989746
0.010113959170335174;0.01018744707107544
0.013690429781309505;0.013748198747634888
0.018760346176346674;0.01882690191268921
0.06985152397949695;0.07246598601341248
0.0009205048266640458;0.0009288191795349121
0.0276481476507852;0.03153539448976517
0.06963307700096222;0.06968927383422852
0.05523250981319572;0.05571991205215454
0.03561807800796237;0.036260247230529785
0.05949461017866112;0.059581756591796875
0.013832996181535795;0.013841807842254639
0.012179911631698844;0.012279927730560303
0.0017763357727665697;0.0017766952514648438
0.005420409639022247;0.005421638488769531
0.0019266602875274966;0.001932680606842041
0.011332185437198628;0.011462002992630005
0.04051294199095004;0.04145798087120056
0.02735481296551021;0.027456551790237427
0.020712432238132666;0.021135777235031128
0.048829874841859834;0.048923611640930176
0.029708618756683097;0.03141409158706665
0.012650739963472683;0.012742102146148682
0.022506326596736743;0.02258199453353882
0.0008085378131371186;0.0008001327514648438
0.0029063947802840987;0.0029068291187286377
0.002750945339689014;0.0029060840606689453
0.017193275071996587;0.017354130744934082
0.024260666748322526;0.024360597133636475
0.044152809184037384;0.04517778754234314
0.01838481738241529;0.018389731645584106
0.007498147822501;0.007505446672439575
0.013503650431068723;0.013674497604370117
0.011397705930425777;0.011461734771728516
0.027544353171877683;0.027644455432891846
0.0037189036144309184;0.00375482439994812
0.006845118534495198;0.006849318742752075
0.01899617921180884;0.01905050128698349
0.06357501130131325;0.06511819362640381
0.03734314425673441;0.03744348883628845
0.009524785876703827;0.009528189897537231
0.08155735472011141;0.08324742317199707
0.029514993722117515;0.029545843601226807
0.019627716642298655;0.019629180431365967
0.016166937792941125;0.016261637210845947
0.004528614938421536;0.004536658525466919
0.01344538792472632;0.0134601891040802
0.0012539169479674106;0.0012540817260742188
0.04480498875489752;0.045212648808956146
0.013399498947262216;0.013877332210540771
0.04895499327246831;0.05307921767234802
0.0011442977795054416;0.0011444091796875
0.02532991019748593;0.025548815727233887
0.001434486239791095;0.0014352798461914062
0.02516354478889641;0.025263816118240356
0.003917078953348054;0.0039504170417785645
0.01815739158447478;0.018256396055221558
0.0002637256144888164;0.00026416778564453125
0.06174648614947515;0.061956584453582764
0.019084296474568115;0.019271455705165863
0.01655034231430583;0.016624152660369873
0.04644521340538964;0.04802143573760986
0.09264025530947186;0.09347876906394958
0.020912860156566054;0.021167241036891937
0.035241262363030795;0.03566330671310425
0.04297292910386102;0.043303459882736206
0.0011882448090856674;0.0012009143829345703
0.050391571475753356;0.05081331729888916
0.06709037453120026;0.06753036379814148
0.02429247571255072;0.024695217609405518
0.0010421468898329665;0.00104522705078125
0.003959441481175237;0.0039803385734558105
0.06305297251645975;0.06627130508422852
0.01712928582089136;0.017229467630386353
0.007237992583261391;0.007277071475982666
0.013207691067603087;0.013301849365234375
0.034669387829641164;0.034832000732421875
0.039021268959321224;0.03941837698221207
0.0036359872605074934;0.003650754690170288
0.0157938517064496;0.015887796878814697
0.0030540567293902607;0.0030556023120880127
0.01731909853454492;0.017446674406528473
0.0267472632792759;0.026982709765434265
0.0221153035305542;0.02242705225944519
0.018810460841944775;0.019147127866744995
0.029507275457770873;0.02956068515777588
0.007079722539401242;0.0070829689502716064
0.026170165108388994;0.026239842176437378
0.05017622175230549;0.050325632095336914
0.06882261733039324;0.06900015473365784
0.029121466679462252;0.029356718063354492
9.977426267721597e-05;0.00010013580322265625
0.03305089388015712;0.03312230110168457
0.025789285614720475;0.025980785489082336
0.07318472355258329;0.07659661769866943
0.008084293873254779;0.008087188005447388
0.012862309136440988;0.012918829917907715
0.04612408633851731;0.046393245458602905
0.002499875722900005;0.002499610185623169
0.001119976564781193;0.0011205673217773438
0.019033410903724415;0.02006515860557556
0.02112183722606067;0.02136051654815674
0.035236726202482284;0.03531062230467796
0.006240359935000392;0.006291747093200684
0.011688945124650631;0.011811375617980957
0.002816199030918076;0.00281718373298645
0.007771837171569263;0.008034199476242065
0.0058469136136801774;0.005852729082107544
0.01815529134040205;0.018269777297973633
0.039473910612232016;0.04182270169258118
0.06427944503652243;0.0643911063671112
0.00867092518355377;0.008755616843700409
0.011642072842023832;0.011717498302459717
0.01714484378159722;0.017299160361289978
0.010727971179157874;0.01073649525642395
0.002783804792565627;0.002804368734359741
0.013347578461535711;0.013348609209060669
0.013102228621514235;0.013107240200042725
0.02082488910347536;0.0209314227104187
0.015661655352603755;0.015714585781097412
0.02936456687828761;0.029389411211013794
0.06850292125129731;0.06854155659675598
0.030205128194241707;0.03078630566596985
0.020913997627687756;0.021158039569854736
0.053533454552355184;0.05357527732849121
0.012918255175507662;0.012990832328796387
0.0003627605079721058;0.00036334991455078125
0.0043544160654019485;0.004371047019958496
0.021191720122950796;0.021340906620025635
0.032877468620298306;0.0354844331741333
0.05535032362208255;0.058346688747406006
0.03641341232519152;0.03647169470787048
0.026116276393477023;0.026500552892684937
0.010839551504541784;0.01093357801437378
0.028487732500484347;0.02875247597694397
0.0251276058978629;0.025192975997924805
0.0007952173631469319;0.000797271728515625
0.018774585184692764;0.01895337551832199
0.03439178906987271;0.0345727801322937
0.026264095357844013;0.02641141414642334
0.008335100905635223;0.008362352848052979
0.0069214768358664865;0.006927549839019775
0.015315202809689921;0.015414416790008545
0.014001533225670016;0.014200165867805481
0.0008245691557004208;0.0008249282836914062
0.003336044780241558;0.0033430159091949463
0.049551980051166226;0.05064597725868225
0.0253748367946631;0.02569451928138733
0.024591092820169646;0.024691343307495117
0.04318333670648086;0.04329422116279602
0.010975357446042978;0.011047214269638062
0.026739589099923078;0.02687332034111023
0.05485397644943371;0.05730193853378296
0.023846347840224755;0.024030327796936035
0.022428388460376692;0.022478759288787842
0.0051882120212441655;0.005231931805610657
0.015157828217726797;0.015484869480133057
0.01215230329096138;0.01220935583114624
0.006321178235103615;0.006384402513504028
0.015521075494446717;0.015659747645258904
0.010381653849756135;0.01041528582572937
0.0030170337855928105;0.003033578395843506
0.005236362348814164;0.005249053239822388
0.022982535103163643;0.02308252453804016
0.04131553850955796;0.04219439625740051
0.0016062586142691967;0.0016069412231445312
0.019148259892611742;0.019292443990707397
0.03390095902382856;0.03488832712173462
0.01577156707741811;0.015884041786193848
0.0031039065526265496;0.003125026822090149
0.000698035675991286;0.000698089599609375
0.05237660473908276;0.05288010835647583
0.007860960040420967;0.007872611284255981
0.031482225831398786;0.0316341370344162
0.01477019340643609;0.014781981706619263
0.0006329820165484246;0.00063323974609375
0.0612116391664692;0.0613102912902832
0.0065653590935135136;0.0066377222537994385
0.01089156358704862;0.010953247547149658
0.011291385783286787;0.011377155780792236
0.02093729131772569;0.021056175231933594
0.03142725589985552;0.03232850134372711
0.015456727880442672;0.015542656183242798
0.023911269040340733;0.024147897958755493
0.010865079917837348;0.01087382435798645
0.012719778637914791;0.012819349765777588
0.0653232824619515;0.06653204560279846
0.022242200990541236;0.022271275520324707
0.008987685733361252;0.008992224931716919
0.007892453992578936;0.007893502712249756
0.020070741831244656;0.020366057753562927
0.0007423970589684948;0.0007429122924804688
0.004265213496683775;0.0042639076709747314
0.00574259409691597;0.005772620439529419
0.0076830487949044075;0.00768473744392395
0.0044761760249560885;0.004528641700744629
0.017863407644974925;0.018102824687957764
0.013313937198600651;0.013413965702056885
0.0625863036317855;0.06293094158172607
0.03071946855038881;0.03128008544445038
0.005377896628444459;0.005378663539886475
0.01546405816525035;0.015467673540115356
0.00550927868727984;0.005536079406738281
0.004484912227052691;0.004519224166870117
0.006623522527349147;0.006656929850578308
0.01372863302458826;0.013774573802947998
0.0014380149756152208;0.001438140869140625
0.0010495847760887624;0.0010499954223632812
0.013125994088472244;0.013245679438114166
0.021581569147478247;0.021669447422027588
0.04059041069607842;0.04282134771347046
0.007317072036150943;0.007416963577270508
0.006114151566853208;0.006116896867752075
0.004918957375429547;0.004960000514984131
0.00856742323407345;0.008574515581130981
0.011814846960216742;0.011855125427246094
0.015463932458981642;0.015556678175926208
0.03295826794555417;0.033215709030628204
0.006550404361925274;0.00655558705329895
0.031162775437864033;0.0312630832195282
0.024469265643000053;0.02455151081085205
0.007337053295169487;0.0073385536670684814
0.05477933793054344;0.05618160963058472
0.004716006290839083;0.0047279298305511475
0.016840883868532067;0.016884922981262207
0.04131665726522416;0.04147973656654358
0.007619013752455765;0.007668018341064453
0.03435773057663157;0.03446429967880249
0.07751206728659586;0.07813224196434021
0.017988408573400023;0.019545182585716248
0.013835355580120792;0.013848334550857544
0.017166458636994036;0.017430037260055542
0.06419728447660451;0.06429532170295715
0.0374996125724572;0.03759974241256714
0.012334293144801953;0.012433499097824097
0.04839219471510531;0.04914063215255737
0.0004075029926997441;0.000408172607421875
0.015523899670549254;0.015608921647071838
0.0025704623702694964;0.0025711357593536377
0.03666265873972091;0.036970704793930054
0.046381784615309805;0.04672896862030029
0.024614019953750135;0.024791240692138672
0.00041830422605262013;0.00041866302490234375
0.003972202117532837;0.0039701759815216064
0.01198384644322422;0.0119953453540802
0.023572565134720985;0.023667961359024048
0.011200388866060477;0.011206656694412231
0.0017874884352575568;0.0018004775047302246
0.02719537785096301;0.027423828840255737
0.00965903444852893;0.009691208600997925
0.007801120342022972;0.007837057113647461
0.011968656802151657;0.012037932872772217
0.006181693193213634;0.006183654069900513
0.003736514463347709;0.0037592053413391113
0.023317675419887645;0.023446187376976013
0.030749541650518526;0.031167328357696533
0.0005538322862864008;0.0005577355623245239
0.0017181430861454535;0.0017229914665222168
0.002727561616307815;0.002827554941177368
0.015576523989979423;0.01558905839920044
0.01356427315040421;0.013689517974853516
0.012899415754969173;0.012928038835525513
0.05946414792350715;0.06633591651916504
0.0046419558167002445;0.004646658897399902
0.04111962838243696;0.04157382249832153
0.018771448437168162;0.018865257501602173
0.006683723534249788;0.00678408145904541
0.03759290902202965;0.03769141435623169
0.0015526102127084425;0.0015506744384765625
0.020799882200984922;0.0209035724401474
0.033038766080876594;0.034961849451065063
0.04027654431936817;0.040388256311416626
0.024426228723358295;0.024470746517181396
0.02891144489271057;0.028964728116989136
0.030592564137824574;0.031149208545684814
0.004199988093826284;0.004239916801452637
0.02788467219347601;0.027984976768493652
0.07331226783061902;0.07357487082481384
0.010588217319639149;0.0105915367603302
0.018164847437757908;0.018259793519973755
0.00626456675882829;0.006291508674621582
0.009349204004165156;0.009396031498908997
0.00728322425904388;0.007354795932769775
0.029345839800620707;0.029605969786643982
0.001939770970218761;0.0019535645842552185
0.01936609882361479;0.01948067545890808
0.009587287172419984;0.009647488594055176
0.005689119240780251;0.0057440996170043945
0.004204738324250017;0.0042066872119903564
0.01809529482571972;0.01830315589904785
0.020766719519801052;0.020803123712539673
0.030683331521219423;0.030788451433181763
0.022383119222335254;0.022537775337696075
0.009180364411601952;0.009269669651985168
0.0009023916311031282;0.0009031295776367188
0.010472641786890157;0.010476142168045044
0.018481556730687444;0.018530331552028656
0.006064135426193941;0.006116628646850586
0.007337810801340121;0.007447153329849243
0.003628664839356156;0.003655731678009033
0.001994545362391121;0.0019951164722442627
0.0034228213575531207;0.003426581621170044
0.014753187914469376;0.014853119850158691
0.011347561684352614;0.011372268199920654
0.05323414239453173;0.053322941064834595
0.014354917170950202;0.014454692602157593
0.006524372427110052;0.006538569927215576
0.010074341578334678;0.010082155466079712
0.03516347825255343;0.03543597459793091
0.021826873096756575;0.021926134824752808
0.033043528598365665;0.033104509115219116
0.025076957533635674;0.0252227783203125
0.006342124825766058;0.0064421892166137695
0.025747135752129054;0.02597816288471222
0.02560978582923086;0.02565169334411621
0.01846013795671705;0.018478691577911377
0.018269161548785464;0.018286019563674927
0.01564128731844784;0.015729010105133057
0.012484144887465567;0.01254504919052124
0.005653260893807628;0.005653411149978638
0.031749442291294415;0.0318354070186615
0.0001556336934287349;0.000156402587890625
0.016706391905512916;0.016752243041992188
0.007452606790366485;0.007478892803192139
0.01290014421575839;0.012996792793273926
0.007218213028227965;0.007274702191352844
0.11883016765478288;0.1188981831073761
0.0029804765537571505;0.003004312515258789
0.0016693910274634982;0.0016698837280273438
0.0006373426294712686;0.0006380081176757812
0.03896481924914658;0.03902292251586914
0.012936469137163311;0.012946158647537231
0.03599325053021711;0.037502795457839966
0.013725500625486465;0.013814188539981842
0.015287085111465738;0.015939295291900635
0.05843299425884445;0.05853360891342163
0.008524337421008214;0.008526831865310669
0.0406590815738352;0.04215805232524872
0.005614396435004348;0.005616217851638794
0.013377554556151068;0.013388663530349731
0.005728765651778361;0.005765795707702637
0.0013524202043829114;0.0013532638549804688
0.02000388100886083;0.02010369300842285
0.0135351313677264;0.013592720031738281
0.01850184128046057;0.019013285636901855
0.0046574630829212815;0.004683136940002441
0.007530744442047396;0.007563412189483643
0.032128789072405795;0.03261500597000122
0.022759383584574463;0.022884726524353027
0.022276683194549503;0.022374659776687622
0.05714769571971192;0.05766487121582031
0.01653171755363653;0.016617178916931152
0.004160312411948037;0.004183754324913025
0.0013412216719740715;0.0013518333435058594
0.0069880672945990385;0.006988555192947388
0.05693041346883562;0.05722576379776001
0.012115889968880458;0.012264400720596313
0.02958583920045634;0.02968612313270569
0.000986356141013108;0.0009870529174804688
0.0009265045953237688;0.0009350776672363281
0.03327102429534922;0.033349305391311646
0.023206670866870498;0.02335217595100403
0.06899638476501807;0.07494673132896423
3.571161568465027e-06;4.351139068603516e-06
0.006258148190185791;0.006259948015213013
0.011437127334606088;0.01160392165184021
0.0373100556200495;0.03746190667152405
0.0007447963456544953;0.0007502883672714233
0.00016192009974544053;0.00016516447067260742
0.0028896445622280512;0.0029110610485076904
0.003240891241574628;0.0032566189765930176
0.006816546713440801;0.006882220506668091
0.029938691856137924;0.03002914786338806
0.03478128693240899;0.034881651401519775
0.004854500843443584;0.004899501800537109
0.020854690330671426;0.02091076970100403
0.02214425917688298;0.022233784198760986
0.00016924789812800393;0.0001697540283203125
0.030789992394971846;0.0318315327167511
0.005790446897427245;0.0058203041553497314
0.01573768956569842;0.01577189564704895
0.05046538113659329;0.054652243852615356
0.017563820260475933;0.017879992723464966
0.06231965255536043;0.062418341636657715
0.005323602889736989;0.005321532487869263
0.007084744962590852;0.007085740566253662
0.06469823114022442;0.06517839431762695
8.283720565796392e-05;8.90195369720459e-05
0.013266259280665759;0.013327553868293762
0.012995053847087448;0.013104468584060669
0.028478220849789848;0.02881261706352234
0.010340557302908997;0.010366588830947876
0.005169035234479338;0.005205035209655762
0.06218816695740331;0.06348676979541779
0.006231529808924115;0.0062552690505981445
0.01015306526971874;0.01023256778717041
0.002540644490676149;0.002541571855545044
0.021923376264364983;0.022081643342971802
0.029891723443885618;0.030020862817764282
0.0029131623286222006;0.002926647663116455
0.005907556426913521;0.006023101508617401
0.04394075135570669;0.04519215226173401
0.029967105509531633;0.030024617910385132
0.034304445785767294;0.034317098557949066
0.017747758112063524;0.017904013395309448
0.08011630086383931;0.08037757873535156
0.024376078522148223;0.0245245099067688
0.004670565991801984;0.004676848649978638
0.008764192178142699;0.008771628141403198
0.013730689439306599;0.013784073293209076
0.005600160780462823;0.005605161190032959
0.01298485594282135;0.0130176842212677
0.005008330143250288;0.005023539066314697
0.002807661691375281;0.002808600664138794
0.01799978464425089;0.018014609813690186
0.007620506294293712;0.00768125057220459
0.025447495833856477;0.025547504425048828
0.008057887534232177;0.008053809404373169
0.003956641340447166;0.0040566325187683105
0.08399693828106806;0.08776712417602539
0.001100178822882287;0.0011053085327148438
0.0069250105860697506;0.006979003548622131
0.028465101201613288;0.028557509183883667
0.007979659551297516;0.008042581379413605
0.002306644740724955;0.002320431172847748
0.001207542838807196;0.0012225210666656494
0.00013096593394646024;0.00013560056686401367
0.043429700750199404;0.04465261101722717
0.03839629707791997;0.038483619689941406
0.008405001856392215;0.008522532880306244
0.0004552308342563321;0.0004558563232421875
0.025056886185116103;0.025315582752227783
0.010487598795270121;0.010537445545196533
0.009615090543725323;0.009698629379272461
0.010811136707208525;0.010856807231903076
0.0027243595902172353;0.002742260694503784
0.020827134663806847;0.021157562732696533
0.03419851187327577;0.034291863441467285
0.009273152984457286;0.009283095598220825
0.10187252897872288;0.1035127341747284
0.003353321662775751;0.0033671557903289795
0.01777977087101579;0.018064793199300766
0.03898563682666742;0.03907555341720581
0.005822641415947522;0.005826026201248169
0.004513870458582892;0.004514724016189575
0.017113534951994615;0.017123937606811523
0.00827452316895779;0.008293509483337402
0.009356092012540652;0.009356528520584106
0.0013530321859752477;0.0013532638549804688
0.007303803605770975;0.007357597351074219
0.014672486560142708;0.014769196510314941
0.003344742540433365;0.0033588707447052
0.04051729058261465;0.041272521018981934
0.016962174616041152;0.01709015667438507
0.006333445395718677;0.006336241960525513
0.006747305003599594;0.006752997636795044
0.010266209989767194;0.010366320610046387
0.037433710487277096;0.04020771384239197
0.03309638280020485;0.03547587990760803
0.022432134566416465;0.02258991450071335
0.026395309926006354;0.026668936014175415
0.0033679019109074675;0.0033712685108184814
0.011322414037287284;0.011326819658279419
0.042268492298911935;0.042361676692962646
0.07561922134450919;0.07642388343811035
0.00941644926073769;0.009431570768356323
0.02993103944829064;0.03028738498687744
0.0038964489224846068;0.0038976967334747314
0.0018840859407433456;0.0018854141235351562
0.031171618421653027;0.031219035387039185
0.005607573970858123;0.005660995841026306
0.03312843340849154;0.033205628395080566
0.000355091993127478;0.00035893917083740234
0.010940233042797105;0.01136714220046997
0.0283713658704328;0.028470605611801147
0.05481253069417234;0.05481517314910889
0.007951643761850605;0.007988423109054565
0.0007192662910812002;0.0007276535034179688
0.0006711271414517458;0.0006774365901947021
0.022893460775909855;0.022921860218048096
0.009601966825533192;0.009609311819076538
0.004913648149346271;0.0049162209033966064
0.001065894418122262;0.001064300537109375
0.0023879738917912154;0.0023880302906036377
0.008461237362444042;0.008541703224182129
0.024196052713418344;0.02491089701652527
0.02330591614163411;0.02330687642097473
0.004416998125093898;0.004418402910232544
0.000456461472878756;0.00045680999755859375
0.00930079222780889;0.009384334087371826
0.035694022698159175;0.03577923774719238
0.003056736705746314;0.003153771162033081
0.0013950767458424497;0.0014052093029022217
0.022400194130241757;0.022872477769851685
0.0032783797467008406;0.0032828450202941895
0.014692196265938574;0.014757156372070312
0.04320826504975097;0.04438120126724243
0.011839117888466713;0.011892735958099365
0.007735970464119584;0.007825283333659172
0.036698407819166695;0.037458598613739014
0.002216228193119841;0.0022163689136505127
0.025599730784130515;0.02916761487722397
0.023426044137283983;0.023567110300064087
0.002011278784721801;0.00200846791267395
0.0035340451023081593;0.003537207841873169
0.015516599859413291;0.015607774257659912
0.04912073291292518;0.050864577293395996
0.040755757201746456;0.04133838415145874
0.0003553779755605491;0.00035572052001953125
0.016010528124074955;0.0164031982421875
0.01955258774379262;0.020109742879867554
0.0022033230792226563;0.002217799425125122
0.019393057184758925;0.019574999809265137
0.011125275851241526;0.011242270469665527
0.027330135071331127;0.02754610776901245
0.020705725469925183;0.020961850881576538
0.002981368868274967;0.003006458282470703
0.0004284121155592319;0.0004291534423828125
0.015939466579953137;0.016015946865081787
0.018810333654874303;0.019740968942642212
0.026268662825526038;0.026598602533340454
0.008959025615081759;0.009042829275131226
0.005898180904007735;0.005906194448471069
0.014929788665836486;0.014947116374969482
0.0380335582644508;0.03852325677871704
0.01748123417845371;0.0174981951713562
0.00299508978519202;0.002995520830154419
0.028380761746954596;0.029037266969680786
0.024730489089863365;0.024855345487594604
0.026022809236488597;0.02725270390510559
0.006247534925445502;0.006341457366943359
0.007985655310477202;0.008010566234588623
0.0009248823958928954;0.0009250640869140625
0.0009220626644098896;0.001002967357635498
0.00024098285955132515;0.00024127960205078125
0.0007768088714532976;0.0007888376712799072
0.034598391983684064;0.034695178270339966
0.0103646056395705;0.010373145341873169
0.006112865601055469;0.006212890148162842
0.0015086693222434487;0.0015087127685546875
0.020417464033144254;0.020494520664215088
0.06387594664291503;0.06407254934310913
0.006210466059088446;0.006265774369239807
0.01044086272397024;0.010543867945671082
0.0014986601183518196;0.001499176025390625
0.03435134421869983;0.034911319613456726
0.015296322723993713;0.015363723039627075
0.05045881596977984;0.05088421702384949
0.01676825521354286;0.01680469512939453
0.006621458124188763;0.006622254848480225
0.02625469602853239;0.02650555968284607
0.003104577751640867;0.003128647804260254
0.010344147098894155;0.010401815176010132
0.006280779155824214;0.006283789873123169
0.003909748731611059;0.003910094499588013
0.020588476072349243;0.020673319697380066
0.013197580811442008;0.013230681419372559
0.0005470663670772604;0.0005474090576171875
0.020882475248151046;0.02106422558426857
0.018014045001209244;0.018377333879470825
0.007769263525558283;0.0078099071979522705
0.04707825310056064;0.051252663135528564
0.002385756891781566;0.002393066883087158
9.876066730941584e-05;9.918212890625e-05
0.01199978380736699;0.01205802708864212
0.018775402789871748;0.018809348344802856
0.013878446463191769;0.013938173651695251
0.007006225702315983;0.007184535264968872
0.0015814463753839566;0.0015976130962371826
0.017451764987828095;0.01757442206144333
0.01964089145130926;0.019649982452392578
0.011060411051740812;0.01124456524848938
0.03745139917781966;0.03748437762260437
0.005301101750783904;0.005311250686645508
0.009016938983620312;0.009122863411903381
0.016809203501691607;0.016859084367752075
0.0017503872080401911;0.001750946044921875
0.05003115189612025;0.05012834072113037
0.010840612848160269;0.010848522186279297
0.013836828751275135;0.013907447457313538
0.010963292618246438;0.011080384254455566
0.06440624378414005;0.06464755535125732
0.00039007835521593894;0.0003910064697265625
0.0020858112607734297;0.002108067274093628
0.0015706806105073728;0.001585543155670166
0.019641323497529874;0.019864797592163086
0.024257023728727102;0.024311959743499756
0.006350413343070869;0.006354331970214844
0.011756873683682794;0.011817395687103271
0.0013399608381639628;0.0013535618782043457
0.01725806641264338;0.017611026763916016
0.0032051960526735413;0.003228895366191864
0.02017349314543608;0.02058851718902588
0.03751375295106225;0.03760644793510437
0.008787520661030931;0.00885552167892456
0.0019566971677585625;0.0019707083702087402
0.0012253588617559656;0.00123673677444458
0.013300760227496496;0.013320177793502808
0.04409742405891123;0.04414033889770508
0.02486632150392369;0.02488231658935547
0.007010261142638184;0.00701335072517395
0.01984776170171251;0.020016059279441833
0.002410270838168059;0.0024109184741973877
0.07499991634621604;0.0753403902053833
0.0015584772631719462;0.0015621185302734375
0.04025718576476034;0.04086071252822876
0.005823770469050293;0.00587385892868042
0.047397451592957406;0.04825432598590851
0.05605139134662387;0.05615156888961792
0.003162742538327634;0.003183901309967041
0.04944604748976731;0.04954653978347778
0.007587370713398295;0.0075941383838653564
0.02596121466971739;0.02597936987876892
0.0036683876964692863;0.0036688148975372314
0.020513212569011573;0.02074030041694641
0.0026223752503374965;0.002622634172439575
0.017817973556220053;0.01792454719543457
0.024194268153567802;0.02429431676864624
0.022749444054362807;0.022842705249786377
0.008037419728095758;0.008041411638259888
0.040696619068469816;0.04079672694206238
0.03884822778745776;0.03895372152328491
0.004222310816619201;0.0042257606983184814
0.07171949435223551;0.07467085123062134
0.005901008700058874;0.00595855712890625
0.006996816984202528;0.007096737623214722
0.007245199304671112;0.00728597491979599
0.032716399304563985;0.032813817262649536
0.04401615228750636;0.04412105679512024
0.005722326436178789;0.0057239830493927
0.027782260694181608;0.02788206934928894
0.009988075689335647;0.01000407338142395
0.01722142497520575;0.017332762479782104
4.78342856188629e-05;4.863739013671875e-05
0.005988206645998662;0.0060996413230896
0.03276396874521268;0.03532664477825165
0.019313070829823142;0.019490033388137817
0.007989514562946023;0.008023619651794434
0.0006480441155140451;0.0006475448608398438
0.008948934189884305;0.008973151445388794
0.018749347354444935;0.01880580186843872
0.016625760474858434;0.017260432243347168
0.02739317218996019;0.02784404158592224
0.02745836946620465;0.027591288089752197
0.02391673766574335;0.023979663848876953
0.013955470555295175;0.013995200395584106
0.0014451068576093417;0.001445770263671875
0.03240269073574056;0.033495545387268066
0.04140508449859403;0.04145658016204834
0.0017806370337049074;0.001781463623046875
0.004859136882277573;0.004872351884841919
0.008012882330728105;0.008072495460510254
0.006971703325062867;0.006974250078201294
0.021717263351910925;0.02171805500984192
0.003156475596083625;0.0031775236129760742
0.009646921458017998;0.009732402861118317
0.02707766100163935;0.027252644300460815
0.03753503331883261;0.037953972816467285
0.002649319929604527;0.0026502609252929688
0.02003755772368718;0.02013811469078064
0.040946025742223856;0.04118967056274414
0.01126246907359991;0.011282950639724731
0.004074837611832046;0.004127621650695801
0.02152380957298576;0.021778762340545654
0.017924287489966134;0.018051058053970337
0.0014280108054129286;0.0014286041259765625
0.00020888420236228942;0.00021338462829589844
0.006176817013666822;0.0061788856983184814
0.001703144839399786;0.0017147660255432129
0.008959109104076551;0.009004443883895874
0.029204574494548725;0.029757440090179443
0.01866667997031991;0.018803954124450684
0.004007766238606219;0.0040083229541778564
0.025573039543237756;0.025762349367141724
0.0005848414183996425;0.0005917847156524658
0.004778718036378199;0.004780799150466919
0.03501370119359984;0.03519308567047119
0.0058782332931478975;0.0059781670570373535
0.03416354331697461;0.03470921516418457
0.03307579450071146;0.03336833417415619
0.011527525630846573;0.011603176593780518
0.012102761707332635;0.012107878923416138
0.0067172782673199614;0.0067205727100372314
0.02991507448005542;0.030015379190444946
0.05233067038140966;0.05314597487449646
0.014658371325011528;0.014751225709915161
0.061523355224178865;0.06912636756896973
0.03857968717010971;0.03961703181266785
0.04611419281590085;0.046175092458724976
0.013967733768942364;0.014067888259887695
0.0026766183235300976;0.0026779472827911377
0.009230618487308566;0.009320110082626343
0.012061433203818037;0.0120868980884552
0.02529134136777287;0.02590101957321167
0.04478375725467991;0.0475744903087616
0.0017076007636620308;0.0017080307006835938
0.01053933756157838;0.010639280080795288
0.00022675411488269693;0.00023028254508972168
0.06851655257371071;0.06861245632171631
0.00853033464998029;0.0085468590259552
0.03471903666437815;0.035127848386764526
0.003196183865741706;0.0032005608081817627
0.004780695339936838;0.004828199744224548
0.05477065684028568;0.05733153223991394
0.0017231622471943645;0.001734316349029541
0.004566107150282193;0.004611976444721222
0.002875224910997168;0.0028763115406036377
0.0026924715331982925;0.0026932060718536377
0.00632462013635626;0.0063502490520477295
0.0762118963789321;0.07628938555717468
0.041314606497383284;0.04140385985374451
0.021385681725727232;0.021431297063827515
0.03146289004787808;0.03148499131202698
0.007675242050196389;0.007693827152252197
0.023750386707953767;0.02385580539703369
0.020017510518961973;0.02002432942390442
0.03536697474512372;0.03565162420272827
0.0003926681153849558;0.000392913818359375
0.001997477349183345;0.002022683620452881
0.010829321221607818;0.010853797197341919
0.0006243618533836963;0.0006312131881713867
0.002386351431980367;0.0024068355560302734
0.0023952228725471637;0.0024865269660949707
0.00026338813238698;0.000269085168838501
0.01709709406113677;0.017200082540512085
0.018375031631800296;0.018612056970596313
0.037005407359992554;0.03831106424331665
0.0003568103894022615;0.00035762786865234375
0.005803482662512424;0.00585860013961792
0.03996231686814737;0.04006242752075195
0.006687621799797205;0.0067185163497924805
0.006245901633400072;0.006290823221206665
0.006390526458408844;0.006420403718948364
9.056081141987105e-05;9.059906005859375e-05
0.003336144982050888;0.003338843584060669
0.009372111435333027;0.009377509355545044
0.02037121643776114;0.020448237657546997
0.05552757606005254;0.055621445178985596
0.0365229530010937;0.036958128213882446
0.00714447090713086;0.007146865129470825
0.013489150937995022;0.013566702604293823
0.016136778898080996;0.016236811876296997
0.010352070367194308;0.010353118181228638
0.01563926752694648;0.015708327293395996
0.043338483256548446;0.043434083461761475
0.010371421273014958;0.010382920503616333
0.01809966888003301;0.018199414014816284
0.012063409847924478;0.012106597423553467
0.025372391683932797;0.025497466325759888
0.02367470044097381;0.024324029684066772
0.01614258329147245;0.01617377996444702
0.06383045843296555;0.0645095705986023
0.03484246346955637;0.035019949078559875
0.02665605363823146;0.028577983379364014
0.025747925998937677;0.025892287492752075
0.0081621337745994;0.008195601403713226
0.010257743396445022;0.010355494916439056
0.0019333393843559588;0.001934051513671875
0.032238058790803825;0.032311201095581055
0.020003478843028572;0.0201890766620636
0.04887972716377832;0.04907804727554321
0.004870107044328497;0.004911959171295166
0.004827866947607915;0.004856526851654053
0.0010367725222753838;0.00103759765625
0.007715444010555492;0.007731199264526367
0.03177849970411977;0.03320670127868652
0.0175618471387192;0.017684578895568848
0.007599110541976217;0.007675886154174805
0.0050002765930458664;0.005030900239944458
0.025467890538925255;0.02555394172668457
0.005556469956615114;0.005605638027191162
0.02731521975802262;0.027355343103408813
0.014466223047854613;0.015024274587631226
0.026724298832470333;0.026823848485946655
0.014721879053513702;0.014758467674255371
0.07276352949313505;0.07377055287361145
0.020135117627295234;0.020330607891082764
0.012133044857928465;0.012256652116775513
0.015382423054544996;0.015518814325332642
0.0019525316082304096;0.001953125
0.010998515119825435;0.011040717363357544
0.0005296596946347743;0.000530242919921875
0.04774700576015249;0.04796901345252991
0.0045328223167655215;0.004547595977783203
0.005010362100930499;0.0050522685050964355
0.02103692558496707;0.02114798128604889
0.01757665898042883;0.01758447289466858
0.027341846788391657;0.027354300022125244
0.026041683364344325;0.027291536331176758
0.004776269571097698;0.004831582307815552
0.0057816889655654;0.0059619322419166565
0.027705946908990843;0.028140515089035034
0.047540108350910215;0.04815113544464111
0.014386690549467604;0.014486849308013916
0.013674571889528836;0.013776779174804688
0.013321314063021502;0.013329535722732544
0.033072472138015514;0.034515440464019775
0.03463453324764916;0.03492237627506256
0.008397428786855949;0.008399039506912231
0.0026288126399618803;0.00264585018157959
0.0361608808936688;0.036427825689315796
0.002442052052209846;0.002450704574584961
0.013806073072260769;0.013884663581848145
0.0386338150524554;0.041219502687454224
0.05790205999843864;0.05863654613494873
0.0004092143239377522;0.0004146099090576172
0.022646369015106246;0.022860661149024963
0.030335533259397435;0.03040844202041626
0.029748485476781477;0.02984878420829773
0.017237640109486623;0.01733461022377014
0.02422064317034943;0.024563223123550415
0.04015861051620785;0.04025807976722717
0.003270032336893423;0.0032981932163238525
0.009646229272478423;0.009646445512771606
0.012409853548606905;0.012430131435394287
0.023438797644833687;0.023515373468399048
0.07074797198111338;0.07084816694259644
0.0637843139491302;0.06931695342063904
0.01249392982355369;0.012522250413894653
0.005888946158987979;0.00590871274471283
0.05255692593411414;0.05265146493911743
0.048062732651212844;0.048813700675964355
0.02518891293227901;0.0252646803855896
0.021174143991187472;0.02123546600341797
0.04270045030140146;0.04332798719406128
0.01581944296611683;0.015946418046951294
0.020904647110450012;0.02092576026916504
0.0047532016824492415;0.0047875866293907166
0.017012111958286846;0.017053335905075073
0.016015890337762337;0.01611599326133728
0.037948279766960885;0.037962257862091064
0.018067808228625803;0.01816612482070923
0.08194910024386359;0.08752834796905518
0.010881112058604842;0.010950744152069092
0.010227923315777715;0.010231047868728638
0.009372308701407069;0.00941331684589386
0.0009289648075191286;0.0009399652481079102
0.0013657599582292544;0.001380234956741333
0.008538606486108703;0.008540183305740356
0.01999586297896247;0.0200960636138916
0.03743605919276923;0.037673499435186386
0.004546215833455563;0.004569590091705322
0.004522219634742301;0.004525214433670044
0.03589356730531355;0.03755146265029907
0.06363065675635544;0.06587338447570801
0.018664850505518527;0.01881110668182373
0.0032199552006519964;0.0032477974891662598
0.032813184629289;0.03296282887458801
0.026612342708402813;0.027577638626098633
0.0007873989957559785;0.0007996261119842529
0.059352328927363446;0.06084024906158447
0.06382318275670812;0.06637594103813171
0.010027664247529282;0.010158881545066833
0.040096188200696034;0.04019513726234436
0.009775849601867963;0.009827643632888794
0.020199015169568593;0.0203106552362442
0.0028002081564333157;0.002800971269607544
0.02164041390814262;0.021739602088928223
0.011852675771081785;0.011939704418182373
0.04254585948117468;0.04272335767745972
0.01523938847252066;0.015433728694915771
0.0045043426671092695;0.0046103596687316895
0.036941141587869264;0.037041544914245605
0.020235405507720076;0.020430706441402435
0.08771938678414103;0.09035912156105042
0.008803659654041012;0.008933007717132568
0.044573519718420385;0.044633835554122925
0.0030407113503766714;0.0030393898487091064
0.04796723695179483;0.049350887537002563
0.022041150313969138;0.022139817476272583
0.013050903529026995;0.013158679008483887
0.03321758921357976;0.03397166728973389
0.00521312105288929;0.005214720964431763
0.0068078236793976815;0.006811171770095825
0.01560039943694693;0.01570867747068405
0.016489119051992334;0.016674041748046875
0.012059636265073802;0.012158364057540894
0.006175854433853157;0.006236344575881958
0.038183462089673915;0.03884109854698181
0.016397010028377047;0.01643940806388855
0.0056250579122553036;0.005626708269119263
0.025873297259663867;0.026208966970443726
0.0038682890040585096;0.003903001546859741
0.0066192398029288856;0.0066213905811309814
0.024273264640948748;0.024389252066612244
0.010139552716897161;0.010235026478767395
0.01315627393205681;0.013283252716064453
0.015774402859703374;0.015874356031417847
0.009919817575593338;0.010500341653823853
0.004615710506061331;0.004616767168045044
0.00693765308101399;0.006939917802810669
0.042142772771263014;0.04230177402496338
0.004036320394029994;0.0040388405323028564
0.03659672126371062;0.0369076132774353
0.005487784313722032;0.0055188387632369995
0.020992118948476725;0.021134257316589355
0.0020593492517606;0.0020774826407432556
0.011814270974967376;0.0118274986743927
0.028092080064216943;0.028544306755065918
0.0026211623758613635;0.002621680498123169
0.0019014404122901396;0.0019025802612304688
0.04302413036040528;0.04312124848365784
0.007986412944570859;0.008009940385818481
0.06187357331175458;0.06191974878311157
0.008471340477064713;0.008553743362426758
0.03142854597331631;0.03320196270942688
0.014083220475066216;0.014144301414489746
0.0035569944602530947;0.0035791099071502686
0.0031381723334975593;0.0031385719776153564
0.00160250135335969;0.0016070306301116943
0.0008195537381724648;0.0008270740509033203
0.05557780032943502;0.055678367614746094
0.003997499542856767;0.0040063560009002686
0.020320190099505246;0.02033466100692749
0.013188350820837816;0.013196974992752075
0.001510265939795421;0.0015106201171875
0.0290372666257311;0.029136329889297485
0.0011826152763134354;0.0011835098266601562
0.03996401355113855;0.04231861233711243
0.046011542297039444;0.04611203074455261
0.011744378055905462;0.011801481246948242
0.07480476295884088;0.07496428489685059
0.0021413651558077145;0.002161875367164612
0.055462943879874514;0.055632829666137695
0.023419524616397434;0.023588508367538452
0.02717668455059939;0.02723383903503418
0.028109259773091994;0.028496205806732178
0.009449780106080044;0.0094623863697052
0.0012470030293052503;0.0012510418891906738
0.05131116292590357;0.05184483528137207
0.031045379107541245;0.031178534030914307
0.0032509545737106063;0.0032675862312316895
0.010897300058408667;0.010903388261795044
0.017124830622917066;0.017179518938064575
0.03912554698924098;0.04334521293640137
0.022910806459780948;0.023051023483276367
0.01189742384108934;0.011954247951507568
0.006048812151594748;0.006108492612838745
0.01820237760012686;0.018219590187072754
0.0332981598831154;0.03331652283668518
0.012663371067946846;0.012745887041091919
0.003643403696739248;0.0036439895629882812
0.0013517383333915766;0.0013532638549804688
0.0667836496881779;0.06687980890274048
0.007911800672091962;0.007916480302810669
0.002568163083485969;0.0025818943977355957
0.016339730654608205;0.01635509729385376
0.045291241423395585;0.04539129137992859
0.002057569091167888;0.002058058977127075
0.0092220852269358;0.00927308201789856
0.005007356278206088;0.005023688077926636
0.023074446533169788;0.02337270975112915
0.024718814498391216;0.02481842041015625
0.01793421272815058;0.018093913793563843
0.011142647642348411;0.011175185441970825
0.0023478601835181237;0.0023677051067352295
0.07461866442941008;0.07471942901611328
0.01596833686008745;0.016070768237113953
0.002090562699300802;0.002091437578201294
0.001789436995190328;0.0017910003662109375
0.012021624217068313;0.012121737003326416
0.02028287036820843;0.02037835121154785
0.0002873738690178188;0.00029158592224121094
0.017370575145648846;0.017382651567459106
0.019756412798068966;0.019842520356178284
0.00523049267932787;0.005230933427810669
0.022799396640762564;0.022873610258102417
0.037680397495381115;0.03775849938392639
0.07935440669625002;0.08022522926330566
0.00394290271868743;0.003968835808336735
0.08138279462167652;0.08219894766807556
0.0006321769538989342;0.000638425350189209
0.0032401225897291048;0.0032415688037872314
0.030119075315487735;0.03021050989627838
0.014126676765180894;0.014163881540298462
0.021114434509377243;0.021200984716415405
0.029983283245018172;0.030851364135742188
0.029760556267234756;0.030137300491333008
0.003318579314553012;0.0033518970012664795
0.008236527847213019;0.008257776498794556
0.009462697604879397;0.00953209400177002
0.012424039276899784;0.012424349784851074
0.01322686968219755;0.0133933424949646
0.033439544210880266;0.033582597970962524
0.03503928435214102;0.035127997398376465
0.0002592749753538852;0.0002593994140625
0.009718375675730657;0.009797513484954834
0.0016012564806803917;0.0016108155250549316
0.010905539546895337;0.010906249284744263
0.003342998167263243;0.0033548176288604736
0.0016966690592186795;0.0017148852348327637
0.005577643010383208;0.005580931901931763
0.06929008930378609;0.06942856311798096
0.013418566480629546;0.013474345207214355
0.000772522812361231;0.0007727742195129395
0.02790434328725693;0.027929186820983887
0.03550906339301316;0.035601258277893066
0.0056271033917627165;0.0056482404470443726
0.025657377281379387;0.025822117924690247
0.007549536819506018;0.007615119218826294
6.510510033787448e-05;6.580352783203125e-05
0.019484774549542415;0.01948639750480652
0.021026627278864115;0.02115646004676819
0.04797682048332261;0.048056408762931824
0.0004649164760533313;0.00046539306640625
0.0687843270637197;0.06909745186567307
0.0007189666153756866;0.0007190704345703125
0.0033970213169595867;0.0034967362880706787
0.011718871234461093;0.0117778480052948
0.04714847264841914;0.04917678236961365
0.058045814621142396;0.06374302506446838
0.055278709411946576;0.0568871796131134
0.11408090880305673;0.11417588591575623
0.02292486124180599;0.023082733154296875
0.0010473421441906188;0.001056373119354248
0.026949093306825093;0.027579478919506073
0.005131311307316735;0.005132704973220825
0.02042717588264063;0.020570755004882812
0.010172862186582027;0.010178595781326294
0.005818796178540767;0.005842655897140503
0.0029549519319288105;0.0029554665088653564
0.023741745055189303;0.023971885442733765
0.0068924684359612555;0.006957434117794037
0.0008209773828750387;0.0008286535739898682
0.029770317337687268;0.02977389097213745
0.022574218605382057;0.022610187530517578
0.03557482731842125;0.03567454218864441
0.0022364725415948777;0.00223734974861145
0.009001549978587337;0.009058773517608643
0.0021330563868121617;0.002133399248123169
0.05189139016398242;0.05194580554962158
0.013905003632556303;0.014625608921051025
0.022976305166427353;0.023016273975372314
0.003966443794639553;0.003967314958572388
0.017709774273976218;0.017754271626472473
0.046652957028741296;0.05106168985366821
0.011797594273230043;0.011882960796356201
0.003894176226807225;0.003896743059158325
0.01570717452963872;0.015865206718444824
0.0017830574343744438;0.0017852783203125
0.011481519300990742;0.011570252478122711
0.04918431538759587;0.04983404278755188
0.022320170287169958;0.022485047578811646
0.04827937402124043;0.05027499794960022
0.005724057552688836;0.005727797746658325
0.0008970165226930587;0.0008974075317382812
0.0009580567126422646;0.0009654760360717773
0.013459576660614914;0.013501197099685669
0.010745165596086244;0.010773777961730957
0.038605541475690154;0.03913158178329468
0.016370984866941683;0.016461491584777832
0.006477576833966255;0.006537243723869324
0.0053383740287733395;0.005340605974197388
0.06167772005091566;0.06193351745605469
0.0010194802953942055;0.0010204315185546875
0.008221629154777591;0.00827530026435852
0.008860126116122089;0.008942842483520508
0.013558707188644832;0.01365882158279419
0.013725391472068216;0.013916820287704468
0.04951373774715116;0.04961329698562622
0.03315915329924358;0.03480350971221924
0.00856222627813895;0.00856974720954895
0.01488702761270386;0.014987140893936157
0.012772733820203646;0.012788236141204834
0.05209683763190506;0.05330860614776611
0.06518461168925868;0.0705556571483612
0.017603565931542393;0.017843931913375854
0.0033625779417371196;0.003362685441970825
0.0012961914191101055;0.0013097524642944336
0.019986919681738883;0.02004276216030121
0.055153477457332914;0.055174052715301514
0.028237381018232265;0.028704553842544556
0.003568122026189409;0.0035696327686309814
0.0183719950163307;0.01854768395423889
0.01926340244082649;0.019364044070243835
0.02401962269621639;0.02420051395893097
0.03329453710456397;0.033307015895843506
0.003393344682146723;0.003409832715988159
0.0210103813980816;0.021232694387435913
0.017451525572480475;0.018086284399032593
0.02589355176617727;0.028451502323150635
0.0046040091926873436;0.004652194678783417
0.025360325123039283;0.02545982599258423
0.0001246758344869116;0.00012493133544921875
0.07468233050167285;0.07872959971427917
0.004739492711559201;0.0047483742237091064
0.02561163230352484;0.02589428424835205
0.033471733818802495;0.03362619876861572
0.00026267779812507797;0.000263214111328125
0.0006688325452680598;0.0006694793701171875
0.012894185411290792;0.01299402117729187
0.011837709146455063;0.012018382549285889
0.00648351832339951;0.0064840614795684814
0.019476731295525792;0.019592463970184326
0.0014142946575170727;0.001415252685546875
0.049692012006382215;0.05585607886314392
0.001479668306146323;0.0014801025390625
0.036687325407090146;0.03678593039512634
0.02826773796524047;0.028340190649032593
0.008248296027865771;0.008252173662185669
0.07895622540476173;0.07905638217926025
0.04238652408603724;0.04296335577964783
0.0207689101311416;0.021473705768585205
0.01548820568674716;0.015498191118240356
0.004632250109934077;0.0046339333057403564
0.035363987540195534;0.03575846180319786
0.009116195922032739;0.009193018078804016
0.0011295280439599016;0.0011301040649414062
0.02218004299747269;0.02242058515548706
0.007474311621787363;0.00753137469291687
0.003097928592540302;0.003128647804260254
0.0040700114547371925;0.00417327880859375
0.018361905197512608;0.018497198820114136
0.02066441210275777;0.02075570821762085
0.04814180173493998;0.04824233055114746
0.032809758955984016;0.03298985958099365
0.00553279856001729;0.0055332183837890625
0.03750412300035576;0.03760203719139099
0.010788812209940185;0.010916531085968018
0.003294843683234637;0.0032959282398223877
0.002462296756310219;0.002462416887283325
0.016915570139879103;0.017064452171325684


==> data/appendices/scatter/cifar10-b-standard-balanced.csv <==
True Distance;Estimated Distance
0.0038544538901351677;0.003861457109451294
0.008372263222017808;0.008404672145843506
0.003546854669248518;0.0035543739795684814
0.0022219629393344814;0.002222985029220581
0.0033396303507454406;0.003417462110519409
0.0011776739308618155;0.0011777877807617188
0.00566061700037359;0.0056858062744140625
0.0002651642672049002;0.00026607513427734375
0.006782783438226298;0.006784260272979736
0.007181091923168147;0.0071935951709747314
0.0062998362132488175;0.006313353776931763
0.000687174983235718;0.0006875991821289062
0.0022266650372748963;0.0023260116577148438
0.00142477533924417;0.0014257431030273438
0.00289520373070889;0.002946801483631134
0.010452548397283368;0.010490447282791138
0.0009203647888772538;0.0009202361106872559
0.0035577136089304795;0.003567725419998169
0.008403230049172872;0.008404761552810669
0.0029184007500829097;0.0029191970825195312
8.738842053330373e-05;8.749961853027344e-05
0.002469345194504476;0.002468109130859375
0.007962230381116223;0.008059531450271606
0.010115485971472075;0.010575145483016968
0.010119254442405079;0.010194718837738037
0.003885083664553545;0.00397840142250061
0.0005276597974994262;0.0005283355712890625
0.0005472567845744818;0.0005474090576171875
0.007991314387647549;0.008014708757400513
0.0024850623158571895;0.002570807933807373
0.005368184771752142;0.0053802430629730225
0.005395814115317805;0.005441099405288696
0.0021866565286613312;0.002190619707107544
0.0033914073648779915;0.003483712673187256
0.008797664974634222;0.00879669189453125
0.0054566739280349705;0.0054998695850372314
0.0023869274390651727;0.0023870766162872314
0.000767949707588892;0.0008167028427124023
0.0020162664975091095;0.0020170211791992188
0.0021588808335077786;0.0021619796752929688
0.009201582548033778;0.009202957153320312
0.003963491257163397;0.004245372489094734
0.002999453778965621;0.0030031204223632812
0.009488892328039808;0.0096760094165802
0.0057094575798118915;0.005725830793380737
0.006101591599591704;0.0061064064502716064
0.002464344705156092;0.0024652481079101562
0.0051632244562305404;0.00516703724861145
0.0005949271938397032;0.0005950927734375
0.0048910381632641725;0.0049696266651153564
0.005594610990701455;0.005615234375
0.0003924727179676126;0.000392913818359375
0.009726571040551352;0.01039046049118042
0.002666286020107662;0.0027532577514648438
0.0002933570096644075;0.000293731689453125
0.004889324080300107;0.0048961639404296875
0.0007682320083908436;0.0007677078247070312
5.482318725338543e-05;5.53131103515625e-05
5.967249753119558e-06;6.67572021484375e-06
0.003642740731395885;0.003647834062576294
0.004723474523383012;0.004750639200210571
0.0033663158602036617;0.003367394208908081
0.0071560578847683;0.007157266139984131
0.0013557130359152121;0.0013551712036132812
0.003070318574419996;0.003070831298828125
0.0016197729798336415;0.0016202926635742188
0.0065151180796012365;0.0065160393714904785
0.0066632952106041475;0.006664246320724487
0.0004754825896164958;0.00047588348388671875
7.143002521132122e-05;7.152557373046875e-05
0.010647722482410164;0.010893702507019043
0.00034428052104943887;0.0003452301025390625
0.005012676972578327;0.005017310380935669
0.0012058072211673769;0.0013044625520706177
0.005727540246712321;0.005767852067947388
0.007546204435367844;0.00760844349861145
0.0063709517309617865;0.006451070308685303
0.0009411974927688165;0.0009421706199645996
0.009657017318341106;0.009657889604568481
0.0022253143907964056;0.002225905656814575
0.002011103325529958;0.002011328935623169
0.0006720391035421377;0.0006723403930664062
0.004051258996682305;0.004052162170410156
0.00940238200592199;0.009429931640625
0.0022240758048309777;0.0022383034229278564
0.00037226577557541215;0.00037288665771484375
0.00558825643879135;0.005779087543487549
0.0016612024425195983;0.0016621947288513184
0.001034411336279019;0.0010347366333007812
0.0014843703962850842;0.0015751272439956665
0.003942141901548212;0.003950148820877075
0.00039398836706547454;0.00039386749267578125
0.01274575161192123;0.012752562761306763
0.010468650988017136;0.01130625605583191
0.004696102210462413;0.004696875810623169
0.005319421721806427;0.005407780408859253
0.00235389432741772;0.0023546218872070312
0.0017669930490220695;0.0017757415771484375
0.005307749262556593;0.0053529292345047
0.0018088954594260797;0.0018091201782226562
0.0014567320271661741;0.00146484375
0.0083088769340703;0.008330374956130981
0.007102904775651524;0.007121026515960693
0.004089743974394751;0.0041065514087677
0.00928107248565384;0.009351730346679688
0.001712421976381585;0.0017147064208984375
0.0027015618165045687;0.002811908721923828
0.00769513564509446;0.007696181535720825
0.0016010487242731518;0.0015964508056640625
0.0011892062364825013;0.001194000244140625
0.003913246573066266;0.003927260637283325
0.010533836674515691;0.01055338978767395
0.0002592137856786634;0.0002593994140625
0.008255924025567522;0.008304625749588013
0.010527573732363434;0.010551482439041138
0.008348045063269393;0.008349448442459106
0.002719892179568499;0.002826511859893799
0.0001174678675735458;0.000118255615234375
0.0036985547314163235;0.0036993324756622314
0.006955532129237727;0.0071510374546051025
0.00037139110833148495;0.0003719329833984375
0.005385617407399428;0.005511283874511719
0.005772281587177932;0.005773484706878662
0.006023771354363684;0.006146132946014404
0.003677567271380955;0.003753662109375
0.00335568939682306;0.003378838300704956
0.0027583497698517364;0.0027589499950408936
0.0038809555104047638;0.0038814544677734375
0.002345254571228606;0.0023460686206817627
0.00010583985459625524;0.00010585784912109375
0.000922365979383034;0.0009212493896484375
0.002631193287698219;0.002643585205078125
0.0005066203957166554;0.0005064010620117188
0.00443543401798228;0.004468947649002075
0.006189471365940106;0.006366074085235596
0.0016551050524244676;0.00165557861328125
0.011015203196380607;0.011016875505447388
0.0011572191863630636;0.0011587142944335938
0.0017935401320440482;0.0017938613891601562
0.009926131888087717;0.009967833757400513
0.005145333017781478;0.0051641762256622314
0.0025348602253191395;0.0026036500930786133
5.764906288317689e-05;5.817413330078125e-05
0.0037280284503653344;0.003728896379470825
0.015760916945181426;0.01581767201423645
0.0026805876529830005;0.002776235342025757
0.0023582914845096383;0.002396613359451294
0.004165797204743175;0.004166632890701294
0.0019080483311113001;0.0019178390502929688
0.003818682543006613;0.0038299262523651123
0.009858201998448404;0.010400831699371338
0.0038899775705064673;0.0038909316062927246
0.002541404362187262;0.002546250820159912
0.0029038115480298668;0.002904832363128662
0.0071882767632330275;0.007189720869064331
0.005388099477418503;0.00539591908454895
0.008762075026044314;0.0087738037109375
0.0018512705536011735;0.0018548965454101562
0.0002987386263228536;0.0002994537353515625
0.006934287009769776;0.006988555192947388
0.00654800624604735;0.0065489113330841064
0.005679125052308446;0.005801081657409668
0.001957466220312046;0.00196075439453125
0.007246228092817126;0.007259398698806763
0.0034329018998113313;0.0034351646900177
0.0029276035317864087;0.002927809953689575
0.012457521312755931;0.012609481811523438
0.0022499597932328316;0.0022602379322052
0.0010022014304696264;0.0010023117065429688
0.01523323436417602;0.0153675377368927
0.0005398389498259363;0.0005406737327575684
0.006271764595602639;0.006272315979003906
0.004754229206387372;0.0047550201416015625
0.008086746551925416;0.008095771074295044
0.0011398641678468401;0.001140594482421875
4.475556086698256e-05;4.482269287109375e-05
0.0043472491639775825;0.004390358924865723
0.0007261402778087044;0.0007200241088867188
0.003499145811620055;0.0035400688648223877
0.012494190911975178;0.012496024370193481
0.0007600494543126574;0.0007600784301757812
0.009015954966839506;0.009197354316711426
0.004397028283761658;0.004486382007598877
0.0034715778092282656;0.0034790337085723877
0.002338367387091033;0.0023422539234161377
0.003370989065598294;0.0034776031970977783
0.0025343894751587073;0.0025406181812286377
0.005812111405470807;0.0058126747608184814
0.004603572478634072;0.004604369401931763
0.004759544725946264;0.004760771989822388
0.0070034126504355055;0.007022887468338013
0.002205808624226716;0.002203017473220825
0.009258714696067078;0.009613897651433945
0.011935388088203063;0.011961966753005981
0.001620057122647857;0.0016202926635742188
0.001641489754215085;0.0016422271728515625
0.003602751337327068;0.0036038756370544434
0.0029929660728185777;0.002994537353515625
0.0024316828785795413;0.0024327635765075684
0.00047873261373826187;0.000476837158203125
0.005193891444370564;0.005209863185882568
0.0001648293329448021;0.00016498565673828125
0.0034914528315146483;0.003492295742034912
0.024650575350302344;0.02519896626472473
0.0017837974429209022;0.0018680393695831299
0.0006252931798993767;0.0006237030029296875
0.0059755438804322035;0.005977660417556763
0.0075797869110199225;0.0075816810131073
0.00017986014474801482;0.0002241283655166626
0.005561977665764078;0.005625724792480469
0.0020732826011122772;0.00219881534576416
0.0009935113812885932;0.0009937286376953125
0.005742842972107344;0.005748748779296875
0.0003714234897100555;0.0003719329833984375
0.006308243032518539;0.006338059902191162
0.0033125388588897907;0.0033130645751953125
0.003997820063005173;0.0040006935596466064
0.000718592297028891;0.0007190704345703125
0.00692007245177121;0.006940871477127075
0.0030096014694745337;0.0030174553394317627
0.00232268131856763;0.0023193061351776123
0.001518767251863677;0.0015172958374023438
0.016888073604419167;0.016986489295959473
0.010178097523429378;0.010571479797363281
0.007319907606187069;0.007418632507324219
0.0037951288171913402;0.0038232803344726562
0.00907971324285797;0.009215444326400757
0.004573554128863668;0.004590064287185669
0.004327640318244018;0.004344969987869263
0.00676325073302142;0.0068769752979278564
0.004950313573440232;0.005091041326522827
0.005408449266051925;0.005409270524978638
0.004501440624883874;0.004593640565872192
0.002512442757889782;0.002530127763748169
0.0013744849427820567;0.0013751983642578125
0.008330444321550279;0.008336067199707031
0.0017339804007013902;0.0017451643943786621
0.0047066683067038114;0.004751235246658325
0.0078773407072491;0.007893592119216919
0.00845262196418293;0.008454293012619019
0.0015101249140359976;0.0015106201171875
0.0009043518929338101;0.000904083251953125
0.0012108549673833337;0.0012101829051971436
0.011347956867113615;0.011693328619003296
0.0008672532440560944;0.0009666085243225098
0.0010278580828903495;0.0010280609130859375
0.01639144369808506;0.01665779948234558
0.002830118284522584;0.002831488847732544
0.002115974416250648;0.0021200478076934814
0.0005640473319973724;0.0005712509155273438
0.008754906410377567;0.008790910243988037
0.0033900086468754476;0.0034036189317703247
0.00262969814713561;0.0026588737964630127
0.006173665558041369;0.0062389373779296875
0.0014523708053199743;0.0014542937278747559
3.93616444629025e-05;4.00543212890625e-05
0.004117599561191162;0.00423392653465271
0.0018558343168579357;0.0018568038940429688
0.0002747552813235981;0.00027549266815185547
0.0025764657672985845;0.0025777816772460938
0.0010311351484228008;0.0010299384593963623
0.005145010889956479;0.0052422285079956055
0.0034334682691139714;0.0035088956356048584
0.005734901516422063;0.005767822265625
0.005628580860024655;0.005656182765960693
0.002033258427262763;0.0020361244678497314
0.0010076655533553377;0.0010080337524414062
0.012191582260257907;0.012357741594314575
0.0018319205025609795;0.0018320083618164062
0.005990387480224948;0.00606730580329895
0.008667214528779388;0.009113132953643799
0.0052735168577130185;0.005287200212478638
0.005203301027558399;0.005230903625488281
0.00018573500368394645;0.00018596649169921875
0.005185036789442656;0.005187034606933594
0.0016196877071596387;0.0016196966171264648
0.0057015297218696295;0.005705833435058594
0.002198894063133584;0.0023041367530822754
0.010018872532463457;0.010280340909957886
0.009650761510929334;0.009756088256835938
0.001767019704289461;0.0018519163131713867
0.003980444799348075;0.004018813371658325
0.008113708696009513;0.008361279964447021
0.007074277028084967;0.007152587175369263
0.00036163583327180634;0.00036072172224521637
0.00492330608835231;0.004932433366775513
0.007589339413647577;0.00808688998222351
0.0009736264648717003;0.0009737014770507812
0.0013081987801292249;0.0014115571975708008
0.002193852713604864;0.002243518829345703
0.004002268801301328;0.004083096981048584
0.004761197229939068;0.004840254783630371
0.006157384491695044;0.006173163652420044
0.00268444788044482;0.0026855170726776123
0.006699666719830993;0.006699562072753906
0.0011307593534608904;0.0011434555053710938
0.0010622984324215436;0.0010633468627929688
0.0031201991500058807;0.0031223297119140625
0.0003649734510292971;0.00043064355850219727
0.008894696457628623;0.008924484252929688
0.005998758339392896;0.006006211042404175
0.00046220278904376245;0.0004634857177734375
0.0031038593300628217;0.0031042397022247314
0.0026364861619590785;0.0026454925537109375
0.002744277346612578;0.002833753824234009
0.0016332495889415908;0.0017333626747131348
5.130705889817278e-05;5.14984130859375e-05
0.006713280469263002;0.006825476884841919
0.006052842337855163;0.006100684404373169
0.006889483832463093;0.006948500871658325
0.0014489934881145021;0.0014486312866210938
0.0065498683538693266;0.006622314453125
0.00047375570365645875;0.00047397613525390625
0.0014023038163859945;0.0014028549194335938
0.00407853195844143;0.0040798187255859375
0.001923856567622735;0.0019241571426391602
0.0020557846739634213;0.002058058977127075
0.0028504232877507385;0.002859145402908325
0.007232249835659209;0.0072393715381622314
0.0005856182915255748;0.0005884170532226562
0.00018367445909037261;0.0001850128173828125
0.0026505407484333095;0.0026559829711914062
0.0032514449596738678;0.0032548606395721436
4.032689111531655e-05;4.100799560546875e-05
0.0008300515767204307;0.0008335113525390625
0.0035142336925882115;0.003548651933670044
0.0049985551100723185;0.005189746618270874
0.010770512908326766;0.01090240478515625
0.01789734641475098;0.017921417951583862
0.0028000357783253445;0.0028056800365448
9.022817296715148e-05;9.02414321899414e-05
0.002367407667676443;0.0023680031299591064
0.0010839606461337515;0.0010843276977539062
0.005823089552791789;0.005833655595779419
0.006054800173633079;0.006056755781173706
0.0037962536694896762;0.003796607255935669
0.004244521491308808;0.0042562782764434814
0.003053605593900547;0.0030546486377716064
0.00045161627373419287;0.0004520416259765625
0.0002305160851211393;0.0002307891845703125
0.002327820092453929;0.002328842878341675
0.00827427871639154;0.008291274309158325
0.0014517703538716568;0.0014486312866210938
0.01534971094447348;0.015353202819824219
0.0013252598263520363;0.0013246536254882812
0.018436256263479004;0.018474608659744263
0.0036857957558441867;0.0037041008472442627
0.0028238931533387276;0.0028276443481445312
0.012795341534398362;0.012885123491287231
0.0004876731218374087;0.00048828125
0.0008292126410285807;0.0008373260498046875
0.007253977921577779;0.00725555419921875
0.0020648917021717133;0.002065598964691162
0.012796282055511282;0.012825936079025269
0.005555515464187209;0.005606740713119507
0.008562038186761971;0.008600234985351562
0.004836729378184771;0.004865676164627075
0.006799269417409096;0.006839752197265625
0.004594879485498339;0.004698961973190308
0.003367471390391515;0.0033750832080841064
0.005253307999743535;0.00535506010055542
0.0061099464308695265;0.006327241659164429
0.0066703011293312905;0.006670951843261719
0.0028621192554354087;0.0028724968433380127
0.0003489299958520236;0.0003490447998046875
0.0024295805744025327;0.0024299919605255127
0.0009743031078557062;0.0009746551513671875
0.0018967466164496911;0.0018987655639648438
0.006868852380881021;0.007064998149871826
0.000993384294812235;0.0009918212890625
0.009955557899452256;0.010063916444778442
0.0054861675524455695;0.0054931640625
0.01181787680247376;0.011866539716720581
0.0017736801238573663;0.0017756819725036621
0.0029805051593338773;0.002991706132888794
0.008936582979994239;0.008990317583084106
0.009942941745789545;0.010351002216339111
0.0018652608853967456;0.0018662810325622559
0.0042140093499237865;0.00422099232673645
0.003906502343498627;0.00391387939453125
0.004906505883941469;0.004915118217468262
0.00729094005406031;0.007291823625564575
0.002548751173529294;0.0027023255825042725
0.004099116309116913;0.004134118556976318
0.002036724877021449;0.0020370781421661377
0.0010471309160206103;0.0010477900505065918
0.010584360672862418;0.010585784912109375
0.004316445968647022;0.0043173134326934814
0.004213060913676858;0.004262000322341919
0.002247820416092405;0.002248793840408325
0.012826062476446758;0.012907058000564575
0.010854807382690403;0.011314213275909424
0.013816247371665688;0.013972491025924683
0.00285906027355963;0.002947181463241577
0.0027807648490093674;0.0027818679809570312
0.001106245918380367;0.0011071562767028809
0.0021495832032876424;0.0021501779556274414
0.002411705670497191;0.002514451742172241
0.0016645357319025806;0.0017547011375427246
0.00097628701826879;0.0009756088256835938
0.0038307325244065116;0.003850013017654419
0.005332491784356017;0.005666583776473999
0.013243966124893857;0.013692885637283325
0.009294895216161324;0.009652465581893921
0.001824964291910907;0.0018434524536132812
0.001786621402475617;0.0017871856689453125
0.007361047721376918;0.00738525390625
0.002174494734758372;0.002175360918045044
0.007454606673033696;0.007525444030761719
0.0024833017335664682;0.0026074647903442383
0.000699293272108401;0.0006999969482421875
0.0012407503949392591;0.0012397468090057373
0.0022745472829672057;0.0022754669189453125
0.006849072077101433;0.0068683624267578125
0.002238763275636739;0.0023432374000549316
0.0040655861052317395;0.00418660044670105
0.004028974236861359;0.004033118486404419
0.0031870897364412016;0.003270447254180908
0.0020652352319518053;0.002073317766189575
0.0030513478663172313;0.0030594170093536377
0.0007381065318746166;0.0007381439208984375
0.0031048631376112655;0.00310516357421875
0.005822565809670013;0.00582316517829895
0.0023591443735772933;0.0023602843284606934
0.002102901187062644;0.0021028518676757812
0.010647257203739971;0.010702133178710938
0.00019769301370276828;0.00019741058349609375
0.005266709393634052;0.005269080400466919
0.00302626535401405;0.0030269622802734375
0.0044051508757147195;0.004405975341796875
0.002947200194332922;0.0029478371143341064
7.43705691343676e-05;7.43865966796875e-05
0.007248605264999794;0.007342606782913208
0.001298536796423593;0.001300811767578125
0.003395847699332662;0.003418862819671631
0.012458954390128849;0.012660056352615356
0.007984224571650683;0.007986098527908325
0.001262937221547025;0.0012578964233398438
0.008024554613176652;0.008254081010818481
9.49653101284538e-05;9.5367431640625e-05
0.0062157774405795195;0.006267577409744263
0.003196197721170078;0.003197699785232544
0.006348190084166952;0.006601348519325256
0.0007968936143879847;0.000797271728515625
6.224440956835479e-05;6.29425048828125e-05
0.0014811804606226612;0.0014819800853729248
0.006411119700128865;0.006431609392166138
0.003528569306461284;0.0035391151905059814
0.004792747810393487;0.0048608481884002686
0.0003029883303523334;0.0003032684326171875
0.003726239483172769;0.0037269890308380127
0.0027157799376170103;0.0027408599853515625
0.0016194282187243923;0.0016202926635742188
0.009988191528578366;0.010022193193435669
0.002092824027891038;0.0020990371704101562
0.02337941366045311;0.023560553789138794
0.0026665004428625236;0.002667456865310669
0.014120837086953488;0.01427161693572998
0.0014508871589298312;0.0015494860708713531
0.00022504839573120442;0.00022602081298828125
0.004503431473192192;0.004505187273025513
0.01304508588960765;0.013268858194351196
0.013410113138155579;0.013715267181396484
0.002516654369027725;0.0026087164878845215
0.002176970702466752;0.0021772682666778564
0.00013834331036047032;0.0001392364501953125
0.0028206067734219686;0.002820998430252075
0.0015269185427967957;0.0015277266502380371
0.010289182054333629;0.010288268327713013
0.009376804558511706;0.009394675493240356
0.004511690196427771;0.0045185089111328125
0.0009863142493367694;0.0009860992431640625
0.0005993826702594157;0.000598907470703125
0.006433417091091799;0.006449669599533081
0.005090634875197722;0.005110681056976318
0.005442161486995224;0.005444556474685669
0.002447665610385138;0.0025364160537719727
0.0023948840122208774;0.0024185478687286377
0.0020935701999429965;0.0021480321884155273
0.0028084567876448196;0.002843886613845825
0.004809391419567861;0.004810363054275513
0.005260803084883107;0.0052928924560546875
0.0008413334838624468;0.0008392333984375
0.0024578791867479076;0.0024664700031280518
0.004758962267142477;0.004759728908538818
0.0014947578244371444;0.0014972686767578125
0.016630908537686444;0.01671507954597473
0.00014787018645558798;0.000148773193359375
0.0054202349762111105;0.005423545837402344
0.006877289389509045;0.006877928972244263
0.006433008271283427;0.00643351674079895
0.001898290313060884;0.0018987655639648438
0.001603307743211585;0.0016040802001953125
0.01079352737991906;0.010950922966003418
0.00422305068418843;0.004223823547363281
0.00018660194264006794;0.00018405914306640625
0.006811117854564208;0.006812065839767456
0.001620595263402518;0.0016202926635742188
0.0058493794399238465;0.005879312753677368
0.004260625328723372;0.0042600929737091064
0.0005250877128067117;0.0005254745483398438
0.0021012724061339836;0.002194911241531372
0.0073123846553294625;0.007320433855056763
0.005424038467823811;0.005523771047592163
0.0005061880140944284;0.0005064010620117188
2.4964543307781182e-06;2.86102294921875e-06
0.006697745439971303;0.006808578968048096
0.0021004885839642196;0.0021009743213653564
0.00596682366715879;0.006222844123840332
0.002103543533310257;0.0021190643310546875
0.0005018858584670652;0.0005016326904296875
0.0013381620054892331;0.0013399124145507812
0.006148918800228786;0.006149232387542725
0.009250317953356285;0.009259253740310669
0.002581620412216642;0.00258830189704895
0.008760818434901398;0.008945375680923462
0.0012249887311956424;0.0012254714965820312
0.0003800460094189052;0.00038051605224609375
0.002091943902486835;0.0020923912525177
0.00521369301078492;0.005291283130645752
0.003038451580217622;0.0030422210693359375
0.009522051216061542;0.009559661149978638
0.0030358491453715596;0.0030365288257598877
0.008386064056011111;0.008382827043533325
0.007379584496653353;0.007562756538391113
0.0028266227180252733;0.0028429031372070312
0.002012251263594405;0.002012282609939575
0.007822444607667789;0.007842093706130981
0.007994948324599238;0.008135825395584106
0.0031948168522152997;0.00319671630859375
0.002567673865792401;0.002607375383377075
0.00139342176943611;0.0014209747314453125
0.0011968734765811116;0.0011977553367614746
0.0024442138202686674;0.0024423599243164062
0.0064530845747511134;0.006505995988845825
0.012125486346315922;0.012158393859863281
0.0043158483794634005;0.00432199239730835
0.003025847892348447;0.0030279457569122314
0.008514559718769592;0.008679091930389404
0.002411257916307918;0.002450019121170044
0.004542710187510945;0.004682809114456177
0.011690370310537258;0.0118522047996521
0.012158297194209073;0.0122528076171875
0.0031411369982697664;0.003153771162033081
0.003779657702591644;0.0037803947925567627
0.004477586259177621;0.004522353410720825
0.00017069658364847305;0.00017070770263671875
0.0049214246340485235;0.004941970109939575
0.007501916104923782;0.0077190101146698
0.0035895388563296935;0.0035943984985351562
0.006737284752470029;0.006768256425857544
0.002086285141956688;0.002187877893447876
0.0003740145735691584;0.0004202425479888916
0.003382711624978444;0.003383636474609375
0.003870914648820881;0.0038719475269317627
0.001272945034902206;0.0012731552124023438
0.004922401166372598;0.0049256980419158936
0.002159176259414107;0.0021665096282958984
0.008093742206276466;0.008121520280838013
0.00011461811165116637;0.00011444091796875
0.004188462105349754;0.004208564758300781
0.010501858529896773;0.010586768388748169
0.003087224449300962;0.003094702959060669
0.019064880349238887;0.019065886735916138
0.00983801413750116;0.010142982006072998
0.00055353986793125;0.000553131103515625
0.010749361812075385;0.01075071096420288
0.01192562470155236;0.012468516826629639
3.06181251667439e-05;3.1381845474243164e-05
0.013763990134824173;0.014087706804275513
0.0012581476786709313;0.0012559890747070312
0.004263922331788491;0.004264175891876221
0.0029216599230505983;0.0029382705688476562
0.007125272986104947;0.007125884294509888
0.003966993182010681;0.003967314958572388
0.001085399453247613;0.001087188720703125
0.0032072934959854523;0.003209143877029419
0.00047243139008109816;0.00047969818115234375
0.007132272019147248;0.00713542103767395
0.011932160932424172;0.011988669633865356
0.0005364490785850247;0.0005321502685546875
9.781447771125335e-06;1.049041748046875e-05
0.0024815656893413477;0.0025033950805664062
0.003605157334063672;0.0036096274852752686
0.001441865763312803;0.0014429092407226562
0.001928495162888598;0.0019292831420898438
0.003723443511284268;0.0037546157836914062
0.0021358517825359148;0.002137124538421631
0.005000386045986131;0.005003005266189575
0.007349656248989776;0.007401913404464722
0.0032180737118618244;0.003246307373046875
0.0047700629178454145;0.004864245653152466
0.003321722035628857;0.0033226311206817627
0.008330735148605632;0.008331328630447388
0.0012542717879872574;0.0012664794921875
0.00710953904325008;0.007113426923751831
0.00013214754574063505;0.00013256072998046875
0.006993706133297799;0.007106602191925049
0.0036038684124805958;0.0036936402320861816
0.0032781883902889023;0.00328826904296875
0.002519211508692512;0.0025196373462677
0.002156691356915044;0.0021572113037109375
0.0006863457794157558;0.0006866455078125
0.007939886465125485;0.007942229509353638
0.0013090044445407578;0.0013093948364257812
0.0015933895366264657;0.0016918480396270752
0.009059778132228056;0.00926545262336731
0.002403447256293553;0.002409011125564575
0.003550338154682098;0.0035704970359802246
0.0036283522907055088;0.003722965717315674
0.005268122505990362;0.005268990993499756
0.0031865385001950634;0.003187119960784912
0.011243531872276915;0.011276215314865112
0.007170842202014692;0.007176399230957031
0.002294210413725235;0.0023050010204315186
0.002841660031628888;0.0029424726963043213
0.0029996159624748214;0.0030050277709960938
0.003925531063874507;0.003947198390960693
0.01267010178341503;0.013385295867919922
0.006100129464600762;0.0061691999435424805
0.00014184510716184662;0.00014209747314453125
0.0021357170398869194;0.002155393362045288
0.0056251507453906205;0.005672425031661987
0.003583081896623192;0.003583937883377075
0.019285112689225514;0.019405394792556763
0.0016596498936010558;0.0016584396362304688
0.008575303597509168;0.008608847856521606
0.009108731654460491;0.009137183427810669
0.001770635960285223;0.0017795562744140625
0.001732292863347445;0.0017423629760742188
0.003525070152012021;0.003537207841873169
0.0018808760087789533;0.0019561052322387695
0.003420916336333783;0.003446608781814575
0.0008684684894074207;0.0008687973022460938
0.0002055453076382222;0.00020599365234375
0.005851736696815392;0.005949169397354126
0.00793506774904632;0.007935553789138794
0.00743494193664451;0.007528334856033325
0.0058241806750718135;0.0058307945728302
0.0022718935842206463;0.0022726356983184814
0.0005567076680138397;0.0005578994750976562
0.006651918799663194;0.006790727376937866
0.0023589139994352566;0.002458900213241577
0.0034042156627871875;0.003406524658203125
0.0002427603528131714;0.00024318695068359375
0.0037775721132081276;0.003779381513595581
0.006433958697666425;0.0066123902797698975
0.008660457807908029;0.008669883012771606
0.0005693825893056347;0.000560760498046875
0.004741381513005672;0.004809021949768066
0.004999636510195896;0.005015581846237183
0.0009620027693290687;0.0009613037109375
0.002347420982403578;0.0023497939109802246
0.0018507861017045843;0.0018520355224609375
0.0012516083948208878;0.0012483596801757812
0.0038825681451909975;0.0038833916187286377
0.0020630435823988224;0.002064734697341919
0.0013108120614680658;0.0013217926025390625
0.0018436161289184293;0.0018568038940429688
0.0010361236921514194;0.001117706298828125
0.0072122460693134225;0.007453411817550659
0.0010844445406606507;0.0010828375816345215
0.0017307000839687655;0.0017309188842773438
0.009893745640889493;0.010005027055740356
0.0005957632730474102;0.0005970001220703125
0.010713778190985207;0.010869234800338745
0.0006245613448800085;0.0006246566772460938
0.004649821865294668;0.0046672821044921875
0.007554751092250303;0.007596045732498169
0.007338489478031838;0.0074090659618377686
0.000391742862159433;0.0003910064697265625
0.009874267324620286;0.009906798601150513
0.006890972765197956;0.0069599151611328125
0.0026074024110666555;0.0026178359985351562
0.005379045855254022;0.00544169545173645
0.002026070032505765;0.0020322203636169434
0.0006867439713721198;0.0007402002811431885
0.00038158081392666317;0.0003820359706878662
0.009710327197850768;0.009711295366287231
0.007073607216618065;0.0071287453174591064
0.00554190287490464;0.0055436789989471436
0.0009532444962484696;0.0009527206420898438
0.0077411884933869775;0.007876425981521606
0.006602852991751993;0.006709873676300049
0.003236810911228817;0.0032405853271484375
0.0028302985670838436;0.002832382917404175
0.008390174538754588;0.008575767278671265
0.001982539999205415;0.0019827187061309814
0.0009922323608858824;0.0009918212890625
0.011829298687386185;0.01184844970703125
0.003787127615822893;0.003837764263153076
0.006304815777038399;0.006314277648925781
0.005689128832019706;0.005690574645996094
0.008033493681009205;0.008065223693847656
0.0019801345478318087;0.0019807517528533936
0.00285950528235529;0.0028600990772247314
0.0027537771360252937;0.0027542412281036377
0.009614238572199065;0.009629249572753906
0.017792922783878968;0.01787284016609192
0.00881929713319221;0.009027302265167236
0.00637192598168734;0.0064535439014434814
0.010363531663111597;0.010878652334213257
0.002959424451668913;0.0029783248901367188
0.0008821664832598163;0.0009528398513793945
0.000798022425347552;0.0007982254028320312
0.0009145609576809229;0.0009145736694335938
0.0022119140689340977;0.0023322701454162598
0.005894053213352899;0.005981117486953735
0.0009610236071232107;0.0009613037109375
0.0013101193394345814;0.0013036727905273438
0.0009248591404166444;0.0009250640869140625
0.000937424157115928;0.0009374618530273438
0.00010641107951057337;0.0001068115234375
0.01898988794185654;0.01938265562057495
0.0016521987035799305;0.0016498565673828125
0.002277145996277889;0.002279236912727356
0.0019270784995064115;0.0019273757934570312
0.0017389733844248153;0.001739501953125
0.002831090914095679;0.0029374361038208008
0.0004969129821449314;0.0004968643188476562
0.0022255774119963176;0.0022808611392974854
0.0031459783274310114;0.0032219886779785156
0.007614181685218518;0.007628411054611206
0.007872187468363429;0.007878333330154419
0.00243123352621549;0.002431899309158325
0.004984527432241937;0.0050115883350372314
0.007565193138222335;0.0075969398021698
0.002965452499099501;0.0030012428760528564
0.0024842407342791596;0.002591252326965332
0.007790144049295658;0.007802993059158325
0.0021926271018119503;0.0021934211254119873
0.00668874369335267;0.006691962480545044
0.004739465406726429;0.0047483742237091064
0.0022385243842141;0.002239227294921875
0.0006632275792825249;0.0006608963012695312
0.0009213961650081713;0.0009222030639648438
0.0012165136682091755;0.0012350082397460938
0.0019126417596288497;0.0019378662109375
0.0024701681294240483;0.002470940351486206
0.005029805822136862;0.0050678551197052
0.002868340569422117;0.002869635820388794
0.007561412642587094;0.0076476335525512695
0.0008200361354298087;0.0008192062377929688
0.0004122346341401226;0.00041234493255615234
0.004424679845458188;0.004426002502441406
0.006011800074030757;0.006032973527908325
0.0034841011395721068;0.0034971237182617188
0.0009107299395635431;0.0009107589721679688
0.005504842435681955;0.0055084228515625
0.00030202233640248127;0.00030231475830078125
0.0007783220432638059;0.0007791519165039062
0.0019866352536744994;0.0019826889038085938
0.0030984741600196654;0.003144294023513794
0.0004879039794423089;0.00048828125
0.004561097239540675;0.004649698734283447
0.0044767552448272685;0.004490792751312256
0.004084612155328455;0.004091978073120117
0.007568440813282824;0.0075788795948028564
0.002107119692892665;0.0021028518676757812
0.0031034575494028258;0.0031127631664276123
0.000627258905098357;0.0006830692291259766
0.0029473867027881334;0.0029547512531280518
0.00546817309702932;0.00550273060798645
0.0065458137139141614;0.006571739912033081
0.0007482278362691147;0.0007486343383789062
0.007026706486950744;0.007033288478851318
0.003320982081534069;0.0033272504806518555
0.001791488738247022;0.0017948150634765625
0.00457152669308667;0.004574805498123169
0.0025787772405870754;0.0026741623878479004
0.011711388185098337;0.012277305126190186
0.004009051876576614;0.004024475812911987
0.006099303334460806;0.006302356719970703
0.0039849381678994;0.0039854347705841064
0.00840662524173545;0.008467704057693481
0.007671641989184987;0.007677018642425537
0.006408590157418159;0.0064258873462677
0.00874715623695355;0.008753806352615356
0.0006600922243543464;0.0006589889526367188
0.0005111396900881881;0.0005742907524108887
0.0005904642255296078;0.000591278076171875
0.004503105072146995;0.00465056300163269
0.0036465816474011026;0.0037588775157928467
8.012445134582723e-06;8.58306884765625e-06
0.003166360185900511;0.0031909942626953125
0.006605719587760388;0.006825119256973267
0.0029723659464128242;0.002972632646560669
0.00018810915317367982;0.0001888275146484375
0.006899837407583448;0.006997287273406982
0.009857460147570943;0.009990721940994263
0.005310818340581956;0.005368262529373169
0.0077326074273008066;0.0077686607837677
0.015406781329833332;0.01555633544921875
0.012789159216769427;0.012869924306869507
0.001297848595467631;0.001308441162109375
0.00046843935853642946;0.000469207763671875
0.008942677508697112;0.009089499711990356
0.009489630765760777;0.009698092937469482
0.009170436477034251;0.009223014116287231
0.00049792157728709;0.00049591064453125
0.0063506730932508665;0.006386756896972656
0.017200926634284085;0.01734068989753723
0.00394786716569034;0.003963500261306763
0.004549836882414248;0.004550963640213013
0.0005731067043930167;0.0005731582641601562
0.006479937931973779;0.0064869225025177
0.002720957376135806;0.00272175669670105
0.0024173616391656746;0.0025033950805664062
0.0013626523282852456;0.0013628005981445312
0.008124131065666309;0.008124381303787231
0.0044318502726383956;0.004433631896972656
0.0018755858909656083;0.0019517242908477783
0.005217989045532089;0.005246609449386597
0.012441146797646923;0.012597054243087769
0.0012186563405156376;0.0012187957763671875
0.002493599318032655;0.002503424882888794
0.006271703855570555;0.0062875449657440186
0.0015165492384617042;0.0015172958374023438
0.004936873184415987;0.004938066005706787
0.001238129400905151;0.001255035400390625
0.002360112447899643;0.002360299229621887
0.0015988245365181084;0.0015993118286132812
0.0039587736390282275;0.004043847322463989
0.013628752880219759;0.013759613037109375
0.0023778488701712303;0.0023842155933380127
0.0034994935492240592;0.003500014543533325
0.0030136731124115407;0.003018409013748169
0.0036740731680347076;0.0036953985691070557
0.007936321086882683;0.008207887411117554
0.0012104907655098504;0.0013135671615600586
0.0010919866170598378;0.0010928511619567871
0.004962867456119356;0.00496867299079895
0.000452170120194581;0.00045299530029296875
0.01453568472783655;0.014663726091384888
0.0002517403826619856;0.00025177001953125
0.003965598493752954;0.003989189863204956
0.0022036167448941384;0.0022268295288085938
0.008702228072619526;0.008703231811523438
0.007348636859155366;0.007357537746429443
0.0065713643167651945;0.006585121154785156
0.024792797044077667;0.02510988712310791
0.014812082517176148;0.014859229326248169
0.0048439220136792015;0.004858046770095825
0.002216751610575063;0.002210572361946106
0.004648659689655547;0.0047102272510528564
0.004365019282512411;0.004388779401779175
0.0027639574955973683;0.0028641819953918457
0.005632382319886489;0.005699187517166138
0.003528169043939823;0.003528594970703125
0.01006039209812526;0.010140061378479004
0.008476876289611364;0.008495360612869263
0.009909914457268004;0.009917289018630981
0.0035744958931822773;0.0036322176456451416
0.0025864461907373483;0.002587348222732544
0.002804941605818343;0.002827674150466919
0.004697629654762913;0.004700660705566406
0.00512319064787384;0.005124032497406006
0.005473526772838425;0.005636096000671387
0.0013578548990897975;0.0013580322265625
0.0026558892970678202;0.0026655197143554688
0.0028623625693518016;0.0028629302978515625
0.0020512488949371915;0.0020513832569122314
0.0006085574764564974;0.0006784200668334961
0.009052376332927542;0.009072273969650269
0.010674754210917015;0.010758072137832642
0.0006027482595024786;0.0006036758422851562
0.002728253296574846;0.002720743417739868
0.0013400915798017711;0.0013408660888671875
0.003792326878197208;0.0037956535816192627
2.6759851205707295e-05;2.765655517578125e-05
0.0010365862122080785;0.0010366439819335938
0.0036455134309326597;0.0037941038608551025
0.0021912183069814316;0.0021944046020507812
0.001853635666559649;0.0018548965454101562
0.0018361269682946979;0.001842498779296875
0.005993473960045915;0.006073743104934692
0.00692793188485879;0.007172226905822754
0.008014926919257754;0.008250564336776733
0.003165487335138705;0.0031661689281463623
0.00703439121535445;0.007046699523925781
0.0019494803902862805;0.0019578933715820312
0.008443611786416979;0.00844767689704895
0.0005910359970927212;0.0005893707275390625
5.8097585924385565e-05;5.817413330078125e-05
0.003551180632769205;0.003659069538116455
0.006690799448495969;0.0068718791007995605
0.0014704682775773033;0.0014705657958984375
0.004816916027022132;0.004825472831726074
0.003182597059050831;0.00318339467048645
0.0012334291470697928;0.0012445151805877686
0.011679824914989059;0.01169779896736145
0.007441098450599851;0.007521569728851318
0.008146113581790591;0.008398205041885376
0.004062832226605119;0.004063606262207031
0.0070570358625399;0.007064849138259888
0.0005355426883461932;0.0005359649658203125
0.00602896286852762;0.006103545427322388
0.004004255781429582;0.0040912628173828125
0.0061609656378946885;0.006167352199554443
0.001516026134836812;0.0015134811401367188
0.00026386336198281474;0.00026416778564453125
0.005361179268959642;0.005361586809158325
0.004606261090403827;0.0046186745166778564
0.0014222841748539165;0.0014219284057617188
0.008614121044973002;0.008692741394042969
0.0059615938106809116;0.00608450174331665
0.010438909509345668;0.010503798723220825
0.013472627721909197;0.013613611459732056
0.0067576683345871805;0.006758689880371094
0.005288691756107419;0.005290985107421875
0.0011657425507030823;0.0011663436889648438
0.001089528001789525;0.0010900497436523438
0.0045150068389124805;0.004515647888183594
0.0025097015664121464;0.0025101006031036377
0.006422161683753559;0.006462126970291138
0.004009032794959618;0.004009246826171875
0.0050784505006776955;0.005082160234451294
0.005942303652991693;0.00594523549079895
0.005552007088970828;0.005681633949279785
0.001515432022734388;0.0015162825584411621
0.0009656283170771189;0.0009660720825195312
0.0016264970135068883;0.00162506103515625
0.011074473258510664;0.011121690273284912
0.005634657458216281;0.00563424825668335
0.00803377327558578;0.00820431113243103
0.004820177220728467;0.004823625087738037
0.0006591195100173848;0.000659942626953125
0.0007418138209536317;0.0007419586181640625
0.0013116022202815185;0.001312255859375
0.014034068875068082;0.014059960842132568
0.009757472579104162;0.00990864634513855
0.0005234731687491081;0.000522613525390625
0.003177398647061536;0.0031776726245880127
0.007948443837076139;0.008251875638961792
0.0012001844301732553;0.0012006759643554688
0.002279828136778566;0.0022802650928497314
0.0102273976339473;0.010237723588943481
0.006453886618167221;0.006492555141448975
0.012628317306887552;0.012655287981033325
0.01124931725362138;0.011322945356369019
0.002336210614789771;0.0023975372314453125
0.005749698358156998;0.005832582712173462
0.0004580550032481829;0.00045680999755859375
0.001335944272138011;0.0013303756713867188
0.01059398575641975;0.010632544755935669
0.00596471779731896;0.005979478359222412
0.00991056382973697;0.009970694780349731
0.0051387853049502125;0.0051403045654296875
0.0026579176736081862;0.002694159746170044
0.006327628065097279;0.0063343048095703125
0.009175896347729168;0.009534090757369995
0.0031525767778307068;0.0031690001487731934
0.0010503057014851838;0.0010509490966796875
1.7874392007206778e-05;1.811981201171875e-05
0.0024068150150911172;0.002427130937576294
0.006936867560160709;0.006981074810028076
0.0006647127043812516;0.0006685256958007812
0.0013459554938572234;0.001346588134765625
0.00393543049060652;0.003948241472244263
0.004215365972036132;0.004212334752082825
0.0012120522164809143;0.001209259033203125
0.0013934771268002979;0.0014449357986450195
0.0021153356409066184;0.0021161437034606934
0.0016209201152454903;0.001621246337890625
0.0037039989606231006;0.0037049800157546997
0.006388759883515421;0.006389647722244263
0.00011642178017004131;0.00011730194091796875
0.005532106476732641;0.00563618540763855
0.0066199899732589055;0.006756454706192017
0.0045041091728325626;0.004505187273025513
0.003741148841795795;0.003840893507003784
0.001756262639232063;0.0017566680908203125
0.0008319601497709453;0.0008258819580078125
0.0009585620696865156;0.0009555816650390625
0.0032791755137962404;0.0032797157764434814
0.01403034214220367;0.014367133378982544
0.00630090403113125;0.006343871355056763
0.008491131407262245;0.008531570434570312
0.005042724578640368;0.005050599575042725
0.004257927758471206;0.004281044006347656
0.0032777350160677764;0.0032968223094940186
0.005064928227177955;0.005132704973220825
0.004285969924022308;0.0042867958545684814
0.001724381117033007;0.0018289722502231598
0.002682634478178648;0.0027775168418884277
0.0029926817436381676;0.0029954612255096436
0.00539109592393463;0.005396813154220581
0.002987678431945986;0.002987891435623169
0.0023997686129106762;0.002409011125564575
0.002469090622430916;0.002521514892578125
0.0014617904333278356;0.0014619827270507812
0.007066384913275427;0.007084786891937256
0.0006909546090044704;0.0007723867893218994
0.005388045357600772;0.0054006874561309814
0.003259876877914325;0.0032606422901153564
0.000638624726726254;0.0006389617919921875
0.00024146071500905845;0.0002422332763671875
0.005172458824544431;0.0051899254322052
0.013666417439178027;0.013683348894119263
0.0029624878601112923;0.002964019775390625
0.0024552043589772484;0.002461463212966919
0.017395844417990358;0.017736464738845825
0.0053220050760433785;0.0053234100341796875
0.008178490144519601;0.008188217878341675
0.0047772789928174665;0.004866153001785278
0.011955059343207043;0.01195719838142395
0.0005251119990205841;0.0005254745483398438
0.0020165039294587385;0.0020313560962677
0.0030686827635516938;0.0030698180198669434
0.0010987386888945657;0.0011014938354492188
0.006122484809654236;0.0063086748123168945
0.001596671037777109;0.001617431640625
0.0013020098431158946;0.0013661682605743408
0.0007392898501743203;0.000770077109336853
0.002775640304316324;0.002777099609375
0.003500360043882436;0.0035009682178497314
0.0013613417293675792;0.0013698935508728027
0.0056949012559652686;0.005798041820526123
2.004395557279743e-06;2.86102294921875e-06
0.004965790298464714;0.004970580339431763
0.0017510285405667595;0.0017518103122711182
0.0043146829422192985;0.004319220781326294
0.0026107769242107483;0.0026111602783203125
0.004262276512425256;0.004262953996658325
0.002331420536916916;0.002417325973510742
0.0012804085425392943;0.0012826919555664062
0.011341490980360752;0.011409729719161987
0.000387551959298859;0.00038623809814453125
0.00951098576462427;0.009513884782791138
0.002395578438389305;0.002396613359451294
0.00557896421785209;0.005579859018325806
0.0014287210582033798;0.001434326171875
0.0037555903923705953;0.003833472728729248
0.010849980586040392;0.010865241289138794
0.0014465625437121352;0.0014438629150390625
0.005310984825123918;0.0053539276123046875
0.010725482332704107;0.010770827531814575
0.011640511367872617;0.011771351099014282
0.001632632526026071;0.0017311573028564453
0.001551429145322142;0.0015516281127929688
0.003228422870095609;0.0032348930835723877
0.002819847452964219;0.0028295814990997314
0.00484906533294563;0.004850417375564575
0.004556085261569605;0.0046406090259552
0.009240647359027465;0.00924113392829895
0.013576282698229946;0.013850688934326172
0.010288558958805347;0.010422423481941223
0.001475932619291746;0.001476287841796875
0.014918245392697087;0.015044242143630981
0.003512780839478148;0.0036269724369049072
0.008908036643282454;0.009004384279251099
0.012789750009760285;0.01284220814704895
0.002009635886728233;0.00200846791267395
0.0018190755884703162;0.0019171833992004395
0.0014033450897870453;0.0014095306396484375
0.003910543403135362;0.003909111022949219
0.009308582862801534;0.009522408246994019
0.006096301818114225;0.006140857934951782
0.006927137792097924;0.006928473711013794
0.00014369526243228006;0.0001439601182937622
0.004977560696052181;0.0050620436668396
0.0040682490416250605;0.004072219133377075
0.0034304005170015727;0.003440767526626587
0.003311869871390958;0.0034265220165252686
0.0027658809456950987;0.0027685165405273438
0.003492509168145996;0.0034971237182617188
0.0019548943135576343;0.001955956220626831
0.009131580223163183;0.009229689836502075
0.001960913622396746;0.0020551085472106934
0.002196390352192452;0.0021972358226776123
0.002521524266096942;0.002531081438064575
0.00517804737108595;0.005178481340408325
0.00486633918508373;0.004867583513259888
0.002946755822834957;0.0030423104763031006
0.010486776810196842;0.010607749223709106
0.004477890807157158;0.004495590925216675
0.003388678332744325;0.0033893883228302
0.00024800093739945934;0.000247955322265625
0.0020375542869706816;0.0021363794803619385
0.002636359534855158;0.0027763843536376953
0.003188588726637215;0.003194838762283325
0.0051081836733563035;0.005352586507797241
0.009437072279595624;0.009491950273513794
0.0030058262805607123;0.0030068308115005493
0.003991365921878601;0.004002600908279419
0.002823906432751616;0.002919793128967285
0.00217944954693086;0.0021800994873046875
0.011030715575755355;0.011126339435577393
0.003371963119182659;0.00353965163230896
0.00890328817665422;0.009136945009231567
0.0028780047162103193;0.0028791725635528564
0.006880171038735314;0.006943494081497192
0.004932643031500368;0.004933387041091919
0.0017034230138776604;0.0017070770263671875
0.001070066212310791;0.0010680854320526123
0.010129460154320372;0.010160475969314575
0.0006845771521912278;0.0006847381591796875
0.006284975260316511;0.0064054131507873535
3.118308971297451e-05;3.147125244140625e-05
0.011319308576896479;0.011497527360916138
0.005366604468278146;0.0053730309009552
0.005194528030232211;0.005203217267990112
0.0035898749557979203;0.003636389970779419
0.0005529454745830105;0.0005540847778320312
0.00031934814687729636;0.0003185272216796875
0.0031373866024326743;0.00313761830329895
0.0015562336032108248;0.0015506148338317871
0.00973789982595464;0.009806662797927856
0.0028278069181257004;0.0028305351734161377
0.009376263443671937;0.0093994140625
0.002079828508579732;0.0020809173583984375
0.008202335916775274;0.008366703987121582
0.0032741716381719166;0.003286391496658325
0.0019526465283433714;0.002051413059234619
0.0001246861261443884;0.00012493133544921875
0.006882080946130508;0.006887465715408325
0.005223402142052402;0.005329549312591553
0.00012959239921335165;0.00012969970703125
0.001274043543453403;0.0012722015380859375
0.005882492476597482;0.00588420033454895
0.002446580079698877;0.002502530813217163
0.00037709949878049075;0.00037670135498046875
0.003156923680088243;0.0031576156616210938
0.004697321880217955;0.004728347063064575
0.0007580039980447767;0.0007581710815429688
0.006849060465545964;0.006971418857574463
0.0022928596053311545;0.002293616533279419
0.0034590833560520996;0.003459930419921875
0.005141447638441499;0.005251973867416382
0.0034560853649687217;0.0035418570041656494
0.011140314939154594;0.0111866295337677
0.00233711176640296;0.0023383498191833496
0.004628795540703423;0.0046329498291015625
0.004765865717856161;0.0047664642333984375
0.014083090217316222;0.014197885990142822
0.003256839127257458;0.0032577216625213623
0.006013007051618811;0.006043374538421631
0.0028798898953803025;0.0028829872608184814
0.0018625392743033013;0.0018633902072906494
0.0010863238154748792;0.001087188720703125
0.006291742767387378;0.00637248158454895
0.0016139260047201365;0.0016107559204101562
0.009421897515163586;0.009546279907226562
0.005930760194025322;0.0059356689453125
0.004509907523278226;0.00451090931892395
0.013641535570573099;0.013865187764167786
0.0019223153992389537;0.001922607421875
0.0011998317955777013;0.0012025833129882812
0.001212463366015152;0.0012140274047851562
0.0036692255659019238;0.0036735832691192627
0.0023228764909407895;0.0023231804370880127
0.003097539210017646;0.003098517656326294
0.00789212113202257;0.008086711168289185
0.0002665846386257948;0.000263214111328125
0.0006525659764123971;0.0006532669067382812
0.0004903616973230036;0.0004911422729492188
0.00466768352913666;0.0046682655811309814
0.0016113754529640356;0.0016117095947265625
0.0029468907574133935;0.003042250871658325
0.004613286377650527;0.004634886980056763
0.0030699724260083495;0.003170907497406006
0.011211390931905443;0.0112171471118927
0.003130915897287363;0.003187209367752075
0.004724901814788344;0.0048256516456604
0.01012850725706919;0.010315865278244019
0.004285840184815341;0.0042867958545684814
0.00437801094160587;0.0043849945068359375
0.008059742611145152;0.008097678422927856
0.006960907760006624;0.0072145164012908936
0.0006528125582712078;0.0006981492042541504
0.010772073218278574;0.010833770036697388
0.0033562446392043184;0.0033606886863708496
0.012350194039175125;0.012733608484268188
0.00023888802476805431;0.00023937225341796875
0.0004911021561298047;0.0004901885986328125
0.008957464258414998;0.008984595537185669
0.0047470249184207725;0.004748284816741943
0.0006318791544617226;0.0006303787231445312
0.00161242312888507;0.0016126632690429688
0.007080457226793447;0.007081955671310425
0.007317140106264627;0.007328927516937256
0.004020453514761365;0.004021584987640381
0.0006021529058318657;0.00060272216796875
0.0008997539551768577;0.0008993148803710938
0.006380019815959729;0.0064802467823028564
0.0059256846485385775;0.005932807922363281
0.0014925867314439679;0.0014858245849609375
0.0032731651134963523;0.0032768547534942627
0.009603215678362177;0.009648233652114868
0.00039473694090647163;0.000392913818359375
0.004366145272825377;0.004426896572113037
0.0038909830121395626;0.003917723894119263
0.012213100601333973;0.012423843145370483
0.007987601894155143;0.007988899946212769
0.001483385023137667;0.001483917236328125
0.006685843007819632;0.006714850664138794
0.00012307088481351027;0.00012380629777908325
0.0029755031413702675;0.002976059913635254
0.0023907230743046752;0.002388983964920044
0.0032234400608588355;0.0033216774463653564
0.005053635058431594;0.00513651967048645
0.0021105328893467916;0.0021114349365234375
0.0005771163358553179;0.0005769729614257812
0.004403445988096079;0.004474669694900513
0.00032038507226842894;0.00032067298889160156
0.004954915431271627;0.005166113376617432
0.025771684991290247;0.0258636474609375
0.00029846323240622665;0.00029850006103515625
0.010089764881349215;0.010159522294998169
0.006457967145019561;0.0064792633056640625
0.010794461456915193;0.011122167110443115
0.0039217758246810515;0.003922492265701294
0.016131106605577088;0.01635831594467163
0.0005628941109662795;0.0005635619163513184
0.0076095154215014595;0.007941961288452148
0.0018959080710547651;0.0018978118896484375
0.0073316751488202506;0.007478535175323486
0.006005556630019606;0.00606769323348999
0.0016646513458983547;0.0016660690307617188
0.003284393720127999;0.0032900869846343994
0.0007879346324652377;0.0007877349853515625
0.004809801888572137;0.004853397607803345
0.007833717270051901;0.007943183183670044
0.003267697969036389;0.00327494740486145
0.01029804265437285;0.010402709245681763
0.004215433420738082;0.004296153783798218
0.006660784384735026;0.006682395935058594
0.0018031540785704112;0.0018919408321380615
0.0043091166474883485;0.0043163299560546875
0.005897574321008317;0.0060148537158966064
0.002566858122221782;0.0026205778121948242
6.8067952677903e-05;6.866455078125e-05
0.007732745495276756;0.007740050554275513
0.00024998710244404204;0.0002517104148864746
0.006810248602752272;0.006811052560806274
0.007254266736269832;0.007444977760314941
0.0023130910843537004;0.0023164749145507812
0.012580039693685088;0.012589484453201294
0.009947081738365018;0.010027855634689331
0.002090364183060805;0.0020933449268341064
0.00453883719378729;0.0045442283153533936
0.005743902031438377;0.005871415138244629
0.002386758969535478;0.002397477626800537
0.004835549697839585;0.004840880632400513
0.0017190671747540497;0.0017194151878356934
0.000717583052293113;0.0008057355880737305
0.005756533813484646;0.005855441093444824
0.009923487011977131;0.009924918413162231
0.004770138203327992;0.004771202802658081
0.006029481866120704;0.006041526794433594
0.001644700223330818;0.0016450881958007812
0.0016527765724182247;0.0016546249389648438
0.0012939412993326765;0.0012941360473632812
0.002593538662683579;0.0026054680347442627
0.008858344661458309;0.009528905153274536
0.009883475097192982;0.009893447160720825
0.005016058531497116;0.0051888227462768555
0.0024934425202393262;0.0024938881397247314
0.008040951246201225;0.00804227590560913
0.007718802667672053;0.007724761962890625
0.0014746185491905314;0.0014809966087341309
0.0021895366140836335;0.002190530300140381
0.0004367148484387966;0.0004367828369140625
0.002462586553858313;0.002476722002029419
0.00012925435937598788;0.0001392364501953125
0.00413944594619622;0.0041579753160476685
0.007826612254600782;0.007826805114746094
0.0016993478594846678;0.0017948299646377563
0.0026927711364473353;0.0027826130390167236
0.00033478778092013473;0.000335693359375
0.005994632686223699;0.006096959114074707
0.001527149418918696;0.0015239119529724121
0.006597411925827678;0.006603270769119263
0.003072392030994056;0.0030832290649414062
0.005820136518780391;0.0060659050941467285
0.008290561371740113;0.008420825004577637
0.0031214190856477596;0.00312042236328125
0.0028240368106555403;0.002839118242263794
0.004874979246153993;0.004885673522949219
0.0024105186891166938;0.0024109184741973877
0.007608367971293455;0.007633239030838013
0.003826355028411526;0.003896668553352356
0.0017568126369428404;0.0017565786838531494
0.0015116340879157085;0.0015124678611755371
0.0020338276091343217;0.002034217119216919
0.0050136422995411154;0.005097568035125732
0.003784920700283905;0.003786027431488037
0.002377080144207362;0.002482771873474121
0.0026211938506307216;0.0026197433471679688
0.0018921651576764185;0.0018930435180664062
0.0021637467489989152;0.002175256609916687
0.006448917684707609;0.006562680006027222
0.004000185270487934;0.0041353702545166016
0.0010688902809688709;0.0011642277240753174
0.001349451232732125;0.0013502240180969238
0.0034760605813402433;0.003539055585861206
0.005856038960343333;0.0059566497802734375
0.00547616907926191;0.005573570728302002
0.005218455698851224;0.005228966474533081
0.0030462884549930613;0.003145158290863037
0.001029008868482523;0.0010977387428283691
0.0038100229306906493;0.0038452446460723877
0.0010740902538705199;0.0010747909545898438
0.007481006663917135;0.0074949562549591064
0.013764711874362304;0.014506518840789795
0.0037462784193773545;0.0037488043308258057
0.004648883432734034;0.0046491920948028564
0.014229900036651626;0.014363467693328857
0.008463573935479252;0.008651196956634521
0.006803678134149845;0.006810218095779419
0.003476596877898957;0.003477126359939575
0.005681118467278461;0.005734473466873169
0.000965089119329939;0.000965118408203125
0.012317957985383198;0.012643665075302124
0.0022455089555338363;0.002240210771560669
0.0006277560353191373;0.0006256103515625
0.0002997259254786908;0.00029850006103515625
0.0015849457453219874;0.0016040205955505371
0.0027761388664268604;0.0028617680072784424
0.0011489272314890065;0.0011491775512695312
0.0014533352169115365;0.0014600753784179688
0.003763636645579428;0.0038456320762634277
0.0037743293124299676;0.00377848744392395
0.00031108642745524337;0.00031185150146484375
0.003442369434467891;0.003443688154220581
0.006522817196355761;0.0065240561962127686
0.012126168665677206;0.012658268213272095
0.004662820267747771;0.0046634674072265625
0.003351620747235986;0.0033578574657440186
0.0036709451643768503;0.00367167592048645
0.001535683024910288;0.0015316009521484375
0.000986720473095631;0.0009870529174804688
0.0012539690744139181;0.0012521743774414062
0.006563595387095654;0.006572693586349487
0.018347271678905156;0.018381059169769287
0.012605901103192872;0.012680977582931519
0.0010857100536277575;0.0010814666748046875
0.0013712302621099613;0.0013742446899414062
0.0021225920511922965;0.0021210014820098877
0.005313229994478262;0.005313903093338013
0.0038901775639322593;0.003976494073867798
0.0027466213395154378;0.0027494430541992188
0.0019228088791435872;0.0019207000732421875
0.003150747991192779;0.0031538307666778564
0.003185359225302485;0.003186173737049103
0.0003516468879569159;0.00035190582275390625
6.503020834434493e-05;6.580352783203125e-05
0.006425461745085042;0.006433457136154175
0.002110807359478472;0.002111464738845825
0.00030226576731705687;0.00030231475830078125
0.00045949176905414976;0.00045490264892578125
0.004533738202946047;0.004534661769866943
0.0038847811642534406;0.003960669040679932
0.002936858309125732;0.002938300371170044
0.006940376983080065;0.006940871477127075
0.0026066953313081407;0.002607285976409912
0.0008542923637628947;0.0008563995361328125
0.002023411054269187;0.00202372670173645
0.007681314451255318;0.007760047912597656
0.007527921094763101;0.007613122463226318
0.0033653708511533435;0.00358736515045166
0.0010712820015318664;0.0010719001293182373
0.005595949744601358;0.005815327167510986
0.005547242582223715;0.005548417568206787
0.0017960125408109798;0.0017966926097869873
0.005073276213966787;0.005109727382659912
0.0005915253663242859;0.0005922317504882812
0.003055151162650277;0.0030556023120880127
0.005269325075616833;0.005481451749801636
0.006637987292539647;0.006869316101074219
0.0044549984351156605;0.00447458028793335
0.00019689813763311192;0.00023370981216430664
0.01044705860944735;0.010596811771392822
0.00784995465440623;0.008055895566940308
0.0009182406102297338;0.0009183883666992188
0.0013256555613074545;0.001323699951171875
5.936831851917391e-05;6.008148193359375e-05
0.0007445444785146495;0.0007448196411132812
0.004132754880154652;0.0041648149490356445
0.0009232825949552686;0.00092315673828125
0.0003399032816915049;0.00034046173095703125
0.0022214840503804838;0.00222209095954895
0.0007931091525509351;0.000797271728515625
0.0028689462065991833;0.002869635820388794
0.005464793908961779;0.005586177110671997
0.001904316256956279;0.0019073486328125
0.0008200416920051591;0.000820159912109375
0.0003820185113167175;0.0003809928894042969
0.0021327908165507795;0.0021314620971679688
0.0010341584045270422;0.0010347366333007812
0.006475562447648761;0.006546974182128906
0.0027392323181484736;0.00274088978767395
0.004027295332863344;0.004041701555252075
0.022473013905586765;0.02266758680343628
0.00709487943165382;0.007333904504776001
0.011752339279965659;0.01218801736831665
0.010002677727576311;0.010227829217910767
0.0016469569632861088;0.0016469955444335938
0.00021751026380363616;0.00021839141845703125
0.003265674284141528;0.003267228603363037
0.0029858062549249498;0.0029859840869903564
0.00019058090178775301;0.00019073486328125
0.01393327774537919;0.013950377702713013
0.00149900029385607;0.001499176025390625
0.0003800831386684842;0.00038051605224609375
0.001293650252954029;0.0012941360473632812
0.006281047650384687;0.00629231333732605
0.005640969460904246;0.005641967058181763
0.0002471706791362903;0.000247955322265625
0.0002800352214069806;0.0002803802490234375
0.001239595775298298;0.0012407302856445312
0.006233656814752981;0.0063925087451934814
0.0009799748941971055;0.000980377197265625
0.0009153428944729856;0.0009106993675231934
0.0049235642860207315;0.005032777786254883
0.004893458803500651;0.0049066245555877686
0.003436913246655799;0.0034370720386505127
0.004287660848573044;0.004287749528884888
0.00011342441391049861;0.00011348724365234375
0.002273818814581426;0.002274543046951294
0.011802967484543112;0.01185530424118042
0.0055017529843833035;0.005560845136642456
0.007593970512157712;0.007602721452713013
0.0004424703196543261;0.0004430711269378662
0.0034036784915709027;0.0035071074962615967
0.018499681079266965;0.018627077341079712
0.0021120669840461056;0.0021124184131622314
0.00971351750221963;0.009771376848220825
0.002644587184793951;0.002761542797088623
0.003995571686597522;0.003998786211013794
0.0022154411324375608;0.0023255646228790283
0.0048036526626523265;0.004806458950042725
0.007372012415752048;0.007481485605239868
0.0023295937275055966;0.002439737319946289
0.004773553981329381;0.004910945892333984
0.003527800020218526;0.003574848175048828
0.005449143098296028;0.005452185869216919
0.001629565163167955;0.0016328394412994385
0.006189685068039146;0.006232202053070068
0.006624782874500301;0.006862252950668335
0.0001477409007951164;0.00014781951904296875
0.006535456085489999;0.006539374589920044
0.000780837469224184;0.0007839202880859375
0.0018962841621151586;0.0019806325435638428
0.00124772566312977;0.0012483596801757812
0.0021903817257469763;0.002186805009841919
0.003779989306885293;0.0037813186645507812
0.00697929067405005;0.007146388292312622
0.002045399422283439;0.002045661211013794
0.011515728457746744;0.011540442705154419
0.0012491509687609168;0.0012493133544921875
0.014398769346906955;0.01444864273071289
0.00022833835883792375;0.0002288818359375
0.0003912272157193635;0.0003833770751953125
0.010292693328293785;0.010735541582107544
0.001707052928798792;0.00176239013671875
0.007009856279601405;0.007010459899902344
0.004282991033003856;0.004292517900466919
0.002874644764087364;0.0028753578662872314
0.013112762970993867;0.013247519731521606
0.003090070644541533;0.0031156539916992188
0.007050141354064454;0.007065802812576294
0.00039763418288960153;0.00039768218994140625
0.003029916796480733;0.0030336380004882812
0.006660040441235609;0.006665259599685669
0.0012804243314854258;0.0012769699096679688
0.0014970139924501968;0.0014972686767578125
0.007887495637532363;0.007890641689300537
0.004508808186224231;0.00454142689704895
0.013938872417090985;0.014316350221633911
0.0009292252682149067;0.0009298324584960938
0.0008171223371608152;0.0008134841918945312
0.0025799138895724444;0.002580612897872925
0.008278864696435897;0.008278816938400269
0.009246833106569194;0.0092487633228302
0.0005749183746623908;0.0005750656127929688
0.0024462121896262;0.0025492608547210693
0.003855764883969325;0.003866225481033325
0.0009142449879580572;0.0009126663208007812
0.0020111809921707223;0.002012282609939575
0.00021031895045184608;0.00021076202392578125
0.00362786551617534;0.0036287307739257812
0.009896004982570837;0.010116517543792725
0.0006092868803344866;0.0006093978881835938
0.007178446860694917;0.007179290056228638
0.004300727946967682;0.004471689462661743
0.004073655432950352;0.004260271787643433
0.006831929499202861;0.006867438554763794
0.003342176392040464;0.003357827663421631
0.004176022150030113;0.004256337881088257
0.003768337154192145;0.0037689507007598877
0.0026287849713138097;0.0027224719524383545
0.0017178044502871052;0.0018175244331359863
0.0024271967926204514;0.0024280846118927
0.002575147580660456;0.0025786757469177246
0.0038406242075641975;0.003927290439605713
0.019189430324940138;0.019201308488845825
0.004987544332321193;0.005023002624511719
0.0001977985813668356;0.0001983642578125
0.006421449919355214;0.006422996520996094
0.0008347495685142427;0.0009055137634277344
0.00426418506586623;0.0042715370655059814
0.0055898418951077725;0.005637109279632568
0.00025701252417151293;0.000255584716796875
0.005025706950023433;0.005026772618293762
0.0007611606779420206;0.0007619857788085938
0.0038155233969437053;0.0038166344165802
0.006154859030198432;0.006185561418533325
0.0012458774214964238;0.001247406005859375
0.011330209896918055;0.011347770690917969
0.00011235013878201235;0.0001125335693359375
0.007553489576751311;0.007567375898361206
0.0081970179260479;0.008228331804275513
0.003007305041955141;0.0030822157859802246
0.001080723339776063;0.0010814666748046875
0.00914172172480798;0.0091685950756073
0.006434116396448692;0.0067137181758880615
0.0003807477744625392;0.00037860870361328125
0.012540672667671159;0.012541800737380981
0.006183667988285195;0.006195098161697388
0.0018635245079563845;0.001960650086402893
0.005996755555241448;0.0060034096240997314
0.0024273239837397627;0.0024290382862091064
0.0009359046317126424;0.0009306669235229492
0.005549976077307483;0.00557902455329895
0.0011985916035157627;0.0011949539184570312
0.0012191746624642182;0.0013013184070587158
0.009761801862600112;0.009786605834960938
0.00202794265101085;0.002132505178451538
0.004724860486266218;0.004727303981781006
0.010386837715344335;0.010926038026809692
0.008642992732126742;0.008773118257522583
0.007568246165109344;0.007905185222625732
0.0070236584327448325;0.007258594036102295
0.008824815056492106;0.008852988481521606
0.003759019543832346;0.003759413957595825
0.005095851652997263;0.005096465349197388
0.004804878403774092;0.004805564880371094
0.0047426229782086115;0.004847228527069092
3.1206120675449694e-05;3.147125244140625e-05
0.009307977983196852;0.009323149919509888
0.00465564795438445;0.0046901702880859375
0.007095562885431852;0.007349282503128052
0.0002985318869835722;0.00029850006103515625
0.00013254744373139094;0.00013256072998046875
0.0025982745267990525;0.0026016533374786377
0.0018417157567558527;0.001842498779296875
0.008557896993619241;0.00864499807357788
0.0028984049458885643;0.002900153398513794
0.0015294182935564656;0.001529693603515625
0.006940961808498454;0.00699615478515625
0.0009622251182911412;0.0009602997452020645
3.571400419033454e-05;3.62396240234375e-05
0.0016517570585982196;0.0016613006591796875
2.0554500911378602e-05;2.0682811737060547e-05
0.0018908765450006415;0.00189208984375
0.011822636654308955;0.01186564564704895
0.007357743537554523;0.007527858018875122
0.0031956244348755763;0.003194764256477356
0.007137015503253088;0.007180213928222656
0.00010656871590357623;0.0001068115234375
0.006799891405588125;0.0068006813526153564
0.0016366132150762499;0.0016374588012695312
0.004633848365413669;0.00466349720954895
0.015729438536831456;0.015827134251594543
0.0027186775465332888;0.0027198195457458496
0.008696898885680883;0.008698493242263794
0.003575022491117003;0.003575354814529419
0.009196990475045044;0.009296447038650513
0.0006945289736508066;0.00069427490234375
0.0040997577656653895;0.004172205924987793
0.0003328646219644735;0.0003337860107421875
0.002586755272525028;0.0025863349437713623
0.0021782955884958825;0.002179086208343506
0.00877241561804423;0.0088215172290802
0.0017608380456445435;0.0017614364624023438
0.001403642007966388;0.00140380859375
0.006738417009087122;0.0067396461963653564
0.0009088704712858889;0.0009098052978515625
0.005174372600279632;0.0051860809326171875
0.0020743556886273717;0.0021564364433288574
0.001208416172023982;0.001208662986755371
0.0041760968299833405;0.004169493913650513
0.004756184467064541;0.004758775234222412
0.005307152695732863;0.005316689610481262
0.0031000063917754565;0.003116607666015625
0.006891867733721453;0.006927520036697388
0.00037027433972506104;0.00037097930908203125
0.002756884634822267;0.0027570724487304688
0.001263887179615556;0.0012693405151367188
0.005076182360443744;0.0050811767578125
0.0026397012823195015;0.0026397705078125
0.006478625708744762;0.00647929310798645
0.0037309458396145695;0.0037536323070526123
0.004622958130128473;0.004646241664886475
0.0001852904685002084;0.00018596649169921875
0.003748065596021716;0.003748685121536255
0.003870269637372581;0.003932327032089233
0.006633721013948259;0.006634742021560669
0.005561303332187747;0.005562722682952881
0.0005830119451834667;0.000583648681640625
0.004185274135416355;0.00419047474861145
0.004906983440654582;0.004940032958984375
0.0019576844920672376;0.0020537972450256348
0.006170454240755991;0.006183654069900513
0.006261373814091746;0.006260901689529419
0.0006705873776831465;0.00067138671875
0.0015231814753263527;0.001522064208984375
0.008501895186696072;0.008507758378982544
0.0005977328060173168;0.0006055831909179688
0.006480028816346905;0.006484031677246094
0.001388835753733476;0.0013875067234039307
0.006106049217340636;0.006107300519943237
0.008802791712431422;0.009127974510192871
0.0018763247831375016;0.0018768310546875
0.004461142350133297;0.004733264446258545
0.004909085707813911;0.004909545183181763
0.008421110252799919;0.008552581071853638
0.0017554550339892127;0.0017518401145935059
0.0023511614379669;0.002350836992263794
0.004911636298507584;0.0049124062061309814
0.0042734616548673115;0.004394233226776123
0.0006416474650530467;0.0006418228149414062
0.0010744190454350484;0.0011733770370483398
0.0010773722951673084;0.0010728836059570312
0.00872981011731585;0.008812159299850464
0.0009508431891945535;0.0009508132934570312
0.004244906391129745;0.0042753517627716064
0.0008903502755941596;0.000890195369720459
0.011941300150168577;0.012145012617111206
0.0001049363940935292;0.00010585784912109375
0.0007437784954476402;0.000743865966796875
0.002555056081863959;0.00255584716796875
0.003042986262910001;0.0030831098556518555
0.004554474253415153;0.004574805498123169
0.0018442494974379496;0.0018444061279296875
0.004001737043613952;0.004000663757324219
0.006066631191437684;0.006173193454742432
0.0040594194858267095;0.004093199968338013
0.0022498947324410515;0.002356290817260742
0.0016465873349211686;0.0016469955444335938
6.163493197870963e-05;6.198883056640625e-05
0.00514205382499079;0.005143105983734131
0.005403477862332107;0.005427837371826172
0.0005666659943410394;0.0005674362182617188
0.003116231625207383;0.003214627504348755
0.0021052643220994018;0.0021783411502838135
0.004639637168197704;0.004652976989746094
0.0045583488219471755;0.004557609558105469
0.005038599697858836;0.005046844482421875
0.0009119434961424077;0.0010029077529907227
0.011216369362905761;0.011425018310546875
0.003090443159914534;0.0031042397022247314
0.00015584557906135943;0.000156402587890625
0.000461085247000391;0.000461578369140625
2.5942306364739503e-05;2.6702880859375e-05
0.004383899924395951;0.004499256610870361
0.010945090011736764;0.011363744735717773
0.0005842133770351454;0.0005846023559570312
0.0017067992747294303;0.001705169677734375
0.00036087550766788384;0.00036144256591796875
0.00628482761684745;0.006299912929534912
0.0005910941016627522;0.0006543993949890137
0.00447413533409775;0.0046180784702301025
0.0054263361198783056;0.0054312050342559814
0.0002647608730102229;0.0002651214599609375
0.002008380837347963;0.002009272575378418
0.0014879187946850172;0.001486659049987793
0.007132390418151285;0.007138282060623169
0.007945488866071632;0.007985144853591919
0.008289167220275118;0.008334308862686157
0.0019253645032887366;0.0019435882568359375
1.4520368585205627e-05;1.52587890625e-05
0.0005545532131166606;0.0005550384521484375
0.0007609961157239018;0.0007724761962890625
0.0017941601885434464;0.0017948150634765625
0.0037920298581946535;0.0039054155349731445
0.010461000849735717;0.010936379432678223
0.007371213137872574;0.0073728859424591064
0.001099511637873104;0.001099705696105957
0.009811505816026926;0.009861111640930176
0.00040437681220332203;0.00040149688720703125
0.00035303939077549565;0.00035381317138671875
0.002584285493632741;0.002576857805252075
0.005573158715166426;0.005574144423007965
0.005069037826354258;0.005069762468338013
0.0028852184329274024;0.002888709306716919
0.002986901232806168;0.002996474504470825
0.0001277371140704693;0.0001277923583984375
0.008890151548389163;0.008893042802810669
0.003204128512691616;0.003205239772796631
0.008828354139300838;0.008887290954589844
0.0013693175798842945;0.0013704299926757812
0.008747079650809437;0.008933961391448975
0.005149311727687304;0.005188018083572388
0.00378664269965938;0.0037870705127716064
0.0016900684851543764;0.0016841888427734375
9.880962384163336e-05;9.912252426147461e-05
0.00667718170035711;0.00667765736579895
0.0018840740267397817;0.0018891692161560059
0.005972050809627279;0.006012916564941406
0.004791754718320069;0.004817992448806763
0.004281449098061898;0.004404187202453613
0.002249334047227141;0.0022668838500976562
0.011223143424169513;0.011602401733398438
0.005614625217842434;0.005685716867446899
0.005090862558487722;0.0051957666873931885
0.0013188543298650818;0.00131988525390625
0.001521668545585358;0.0016216039657592773
0.0027547659919772483;0.0027551651000976562
0.01158720124382766;0.01197478175163269
0.0029961644180882463;0.0031002163887023926
0.0025472626799407276;0.0025539398193359375
0.009860079934535082;0.009924322366714478
0.0016157907223089758;0.0016164779663085938
0.005068820678147509;0.005071580410003662
0.0032722123375078164;0.0033592283725738525
0.0032887773473462317;0.003289252519607544
0.001372776191205043;0.001373291015625
0.002117031218259333;0.002119094133377075
0.0036672497334072295;0.003760010004043579
0.000643416156596183;0.0006418228149414062
0.0005961206684807389;0.0005960464477539062
0.0011871287565318116;0.0011873245239257812
0.000713862787720575;0.0007143020629882812
0.0011661433655841605;0.0011663436889648438
0.0036183265246168563;0.003658294677734375
0.0012236440050418598;0.001224517822265625
0.002374796912807423;0.002378493547439575
0.0036560932982486953;0.00369831919670105
0.006187595994547125;0.006194114685058594
0.0012704408936200274;0.0012711882591247559
0.011053254580088288;0.011081725358963013
0.0007963944639480284;0.0007914900779724121
0.003530488125266734;0.003637447953224182
0.009959439225614534;0.009964913129806519
0.003132463662251107;0.003132849931716919
0.0025412249748693284;0.002541482448577881
0.005664842958964292;0.0056743621826171875
0.007317005085393368;0.007329970598220825
0.009474674329529255;0.009541213512420654
0.0011602838993054019;0.0011606216430664062
0.004630205001056121;0.004683956503868103
0.0008969876451092822;0.0008945465087890625
0.006721031386261311;0.006861686706542969
0.003652327679205619;0.003653496503829956
0.0022213106624810546;0.002241164445877075
0.01275338611649166;0.013295620679855347
0.009097925289777833;0.0091877281665802
0.005528437724713788;0.005644738674163818
0.006631031278850257;0.006732732057571411
0.003841559546581826;0.003960847854614258
0.0046151526482309645;0.0046167075634002686
0.004034769276451823;0.004140257835388184
0.006484524027120269;0.006543189287185669
0.011620689718936835;0.012117177248001099
0.004393437792534948;0.004494994878768921
0.00595425536652347;0.006024360656738281
0.002994442808869091;0.0030012428760528564
0.003865743209152438;0.003872901201248169
0.002270174221315632;0.002278357744216919
0.007308079663966155;0.007609337568283081
0.003561109176698318;0.003568589687347412
0.003741172576031329;0.003743201494216919
0.0013234106910728404;0.001323699951171875
0.0015168108884976003;0.0015163421630859375
0.0050313339841677835;0.005419105291366577
8.519476088059221e-05;8.487701416015625e-05
0.003401471630703276;0.00344279408454895
0.008936675283650343;0.00926157832145691
0.003844823647562053;0.003869086503982544
0.003056870051978136;0.00305745005607605
0.004971044265437763;0.004978209733963013
0.0016969591804932174;0.001697540283203125
0.0022421134260299006;0.002244025468826294
0.0027909856925434485;0.0027914345264434814
0.015093990603631523;0.015198737382888794
0.0049067277709282115;0.0049228668212890625
0.005655573676474101;0.005657225847244263
0.0009221459489372638;0.0009211301803588867
0.009543519784013743;0.009911417961120605
0.0004214583093371311;0.0004215240478515625
0.00030652731768257097;0.00030803680419921875
0.004350473932704713;0.004351586103439331
0.00320665764709837;0.0032691657543182373
0.004503905769205547;0.004597395658493042
0.002772998996547024;0.002785712480545044
0.0014863664038494958;0.0015878677368164062
0.010543399625219729;0.010544747114181519
0.002296559132509535;0.002297431230545044
0.00019797173960911898;0.0001983642578125
0.0014912173185965823;0.0014896392822265625
0.004831846328274393;0.004835158586502075
0.0013286964624641916;0.0013294219970703125
0.006370351283566498;0.006371527910232544
0.008901938969273304;0.009058982133865356
0.006171705080599907;0.006246507167816162
0.0003860822194170537;0.00038611888885498047
0.005716026356682245;0.0057173073291778564
0.013454207715040257;0.014035142958164215
0.008529719678260998;0.008613616228103638
0.010071332536725012;0.01008501648902893
0.003085541425824618;0.0031853914260864258
0.0032337180536963473;0.003314584493637085
0.0015144357308828772;0.0016210377216339111
0.011013292116780296;0.011020690202713013
0.008592293483613976;0.008596450090408325
0.008692593314431368;0.008723229169845581
0.004005170197646151;0.004005461931228638
0.0036133548261961653;0.0036239922046661377
0.006064337806583642;0.006073027849197388
0.0012648006207757276;0.0013661980628967285
0.012005635333365622;0.01206207275390625
0.0029572611712893847;0.002961188554763794
0.002558860005128841;0.002561599016189575
0.002789453784598439;0.0027904212474823
0.004198011010536614;0.004224181175231934
0.007862969229067405;0.008115440607070923
0.0018834701011135914;0.0019764602184295654
0.0065580837381668255;0.006621301174163818
0.0034486228976308765;0.0034685134887695312
0.006058612031813682;0.006095826625823975
0.007863723013328596;0.007872611284255981
0.007924727275271376;0.0079975426197052
0.010736627755924998;0.010881364345550537
0.0009305651672916795;0.000942230224609375
0.003219318337088672;0.0032834410667419434
0.002041631648016144;0.002041846513748169
0.009301058274457055;0.009434729814529419
0.011067993265334261;0.011075913906097412
0.002056833273619038;0.0020999908447265625
0.005608993181443483;0.005617737770080566
0.009942259317514765;0.00995635986328125
0.0033147543806971874;0.00333598256111145
0.003201747083627725;0.0032379180192947388
0.001250234534519713;0.0012607574462890625
0.007445643941400857;0.0076732337474823
0.0013334683682739215;0.0013370513916015625
0.0008450199757233577;0.000843048095703125
0.007181598408808482;0.007381469011306763
0.003382737450591661;0.0034779012203216553
0.008658640759206125;0.008688002824783325
0.009674669930726625;0.0096760094165802
0.003753969246716781;0.0037718117237091064
0.003012878480335387;0.0030432045459747314
0.0014219272906628604;0.0014228224754333496
0.0010347814767520886;0.0010395050048828125
0.012100071400953325;0.012375026941299438
0.004827478019828861;0.0048551857471466064
0.007493222520123809;0.0074940025806427
0.008121813445075593;0.00813668966293335
0.0024773293248151027;0.0024785101413726807
0.01023103910539485;0.010534316301345825
0.0061067038763691125;0.006139785051345825
0.0007338568714406754;0.0007333755493164062
0.0016220432679327457;0.0016222000122070312
0.0017679598311045597;0.0017670989036560059
0.004362743039565197;0.004501372575759888
0.004598124293587;0.004613906145095825
0.0041497570780515145;0.004217177629470825
0.00131647515276121;0.0013170242309570312
0.0006398387788501836;0.0006963610649108887
0.0002713209623759395;0.00027179718017578125
0.0010515016704539068;0.0010519027709960938
0.008167494445075451;0.00841742753982544
0.008435812638214331;0.008464813232421875
0.0008588886462088029;0.0008592605590820312
0.0035553941043626114;0.003628760576248169
0.007640557490085853;0.007665663957595825
0.002173372469572486;0.0022459328174591064
0.0026604328876717064;0.0026817619800567627
0.003992023735109782;0.0039949119091033936


==> data/appendices/scatter/cifar10-b-standard-strong.csv <==
True Distance;Estimated Distance
0.0038544538901351677;0.003899630159139633
0.008372263222017808;0.008370429277420044
0.003546854669248518;0.0035879015922546387
0.0022219629393344814;0.00222209095954895
0.0033396303507454406;0.0033597946166992188
0.0011776739308618155;0.001179039478302002
0.00566061700037359;0.005722671747207642
0.0002651642672049002;0.0002682209014892578
0.006782783438226298;0.006788671016693115
0.007181091923168147;0.007222086191177368
0.0062998362132488175;0.0063667893409729
0.000687174983235718;0.000693202018737793
0.0022266650372748963;0.002240777015686035
0.00142477533924417;0.0014257431030273438
0.00289520373070889;0.0029111504554748535
0.010452548397283368;0.010635912418365479
0.0009203647888772538;0.0009202361106872559
0.0035577136089304795;0.0035919547080993652
0.008403230049172872;0.008404761552810669
0.0029184007500829097;0.0029191672801971436
8.738842053330373e-05;8.749961853027344e-05
0.002469345194504476;0.0024671852588653564
0.007962230381116223;0.00804227590560913
0.010115485971472075;0.010518014430999756
0.010119254442405079;0.010453194379806519
0.003885083664553545;0.0038912296295166016
0.0005276597974994262;0.0005283355712890625
0.0005472567845744818;0.0005515515804290771
0.007991314387647549;0.008093774318695068
0.0024850623158571895;0.0024965405464172363
0.005368184771752142;0.005379706621170044
0.005395814115317805;0.0054129958152771
0.0021866565286613312;0.002186805009841919
0.0033914073648779915;0.003405153751373291
0.008797664974634222;0.008842647075653076
0.0054566739280349705;0.005578622221946716
0.0023869274390651727;0.0023870766162872314
0.000767949707588892;0.0007678568363189697
0.0020162664975091095;0.002032071352005005
0.0021588808335077786;0.0021756310015916824
0.009201582548033778;0.009234607219696045
0.003963491257163397;0.004014104604721069
0.002999453778965621;0.003132835030555725
0.009488892328039808;0.00976407527923584
0.0057094575798118915;0.005797356367111206
0.006101591599591704;0.006182372570037842
0.002464344705156092;0.002491474151611328
0.0051632244562305404;0.005211241543292999
0.0005949271938397032;0.000598907470703125
0.0048910381632641725;0.00497022271156311
0.005594610990701455;0.005671247839927673
0.0003924727179676126;0.0003986954689025879
0.009726571040551352;0.009752452373504639
0.002666286020107662;0.0026840567588806152
0.0002933570096644075;0.000293731689453125
0.004889324080300107;0.004903823137283325
0.0007682320083908436;0.0007700920104980469
5.482318725338543e-05;5.53131103515625e-05
5.967249753119558e-06;6.67572021484375e-06
0.003642740731395885;0.0036615729331970215
0.004723474523383012;0.00475504994392395
0.0033663158602036617;0.003369361162185669
0.0071560578847683;0.007241785526275635
0.0013557130359152121;0.0013551115989685059
0.003070318574419996;0.0030891001224517822
0.0016197729798336415;0.0016202926635742188
0.0065151180796012365;0.006655961275100708
0.0066632952106041475;0.006720185279846191
0.0004754825896164958;0.00047588348388671875
7.143002521132122e-05;7.152557373046875e-05
0.010647722482410164;0.010959506034851074
0.00034428052104943887;0.0003482699394226074
0.005012676972578327;0.005071580410003662
0.0012058072211673769;0.0012145042419433594
0.005727540246712321;0.0058097243309021
0.007546204435367844;0.007611751556396484
0.0063709517309617865;0.006437480449676514
0.0009411974927688165;0.0009431838989257812
0.009657017318341106;0.009888619184494019
0.0022253143907964056;0.002225905656814575
0.002011103325529958;0.0020329952239990234
0.0006720391035421377;0.0006723403930664062
0.004051258996682305;0.004052162170410156
0.00940238200592199;0.0095091313123703
0.0022240758048309777;0.002247307449579239
0.00037226577557541215;0.0003771781921386719
0.00558825643879135;0.00562480092048645
0.0016612024425195983;0.001676797866821289
0.001034411336279019;0.0010347366333007812
0.0014843703962850842;0.0014801025390625
0.003942141901548212;0.003947138786315918
0.00039398836706547454;0.00039386749267578125
0.01274575161192123;0.012841463088989258
0.010468650988017136;0.01130625605583191
0.004696102210462413;0.0047102272510528564
0.005319421721806427;0.005344212055206299
0.00235389432741772;0.0023546218872070312
0.0017669930490220695;0.0017812848091125488
0.005307749262556593;0.00531962513923645
0.0018088954594260797;0.0018091201782226562
0.0014567320271661741;0.00145721435546875
0.0083088769340703;0.008363060653209686
0.007102904775651524;0.007151305675506592
0.004089743974394751;0.0040940940380096436
0.00928107248565384;0.00931742787361145
0.001712421976381585;0.0017146766185760498
0.0027015618165045687;0.002701789140701294
0.00769513564509446;0.007696092128753662
0.0016010487242731518;0.001696467399597168
0.0011892062364825013;0.0011955201625823975
0.003913246573066266;0.003913909196853638
0.010533836674515691;0.010591387748718262
0.0002592137856786634;0.00026237964630126953
0.008255924025567522;0.00843435525894165
0.010527573732363434;0.010561645030975342
0.008348045063269393;0.008387386798858643
0.002719892179568499;0.002826511859893799
0.0001174678675735458;0.000118255615234375
0.0036985547314163235;0.003720458596944809
0.006955532129237727;0.0071510374546051025
0.00037139110833148495;0.0003719329833984375
0.005385617407399428;0.0053882896900177
0.005772281587177932;0.00582808256149292
0.006023771354363684;0.006071895360946655
0.003677567271380955;0.0036911964416503906
0.00335568939682306;0.0033740997314453125
0.0027583497698517364;0.0027589499950408936
0.0038809555104047638;0.003892570734024048
0.002345254571228606;0.0023498833179473877
0.00010583985459625524;0.00011089444160461426
0.000922365979383034;0.0009212493896484375
0.002631193287698219;0.0026320219039916992
0.0005066203957166554;0.0005097389221191406
0.00443543401798228;0.004571735858917236
0.006189471365940106;0.0062391795217990875
0.0016551050524244676;0.0016592144966125488
0.011015203196380607;0.01103384792804718
0.0011572191863630636;0.0011709630489349365
0.0017935401320440482;0.0017938613891601562
0.009926131888087717;0.00999528169631958
0.005145333017781478;0.0051631927490234375
0.0025348602253191395;0.0025618374347686768
5.764906288317689e-05;5.817413330078125e-05
0.0037280284503653344;0.003734380006790161
0.015760916945181426;0.015831023454666138
0.0026805876529830005;0.002680659294128418
0.0023582914845096383;0.002386331558227539
0.004165797204743175;0.00418776273727417
0.0019080483311113001;0.001922905445098877
0.003818682543006613;0.003836333751678467
0.009858201998448404;0.010400831699371338
0.0038899775705064673;0.0038948357105255127
0.002541404362187262;0.00254252552986145
0.0029038115480298668;0.0029314160346984863
0.0071882767632330275;0.007223337888717651
0.005388099477418503;0.0054426491260528564
0.008762075026044314;0.008818626403808594
0.0018512705536011735;0.0018660426139831543
0.0002987386263228536;0.0002994537353515625
0.006934287009769776;0.0070244669914245605
0.00654800624604735;0.006548762321472168
0.005679125052308446;0.005683928728103638
0.001957466220312046;0.0019578933715820312
0.007246228092817126;0.00727999210357666
0.0034329018998113313;0.003434211015701294
0.0029276035317864087;0.002989470958709717
0.012457521312755931;0.012724429368972778
0.0022499597932328316;0.002255856990814209
0.0010022014304696264;0.0010023117065429688
0.01523323436417602;0.015486329793930054
0.0005398389498259363;0.000540614128112793
0.006271764595602639;0.0062999725341796875
0.004754229206387372;0.004762053489685059
0.008086746551925416;0.008121579885482788
0.0011398641678468401;0.0011405497789382935
4.475556086698256e-05;4.482269287109375e-05
0.0043472491639775825;0.004390358924865723
0.0007261402778087044;0.0007247626781463623
0.003499145811620055;0.00350382924079895
0.012494190911975178;0.012563616037368774
0.0007600494543126574;0.0007658004760742188
0.009015954966839506;0.009203106164932251
0.004397028283761658;0.004418015480041504
0.0034715778092282656;0.0034809410572052
0.002338367387091033;0.0023564398288726807
0.003370989065598294;0.003453761339187622
0.0025343894751587073;0.0025487542152404785
0.005812111405470807;0.0058587417006492615
0.004603572478634072;0.004604339599609375
0.004759544725946264;0.004833728075027466
0.0070034126504355055;0.0070604681968688965
0.002205808624226716;0.00220295786857605
0.009258714696067078;0.009368598461151123
0.011935388088203063;0.0119742751121521
0.001620057122647857;0.0016202926635742188
0.001641489754215085;0.0016422271728515625
0.003602751337327068;0.0036149024963378906
0.0029929660728185777;0.003010779619216919
0.0024316828785795413;0.0024458616971969604
0.00047873261373826187;0.00047901272773742676
0.005193891444370564;0.005202651023864746
0.0001648293329448021;0.00016498565673828125
0.0034914528315146483;0.0034923255443573
0.024650575350302344;0.025537967681884766
0.0017837974429209022;0.0018026232719421387
0.0006252931798993767;0.0006305277347564697
0.0059755438804322035;0.0060044825077056885
0.0075797869110199225;0.007653087377548218
0.00017986014474801482;0.00018024444580078125
0.005561977665764078;0.005601704120635986
0.0020732826011122772;0.002102792263031006
0.0009935113812885932;0.0010042190551757812
0.005742842972107344;0.005882889032363892
0.0003714234897100555;0.0003719329833984375
0.006308243032518539;0.006336241960525513
0.0033125388588897907;0.0033150017261505127
0.003997820063005173;0.00403575599193573
0.000718592297028891;0.0007269382476806641
0.00692007245177121;0.006986856460571289
0.0030096014694745337;0.0030174553394317627
0.00232268131856763;0.0023192912340164185
0.001518767251863677;0.0015201568603515625
0.016888073604419167;0.016995996236801147
0.010178097523429378;0.010571062564849854
0.007319907606187069;0.007360056042671204
0.0037951288171913402;0.0038080215454101562
0.00907971324285797;0.009154796600341797
0.004573554128863668;0.004595309495925903
0.004327640318244018;0.004341065883636475
0.00676325073302142;0.006850689649581909
0.004950313573440232;0.004969596862792969
0.005408449266051925;0.005409270524978638
0.004501440624883874;0.0045004189014434814
0.002512442757889782;0.00254058837890625
0.0013744849427820567;0.0013751983642578125
0.008330444321550279;0.008391916751861572
0.0017339804007013902;0.0017366409301757812
0.0047066683067038114;0.004750281572341919
0.0078773407072491;0.007881850004196167
0.00845262196418293;0.008563995361328125
0.0015101249140359976;0.0015106201171875
0.0009043518929338101;0.0009107589721679688
0.0012108549673833337;0.0012115836143493652
0.011347956867113615;0.011429011821746826
0.0008672532440560944;0.0008727908134460449
0.0010278580828903495;0.0010318756103515625
0.01639144369808506;0.0172959566116333
0.002830118284522584;0.002849876880645752
0.002115974416250648;0.0021162331104278564
0.0005640473319973724;0.0005654990673065186
0.008754906410377567;0.008856847882270813
0.0033900086468754476;0.0034446045756340027
0.00262969814713561;0.002634018659591675
0.006173665558041369;0.006384402513504028
0.0014523708053199743;0.0014524459838867188
3.93616444629025e-05;4.00543212890625e-05
0.004117599561191162;0.00423392653465271
0.0018558343168579357;0.0018606185913085938
0.0002747552813235981;0.00027561187744140625
0.0025764657672985845;0.0025995075702667236
0.0010311351484228008;0.0010316669940948486
0.005145010889956479;0.005186442285776138
0.0034334682691139714;0.0034525692462921143
0.005734901516422063;0.005761340260505676
0.005628580860024655;0.005677402019500732
0.002033258427262763;0.0020402371883392334
0.0010076655533553377;0.0010080337524414062
0.012191582260257907;0.01252824068069458
0.0018319205025609795;0.0018358230590820312
0.005990387480224948;0.0061301589012146
0.008667214528779388;0.008714459836483002
0.0052735168577130185;0.005306899547576904
0.005203301027558399;0.005238234996795654
0.00018573500368394645;0.00018596649169921875
0.005185036789442656;0.00518798828125
0.0016196877071596387;0.0016196966171264648
0.0057015297218696295;0.005747079849243164
0.002198894063133584;0.0021992027759552
0.010018872532463457;0.010221779346466064
0.009650761510929334;0.009739577770233154
0.001767019704289461;0.0017835162580013275
0.003980444799348075;0.003981590270996094
0.008113708696009513;0.0082089863717556
0.007074277028084967;0.007192226126790047
0.00036163583327180634;0.0003607608377933502
0.00492330608835231;0.004986703395843506
0.007589339413647577;0.007851682603359222
0.0009736264648717003;0.0009859651327133179
0.0013081987801292249;0.0013258159160614014
0.002193852713604864;0.002207428216934204
0.004002268801301328;0.004062920808792114
0.004761197229939068;0.004808314144611359
0.006157384491695044;0.006300181150436401
0.00268444788044482;0.002705290913581848
0.006699666719830993;0.006809711456298828
0.0011307593534608904;0.0011371374130249023
0.0010622984324215436;0.0010662078857421875
0.0031201991500058807;0.0031386613845825195
0.0003649734510292971;0.00036525726318359375
0.008894696457628623;0.009035348892211914
0.005998758339392896;0.00603148341178894
0.00046220278904376245;0.00046831369400024414
0.0031038593300628217;0.0031042397022247314
0.0026364861619590785;0.0026600509881973267
0.002744277346612578;0.002757042646408081
0.0016332495889415908;0.001644328236579895
5.130705889817278e-05;5.14984130859375e-05
0.006713280469263002;0.006746768951416016
0.006052842337855163;0.0060714781284332275
0.006889483832463093;0.006947040557861328
0.0014489934881145021;0.0014562606811523438
0.0065498683538693266;0.0066003259271383286
0.00047375570365645875;0.00047397613525390625
0.0014023038163859945;0.0014028549194335938
0.00407853195844143;0.004081219434738159
0.001923856567622735;0.0019334256649017334
0.0020557846739634213;0.0020707249641418457
0.0028504232877507385;0.0028716325759887695
0.007232249835659209;0.007242143154144287
0.0005856182915255748;0.0005855560302734375
0.00018367445909037261;0.00018405914306640625
0.0026505407484333095;0.0026647448539733887
0.0032514449596738678;0.0032730698585510254
4.032689111531655e-05;4.3332576751708984e-05
0.0008300515767204307;0.0008335113525390625
0.0035142336925882115;0.0035300254821777344
0.0049985551100723185;0.005189716815948486
0.010770512908326766;0.010791093111038208
0.01789734641475098;0.018171578645706177
0.0028000357783253445;0.00282992422580719
9.022817296715148e-05;9.02414321899414e-05
0.002367407667676443;0.0023821890354156494
0.0010839606461337515;0.0010805130004882812
0.005823089552791789;0.005837976932525635
0.006054800173633079;0.006286010146141052
0.0037962536694896762;0.003796607255935669
0.004244521491308808;0.004272967576980591
0.003053605593900547;0.0030536949634552
0.00045161627373419287;0.0004520416259765625
0.0002305160851211393;0.0002307891845703125
0.002327820092453929;0.0023287534713745117
0.00827427871639154;0.008304119110107422
0.0014517703538716568;0.0015318691730499268
0.01534971094447348;0.015455454587936401
0.0013252598263520363;0.0013246536254882812
0.018436256263479004;0.018548667430877686
0.0036857957558441867;0.0037063658237457275
0.0028238931533387276;0.0028276443481445312
0.012795341534398362;0.012933500111103058
0.0004876731218374087;0.00048828125
0.0008292126410285807;0.000837475061416626
0.007253977921577779;0.007319629192352295
0.0020648917021717133;0.002080559730529785
0.012796282055511282;0.012836098670959473
0.005555515464187209;0.005606740713119507
0.008562038186761971;0.008574455976486206
0.004836729378184771;0.004850417375564575
0.006799269417409096;0.006852895021438599
0.004594879485498339;0.00463491678237915
0.003367471390391515;0.0033711791038513184
0.005253307999743535;0.005273967981338501
0.0061099464308695265;0.006129205226898193
0.0066703011293312905;0.00673559308052063
0.0028621192554354087;0.0028983093798160553
0.0003489299958520236;0.0003490447998046875
0.0024295805744025327;0.002449430525302887
0.0009743031078557062;0.0009746551513671875
0.0018967466164496911;0.0019023120403289795
0.006868852380881021;0.006871253252029419
0.000993384294812235;0.0009974837303161621
0.009955557899452256;0.010087966918945312
0.0054861675524455695;0.005515396595001221
0.01181787680247376;0.011853784322738647
0.0017736801238573663;0.0017756819725036621
0.0029805051593338773;0.00299072265625
0.008936582979994239;0.008960574865341187
0.009942941745789545;0.010351002216339111
0.0018652608853967456;0.0018669962882995605
0.0042140093499237865;0.004229694604873657
0.003906502343498627;0.00394388847053051
0.004906505883941469;0.004915177822113037
0.00729094005406031;0.007291823625564575
0.002548751173529294;0.0027023255825042725
0.004099116309116913;0.004106491804122925
0.002036724877021449;0.0020560920238494873
0.0010471309160206103;0.0010485649108886719
0.010584360672862418;0.010641604661941528
0.004316445968647022;0.0043173134326934814
0.004213060913676858;0.004285842180252075
0.002247820416092405;0.0022487640380859375
0.012826062476446758;0.012894660234451294
0.010854807382690403;0.011289536952972412
0.013816247371665688;0.01396554708480835
0.00285906027355963;0.0028740763664245605
0.0027807648490093674;0.002781808376312256
0.001106245918380367;0.00110626220703125
0.0021495832032876424;0.0021499991416931152
0.002411705670497191;0.0024147331714630127
0.0016645357319025806;0.0016784369945526123
0.00097628701826879;0.0009815692901611328
0.0038307325244065116;0.0038618706166744232
0.005332491784356017;0.005332976579666138
0.013243966124893857;0.013692885637283325
0.009294895216161324;0.009327888488769531
0.001824964291910907;0.001850426197052002
0.001786621402475617;0.0018024444580078125
0.007361047721376918;0.007444128394126892
0.002174494734758372;0.002175360918045044
0.007454606673033696;0.007468998432159424
0.0024833017335664682;0.002497076988220215
0.000699293272108401;0.0007072687149047852
0.0012407503949392591;0.0012397170066833496
0.0022745472829672057;0.0022764205932617188
0.006849072077101433;0.006882429122924805
0.002238763275636739;0.002257794141769409
0.0040655861052317395;0.004114717245101929
0.004028974236861359;0.004064649343490601
0.0031870897364412016;0.003214418888092041
0.0020652352319518053;0.0020666420459747314
0.0030513478663172313;0.0030517876148223877
0.0007381065318746166;0.0007381439208984375
0.0031048631376112655;0.0031529366970062256
0.005822565809670013;0.0061296820640563965
0.0023591443735772933;0.002368628978729248
0.002102901187062644;0.0021065473556518555
0.010647257203739971;0.010776609182357788
0.00019769301370276828;0.00020110607147216797
0.005266709393634052;0.005271941423416138
0.00302626535401405;0.003050893545150757
0.0044051508757147195;0.004405945539474487
0.002947200194332922;0.0029598474502563477
7.43705691343676e-05;7.43865966796875e-05
0.007248605264999794;0.007421553134918213
0.001298536796423593;0.0013093948364257812
0.003395847699332662;0.0034248530864715576
0.012458954390128849;0.01266258955001831
0.007984224571650683;0.007985115051269531
0.001262937221547025;0.0012578964233398438
0.008024554613176652;0.008075118064880371
9.49653101284538e-05;9.5367431640625e-05
0.0062157774405795195;0.0062705278396606445
0.003196197721170078;0.0031972676515579224
0.006348190084166952;0.0064095258712768555
0.0007968936143879847;0.0008043646812438965
6.224440956835479e-05;6.29425048828125e-05
0.0014811804606226612;0.0014820098876953125
0.006411119700128865;0.006439149379730225
0.003528569306461284;0.00363805890083313
0.004792747810393487;0.00484180822968483
0.0003029883303523334;0.0003032684326171875
0.003726239483172769;0.003746405243873596
0.0027157799376170103;0.0027303695678710938
0.0016194282187243923;0.0016345977783203125
0.009988191528578366;0.01007932424545288
0.002092824027891038;0.0020990371704101562
0.02337941366045311;0.023612290620803833
0.0026665004428625236;0.002670757472515106
0.014120837086953488;0.014233924448490143
0.0014508871589298312;0.0014646649360656738
0.00022504839573120442;0.000225067138671875
0.004503431473192192;0.004672974348068237
0.01304508588960765;0.013242900371551514
0.013410113138155579;0.013476669788360596
0.002516654369027725;0.002525418996810913
0.002176970702466752;0.0021942853927612305
0.00013834331036047032;0.0001392364501953125
0.0028206067734219686;0.002820998430252075
0.0015269185427967957;0.0015277266502380371
0.010289182054333629;0.010312341153621674
0.009376804558511706;0.00947040319442749
0.004511690196427771;0.0045537203550338745
0.0009863142493367694;0.0009860992431640625
0.0005993826702594157;0.000598907470703125
0.006433417091091799;0.0064813196659088135
0.005090634875197722;0.005120709538459778
0.005442161486995224;0.005552083253860474
0.002447665610385138;0.0024620890617370605
0.0023948840122208774;0.002405792474746704
0.0020935701999429965;0.0021113157272338867
0.0028084567876448196;0.002845674753189087
0.004809391419567861;0.004845649003982544
0.005260803084883107;0.005314826965332031
0.0008413334838624468;0.0008392333984375
0.0024578791867479076;0.002465277910232544
0.004758962267142477;0.004796542227268219
0.0014947578244371444;0.001514732837677002
0.016630908537686444;0.016850732266902924
0.00014787018645558798;0.000148773193359375
0.0054202349762111105;0.005424529314041138
0.006877289389509045;0.006901204586029053
0.006433008271283427;0.00643351674079895
0.001898290313060884;0.001905590295791626
0.001603307743211585;0.0016040802001953125
0.01079352737991906;0.010900795459747314
0.00422305068418843;0.004301011562347412
0.00018660194264006794;0.00018405914306640625
0.006811117854564208;0.006813019514083862
0.001620595263402518;0.001621246337890625
0.0058493794399238465;0.005879312753677368
0.004260625328723372;0.0042629241943359375
0.0005250877128067117;0.0005254745483398438
0.0021012724061339836;0.0021166950464248657
0.0073123846553294625;0.007320433855056763
0.005424038467823811;0.005523771047592163
0.0005061880140944284;0.0005064010620117188
2.4964543307781182e-06;2.86102294921875e-06
0.006697745439971303;0.006744816899299622
0.0021004885839642196;0.0021095573902130127
0.00596682366715879;0.006222844123840332
0.002103543533310257;0.0021182000637054443
0.0005018858584670652;0.000505983829498291
0.0013381620054892331;0.0013341903686523438
0.006148918800228786;0.006148695945739746
0.009250317953356285;0.009252488613128662
0.002581620412216642;0.0026162266731262207
0.008760818434901398;0.008945375680923462
0.0012249887311956424;0.0012311935424804688
0.0003800460094189052;0.00038439035415649414
0.002091943902486835;0.0020923912525177
0.00521369301078492;0.005223065614700317
0.003038451580217622;0.0030389726161956787
0.009522051216061542;0.009525328874588013
0.0030358491453715596;0.0030626654624938965
0.008386064056011111;0.008430898189544678
0.007379584496653353;0.007455766201019287
0.0028266227180252733;0.002861201763153076
0.002012251263594405;0.0020164549350738525
0.007822444607667789;0.007851868867874146
0.007994948324599238;0.008075118064880371
0.0031948168522152997;0.0031957030296325684
0.002567673865792401;0.0025939345359802246
0.00139342176943611;0.0014168918132781982
0.0011968734765811116;0.0012058019638061523
0.0024442138202686674;0.002447158098220825
0.0064530845747511134;0.006463915109634399
0.012125486346315922;0.012261390686035156
0.0043158483794634005;0.004319190979003906
0.003025847892348447;0.0030279457569122314
0.008514559718769592;0.0086403489112854
0.002411257916307918;0.002411872148513794
0.004542710187510945;0.004682779312133789
0.011690370310537258;0.011835053563117981
0.012158297194209073;0.012504875659942627
0.0031411369982697664;0.003177434206008911
0.003779657702591644;0.0037803947925567627
0.004477586259177621;0.004485428333282471
0.00017069658364847305;0.00017070770263671875
0.0049214246340485235;0.004972487688064575
0.007501916104923782;0.007696516811847687
0.0035895388563296935;0.003618001937866211
0.006737284752470029;0.006786376237869263
0.002086285141956688;0.002106606960296631
0.0003740145735691584;0.00036907196044921875
0.003382711624978444;0.003397911787033081
0.003870914648820881;0.0038748085498809814
0.001272945034902206;0.00127410888671875
0.004922401166372598;0.004979848861694336
0.002159176259414107;0.0021820366382598877
0.008093742206276466;0.008139550685882568
0.00011461811165116637;0.00011444091796875
0.004188462105349754;0.004195153713226318
0.010501858529896773;0.010591596364974976
0.003087224449300962;0.0031004250049591064
0.019064880349238887;0.019308775663375854
0.00983801413750116;0.009859651327133179
0.00055353986793125;0.000553131103515625
0.010749361812075385;0.010805070400238037
0.01192562470155236;0.012138664722442627
3.06181251667439e-05;3.147125244140625e-05
0.013763990134824173;0.014161229133605957
0.0012581476786709313;0.0012559890747070312
0.004263922331788491;0.004264861345291138
0.0029216599230505983;0.0029249489307403564
0.007125272986104947;0.007125884294509888
0.003966993182010681;0.0039692223072052
0.001085399453247613;0.0010861754417419434
0.0032072934959854523;0.0032081156969070435
0.00047243139008109816;0.0004730224609375
0.007132272019147248;0.007146507501602173
0.011932160932424172;0.012073934078216553
0.0005364490785850247;0.0005362033843994141
9.781447771125335e-06;1.043081283569336e-05
0.0024815656893413477;0.002489030361175537
0.003605157334063672;0.0036058425903320312
0.001441865763312803;0.0014438629150390625
0.001928495162888598;0.001929253339767456
0.003723443511284268;0.003745943307876587
0.0021358517825359148;0.0021404027938842773
0.005000386045986131;0.005043055862188339
0.007349656248989776;0.007399439811706543
0.0032180737118618244;0.0032291412353515625
0.0047700629178454145;0.0047928690910339355
0.003321722035628857;0.0033225715160369873
0.008330735148605632;0.008397020399570465
0.0012542717879872574;0.0012664794921875
0.00710953904325008;0.0071602463722229
0.00013214754574063505;0.00013256072998046875
0.006993706133297799;0.007106602191925049
0.0036038684124805958;0.0036936700344085693
0.0032781883902889023;0.0032777488231658936
0.002519211508692512;0.0025196373462677
0.002156691356915044;0.0022616684436798096
0.0006863457794157558;0.0006866455078125
0.007939886465125485;0.007953673601150513
0.0013090044445407578;0.0013093948364257812
0.0015933895366264657;0.00167083740234375
0.009059778132228056;0.00926545262336731
0.002403447256293553;0.0024212896823883057
0.003550338154682098;0.003556877374649048
0.0036283522907055088;0.003634512424468994
0.005268122505990362;0.005431830883026123
0.0031865385001950634;0.003209143877029419
0.011243531872276915;0.011509925127029419
0.007170842202014692;0.007248252630233765
0.002294210413725235;0.0023031234741210938
0.002841660031628888;0.0028647780418395996
0.0029996159624748214;0.0030021071434020996
0.003925531063874507;0.003932833671569824
0.01267010178341503;0.012853413820266724
0.006100129464600762;0.0061691999435424805
0.00014184510716184662;0.00014209747314453125
0.0021357170398869194;0.002155393362045288
0.0056251507453906205;0.005671471357345581
0.003583081896623192;0.003589808940887451
0.019285112689225514;0.019537508487701416
0.0016596498936010558;0.0016900897026062012
0.008575303597509168;0.008642911911010742
0.009108731654460491;0.009237825870513916
0.001770635960285223;0.0017728805541992188
0.001732292863347445;0.0017601549625396729
0.003525070152012021;0.003572329878807068
0.0018808760087789533;0.0018815398216247559
0.003420916336333783;0.0034208595752716064
0.0008684684894074207;0.0008720159530639648
0.0002055453076382222;0.00020599365234375
0.005851736696815392;0.005949169397354126
0.00793506774904632;0.007946044206619263
0.00743494193664451;0.007519364356994629
0.0058241806750718135;0.005895704030990601
0.0022718935842206463;0.0022725462913513184
0.0005567076680138397;0.0005605518817901611
0.006651918799663194;0.006692282855510712
0.0023589139994352566;0.002369135618209839
0.0034042156627871875;0.00341864675283432
0.0002427603528131714;0.00024615228176116943
0.0037775721132081276;0.0037793517112731934
0.006433958697666425;0.0066123902797698975
0.008660457807908029;0.008694231510162354
0.0005693825893056347;0.000560760498046875
0.004741381513005672;0.004741668701171875
0.004999636510195896;0.00501251220703125
0.0009620027693290687;0.0009613037109375
0.002347420982403578;0.0023712515830993652
0.0018507861017045843;0.0018548965454101562
0.0012516083948208878;0.0012483596801757812
0.0038825681451909975;0.0039535462856292725
0.0020630435823988224;0.0020637214183807373
0.0013108120614680658;0.0013113021850585938
0.0018436161289184293;0.0018583685159683228
0.0010361236921514194;0.0010366439819335938
0.0072122460693134225;0.007453411817550659
0.0010844445406606507;0.0010852813720703125
0.0017307000839687655;0.0017309188842773438
0.009893745640889493;0.009979248046875
0.0005957632730474102;0.0005960464477539062
0.010713778190985207;0.010861486196517944
0.0006245613448800085;0.0006246566772460938
0.004649821865294668;0.004668533802032471
0.007554751092250303;0.0076143741607666016
0.007338489478031838;0.007430374622344971
0.000391742862159433;0.00039196014404296875
0.009874267324620286;0.00997912883758545
0.006890972765197956;0.006933629512786865
0.0026074024110666555;0.0026312172412872314
0.005379045855254022;0.005421668291091919
0.002026070032505765;0.0020358264446258545
0.0006867439713721198;0.0006904006004333496
0.00038158081392666317;0.0003820061683654785
0.009710327197850768;0.010127216577529907
0.007073607216618065;0.0071887969970703125
0.00554190287490464;0.0055716633796691895
0.0009532444962484696;0.0009517669677734375
0.0077411884933869775;0.007839113473892212
0.006602852991751993;0.006627976894378662
0.003236810911228817;0.0032556653022766113
0.0028302985670838436;0.0028305351734161377
0.008390174538754588;0.008575797080993652
0.001982539999205415;0.0019874870777130127
0.0009922323608858824;0.0009918212890625
0.011829298687386185;0.01196056604385376
0.003787127615822893;0.0038103461265563965
0.006304815777038399;0.006432384252548218
0.005689128832019706;0.0056896209716796875
0.008033493681009205;0.008128218352794647
0.0019801345478318087;0.001995295286178589
0.00285950528235529;0.0028781890869140625
0.0027537771360252937;0.002780511975288391
0.009614238572199065;0.009769763797521591
0.017792922783878968;0.018034879118204117
0.00881929713319221;0.009027332067489624
0.00637192598168734;0.006405770778656006
0.010363531663111597;0.010878652334213257
0.002959424451668913;0.0029686391353607178
0.0008821664832598163;0.0008828938007354736
0.000798022425347552;0.0008018910884857178
0.0009145609576809229;0.0009145736694335938
0.0022119140689340977;0.0022336244583129883
0.005894053213352899;0.005930066108703613
0.0009610236071232107;0.0009680092334747314
0.0013101193394345814;0.0013036727905273438
0.0009248591404166444;0.0009250640869140625
0.000937424157115928;0.0009468197822570801
0.00010641107951057337;0.00010675191879272461
0.01898988794185654;0.019382625818252563
0.0016521987035799305;0.0016564726829528809
0.002277145996277889;0.002296529710292816
0.0019270784995064115;0.0020253658294677734
0.0017389733844248153;0.0017404556274414062
0.002831090914095679;0.002860158681869507
0.0004969129821449314;0.0005011558532714844
0.0022255774119963176;0.0022342056035995483
0.0031459783274310114;0.0032219886779785156
0.007614181685218518;0.007672607898712158
0.007872187468363429;0.007933646440505981
0.00243123352621549;0.0024374723434448242
0.004984527432241937;0.005032092332839966
0.007565193138222335;0.007582932710647583
0.002965452499099501;0.002984561026096344
0.0024842407342791596;0.002512820065021515
0.007790144049295658;0.007997512817382812
0.0021926271018119503;0.0021933913230895996
0.00668874369335267;0.00670236349105835
0.004739465406726429;0.004758179187774658
0.0022385243842141;0.002248108386993408
0.0006632275792825249;0.0006659328937530518
0.0009213961650081713;0.0009365677833557129
0.0012165136682091755;0.0012235641479492188
0.0019126417596288497;0.0019311755895614624
0.0024701681294240483;0.002470672130584717
0.005029805822136862;0.005067765712738037
0.002868340569422117;0.0028820037841796875
0.007561412642587094;0.0076438188552856445
0.0008200361354298087;0.0008192062377929688
0.0004122346341401226;0.0004119873046875
0.004424679845458188;0.004461571574211121
0.006011800074030757;0.006043374538421631
0.0034841011395721068;0.0034990310668945312
0.0009107299395635431;0.000911712646484375
0.005504842435681955;0.005517035722732544
0.00030202233640248127;0.00030231475830078125
0.0007783220432638059;0.0007791519165039062
0.0019866352536744994;0.001995176076889038
0.0030984741600196654;0.003103300929069519
0.0004879039794423089;0.00048828125
0.004561097239540675;0.00464966893196106
0.0044767552448272685;0.0045010000467300415
0.004084612155328455;0.004110842943191528
0.007568440813282824;0.007605075836181641
0.002107119692892665;0.0021028518676757812
0.0031034575494028258;0.00310710072517395
0.000627258905098357;0.0006339550018310547
0.0029473867027881334;0.0029487013816833496
0.00546817309702932;0.005523711442947388
0.0065458137139141614;0.0065805912017822266
0.0007482278362691147;0.000751495361328125
0.007026706486950744;0.007078133523464203
0.003320982081534069;0.003326416015625
0.001791488738247022;0.001809827983379364
0.00457152669308667;0.00457194447517395
0.0025787772405870754;0.0026741623878479004
0.011711388185098337;0.011893127113580704
0.004009051876576614;0.0040244460105896
0.006099303334460806;0.006129398941993713
0.0039849381678994;0.003988504409790039
0.00840662524173545;0.00848931074142456
0.007671641989184987;0.00767892599105835
0.006408590157418159;0.006472453474998474
0.00874715623695355;0.008762359619140625
0.0006600922243543464;0.0006649792194366455
0.0005111396900881881;0.0005148351192474365
0.0005904642255296078;0.000591278076171875
0.004503105072146995;0.004645317792892456
0.0036465816474011026;0.003672689199447632
8.012445134582723e-06;8.58306884765625e-06
0.003166360185900511;0.0031651854515075684
0.006605719587760388;0.006606101989746094
0.0029723659464128242;0.002972632646560669
0.00018810915317367982;0.0001888275146484375
0.006899837407583448;0.006956614553928375
0.009857460147570943;0.010116100311279297
0.005310818340581956;0.005349516868591309
0.0077326074273008066;0.007736235857009888
0.015406781329833332;0.015573322772979736
0.012789159216769427;0.012850731611251831
0.001297848595467631;0.001305997371673584
0.00046843935853642946;0.000469207763671875
0.008942677508697112;0.009021759033203125
0.009489630765760777;0.0096912682056427
0.009170436477034251;0.009196877479553223
0.00049792157728709;0.00049591064453125
0.0063506730932508665;0.006425149738788605
0.017200926634284085;0.01752108335494995
0.00394786716569034;0.003967314958572388
0.004549836882414248;0.004565596580505371
0.0005731067043930167;0.0005731582641601562
0.006479937931973779;0.0065950751304626465
0.002720957376135806;0.002721726894378662
0.0024173616391656746;0.0025033950805664062
0.0013626523282852456;0.001369476318359375
0.008124131065666309;0.008124381303787231
0.0044318502726383956;0.0044426023960113525
0.0018755858909656083;0.0018929243087768555
0.005217989045532089;0.00524669885635376
0.012441146797646923;0.012673914432525635
0.0012186563405156376;0.001223146915435791
0.002493599318032655;0.0025056004524230957
0.006271703855570555;0.006308794021606445
0.0015165492384617042;0.0015172958374023438
0.004936873184415987;0.004967719316482544
0.001238129400905151;0.001245051622390747
0.002360112447899643;0.0023686885833740234
0.0015988245365181084;0.001598358154296875
0.0039587736390282275;0.004004567861557007
0.013628752880219759;0.013638526201248169
0.0023778488701712303;0.002393171191215515
0.0034994935492240592;0.0035009682178497314
0.0030136731124115407;0.0030193328857421875
0.0036740731680347076;0.0036929845809936523
0.007936321086882683;0.008207887411117554
0.0012104907655098504;0.001313537359237671
0.0010919866170598378;0.0010925531387329102
0.004962867456119356;0.004975318908691406
0.000452170120194581;0.00045299530029296875
0.01453568472783655;0.014876129105687141
0.0002517403826619856;0.0002561211585998535
0.003965598493752954;0.003985345363616943
0.0022036167448941384;0.002209305763244629
0.008702228072619526;0.008707940578460693
0.007348636859155366;0.007375925779342651
0.0065713643167651945;0.006594270467758179
0.024792797044077667;0.025118693709373474
0.014812082517176148;0.014917075634002686
0.0048439220136792015;0.004862844944000244
0.002216751610575063;0.0022233128547668457
0.004648659689655547;0.004703685641288757
0.004365019282512411;0.0044896602630615234
0.0027639574955973683;0.002782881259918213
0.005632382319886489;0.005644559860229492
0.003528169043939823;0.0035381317138671875
0.01006039209812526;0.010131627321243286
0.008476876289611364;0.008513480424880981
0.009909914457268004;0.009980078786611557
0.0035744958931822773;0.0036054253578186035
0.0025864461907373483;0.0026167333126068115
0.002804941605818343;0.0028554797172546387
0.004697629654762913;0.004702776670455933
0.00512319064787384;0.005176909267902374
0.005473526772838425;0.005563661456108093
0.0013578548990897975;0.0013628005981445312
0.0026558892970678202;0.0026678740978240967
0.0028623625693518016;0.0028762221336364746
0.0020512488949371915;0.0020624101161956787
0.0006085574764564974;0.0006093978881835938
0.009052376332927542;0.009055167436599731
0.010674754210917015;0.010729759931564331
0.0006027482595024786;0.0006036460399627686
0.002728253296574846;0.0027444399893283844
0.0013400915798017711;0.0013495385646820068
0.003792326878197208;0.0038042664527893066
2.6759851205707295e-05;3.0517578125e-05
0.0010365862122080785;0.0010404586791992188
0.0036455134309326597;0.003700464963912964
0.0021912183069814316;0.002208411693572998
0.001853635666559649;0.001872032880783081
0.0018361269682946979;0.001842498779296875
0.005993473960045915;0.006073743104934692
0.00692793188485879;0.007015228271484375
0.008014926919257754;0.0081043541431427
0.003165487335138705;0.0031661689281463623
0.00703439121535445;0.007187752053141594
0.0019494803902862805;0.0019550323486328125
0.008443611786416979;0.008483469486236572
0.0005910359970927212;0.0005918145179748535
5.8097585924385565e-05;6.139278411865234e-05
0.003551180632769205;0.003659069538116455
0.006690799448495969;0.006727069616317749
0.0014704682775773033;0.0014705657958984375
0.004816916027022132;0.004834204912185669
0.003182597059050831;0.0031851530075073242
0.0012334291470697928;0.0012442395091056824
0.011679824914989059;0.011826246976852417
0.007441098450599851;0.007561825215816498
0.008146113581790591;0.008231163024902344
0.004062832226605119;0.004067450761795044
0.0070570358625399;0.007079362869262695
0.0005355426883461932;0.0005359649658203125
0.00602896286852762;0.006037712097167969
0.004004255781429582;0.004012882709503174
0.0061609656378946885;0.006200015544891357
0.001516026134836812;0.0015134811401367188
0.00026386336198281474;0.00026416778564453125
0.005361179268959642;0.005403190851211548
0.004606261090403827;0.004607141017913818
0.0014222841748539165;0.0014219284057617188
0.008614121044973002;0.008679933845996857
0.0059615938106809116;0.005972623825073242
0.010438909509345668;0.010457754135131836
0.013472627721909197;0.013586759567260742
0.0067576683345871805;0.0067941248416900635
0.005288691756107419;0.0052967071533203125
0.0011657425507030823;0.0011851191520690918
0.001089528001789525;0.0010899901390075684
0.0045150068389124805;0.004558682441711426
0.0025097015664121464;0.00251200795173645
0.006422161683753559;0.006480485200881958
0.004009032794959618;0.004068521782755852
0.0050784505006776955;0.00516238808631897
0.005942303652991693;0.005949914455413818
0.005552007088970828;0.005681633949279785
0.001515432022734388;0.0015172958374023438
0.0009656283170771189;0.0009660720825195312
0.0016264970135068883;0.001628875732421875
0.011074473258510664;0.01118585467338562
0.005634657458216281;0.005651503801345825
0.00803377327558578;0.008087456226348877
0.004820177220728467;0.004822760820388794
0.0006591195100173848;0.0006598830223083496
0.0007418138209536317;0.0007419586181640625
0.0013116022202815185;0.0013956725597381592
0.014034068875068082;0.014059007167816162
0.009757472579104162;0.009784728288650513
0.0005234731687491081;0.0005216598510742188
0.003177398647061536;0.0031893253326416016
0.007948443837076139;0.00801895558834076
0.0012001844301732553;0.0012006759643554688
0.002279828136778566;0.0022802650928497314
0.0102273976339473;0.010283052921295166
0.006453886618167221;0.0065267086029052734
0.012628317306887552;0.01271200180053711
0.01124931725362138;0.011449217796325684
0.002336210614789771;0.0023365020751953125
0.005749698358156998;0.0057952068746089935
0.0004580550032481829;0.00045680999755859375
0.001335944272138011;0.0013303756713867188
0.01059398575641975;0.010711491107940674
0.00596471779731896;0.006041288375854492
0.00991056382973697;0.009915381669998169
0.0051387853049502125;0.005155742168426514
0.0026579176736081862;0.0026711225509643555
0.006327628065097279;0.006448477506637573
0.009175896347729168;0.009233057498931885
0.0031525767778307068;0.003169715404510498
0.0010503057014851838;0.0010543763637542725
1.7874392007206778e-05;1.811981201171875e-05
0.0024068150150911172;0.002416938543319702
0.006936867560160709;0.006979197263717651
0.0006647127043812516;0.0006647408008575439
0.0013459554938572234;0.001346588134765625
0.00393543049060652;0.0039358437061309814
0.004215365972036132;0.004215240478515625
0.0012120522164809143;0.0012256503105163574
0.0013934771268002979;0.0013978779315948486
0.0021153356409066184;0.0021294355392456055
0.0016209201152454903;0.001621246337890625
0.0037039989606231006;0.003747403621673584
0.006388759883515421;0.006393462419509888
0.00011642178017004131;0.00011730194091796875
0.005532106476732641;0.00563618540763855
0.0066199899732589055;0.0066442787647247314
0.0045041091728325626;0.004505068063735962
0.003741148841795795;0.003840893507003784
0.001756262639232063;0.0017652511596679688
0.0008319601497709453;0.0008258819580078125
0.0009585620696865156;0.0009555816650390625
0.0032791755137962404;0.0033493340015411377
0.01403034214220367;0.01491805911064148
0.00630090403113125;0.00634118914604187
0.008491131407262245;0.008615612983703613
0.005042724578640368;0.0050781965255737305
0.004257927758471206;0.004306010901927948
0.0032777350160677764;0.003308624029159546
0.005064928227177955;0.005123760551214218
0.004285969924022308;0.004296004772186279
0.001724381117033007;0.0017404556274414062
0.002682634478178648;0.0027036666870117188
0.0029926817436381676;0.0029954612255096436
0.00539109592393463;0.00539591908454895
0.002987678431945986;0.0029991865158081055
0.0023997686129106762;0.002424269914627075
0.002469090622430916;0.002488434314727783
0.0014617904333278356;0.0014619827270507812
0.007066384913275427;0.007089793682098389
0.0006909546090044704;0.0007023811340332031
0.005388045357600772;0.005504906177520752
0.003259876877914325;0.0032801032066345215
0.000638624726726254;0.000640869140625
0.00024146071500905845;0.0002422332763671875
0.005172458824544431;0.005175530910491943
0.013666417439178027;0.013930261135101318
0.0029624878601112923;0.0029639899730682373
0.0024552043589772484;0.0024884045124053955
0.017395844417990358;0.01760980486869812
0.0053220050760433785;0.005369663238525391
0.008178490144519601;0.008216887712478638
0.0047772789928174665;0.004866153001785278
0.011955059343207043;0.012084335088729858
0.0005251119990205841;0.0005254745483398438
0.0020165039294587385;0.0020202994346618652
0.0030686827635516938;0.0030689537525177
0.0010987386888945657;0.0010995268821716309
0.006122484809654236;0.006151944398880005
0.001596671037777109;0.0016040802001953125
0.0013020098431158946;0.0013055205345153809
0.0007392898501743203;0.0007346868515014648
0.002775640304316324;0.002871215343475342
0.003500360043882436;0.0035009682178497314
0.0013613417293675792;0.0013698935508728027
0.0056949012559652686;0.005798041820526123
2.004395557279743e-06;2.86102294921875e-06
0.004965790298464714;0.00499589741230011
0.0017510285405667595;0.0017516613006591797
0.0043146829422192985;0.004340142011642456
0.0026107769242107483;0.0026264488697052
0.004262276512425256;0.004294455051422119
0.002331420536916916;0.002335488796234131
0.0012804085425392943;0.0012796521186828613
0.011341490980360752;0.011466890573501587
0.000387551959298859;0.00038814544677734375
0.00951098576462427;0.009512841701507568
0.002395578438389305;0.0024132132530212402
0.00557896421785209;0.00557902455329895
0.0014287210582033798;0.001440882682800293
0.0037555903923705953;0.0038138628005981445
0.010849980586040392;0.010948952287435532
0.0014465625437121352;0.001445770263671875
0.005310984825123918;0.005391538143157959
0.010725482332704107;0.01086452603340149
0.011640511367872617;0.01173221692442894
0.001632632526026071;0.00163993239402771
0.001551429145322142;0.0015516281127929688
0.003228422870095609;0.0032653212547302246
0.002819847452964219;0.002833336591720581
0.00484906533294563;0.004887387156486511
0.004556085261569605;0.004585564136505127
0.009240647359027465;0.00925639271736145
0.013576282698229946;0.01374596357345581
0.010288558958805347;0.010606616735458374
0.001475932619291746;0.001476287841796875
0.014918245392697087;0.015256553888320923
0.003512780839478148;0.003528416156768799
0.008908036643282454;0.00898057222366333
0.012789750009760285;0.012869596481323242
0.002009635886728233;0.002015143632888794
0.0018190755884703162;0.0018314123153686523
0.0014033450897870453;0.00140380859375
0.003910543403135362;0.003930211067199707
0.009308582862801534;0.009351462125778198
0.006096301818114225;0.006140857934951782
0.006927137792097924;0.006927520036697388
0.00014369526243228006;0.00014400482177734375
0.004977560696052181;0.004987895488739014
0.0040682490416250605;0.004126206040382385
0.0034304005170015727;0.0034397542476654053
0.003311869871390958;0.003350682556629181
0.0027658809456950987;0.0027666091918945312
0.003492509168145996;0.0035053491592407227
0.0019548943135576343;0.0019550323486328125
0.009131580223163183;0.009208709001541138
0.001960913622396746;0.0019717812538146973
0.002196390352192452;0.00221174955368042
0.002521524266096942;0.0025348663330078125
0.00517804737108595;0.005216941237449646
0.00486633918508373;0.004883319139480591
0.002946755822834957;0.0030423104763031006
0.010486776810196842;0.010616689920425415
0.004477890807157158;0.004495173692703247
0.003388678332744325;0.003423064947128296
0.00024800093739945934;0.00025194883346557617
0.0020375542869706816;0.0020564794540405273
0.002636359534855158;0.0027551352977752686
0.003188588726637215;0.0031948089599609375
0.0051081836733563035;0.005144432187080383
0.009437072279595624;0.00951075553894043
0.0030058262805607123;0.003026306629180908
0.003991365921878601;0.00401681661605835
0.002823906432751616;0.002845168113708496
0.00217944954693086;0.0021820068359375
0.011030715575755355;0.01110750436782837
0.003371963119182659;0.0034012794494628906
0.00890328817665422;0.00892224907875061
0.0028780047162103193;0.00287821888923645
0.006880171038735314;0.006930924952030182
0.004932643031500368;0.004948526620864868
0.0017034230138776604;0.001705169677734375
0.001070066212310791;0.0010680854320526123
0.010129460154320372;0.010498255491256714
0.0006845771521912278;0.0006925612688064575
0.006284975260316511;0.0064054131507873535
3.118308971297451e-05;3.147125244140625e-05
0.011319308576896479;0.011561870574951172
0.005366604468278146;0.005474507808685303
0.005194528030232211;0.00524786114692688
0.0035898749557979203;0.003620326519012451
0.0005529454745830105;0.000553131103515625
0.00031934814687729636;0.0003185272216796875
0.0031373866024326743;0.0031375885009765625
0.0015562336032108248;0.0015505552291870117
0.00973789982595464;0.009770423173904419
0.0028278069181257004;0.002841353416442871
0.009376263443671937;0.009398847818374634
0.002079828508579732;0.002084702253341675
0.008202335916775274;0.008318603038787842
0.0032741716381719166;0.0032825767993927
0.0019526465283433714;0.0019540786743164062
0.0001246861261443884;0.00012761354446411133
0.006882080946130508;0.006886512041091919
0.005223402142052402;0.005309462547302246
0.00012959239921335165;0.00012969970703125
0.001274043543453403;0.0012722015380859375
0.005882492476597482;0.005929291248321533
0.002446580079698877;0.0024727284908294678
0.00037709949878049075;0.00037670135498046875
0.003156923680088243;0.003166764974594116
0.004697321880217955;0.004760414361953735
0.0007580039980447767;0.0007653534412384033
0.006849060465545964;0.006888359785079956
0.0022928596053311545;0.002316206693649292
0.0034590833560520996;0.0034599602222442627
0.005141447638441499;0.005251973867416382
0.0034560853649687217;0.0034702420234680176
0.011140314939154594;0.01119336485862732
0.00233711176640296;0.002356976270675659
0.004628795540703423;0.004664715379476547
0.004765865717856161;0.0047664642333984375
0.014083090217316222;0.014097809791564941
0.003256839127257458;0.0032639801502227783
0.006013007051618811;0.006079584360122681
0.0028798898953803025;0.0028829872608184814
0.0018625392743033013;0.001865386962890625
0.0010863238154748792;0.0010907351970672607
0.006291742767387378;0.006383925676345825
0.0016139260047201365;0.00160980224609375
0.009421897515163586;0.009488224983215332
0.005930760194025322;0.006144165992736816
0.004509907523278226;0.004510819911956787
0.013641535570573099;0.013957977294921875
0.0019223153992389537;0.001938462257385254
0.0011998317955777013;0.0012025833129882812
0.001212463366015152;0.0012140274047851562
0.0036692255659019238;0.0036726295948028564
0.0023228764909407895;0.002330303192138672
0.003097539210017646;0.003098428249359131
0.00789212113202257;0.008017316460609436
0.0002665846386257948;0.00026829540729522705
0.0006525659764123971;0.0006532669067382812
0.0004903616973230036;0.0004910826683044434
0.00466768352913666;0.0046682655811309814
0.0016113754529640356;0.0016117095947265625
0.0029468907574133935;0.003042161464691162
0.004613286377650527;0.004652261734008789
0.0030699724260083495;0.003094613552093506
0.011211390931905443;0.01134270429611206
0.003130915897287363;0.0031508207321166992
0.004724901814788344;0.004735052585601807
0.01012850725706919;0.010260984301567078
0.004285840184815341;0.004286706447601318
0.00437801094160587;0.004400312900543213
0.008059742611145152;0.008079379796981812
0.006960907760006624;0.006961852312088013
0.0006528125582712078;0.0006584823131561279
0.010772073218278574;0.010834455490112305
0.0033562446392043184;0.0033680200576782227
0.012350194039175125;0.012517035007476807
0.00023888802476805431;0.00023937225341796875
0.0004911021561298047;0.0004949569702148438
0.008957464258414998;0.009049028158187866
0.0047470249184207725;0.004779607057571411
0.0006318791544617226;0.0006303787231445312
0.00161242312888507;0.0016126632690429688
0.007080457226793447;0.00715087354183197
0.007317140106264627;0.007393538951873779
0.004020453514761365;0.004034638404846191
0.0006021529058318657;0.00060272216796875
0.0008997539551768577;0.0008993148803710938
0.006380019815959729;0.00639265775680542
0.0059256846485385775;0.00622868537902832
0.0014925867314439679;0.0014858245849609375
0.0032731651134963523;0.0033027827739715576
0.009603215678362177;0.009644031524658203
0.00039473694090647163;0.000392913818359375
0.004366145272825377;0.004426896572113037
0.0038909830121395626;0.003919482231140137
0.012213100601333973;0.012260466814041138
0.007987601894155143;0.008051872253417969
0.001483385023137667;0.001483917236328125
0.006685843007819632;0.006713896989822388
0.00012307088481351027;0.00012379884719848633
0.0029755031413702675;0.0030029118061065674
0.0023907230743046752;0.0023889541625976562
0.0032234400608588355;0.003262728452682495
0.005053635058431594;0.0051097869873046875
0.0021105328893467916;0.002132527530193329
0.0005771163358553179;0.0005818009376525879
0.004403445988096079;0.004423290491104126
0.00032038507226842894;0.0003204345703125
0.004954915431271627;0.005011379718780518
0.025771684991290247;0.025873087346553802
0.00029846323240622665;0.00029850006103515625
0.010089764881349215;0.010170966386795044
0.006457967145019561;0.006457328796386719
0.010794461456915193;0.010835111141204834
0.0039217758246810515;0.003922462463378906
0.016131106605577088;0.016299307346343994
0.0005628941109662795;0.0005674362182617188
0.0076095154215014595;0.007610291242599487
0.0018959080710547651;0.0018963515758514404
0.0073316751488202506;0.0073728859424591064
0.006005556630019606;0.00606769323348999
0.0016646513458983547;0.0016660690307617188
0.003284393720127999;0.0033408664166927338
0.0007879346324652377;0.0007886886596679688
0.004809801888572137;0.004838019609451294
0.007833717270051901;0.008459091186523438
0.003267697969036389;0.0032682716846466064
0.01029804265437285;0.010415375232696533
0.004215433420738082;0.00425112247467041
0.006660784384735026;0.006706841289997101
0.0018031540785704112;0.0018098056316375732
0.0043091166474883485;0.004371047019958496
0.005897574321008317;0.005953725427389145
0.002566858122221782;0.0025908350944519043
6.8067952677903e-05;6.860494613647461e-05
0.007732745495276756;0.00779232382774353
0.00024998710244404204;0.0002517104148864746
0.006810248602752272;0.006894111633300781
0.007254266736269832;0.007275611162185669
0.0023130910843537004;0.0023184120655059814
0.012580039693685088;0.012704342603683472
0.009947081738365018;0.010219395160675049
0.002090364183060805;0.0020904839038848877
0.00453883719378729;0.004543334245681763
0.005743902031438377;0.005752295255661011
0.002386758969535478;0.0023870766162872314
0.004835549697839585;0.004857361316680908
0.0017190671747540497;0.0017194151878356934
0.000717583052293113;0.0007223188877105713
0.005756533813484646;0.0058554112911224365
0.009923487011977131;0.010008230805397034
0.004770138203327992;0.00478556752204895
0.006029481866120704;0.006039619445800781
0.001644700223330818;0.0016450881958007812
0.0016527765724182247;0.0016748309135437012
0.0012939412993326765;0.0012941360473632812
0.002593538662683579;0.002598315477371216
0.008858344661458309;0.009528905153274536
0.009883475097192982;0.009945422410964966
0.005016058531497116;0.005035877227783203
0.0024934425202393262;0.0025097131729125977
0.008040951246201225;0.008064180612564087
0.007718802667672053;0.007727712392807007
0.0014746185491905314;0.0014733672142028809
0.0021895366140836335;0.0022143982350826263
0.0004367148484387966;0.00044274330139160156
0.002462586553858313;0.002476722002029419
0.00012925435937598788;0.00013241171836853027
0.00413944594619622;0.0041754841804504395
0.007826612254600782;0.007901400327682495
0.0016993478594846678;0.0017081797122955322
0.0026927711364473353;0.0027151405811309814
0.00033478778092013473;0.0003376007080078125
0.005994632686223699;0.006019949913024902
0.001527149418918696;0.0015230178833007812
0.006597411925827678;0.006597995758056641
0.003072392030994056;0.003083169460296631
0.005820136518780391;0.005844146013259888
0.008290561371740113;0.008338302373886108
0.0031214190856477596;0.0031516551971435547
0.0028240368106555403;0.002867385745048523
0.004874979246153993;0.004918932914733887
0.0024105186891166938;0.0024299025535583496
0.007608367971293455;0.00765758752822876
0.003826355028411526;0.003828078508377075
0.0017568126369428404;0.0017557144165039062
0.0015116340879157085;0.0015211999416351318
0.0020338276091343217;0.002037912607192993
0.0050136422995411154;0.005097568035125732
0.003784920700283905;0.0038119256496429443
0.002377080144207362;0.0023784339427948
0.0026211938506307216;0.0026197433471679688
0.0018921651576764185;0.0019000470638275146
0.0021637467489989152;0.0021696388721466064
0.006448917684707609;0.006488323211669922
0.004000185270487934;0.00407564640045166
0.0010688902809688709;0.0010690689086914062
0.001349451232732125;0.001355886459350586
0.0034760605813402433;0.003539055585861206
0.005856038960343333;0.0059096962213516235
0.00547616907926191;0.005508244037628174
0.005218455698851224;0.0052564144134521484
0.0030462884549930613;0.003064364194869995
0.001029008868482523;0.0010390877723693848
0.0038100229306906493;0.003930032253265381
0.0010740902538705199;0.0010747909545898438
0.007481006663917135;0.007581144571304321
0.013764711874362304;0.014506548643112183
0.0037462784193773545;0.0037652254104614258
0.004648883432734034;0.004703998565673828
0.014229900036651626;0.01444178819656372
0.008463573935479252;0.008555829524993896
0.006803678134149845;0.006806403398513794
0.003476596877898957;0.0034949183464050293
0.005681118467278461;0.005688697099685669
0.000965089119329939;0.0009700655937194824
0.012317957985383198;0.012643694877624512
0.0022455089555338363;0.002240210771560669
0.0006277560353191373;0.0006296038627624512
0.0002997259254786908;0.00029850006103515625
0.0015849457453219874;0.0015926361083984375
0.0027761388664268604;0.002789050340652466
0.0011489272314890065;0.0011491775512695312
0.0014533352169115365;0.001453399658203125
0.003763636645579428;0.0037954002618789673
0.0037743293124299676;0.0037862062454223633
0.00031108642745524337;0.00031185150146484375
0.003442369434467891;0.0034693479537963867
0.006522817196355761;0.00652313232421875
0.012126168665677206;0.01223689317703247
0.004662820267747771;0.004704020917415619
0.003351620747235986;0.0033588707447052
0.0036709451643768503;0.0036726295948028564
0.001535683024910288;0.0015316009521484375
0.000986720473095631;0.0009870529174804688
0.0012539690744139181;0.0012617111206054688
0.006563595387095654;0.0065717995166778564
0.018347271678905156;0.018805474042892456
0.012605901103192872;0.012640893459320068
0.0010857100536277575;0.0010814666748046875
0.0013712302621099613;0.0013704299926757812
0.0021225920511922965;0.0021286308765411377
0.005313229994478262;0.005313873291015625
0.0038901775639322593;0.003976494073867798
0.0027466213395154378;0.0027602016925811768
0.0019228088791435872;0.0019207000732421875
0.003150747991192779;0.0031538307666778564
0.003185359225302485;0.003224700689315796
0.0003516468879569159;0.00035709142684936523
6.503020834434493e-05;6.580352783203125e-05
0.006425461745085042;0.006433427333831787
0.002110807359478472;0.002111464738845825
0.00030226576731705687;0.00030231475830078125
0.00045949176905414976;0.00045490264892578125
0.004533738202946047;0.004534304141998291
0.0038847811642534406;0.003935396671295166
0.002936858309125732;0.002946823835372925
0.006940376983080065;0.006969571113586426
0.0026066953313081407;0.0026113688945770264
0.0008542923637628947;0.0008608996868133545
0.002023411054269187;0.002029985189437866
0.007681314451255318;0.00786176323890686
0.007527921094763101;0.007574096322059631
0.0033653708511533435;0.003426074981689453
0.0010712820015318664;0.00107651948928833
0.005595949744601358;0.005649574100971222
0.005547242582223715;0.005577206611633301
0.0017960125408109798;0.0018081814050674438
0.005073276213966787;0.005125492345541716
0.0005915253663242859;0.0005922317504882812
0.003055151162650277;0.0030556023120880127
0.005269325075616833;0.0054814815521240234
0.006637987292539647;0.006869316101074219
0.0044549984351156605;0.0045022666454315186
0.00019689813763311192;0.0002003014087677002
0.01044705860944735;0.010583460330963135
0.00784995465440623;0.008053809404373169
0.0009182406102297338;0.0009183883666992188
0.0013256555613074545;0.0013317465782165527
5.936831851917391e-05;6.008148193359375e-05
0.0007445444785146495;0.0007448196411132812
0.004132754880154652;0.004158914089202881
0.0009232825949552686;0.00092315673828125
0.0003399032816915049;0.00034046173095703125
0.0022214840503804838;0.00222209095954895
0.0007931091525509351;0.000798642635345459
0.0028689462065991833;0.002869635820388794
0.005464793908961779;0.005495667457580566
0.001904316256956279;0.001911163330078125
0.0008200416920051591;0.000820159912109375
0.0003820185113167175;0.0003810077905654907
0.0021327908165507795;0.0021407604217529297
0.0010341584045270422;0.0010385513305664062
0.006475562447648761;0.006522059440612793
0.0027392323181484736;0.00274088978767395
0.004027295332863344;0.004261136054992676
0.022473013905586765;0.02262401580810547
0.00709487943165382;0.00732247531414032
0.011752339279965659;0.01185789704322815
0.010002677727576311;0.010076850652694702
0.0016469569632861088;0.001665741205215454
0.00021751026380363616;0.00022101402282714844
0.003265674284141528;0.003287196159362793
0.0029858062549249498;0.0029859840869903564
0.00019058090178775301;0.00019466876983642578
0.01393327774537919;0.013991527259349823
0.00149900029385607;0.001499176025390625
0.0003800831386684842;0.00038051605224609375
0.001293650252954029;0.0012941360473632812
0.006281047650384687;0.006314992904663086
0.005640969460904246;0.005910158157348633
0.0002471706791362903;0.000247955322265625
0.0002800352214069806;0.0002803802490234375
0.001239595775298298;0.0012523829936981201
0.006233656814752981;0.006366759538650513
0.0009799748941971055;0.0009900182485580444
0.0009153428944729856;0.000910341739654541
0.0049235642860207315;0.004976585507392883
0.004893458803500651;0.004946351051330566
0.003436913246655799;0.0034906864166259766
0.004287660848573044;0.004298120737075806
0.00011342441391049861;0.00011348724365234375
0.002273818814581426;0.0022893548011779785
0.011802967484543112;0.011847972869873047
0.0055017529843833035;0.00561755895614624
0.007593970512157712;0.007671087980270386
0.0004424703196543261;0.0004425048828125
0.0034036784915709027;0.0034296512603759766
0.018499681079266965;0.018651723861694336
0.0021120669840461056;0.0021181106567382812
0.00971351750221963;0.009794294834136963
0.002644587184793951;0.0026693344116210938
0.003995571686597522;0.0040006935596466064
0.0022154411324375608;0.0022300109267234802
0.0048036526626523265;0.004833251237869263
0.007372012415752048;0.007481485605239868
0.0023295937275055966;0.002345263957977295
0.004773553981329381;0.004818618297576904
0.003527800020218526;0.0035713613033294678
0.005449143098296028;0.005474686622619629
0.001629565163167955;0.001638174057006836
0.006189685068039146;0.006285548210144043
0.006624782874500301;0.006643801927566528
0.0001477409007951164;0.00014781951904296875
0.006535456085489999;0.0065648555755615234
0.000780837469224184;0.0007839202880859375
0.0018962841621151586;0.0019806623458862305
0.00124772566312977;0.001259446144104004
0.0021903817257469763;0.002186805009841919
0.003779989306885293;0.003787100315093994
0.00697929067405005;0.00705280527472496
0.002045399422283439;0.0020456314086914062
0.011515728457746744;0.01157236099243164
0.0012491509687609168;0.0012662708759307861
0.014398769346906955;0.014447838068008423
0.00022833835883792375;0.00023192167282104492
0.0003912272157193635;0.0003833770751953125
0.010292693328293785;0.010388968512415886
0.001707052928798792;0.0017195865511894226
0.007009856279601405;0.007014274597167969
0.004282991033003856;0.004323955625295639
0.002874644764087364;0.0028753578662872314
0.013112762970993867;0.013304024934768677
0.003090070644541533;0.0031097233295440674
0.007050141354064454;0.0070524513721466064
0.00039763418288960153;0.00039768218994140625
0.003029916796480733;0.0030497312545776367
0.006660040441235609;0.006716147065162659
0.0012804243314854258;0.0012769699096679688
0.0014970139924501968;0.0015001296997070312
0.007887495637532363;0.007887870073318481
0.004508808186224231;0.004509001970291138
0.013938872417090985;0.013952136039733887
0.0009292252682149067;0.0009298324584960938
0.0008171223371608152;0.0008168816566467285
0.0025799138895724444;0.0025796890258789062
0.008278864696435897;0.008374199271202087
0.009246833106569194;0.009258300065994263
0.0005749183746623908;0.0005750656127929688
0.0024462121896262;0.002474673092365265
0.003855764883969325;0.0038788914680480957
0.0009142449879580572;0.0009126663208007812
0.0020111809921707223;0.002011328935623169
0.00021031895045184608;0.00021076202392578125
0.00362786551617534;0.0036459267139434814
0.009896004982570837;0.010278403759002686
0.0006092868803344866;0.0006093978881835938
0.007178446860694917;0.007214903831481934
0.004300727946967682;0.004301100969314575
0.004073655432950352;0.004117786884307861
0.006831929499202861;0.00691436231136322
0.003342176392040464;0.003342658281326294
0.004176022150030113;0.004198014736175537
0.003768337154192145;0.003822922706604004
0.0026287849713138097;0.0026470422744750977
0.0017178044502871052;0.0017353296279907227
0.0024271967926204514;0.00244063138961792
0.002575147580660456;0.0025838539004325867
0.0038406242075641975;0.0038784146308898926
0.019189430324940138;0.019540905952453613
0.004987544332321193;0.005124211311340332
0.0001977985813668356;0.0001983642578125
0.006421449919355214;0.0064334869384765625
0.0008347495685142427;0.0008382797241210938
0.00426418506586623;0.004277259111404419
0.0055898418951077725;0.005668818950653076
0.00025701252417151293;0.0002595484256744385
0.005025706950023433;0.005138039588928223
0.0007611606779420206;0.000759124755859375
0.0038155233969437053;0.0038166344165802
0.006154859030198432;0.006192982196807861
0.0012458774214964238;0.0013568401336669922
0.011330209896918055;0.011448502540588379
0.00011235013878201235;0.0001125335693359375
0.007553489576751311;0.007599532604217529
0.0081970179260479;0.008303515613079071
0.003007305041955141;0.0030078887939453125
0.001080723339776063;0.0010814666748046875
0.00914172172480798;0.009226173162460327
0.006434116396448692;0.006509244441986084
0.0003807477744625392;0.00037860870361328125
0.012540672667671159;0.01256754994392395
0.006183667988285195;0.006184607744216919
0.0018635245079563845;0.001960664987564087
0.005996755555241448;0.006057113409042358
0.0024273239837397627;0.00245097279548645
0.0009359046317126424;0.0009337961673736572
0.005549976077307483;0.0055570900440216064
0.0011985916035157627;0.0011949539184570312
0.0012191746624642182;0.0012260377407073975
0.009761801862600112;0.009787499904632568
0.00202794265101085;0.002043388783931732
0.004724860486266218;0.004726439714431763
0.010386837715344335;0.010627567768096924
0.008642992732126742;0.008756525814533234
0.007568246165109344;0.00762706995010376
0.0070236584327448325;0.007258564233779907
0.008824815056492106;0.008943915367126465
0.003759019543832346;0.003759413957595825
0.005095851652997263;0.005105018615722656
0.004804878403774092;0.004808306694030762
0.0047426229782086115;0.004783749580383301
3.1206120675449694e-05;3.147125244140625e-05
0.009307977983196852;0.009403645992279053
0.00465564795438445;0.004706293344497681
0.007095562885431852;0.007349282503128052
0.0002985318869835722;0.00029850006103515625
0.00013254744373139094;0.00013256072998046875
0.0025982745267990525;0.002598792314529419
0.0018417157567558527;0.001842498779296875
0.008557896993619241;0.008663177490234375
0.0028984049458885643;0.002930372953414917
0.0015294182935564656;0.001529693603515625
0.006940961808498454;0.007028862833976746
0.0009622251182911412;0.0009652972221374512
3.571400419033454e-05;3.618001937866211e-05
0.0016517570585982196;0.0016622543334960938
2.0554500911378602e-05;2.0682811737060547e-05
0.0018908765450006415;0.00189208984375
0.011822636654308955;0.01192106306552887
0.007357743537554523;0.007419019937515259
0.0031956244348755763;0.003194749355316162
0.007137015503253088;0.007183551788330078
0.00010656871590357623;0.0001068115234375
0.006799891405588125;0.0070269107818603516
0.0016366132150762499;0.0016384124755859375
0.004633848365413669;0.004702627658843994
0.015729438536831456;0.016007184982299805
0.0027186775465332888;0.0027189552783966064
0.008696898885680883;0.008759528398513794
0.003575022491117003;0.0035857856273651123
0.009196990475045044;0.009307928383350372
0.0006945289736508066;0.0006994009017944336
0.0040997577656653895;0.0041559599339962006
0.0003328646219644735;0.0003401339054107666
0.002586755272525028;0.0026342570781707764
0.0021782955884958825;0.002179056406021118
0.00877241561804423;0.008877798914909363
0.0017608380456445435;0.001764923334121704
0.001403642007966388;0.001417510211467743
0.006738417009087122;0.0067931413650512695
0.0009088704712858889;0.0009088516235351562
0.005174372600279632;0.0052228569984436035
0.0020743556886273717;0.0020829588174819946
0.001208416172023982;0.0012164115905761719
0.0041760968299833405;0.004198968410491943
0.004756184467064541;0.004759758710861206
0.005307152695732863;0.0053650736808776855
0.0031000063917754565;0.0031220391392707825
0.006891867733721453;0.006941944360733032
0.00037027433972506104;0.00037491321563720703
0.002756884634822267;0.0027719736099243164
0.001263887179615556;0.00127410888671875
0.005076182360443744;0.0050802528858184814
0.0026397012823195015;0.0026415586471557617
0.006478625708744762;0.00647929310798645
0.0037309458396145695;0.0037460625171661377
0.004622958130128473;0.004679441452026367
0.0001852904685002084;0.00018596649169921875
0.003748065596021716;0.003748774528503418
0.003870269637372581;0.003903031349182129
0.006633721013948259;0.006634652614593506
0.005561303332187747;0.005570113658905029
0.0005830119451834667;0.000583648681640625
0.004185274135416355;0.004212528467178345
0.004906983440654582;0.004953444004058838
0.0019576844920672376;0.0019578933715820312
0.006170454240755991;0.006270766258239746
0.006261373814091746;0.006424993276596069
0.0006705873776831465;0.0006713569164276123
0.0015231814753263527;0.0015377998352050781
0.008501895186696072;0.008536703884601593
0.0005977328060173168;0.0006039142608642578
0.006480028816346905;0.00651705265045166
0.001388835753733476;0.0013874173164367676
0.006106049217340636;0.006123840808868408
0.008802791712431422;0.008848130702972412
0.0018763247831375016;0.0018768310546875
0.004461142350133297;0.004468649625778198
0.004909085707813911;0.0049104392528533936
0.008421110252799919;0.008592307567596436
0.0017554550339892127;0.0017518103122711182
0.0023511614379669;0.0023540854454040527
0.004911636298507584;0.004912376403808594
0.0042734616548673115;0.004309952259063721
0.0006416474650530467;0.0006418228149414062
0.0010744190454350484;0.0010770857334136963
0.0010773722951673084;0.0010728836059570312
0.00872981011731585;0.008741378784179688
0.0009508431891945535;0.0009577274322509766
0.004244906391129745;0.004251420497894287
0.0008903502755941596;0.0008897781372070312
0.011941300150168577;0.012268122285604477
0.0001049363940935292;0.0001080930233001709
0.0007437784954476402;0.0007493495941162109
0.002555056081863959;0.0025557875633239746
0.003042986262910001;0.003045111894607544
0.004554474253415153;0.004594329744577408
0.0018442494974379496;0.0018444061279296875
0.004001737043613952;0.004017472267150879
0.006066631191437684;0.006173193454742432
0.0040594194858267095;0.004079848527908325
0.0022498947324410515;0.0022696256637573242
0.0016465873349211686;0.0016667544841766357
6.163493197870963e-05;6.198883056640625e-05
0.00514205382499079;0.005185306072235107
0.005403477862332107;0.005420863628387451
0.0005666659943410394;0.0005674362182617188
0.003116231625207383;0.0031194984912872314
0.0021052643220994018;0.002105712890625
0.004639637168197704;0.004653960466384888
0.0045583488219471755;0.004569977521896362
0.005038599697858836;0.0050776004791259766
0.0009119434961424077;0.0009138584136962891
0.011216369362905761;0.011361300945281982
0.003090443159914534;0.003109961748123169
0.00015584557906135943;0.000156402587890625
0.000461085247000391;0.000461578369140625
2.5942306364739503e-05;2.6702880859375e-05
0.004383899924395951;0.004404127597808838
0.010945090011736764;0.011156976222991943
0.0005842133770351454;0.0005886852741241455
0.0017067992747294303;0.001705169677734375
0.00036087550766788384;0.000362396240234375
0.00628482761684745;0.006330728530883789
0.0005910941016627522;0.0005949437618255615
0.00447413533409775;0.0046180784702301025
0.0054263361198783056;0.005442559719085693
0.0002647608730102229;0.0002651214599609375
0.002008380837347963;0.00200846791267395
0.0014879187946850172;0.0014896392822265625
0.007132390418151285;0.007135331630706787
0.007945488866071632;0.00811418890953064
0.008289167220275118;0.00830841064453125
0.0019253645032887366;0.0019254684448242188
1.4520368585205627e-05;1.6808509826660156e-05
0.0005545532131166606;0.0005550384521484375
0.0007609961157239018;0.0007711350917816162
0.0017941601885434464;0.0017948150634765625
0.0037920298581946535;0.0039054155349731445
0.010461000849735717;0.010525166988372803
0.007371213137872574;0.007396340370178223
0.001099511637873104;0.001099705696105957
0.009811505816026926;0.009892314672470093
0.00040437681220332203;0.00040149688720703125
0.00035303939077549565;0.000354766845703125
0.002584285493632741;0.0025768280029296875
0.005573158715166426;0.005573302507400513
0.005069037826354258;0.005069732666015625
0.0028852184329274024;0.0028948932886123657
0.002986901232806168;0.0030013322830200195
0.0001277371140704693;0.0001277923583984375
0.008890151548389163;0.008991062641143799
0.003204128512691616;0.0032233595848083496
0.008828354139300838;0.008904896676540375
0.0013693175798842945;0.001369476318359375
0.008747079650809437;0.00896996259689331
0.005149311727687304;0.0052468180656433105
0.00378664269965938;0.003796607255935669
0.0016900684851543764;0.001703709363937378
9.880962384163336e-05;9.909272193908691e-05
0.00667718170035711;0.0066776275634765625
0.0018840740267397817;0.0018889904022216797
0.005972050809627279;0.005972802639007568
0.004791754718320069;0.004842162132263184
0.004281449098061898;0.004320915788412094
0.002249334047227141;0.002257317304611206
0.011223143424169513;0.011602401733398438
0.005614625217842434;0.005666427314281464
0.005090862558487722;0.0051957666873931885
0.0013188543298650818;0.001319795846939087
0.001521668545585358;0.0015239715576171875
0.0027547659919772483;0.002770453691482544
0.01158720124382766;0.011647731065750122
0.0029961644180882463;0.0030144453048706055
0.0025472626799407276;0.0025515854358673096
0.009860079934535082;0.009931713342666626
0.0016157907223089758;0.0016164779663085938
0.005068820678147509;0.005081206560134888
0.0032722123375078164;0.0032884180545806885
0.0032887773473462317;0.0033279061317443848
0.001372776191205043;0.0013757050037384033
0.002117031218259333;0.002128690481185913
0.0036672497334072295;0.0036867856979370117
0.000643416156596183;0.0006418228149414062
0.0005961206684807389;0.0005960464477539062
0.0011871287565318116;0.0011873245239257812
0.000713862787720575;0.0007143020629882812
0.0011661433655841605;0.0011765062808990479
0.0036183265246168563;0.0036368370056152344
0.0012236440050418598;0.001224517822265625
0.002374796912807423;0.0023756325244903564
0.0036560932982486953;0.003675490617752075
0.006187595994547125;0.0062447190284729
0.0012704408936200274;0.0012791156768798828
0.011053254580088288;0.011090487241744995
0.0007963944639480284;0.0007913708686828613
0.003530488125266734;0.0035433173179626465
0.009959439225614534;0.009969741106033325
0.003132463662251107;0.0031435489654541016
0.0025412249748693284;0.0025406181812286377
0.005664842958964292;0.005664855241775513
0.007317005085393368;0.007368952035903931
0.009474674329529255;0.009536683559417725
0.0011602838993054019;0.0011686086654663086
0.004630205001056121;0.004696100950241089
0.0008969876451092822;0.0008916854858398438
0.006721031386261311;0.006855323910713196
0.003652327679205619;0.0036535263061523438
0.0022213106624810546;0.002221137285232544
0.01275338611649166;0.013295620679855347
0.009097925289777833;0.009342998266220093
0.005528437724713788;0.005573868751525879
0.006631031278850257;0.006699264049530029
0.003841559546581826;0.003960847854614258
0.0046151526482309645;0.0046253502368927
0.004034769276451823;0.004058539867401123
0.006484524027120269;0.006536893546581268
0.011620689718936835;0.012109726667404175
0.004393437792534948;0.004420116543769836
0.00595425536652347;0.0059757232666015625
0.002994442808869091;0.003004789352416992
0.003865743209152438;0.0039284005761146545
0.002270174221315632;0.0022802650928497314
0.007308079663966155;0.0073528289794921875
0.003561109176698318;0.003583937883377075
0.003741172576031329;0.0037412941455841064
0.0013234106910728404;0.0013274550437927246
0.0015168108884976003;0.0015163421630859375
0.0050313339841677835;0.005081236362457275
8.519476088059221e-05;8.7738037109375e-05
0.003401471630703276;0.0034056007862091064
0.008936675283650343;0.009004533290863037
0.003844823647562053;0.0038820505142211914
0.003056870051978136;0.0030611753463745117
0.004971044265437763;0.0050173066556453705
0.0016969591804932174;0.0017122328281402588
0.0022421134260299006;0.0022430717945098877
0.0027909856925434485;0.0028055906295776367
0.015093990603631523;0.015203535556793213
0.0049067277709282115;0.004942834377288818
0.005655573676474101;0.0056562721729278564
0.0009221459489372638;0.0009261369705200195
0.009543519784013743;0.009678065776824951
0.0004214583093371311;0.0004215240478515625
0.00030652731768257097;0.00030803680419921875
0.004350473932704713;0.00437965989112854
0.00320665764709837;0.0032333731651306152
0.004503905769205547;0.004597395658493042
0.002772998996547024;0.0027733147144317627
0.0014863664038494958;0.0015878677368164062
0.010543399625219729;0.010562926530838013
0.002296559132509535;0.0022973716259002686
0.00019797173960911898;0.0001983642578125
0.0014912173185965823;0.0014905929565429688
0.004831846328274393;0.004864811897277832
0.0013286964624641916;0.0013294219970703125
0.006370351283566498;0.006684601306915283
0.008901938969273304;0.009082883596420288
0.006171705080599907;0.006233178079128265
0.0003860822194170537;0.00038611888885498047
0.005716026356682245;0.005757033824920654
0.013454207715040257;0.013758346438407898
0.008529719678260998;0.008587554097175598
0.010071332536725012;0.010166138410568237
0.003085541425824618;0.0031081438064575195
0.0032337180536963473;0.003256596624851227
0.0015144357308828772;0.0015213489532470703
0.011013292116780296;0.011487245559692383
0.008592293483613976;0.008593589067459106
0.008692593314431368;0.009153425693511963
0.004005170197646151;0.00402456521987915
0.0036133548261961653;0.003632575273513794
0.006064337806583642;0.0061179399490356445
0.0012648006207757276;0.0013661980628967285
0.012005635333365622;0.01233673095703125
0.0029572611712893847;0.0029867887496948242
0.002558860005128841;0.002661794424057007
0.002789453784598439;0.002793431282043457
0.004198011010536614;0.004221558570861816
0.007862969229067405;0.008115440607070923
0.0018834701011135914;0.0018863081932067871
0.0065580837381668255;0.006628066301345825
0.0034486228976308765;0.00345611572265625
0.006058612031813682;0.006103873252868652
0.007863723013328596;0.007947370409965515
0.007924727275271376;0.008022073656320572
0.010736627755924998;0.010956406593322754
0.0009305651672916795;0.0009480714797973633
0.003219318337088672;0.0032245516777038574
0.002041631648016144;0.002041846513748169
0.009301058274457055;0.009361982345581055
0.011067993265334261;0.011182278394699097
0.002056833273619038;0.002057105302810669
0.005608993181443483;0.005645543336868286
0.009942259317514765;0.010022461414337158
0.0033147543806971874;0.003334254026412964
0.003201747083627725;0.003231614828109741
0.001250234534519713;0.0012521743774414062
0.007445643941400857;0.007455229759216309
0.0013334683682739215;0.00133514404296875
0.0008450199757233577;0.0008464455604553223
0.007181598408808482;0.007273554801940918
0.003382737450591661;0.0034779012203216553
0.008658640759206125;0.008663207292556763
0.009674669930726625;0.009712576866149902
0.003753969246716781;0.003773033618927002
0.003012878480335387;0.0030287504196166992
0.0014219272906628604;0.001422107219696045
0.0010347814767520886;0.0010395050048828125
0.012100071400953325;0.012115687131881714
0.004827478019828861;0.004841625690460205
0.007493222520123809;0.0074939727783203125
0.008121813445075593;0.008264690637588501
0.0024773293248151027;0.0024785399436950684
0.01023103910539485;0.010610759258270264
0.0061067038763691125;0.0061216652393341064
0.0007338568714406754;0.0007333755493164062
0.0016220432679327457;0.001621246337890625
0.0017679598311045597;0.0017722249031066895
0.004362743039565197;0.0043821632862091064
0.004598124293587;0.004610538482666016
0.0041497570780515145;0.00418168306350708
0.00131647515276121;0.0013170242309570312
0.0006398387788501836;0.0006433427333831787
0.0002713209623759395;0.0002740025520324707
0.0010515016704539068;0.0010599792003631592
0.008167494445075451;0.008257120847702026
0.008435812638214331;0.00852876901626587
0.0008588886462088029;0.0008648037910461426
0.0035553941043626114;0.0035571157932281494
0.007640557490085853;0.007728606462478638
0.002173372469572486;0.0021834969520568848
0.0026604328876717064;0.0026893913745880127
0.003992023735109782;0.0040083229541778564


==> data/appendices/scatter/cifar10-c-adversarial-balanced.csv <==
True Distance;Estimated Distance
0.016641941350959366;0.016986876726150513
0.017562100402685056;0.017604857683181763
0.007806054204752122;0.00780680775642395
0.00039220174910768003;0.000392913818359375
0.005136690338732517;0.0051441490650177
0.017696945140984195;0.017744094133377075
0.003502038908090572;0.0035028457641601562
0.008244914957033821;0.008245497941970825
0.0026048374716574002;0.0026540756225585938
0.017166955823434304;0.01739528775215149
0.007204395731647735;0.00732421875
0.008414328000132584;0.008410423994064331
0.01899941374027033;0.02061942219734192
0.008422308830266428;0.008422881364822388
0.025791276591866634;0.025797873735427856
0.005887568176715423;0.005888015031814575
0.022410760375341832;0.023751676082611084
0.006233749458475011;0.0063089728355407715
0.009035916087024781;0.009039878845214844
0.00622088879634071;0.006292372941970825
0.006506081584762823;0.006506919860839844
0.0003832139975939075;0.00038051605224609375
0.0010258845478173539;0.0010242462158203125
0.003179967886891782;0.0031805038452148438
0.00799046720381999;0.007990837097167969
0.0082654639463321;0.0082722008228302
0.009279402339650876;0.009282141923904419
0.009540639817819259;0.009648054838180542
0.0024888902972919785;0.0024890899658203125
0.03208902732829884;0.03249266743659973
0.001014813569242758;0.0010156035423278809
0.0230910113368442;0.023113280534744263
8.878532371707211e-05;8.96453857421875e-05
0.0125603073847888;0.012627571821212769
0.008328962918033568;0.008326560258865356
0.012854356218424562;0.012854605913162231
0.02139461277626883;0.021396666765213013
0.011138274753066774;0.0111408531665802
0.01341794202248508;0.013718634843826294
0.007831831355599889;0.007897406816482544
0.02157335685404913;0.021984130144119263
0.0022973942731403943;0.00229838490486145
0.004784635573958107;0.0047855377197265625
0.018677567203428218;0.019207745790481567
0.009041956938918362;0.00918397307395935
0.0006604410153496497;0.0006608963012695312
0.019574054175152223;0.02023494243621826
0.015769981917119726;0.015829116106033325
0.011282019188887818;0.011282950639724731
0.044051429440890404;0.044553786516189575
0.00529356506053729;0.005462378263473511
0.009002955924296913;0.009388118982315063
0.015473179914324146;0.015475273132324219
0.0025198164398800727;0.0026171505451202393
0.005519130210737497;0.005524665117263794
0.0044269255863490925;0.004497408866882324
0.03332307984191746;0.03386595845222473
0.010088141991462336;0.010088950395584106
0.01882807416104847;0.018961936235427856
0.0021566951300928893;0.0022566616535186768
0.008121074727355885;0.008121520280838013
0.0047425982945670155;0.0047435760498046875
0.0064607995431271836;0.006540626287460327
0.0074097839485782295;0.007671713829040527
0.006298185030662803;0.006299048662185669
0.01195436150216926;0.012238532304763794
0.0008188959422036556;0.0008192062377929688
0.004431985047947917;0.004432708024978638
0.0093952521745771;0.009556680917739868
0.013104147296367379;0.013104468584060669
0.005003764485354985;0.0050039589405059814
0.003930792769166205;0.00393107533454895
0.014325875351298051;0.014367133378982544
0.03177863135927641;0.03178021311759949
0.0076736678844499554;0.007676124572753906
0.008374654982097563;0.008376091718673706
0.0025255418338020934;0.002526313066482544
0.004509624419771128;0.004509955644607544
0.01732171187534763;0.017353013157844543
0.020547044179663923;0.02218794822692871
0.028678437135140324;0.03029954433441162
0.0020785356277656284;0.0020790398120880127
0.0006442319259885386;0.000644683837890625
0.007204060539727381;0.007303982973098755
0.023082124570361854;0.02348323166370392
0.004819104545498498;0.004819601774215698
0.0019189846407427897;0.0019159317016601562
0.017926991076215107;0.018216699361801147
0.0067809261428705084;0.0067816078662872314
0.015574809363318037;0.015749961137771606
0.0030000998175987803;0.00300028920173645
0.02107881701346024;0.021432846784591675
0.004453407202258137;0.004524677991867065
0.010615694481846008;0.010616332292556763
0.017842801236194517;0.019097745418548584
0.007458995794767749;0.007589463144540787
0.009349037718485664;0.009414762258529663
0.0008544128571078247;0.0008544921875
0.012262204184564342;0.012503653764724731
0.009944354788416565;0.009962081909179688
0.00861967266114034;0.008697509765625
0.011488476997859891;0.011579543352127075
0.0033179463729975478;0.0033187568187713623
0.001622408123865048;0.0016231536865234375
0.009001497320723284;0.009099036455154419
0.025679979556901645;0.027281880378723145
0.004594861591841829;0.004591017961502075
0.0020595170685600555;0.0020599663257598877
0.02912326516166362;0.029685795307159424
0.004940028705195594;0.005050241947174072
0.007890575335180556;0.008069783449172974
0.0034006688852893743;0.003400832414627075
0.0010192360243199846;0.0010194778442382812
0.05067941187315221;0.052602797746658325
0.007443698016641754;0.007443457841873169
0.0032751697601162712;0.0032759010791778564
0.01907631627399694;0.01935097575187683
0.002949566951503562;0.002949744462966919
0.02032923491687403;0.020536452531814575
0.031349811781621044;0.033870816230773926
0.03353116752045413;0.03504285216331482
0.026283276311029127;0.02771681547164917
0.0038778345046947367;0.003878474235534668
0.0038293808301456743;0.0038252174854278564
0.009591679402273507;0.009953528642654419
0.0063884495006558345;0.0063886940479278564
0.0007010458081584531;0.000701904296875
0.0006653877608931609;0.0006656646728515625
0.03042407720960181;0.030436545610427856
0.004297937784975603;0.0042982399463653564
0.004570883535746381;0.00457194447517395
0.038220195827414274;0.03916171193122864
0.00294315267548856;0.0029439032077789307
0.014909952143925997;0.01527366042137146
0.007498137814870654;0.0075140297412872314
0.013150040677719022;0.013293296098709106
0.008581510722022132;0.008919686079025269
0.027736730108866285;0.02783682942390442
0.0038281700758050208;0.003931581974029541
0.007809658111775808;0.007818251848220825
0.0050683766608531486;0.005109816789627075
0.031240070161031308;0.031271010637283325
0.027417366635626765;0.028564423322677612
0.000694102807007345;0.00069427490234375
0.008855687470720377;0.008855849504470825
0.04354120841625879;0.04360392689704895
0.008890244627610927;0.008939772844314575
0.014933487850681099;0.01534724235534668
0.026621452172148695;0.027969390153884888
0.0012232978226384872;0.0012235641479492188
0.006601879680236191;0.006709098815917969
0.003857318642537191;0.003880530595779419
0.011943980755150933;0.011946707963943481
0.02686239378899477;0.027209311723709106
0.0029340634079734946;0.0029821693897247314
0.04034385791608125;0.04329949617385864
0.0003791047077851512;0.0003795623779296875
0.004426634530837778;0.0044279396533966064
0.020936220100872246;0.021424055099487305
0.009782839152456467;0.009783774614334106
0.016656919386380305;0.017008572816848755
0.06330771389466334;0.06905481219291687
0.026040903666356023;0.026466399431228638
0.0009496312717927642;0.000949859619140625
0.021511774219909106;0.02160543203353882
0.02316447497665975;0.023173362016677856
0.010105091928963469;0.010192900896072388
0.012027068038202264;0.012607842683792114
0.0022909225405383237;0.002391636371612549
0.027474510996055863;0.028002768754959106
0.008451763083710389;0.008452445268630981
0.009045226520785335;0.009045630693435669
0.0031644572874874027;0.0032983124256134033
0.004448604257023955;0.004447966814041138
0.01947876080118677;0.02002239227294922
0.012001473189207133;0.012005835771560669
0.0016571661226662798;0.0016574859619140625
0.006157804063381212;0.006157904863357544
0.03301308973952621;0.03325560688972473
0.007878358164981579;0.007880240678787231
0.010972130697365731;0.01106688380241394
0.026634079137644096;0.028057098388671875
0.025108986105379906;0.026427119970321655
0.011035226881565663;0.011038810014724731
0.0066503089521781165;0.006737798452377319
0.044622988372012604;0.044632941484451294
0.00664063439889476;0.006641417741775513
0.0020560398375417135;0.0020742714405059814
0.012748799234249148;0.012798339128494263
0.011706576863986094;0.011731117963790894
0.012876969775355348;0.013465344905853271
0.026990441444439746;0.02747245877981186
0.015221437854830594;0.015321701765060425
0.0043640782740838055;0.004364967346191406
0.0015467214431682044;0.0015668869018554688
0.018888548630171958;0.01889607310295105
0.03303539979317736;0.03341040015220642
0.014111064658547697;0.01412290334701538
0.0012922432022137306;0.0012925267219543457
0.012835124302217296;0.013131409883499146
0.039489048364024136;0.04026511311531067
0.02392523912144015;0.023974448442459106
0.015175858330548323;0.015177756547927856
0.009406961491991795;0.009426146745681763
0.003584360844860741;0.0035848915576934814
0.005698259373489645;0.005810767412185669
0.007985122059518082;0.007985144853591919
0.020654673474711942;0.020841628313064575
0.001785191880175735;0.0017852783203125
0.002142882092728519;0.0021429359912872314
0.008267399575405877;0.00858500599861145
0.0005267135627696296;0.0006268024444580078
0.0036558808911802618;0.00365641713142395
0.00896079460992398;0.009168654680252075
0.00779104489568369;0.007790595293045044
0.004800468125789603;0.005073100328445435
0.014013410430138108;0.01401713490486145
0.03107460581345977;0.031813621520996094
0.0010313021260167049;0.0010356903076171875
0.0009906345416704416;0.0009908676147460938
0.0020300123047748667;0.0020971596240997314
0.012462992734291875;0.012583017349243164
0.013885893304089458;0.014188706874847412
0.00015612126418768503;0.000156402587890625
0.01224968020125355;0.01226237416267395
0.008322979737565855;0.00835128128528595
0.00635483420461655;0.0064681172370910645
0.00956189023476117;0.009593039751052856
0.001203943213210155;0.0012044906616210938
0.021170067088336745;0.021639645099639893
0.014303486809513261;0.014306098222732544
0.0060018217666074885;0.006002247333526611
0.009194250794886094;0.0093555748462677
0.0052955422945603035;0.005420327186584473
0.014180315094978543;0.014654189348220825
0.002689431132480031;0.002732306718826294
0.003198037987238264;0.00319865345954895
0.003371146093640671;0.0033712387084960938
0.014567318159008072;0.014631301164627075
0.014749434851648419;0.015040695667266846
0.002755830141341095;0.00275614857673645
0.001576729607602668;0.0015773773193359375
0.008761395348072954;0.00882914662361145
0.0005150133071795201;0.000514984130859375
0.003932068533494495;0.003932982683181763
0.003914198468883882;0.003914833068847656
0.03810932257358517;0.038335829973220825
0.013740992152777635;0.013741463422775269
0.003987055853517886;0.003987342119216919
0.0025179059368138604;0.0026178956031799316
0.010161861419918079;0.010162383317947388
0.019660025225441788;0.020523101091384888
0.004093257968122935;0.004094153642654419
0.014038203076355893;0.014416486024856567
0.011878182097572606;0.011878997087478638
0.02939440746336648;0.029397040605545044
0.00169063597677808;0.0016889572143554688
0.0029856823014120107;0.002984076738357544
0.0001729915591182392;0.0001735687255859375
0.028364638469181896;0.029449492692947388
0.027146405999894294;0.027151137590408325
0.002170297542047108;0.0022488832473754883
0.0131095603628719;0.013111084699630737
0.004628127434262457;0.004628211259841919
0.010935073817790028;0.010935813188552856
0.033442254897359025;0.03362181782722473
0.0034107877488736326;0.003411322832107544
0.011208886615319689;0.011269599199295044
0.007962866453695521;0.008020371198654175
0.0005187239444061001;0.000518798828125
0.032243727074624355;0.03227713704109192
0.006575401550460887;0.006576567888259888
0.020288758584075132;0.02028939127922058
0.020199245380452733;0.021159589290618896
0.010481424490153251;0.010624021291732788
0.0012650964102552287;0.0012636184692382812
0.002082082926114331;0.0020828545093536377
0.000491367604991382;0.000492095947265625
0.01725389765568619;0.017684906721115112
0.0035906343960814694;0.0035915374755859375
0.0034481759636369176;0.0034513771533966064
0.01951131618796003;0.02027791738510132
0.01248894063501298;0.012489348649978638
0.0030314244956635562;0.0030784904956817627
0.03130346217420368;0.034482747316360474
0.016551136837552764;0.01655486226081848
0.007194095289756384;0.007585734128952026
0.023074454963658907;0.023078948259353638
0.0027278561356953632;0.002825707197189331
0.04713791149347892;0.052274733781814575
0.008246411341302178;0.008252173662185669
0.0023132029165453902;0.0023565590381622314
0.012138435364122022;0.012157469987869263
0.002090596411041943;0.002091437578201294
0.006795245576755291;0.006832152605056763
0.0051211744203670945;0.0051288902759552
0.0037588848011114854;0.00376322865486145
0.0002003687370723251;0.00020122528076171875
0.0035450609566066373;0.003545790910720825
0.006310973820704923;0.0063391029834747314
0.0033344956105903407;0.003335028886795044
0.005807913213407243;0.0061071813106536865
0.009726713981487145;0.00982213020324707
0.03304677187203058;0.033048659563064575
0.01785227839959374;0.018476516008377075
0.01897302047225297;0.019249945878982544
0.002863126767556685;0.0028638839721679688
0.014280481483022816;0.014646440744400024
0.011789743430065674;0.011791259050369263
0.001905131119297215;0.0019054412841796875
0.01159628094713066;0.011976033449172974
0.018177494342459008;0.018235236406326294
0.0006771815992882704;0.0006780624389648438
0.019327549468131703;0.019428282976150513
0.00033105604297057717;0.0003318488597869873
0.016704651028205363;0.017083197832107544
0.01452320584006514;0.014530211687088013
0.01053013165217526;0.010650664567947388
2.8886635066497234e-05;2.956390380859375e-05
0.016320767212911758;0.01632407307624817
0.03899650168427362;0.039130181074142456
0.011350650552281622;0.011501878499984741
0.03636328561271883;0.04063895344734192
0.018847635078881365;0.018847495317459106
0.0023182765565572163;0.0024181902408599854
0.009597144918533997;0.009795218706130981
0.004822330672176205;0.0049619972705841064
0.009986447811503086;0.010206401348114014
0.0297531371265719;0.030009299516677856
0.007634422736048735;0.007745027542114258
0.004278916480086522;0.0042791664600372314
0.011820070211333467;0.011941909790039062
0.009168869063956548;0.009169608354568481
0.005435223803135433;0.005435973405838013
0.004690953865379039;0.004706382751464844
0.03116775941360185;0.03117087483406067
0.003299367304480399;0.003299713134765625
0.007230520848652448;0.007282286882400513
0.038012876566282626;0.041575223207473755
0.0069588798376491;0.006958991289138794
0.006570052917454797;0.006568938493728638
0.008865516779638866;0.0090293288230896
0.0336971700290792;0.03532317280769348
0.010168068251276443;0.010217666625976562
0.046854927171076054;0.04694172739982605
0.006210316172300213;0.006382942199707031
0.006874416081850735;0.006875067949295044
0.01034001539690093;0.010616332292556763
0.003561592049457827;0.0035620033740997314
0.021168062279889197;0.022081702947616577
0.016873022856411717;0.016874343156814575
0.004613119811992079;0.0046138763427734375
0.007075298045597819;0.007239252328872681
0.0462334477092767;0.04710009694099426
0.003780862355775385;0.0037842094898223877
0.0005385204270912919;0.0006381869316101074
0.003667310531867108;0.0037769079208374023
0.011052462776306782;0.011060744524002075
0.0030379008962772317;0.0030384361743927
0.0025183157648830503;0.0026527047157287598
0.004317259291122176;0.004318118095397949
0.006631082335676714;0.006804913282394409
0.0006434458367511341;0.0006465911865234375
0.0021427910245530785;0.002143770456314087
0.02161957276558341;0.021909743547439575
0.013279873284636574;0.013306617736816406
0.022119122932211504;0.022140532732009888
0.017969266975582297;0.017970114946365356
0.0015122265500612186;0.0015125274658203125
0.016408040364235026;0.016456633806228638
0.014559909888484344;0.014843016862869263
0.04606943505704662;0.04618456959724426
0.011350928900330697;0.011351585388183594
0.0081440098958514;0.008411437273025513
0.014296926804421708;0.014540612697601318
0.03375263196137623;0.03412342071533203
0.03234548257262303;0.03601795434951782
0.02346893157735839;0.02466607093811035
0.0022071530587974026;0.0022077858448028564
0.020849399761997435;0.021286040544509888
0.02493766585744969;0.02493765950202942
0.02052806619522291;0.0210438072681427
0.007407592547771314;0.0074072182178497314
0.014049767346477164;0.0143604576587677
0.011550480610266575;0.01174849271774292
0.02568335938856767;0.025686264038085938
0.004221413591318537;0.0042219460010528564
0.004493204582088022;0.00451090931892395
0.02017960253870372;0.020180732011795044
0.0025017048690891947;0.0025129616260528564
0.009845434225509283;0.009942084550857544
0.0074560142213199706;0.007543593645095825
0.03415100665197401;0.03416922688484192
0.016271800982600195;0.01632407307624817
0.002461161137303529;0.0024643242359161377
0.0014017297101669224;0.0014864802360534668
0.025472674495197172;0.02550414204597473
0.007391157327627236;0.0073919594287872314
0.010587026550920269;0.010593444108963013
0.018757703085422916;0.018987804651260376
0.009632835710789246;0.009661704301834106
0.0284124281317901;0.02863028645515442
0.005510306764627672;0.005523711442947388
0.00401704882142211;0.004017829895019531
0.003563907066622836;0.0035658180713653564
0.023559215959110105;0.026894599199295044
0.01710972478448035;0.017524749040603638
0.01689723840136306;0.01692676544189453
0.0016312351562018706;0.0016298294067382812
0.0017396532665964967;0.0017404109239578247
0.03621790808774062;0.037076979875564575
0.007023416179343599;0.0070410072803497314
0.01987552354145402;0.02086976170539856
0.015288337729338403;0.01549619436264038
0.03291473484078941;0.034718722105026245
0.009795423451357334;0.009885817766189575
0.007784765392001363;0.007785767316818237
0.021711436797104508;0.021713286638259888
0.02959153824105947;0.029711753129959106
0.028985201151767986;0.03121212124824524
0.03522903919977127;0.03567412495613098
0.0019306837197210116;0.0019321441650390625
0.007484162477241773;0.007583916187286377
0.018971855116727818;0.018974334001541138
0.022589343468672425;0.023975014686584473
0.012693969660600695;0.012694358825683594
0.015500436672120817;0.015513449907302856
0.026636241763725192;0.02663615345954895
0.004729605128406126;0.004730254411697388
0.010632475908604225;0.010670691728591919
0.020286249741407518;0.020287543535232544
0.02198346448946963;0.022062331438064575
0.009668949478382538;0.010488271713256836
0.01658059179280349;0.016584426164627075
0.004806914167200374;0.004906892776489258
0.003687359038948352;0.0036878883838653564
0.005944061829451855;0.00594523549079895
0.010817566361637916;0.011056184768676758
0.006682149841101167;0.006680518388748169
0.007526610473362736;0.007622748613357544
0.00879398081905786;0.008832879364490509
0.01241826282498797;0.012418776750564575
0.017715270054973666;0.01790592074394226
0.004071849182315089;0.004072219133377075
0.010749970567763273;0.010750770568847656
0.011817014374629167;0.011822730302810669
0.003217446339998264;0.003228217363357544
0.0029842450020129063;0.0029850006103515625
0.007635580976919439;0.0076399147510528564
0.004087747536870835;0.004117995500564575
0.023305641612741977;0.023491889238357544
0.016513273458019555;0.01729866862297058
0.006878499765067431;0.007190912961959839
0.014369539228664487;0.01441386342048645
0.003914470141770145;0.003914862871170044
0.02154588447248831;0.0216827392578125
0.00675851508439601;0.0069427490234375
0.020744965784689613;0.0207538902759552
0.019211418087718715;0.019291847944259644
0.0032390184224702964;0.003414630889892578
0.0031407380883448585;0.003216773271560669
0.026979998265337417;0.0274658203125
0.02770260361137055;0.02779868245124817
0.0040738662752035516;0.004090338945388794
0.013605590756046823;0.013782083988189697
0.012252387702199163;0.012253791093826294
0.008659549989510868;0.008715659379959106
0.011054397541810918;0.011525720357894897
0.03428582461573932;0.03428646922111511
0.004657879800318246;0.004681617021560669
0.0032430492102884837;0.0032567977905273438
0.008897440710506802;0.008904486894607544
0.05016560543031637;0.05135691165924072
0.012707154871325153;0.012708693742752075
0.024339069114080316;0.025571465492248535
0.005924127813971516;0.005924254655838013
0.012023018798717118;0.01224711537361145
0.025899540544484893;0.02611735463142395
0.01862860689545159;0.018633872270584106
0.009973277060953615;0.010196805000305176
0.005752670492742327;0.005812615156173706
0.022171891518682645;0.022879093885421753
0.025102144542795395;0.02525046467781067
0.028159204533833065;0.028274565935134888
0.017809673546400624;0.017812758684158325
0.010820103608314079;0.010914832353591919
0.0035045910017142134;0.0035047829151153564
0.026946192476310585;0.027389347553253174
0.00201437454130747;0.002015143632888794
0.019178837838066367;0.0192890465259552
0.008517443285351008;0.008521109819412231
0.004511431742610673;0.0045185387134552
0.010816033922781628;0.010818511247634888
0.005806412584169665;0.005806952714920044
0.0005476511601539123;0.0006317794322967529
0.018971018834572778;0.019458353519439697
0.01674744080418711;0.01690441370010376
0.0035491003866703844;0.00354960560798645
0.013011169460312685;0.013013869524002075
0.01488507359445751;0.015028029680252075
0.005024839034236731;0.005054503679275513
0.015385693243389151;0.015887081623077393
0.011033099932330401;0.011300921440124512
0.009038098843899408;0.00921618938446045
0.01067911342110118;0.010770976543426514
0.007800062394162991;0.0078001320362091064
0.007817829346120941;0.007819175720214844
0.007007102718290896;0.007106870412826538
0.0049135733122029155;0.004914283752441406
0.022684540770545828;0.022687941789627075
0.005530975050626869;0.005531340837478638
0.02749452652673017;0.028186827898025513
0.02720616442561216;0.027943849563598633
0.017985449599508565;0.01801493763923645
0.011958950786710845;0.012317270040512085
0.00443944509502529;0.0044403076171875
0.0026861785038421807;0.002686530351638794
0.013243230973104113;0.0132465660572052
0.008725680870549061;0.008799582719802856
0.0001553684919957203;0.00015544891357421875
0.01856110092819155;0.018563300371170044
0.002623671820475822;0.002707749605178833
0.024188489748425517;0.02459147572517395
0.007935789595961317;0.0079365074634552
0.012202588911986103;0.012355804443359375
0.005985623602131423;0.005986243486404419
0.00390755908709306;0.0039081871509552
0.006796667658594156;0.006861686706542969
0.03156858292653233;0.031924277544021606
0.033147601903202435;0.03354603052139282
0.03000501296417846;0.03054046630859375
0.0048442455991051575;0.004844695329666138
0.024572071716564826;0.025492429733276367
0.017602762907292145;0.018307656049728394
0.022287140551139093;0.02229025959968567
0.004022376966859947;0.00402262806892395
0.007958759111497288;0.008064299821853638
0.00786672708486509;0.007867693901062012
0.005660207559939267;0.005661040544509888
0.003953714995983146;0.003960639238357544
0.00493683834891722;0.00493815541267395
0.017738947322718714;0.018352806568145752
0.0003880670536893079;0.00038814544677734375
0.013279847655210859;0.013378173112869263
0.011247177031223894;0.011248618364334106
0.0020796526780343222;0.0020799636840820312
0.010417533794967581;0.010418862104415894
0.0005082733020421867;0.0005952715873718262
0.015632777090355536;0.016163736581802368
0.01086010589816044;0.010893851518630981
0.0004377255228727181;0.0005035996437072754
0.027040545070684395;0.027899712324142456
0.010468237530098116;0.010468512773513794
0.015717703160753528;0.01576140522956848
0.00047879122941806506;0.00047969818115234375
0.029492884235288435;0.03079754114151001
0.011097151981939465;0.011422187089920044
0.03269428546243197;0.032694846391677856
0.00822921907664651;0.008272171020507812
0.009092424793538953;0.00922742486000061
0.011652034339975989;0.011884629726409912
0.005931477294973442;0.006078004837036133
0.0004421698798825901;0.0004425048828125
0.008054672255562119;0.008068054914474487
0.028880982124432287;0.029942840337753296
0.00699722474616585;0.0070037841796875
0.0016809624065937904;0.0016813278198242188
0.016293339641390393;0.01714995503425598
0.006681419124228954;0.007042378187179565
0.008465461974515963;0.008880764245986938
0.0006023346109428571;0.0006157159805297852
0.0018373900747835907;0.0018377304077148438
0.006027157895679501;0.006234198808670044
0.017264536377615058;0.017316848039627075
0.01849111258962797;0.01930058002471924
0.013803186721282393;0.014036282896995544
0.007388822550737156;0.007389068603515625
0.026926300772945826;0.02695271372795105
0.01056696170270261;0.011675357818603516
0.0060939234318412895;0.006193041801452637
0.027085263096169813;0.027541130781173706
0.016073110027572737;0.016078025102615356
0.00647701358245722;0.00656503438949585
0.0002901575758361811;0.00029087066650390625
0.003955220085751778;0.0040350258350372314
0.022576842831175215;0.02346518635749817
0.008432346921177574;0.008604496717453003
0.016410647244002714;0.016410857439041138
0.010550128714323462;0.010854601860046387
0.018352801184345204;0.01994997262954712
0.03586351648613123;0.037818461656570435
0.005021746272060368;0.0052172839641571045
0.01754742805085637;0.017549514770507812
0.015927679526427235;0.016765236854553223
0.010376033129174567;0.0103779137134552
0.00547446285530913;0.005475044250488281
0.013448508718249265;0.013450592756271362
0.015482919701300663;0.015893012285232544
5.369093310510271e-05;5.435943603515625e-05
0.021150152549475935;0.02193284034729004
0.020415387805902775;0.02077174186706543
0.012219185995714638;0.01233646273612976
0.0012596976502998423;0.0012598037719726562
0.001211581154017778;0.0012121200561523438
0.03001552397224515;0.030162841081619263
0.00502838970325588;0.005028754472732544
0.022741534751811326;0.022741347551345825
0.010321547881419446;0.010321646928787231
0.0032187935042253487;0.0032195448875427246
0.005595351783712956;0.005598098039627075
0.0062338316198993155;0.0062856972217559814
0.012171969376131714;0.01230422779917717
0.0028568641916761218;0.0029068291187286377
0.013893601823536144;0.014295607805252075
0.0006200737613083631;0.0006208419799804688
0.033437781262905246;0.034785300493240356
0.02888505184596982;0.029793888330459595
0.024820280573720037;0.024964332580566406
0.03426124805154339;0.03639894723892212
0.005655610376669838;0.0056562721729278564
0.009581346176383416;0.009603530168533325
0.0052732093801687975;0.005314856767654419
0.0033815178075137986;0.00338175892829895
0.0006464740968903356;0.0006465911865234375
0.0014920453615203419;0.0014905929565429688
0.011044798404261067;0.011124610900878906
0.0054865728434585;0.0054922401905059814
0.01534620180645256;0.015709668397903442
0.0006048778548541002;0.0006055831909179688
0.006086545208730111;0.0060911476612091064
0.03216757900080354;0.03299716114997864
0.001422533041571867;0.001422882080078125
0.011918465207219193;0.01219719648361206
0.0003302041068088943;0.00036907196044921875
0.014373779867704101;0.015074759721755981
0.013387821449634147;0.014018058776855469
0.0007339475929107718;0.0007343292236328125
0.002484601308915597;0.002485305070877075
0.00729432653941153;0.007399559020996094
0.00966079284982991;0.00971415638923645
0.01445922791238129;0.014644354581832886
0.00702064586748015;0.0070892274379730225
0.038455657962640416;0.04214814305305481
0.002760064631479614;0.0028246045112609863
0.01995631416463735;0.02040007710456848
0.01622295675287561;0.0163746178150177
0.007868403780315369;0.007870614528656006
0.004273009503908311;0.004380226135253906
0.02385116991539811;0.023864775896072388
0.001464989666473635;0.0014629364013671875
0.0004742068159691599;0.0004749298095703125
0.0028795372126966382;0.0029474496841430664
0.0033322316705362786;0.0033330321311950684
0.012866846418993988;0.013113468885421753
0.005425645050850097;0.005459815263748169
0.016130654554393588;0.016474485397338867
0.0012088869315568759;0.001209259033203125
0.01684292412076787;0.017688333988189697
0.0074917251005957915;0.00757908821105957
0.010807597238415546;0.010808020830154419
0.009338282049008412;0.009392738342285156
0.02187215787802603;0.022980719804763794
0.008343587978840133;0.008343726396560669
0.016727858787360834;0.01727387309074402
0.014189687225040142;0.015390217304229736
0.0038846438684543056;0.0038852691650390625
0.0047307769673068725;0.00481414794921875
0.015354284562153452;0.015479028224945068
0.021003425595597317;0.021004706621170044
0.04114082735252066;0.04557660222053528
0.004117823296739013;0.004153251647949219
0.002801240917532885;0.00280192494392395
0.027735126802212982;0.029454737901687622
0.009724581323211128;0.009910941123962402
0.004261257655927706;0.0043049156665802
0.0013922336479634898;0.001392364501953125
0.00849828827509078;0.008812934160232544
0.04317089383850303;0.04330161213874817
0.014292669962929699;0.01440843939781189
0.0023011521207652787;0.0023031532764434814
0.020646288455877185;0.021540850400924683
0.0044751264675706205;0.004599630832672119
0.012327561595043595;0.01239970326423645
0.0031543697106320235;0.0031557083129882812
0.03346062369528627;0.03346532583236694
0.0016316152835034535;0.0016317367553710938
0.02643546046253253;0.026856422424316406
0.0027104340051415884;0.00271037220954895
0.015284163535823054;0.015317916870117188
0.021228319205560786;0.021230727434158325
0.022740812146028664;0.022893935441970825
0.02885069836013742;0.028853386640548706
0.003631921305258571;0.003768026828765869
0.002409634547590209;0.002424269914627075
0.005020868488632456;0.005043059587478638
0.014916876788773417;0.015044242143630981
0.0009939261958134523;0.0009946823120117188
0.01039729805040718;0.010574430227279663
0.004832588904226399;0.004833251237869263
0.004621957234030009;0.004810333251953125
0.010586718932218084;0.011006027460098267
0.013471052543020053;0.01479688286781311
0.0050837237114150224;0.005089789628982544
0.022527039621405058;0.02272149920463562
0.009426239579160063;0.009427100419998169
0.010093890924779485;0.010391175746917725
0.013930765668104904;0.0139332115650177
0.025993668606541512;0.025997191667556763
0.0005716531566148662;0.0005750656127929688
0.0007768862278695973;0.0007772445678710938
0.0077607861703825375;0.0077619850635528564
0.00804472221901683;0.008175671100616455
0.0019407007637331586;0.0020294189453125
0.00038939593127315636;0.00039005279541015625
0.005396272570364857;0.0053968727588653564
0.008387767327451563;0.008498549461364746
0.0030471837486292035;0.003065139055252075
0.010141426232098625;0.01089942455291748
0.01445841424249482;0.014458686113357544
0.010355757279349292;0.010355979204177856
0.008818641427185992;0.00924953818321228
0.01627470140679388;0.01627543568611145
0.009389635539524396;0.009405165910720825
0.033368609540306245;0.034924209117889404
0.005305359851290908;0.005306273698806763
0.045535482689311554;0.051461994647979736
0.009754641423349298;0.00989726185798645
0.03621139285134505;0.036588698625564575
0.019281477737239733;0.02018742263317108
0.013981824016073984;0.013981848955154419
0.026826223273015922;0.028687000274658203
0.016366377527753013;0.01650908589363098
1.7684098768144348e-05;1.811981201171875e-05
0.013782569282037206;0.013851195573806763
0.007010351713532945;0.007011443376541138
0.010715203808734084;0.010743170976638794
0.014208992728005162;0.01480013132095337
0.0005489366074634626;0.00054931640625
0.00920949171378887;0.009243994951248169
0.014290032263598092;0.014840036630630493
0.0049241382384226165;0.005057722330093384
0.005918251471743523;0.005919426679611206
0.0031637287434964616;0.003164321184158325
0.01710924562435077;0.01715758442878723
0.0038961106206021625;0.00397685170173645
0.017028890923859556;0.017063170671463013
0.0026760033672887907;0.002676844596862793
0.006833231505458503;0.006897300481796265
0.011704797775458983;0.0117054283618927
0.01539264801077548;0.015523940324783325
0.0008376022781000105;0.0008382797241210938
0.010431718329365508;0.010726630687713623
0.004925804055652956;0.005034029483795166
0.00484454876793127;0.0048933327198028564
0.00292415923554294;0.002934485673904419
0.016486776669300478;0.016488105058670044
0.02362975417062273;0.023631125688552856
0.01419618421057716;0.01473325490951538
0.007536752759768634;0.007537871599197388
0.012047789177594114;0.012406378984451294
0.00039847347863464114;0.0003986358642578125
0.01030564134236017;0.010307341814041138
0.014504275314958856;0.014692068099975586
0.02913438125516191;0.029337912797927856
0.01565386957582908;0.015653640031814575
0.0033200821000755197;0.00332072377204895
0.003030591546342713;0.00303080677986145
0.008621854790670477;0.008641272783279419
0.0010227118748567848;0.0010204315185546875
0.013422818293759221;0.013422995805740356
0.0010121416770505155;0.001097649335861206
0.002039045160916666;0.00203898549079895
0.016588930420729484;0.01675131916999817
0.002498188884321021;0.0024986565113067627
0.013976119348557333;0.013977080583572388
0.013646075567289815;0.013681411743164062
0.014280681797066718;0.015056133270263672
0.006347332493508683;0.0063543617725372314
0.029637863091112986;0.029708892107009888
0.004682036423366113;0.004682570695877075
0.03584849561565232;0.04108071327209473
0.004775373782767405;0.004865497350692749
0.009022613429965432;0.009119033813476562
0.030047315233200013;0.030187636613845825
0.04599596720102375;0.04894956946372986
0.006552554788890084;0.0067781805992126465
0.008628020446470805;0.008640319108963013
0.0042885706935816455;0.004288703203201294
0.023382703124562188;0.023616820573806763
0.0181682652741642;0.018242865800857544
0.0022329250761218716;0.002233535051345825
0.012543059352685664;0.012673407793045044
0.0025041212826692025;0.0025043785572052
0.004268486585910537;0.004268676042556763
0.005061197888517487;0.005062133073806763
0.04720951653069926;0.04721444845199585
0.008647057057781972;0.00874146819114685
0.0028717502073509044;0.0028724968433380127
0.024550909809150718;0.025054961442947388
0.006383902704231209;0.006390601396560669
0.014555423201709106;0.015110492706298828
0.007343793667096036;0.007344275712966919
0.00791936945701352;0.00792020559310913
0.01206308122294015;0.01206400990486145
0.011987741917555889;0.011988669633865356
0.00033615551338625385;0.00033664703369140625
0.0033847504268406437;0.003385573625564575
0.02143159920459176;0.021601617336273193
0.015147904995530178;0.015512913465499878
0.006747388771033922;0.006751984357833862
0.045698390772671516;0.045705825090408325
0.019100435849965937;0.019275695085525513
0.014389277461599619;0.0143909752368927
0.013482843434284195;0.013484984636306763
0.0011463000137781015;0.001148223876953125
0.01075628743649898;0.01097676157951355
0.00613314923045081;0.006247520446777344
0.013527063786672589;0.014275610446929932
0.003836789742774792;0.0038374662399291992
0.007586741219796681;0.007603645324707031
0.01925392666917494;0.01982024312019348
0.015395520178802634;0.015396147966384888
0.03376778600856372;0.033961981534957886
0.012911742965212743;0.01332700252532959
0.015234491733380994;0.015234023332595825
0.011368713792025186;0.011376351118087769
0.0248373290258479;0.024838417768478394
0.018597246586315137;0.01896098256111145
0.004190697587276519;0.004270583391189575
0.033212517391394684;0.0361330509185791
0.007221460695004939;0.007222205400466919
0.023728355717650522;0.02424037456512451
0.018364956436629436;0.018482863903045654
0.00834528429615513;0.008445769548416138
0.012590007096093809;0.013655513525009155
0.0021096712000324997;0.0021124184131622314
0.010671111722000743;0.010711103677749634
0.011743392998240596;0.011834144592285156
0.01203330216060715;0.012284070253372192
0.0013578907999030453;0.0013580322265625
0.015427165973887097;0.015604019165039062
0.013269652281154726;0.013272315263748169
0.011399136864875337;0.011436492204666138
0.003758411133499174;0.0038595497608184814
0.00591101937798288;0.005935698747634888
0.004102965364139356;0.004139930009841919
0.013917712964555575;0.013919860124588013
0.00047868963389980485;0.0005745887756347656
0.011463270832660298;0.011465102434158325
0.006910844714830328;0.007063001394271851
0.017415511751708197;0.01803223043680191
0.0012907189699399026;0.0012912750244140625
0.0009222798865672833;0.00092315673828125
0.006814505797565878;0.006920516490936279
0.0019225859771242174;0.001922607421875
0.001648058409536395;0.0016489028930664062
0.006916255203301717;0.007444143295288086
0.012813744207911015;0.013006657361984253
0.04247845614470596;0.043775200843811035
0.014275673154171524;0.014586597681045532
0.0036760018924185795;0.0036764442920684814
0.002934604832553322;0.002935439348220825
0.0035388654903314803;0.0035391151905059814
0.00506616161790338;0.0050649940967559814
0.023933290863473088;0.024692565202713013
0.007966722477147825;0.008041918277740479
0.009661134113219802;0.009729117155075073
0.010623359240610192;0.011108428239822388
0.024509418046104528;0.025706738233566284
0.016518095748582703;0.0165272057056427
0.02390763141981938;0.024105101823806763
0.008620352826858925;0.0086212158203125
0.02952429088453961;0.03167638182640076
0.029212694198156215;0.030828118324279785
0.04114852353679629;0.04115775227546692
0.00125814262443828;0.00125885009765625
0.013205138864518453;0.013611823320388794
0.005030451305629424;0.005031555891036987
0.01290286387169331;0.012906104326248169
0.015549794430761897;0.015551596879959106
0.011650905030037942;0.011745840311050415
0.007425967634897353;0.0074720680713653564
0.009267716200853683;0.009324103593826294
0.02665285602409522;0.026679009199142456
0.011908362994134608;0.012255698442459106
0.007797375756452234;0.007841140031814575
0.023402873193774924;0.02388671040534973
0.012624104638851552;0.012646704912185669
0.030117759103520592;0.030434638261795044
0.022212274513665458;0.022868692874908447
0.004174278141853405;0.004274189472198486
0.01952977256702658;0.019529372453689575
0.0018700126581844214;0.0018701553344726562
0.010876899497993637;0.010986357927322388
0.0030885461200423126;0.0030889809131622314
0.012392368686089318;0.0124225914478302
0.0010774079904470974;0.0010776519775390625
0.005003374576838539;0.0050039589405059814
0.007296184069132274;0.0072965919971466064
0.012224798404988366;0.012225180864334106
0.01540209195973013;0.015475302934646606
0.008812875879567037;0.008840590715408325
0.027329935094261622;0.02734556794166565
0.001498483689113491;0.001499176025390625
0.015523687544407461;0.015561133623123169
0.009114878237356289;0.009322106838226318
0.016319917958070463;0.016335517168045044
0.011500557102666717;0.01155659556388855
0.00850307259481076;0.008973360061645508
0.008764929241902468;0.008787184953689575
0.030608964949598822;0.031204968690872192
0.006282465152139469;0.006282836198806763
0.005737948029646556;0.005738288164138794
0.011621474627740018;0.011706382036209106
0.01445317244729992;0.014454871416091919
0.010147575794526787;0.010670691728591919
0.008956481979555082;0.008957892656326294
0.012985431541271377;0.013210058212280273
0.03434103075738383;0.034348517656326294
0.012840808438254516;0.012939482927322388
0.00583012100668814;0.005833446979522705
0.022399098468193327;0.02258208394050598
0.010322709848809517;0.010442286729812622
0.01601356073797105;0.016273170709609985
0.006243515033317016;0.006243705749511719
0.009687029903786455;0.009688377380371094
0.01210396486956541;0.012213736772537231
0.03448511798615182;0.03448489308357239
0.002516905981755638;0.0025177299976348877
0.015843048815363598;0.015846282243728638
0.003384681486426827;0.003385573625564575
0.03194932362616476;0.03198626637458801
0.005946643875722405;0.005947113037109375
0.0066516156435065515;0.006750941276550293
0.03169537088226764;0.03174498677253723
0.007418662107390383;0.007595062255859375
0.014497318429122573;0.014902859926223755
0.00155544270877651;0.0015516281127929688
0.01594383564243035;0.017394989728927612
0.017165494483125723;0.01733681559562683
0.007289986565752615;0.007297486066818237
0.011642671570296196;0.011644333600997925
0.005804725223245257;0.005805909633636475
0.002238386948904414;0.0022392570972442627
0.0009543543935185725;0.0009546279907226562
0.02686618553562648;0.028046101331710815
0.0011607279143935525;0.0011615753173828125
0.010271385319271435;0.010272055864334106
0.0041251274779064056;0.004125624895095825
0.03428611503719378;0.03442859649658203
0.01090617762775842;0.011324971914291382
0.016494975418242925;0.016641616821289062
0.002981927841359453;0.00298309326171875
0.02697249842411183;0.027623087167739868
0.0024191497080834983;0.002419501543045044
0.014051833229886639;0.014054268598556519
0.027538956639277405;0.027542144060134888
0.009452295910911915;0.009508132934570312
0.007329819785854257;0.007329970598220825
0.015789206249550842;0.01579377055168152
0.03537628888974412;0.03589251637458801
0.03540768859515469;0.03623378276824951
0.019876629175499753;0.019883155822753906
0.003229343386654728;0.0032215416431427
0.02111912551704993;0.021119147539138794
0.00735969160961208;0.0076704323291778564
0.007085086485417684;0.00714525580406189
0.007718455061881682;0.007724791765213013
0.0026687583787724546;0.002735614776611328
0.006739841813087838;0.0068073570728302
0.003494332114111763;0.003596395254135132
0.019590670556304972;0.019848883152008057
0.00924943957864171;0.009308844804763794
0.005674981598262962;0.0056753456592559814
0.0075678535276281975;0.007948130369186401
0.022654659934994274;0.02266213297843933
0.005206943563185285;0.005207091569900513
0.010739739525245763;0.010795623064041138
0.016755370428301067;0.01816217601299286
0.03766669683500084;0.03793814778327942
0.023314774501089344;0.023323088884353638
0.03386460934717872;0.03592464327812195
0.034637135175287714;0.03515717387199402
0.013326119064564537;0.013373404741287231
0.018376243772768593;0.018545180559158325
0.015640140393131025;0.015642106533050537
0.004848421641933604;0.004958063364028931
0.008471285499930528;0.008482009172439575
0.004138114652377997;0.004146575927734375
0.033216229650737346;0.03341391682624817
0.011198600439621115;0.011654138565063477
0.008945532446944526;0.009091496467590332
0.005462528750797679;0.005462676286697388
0.014127815988417863;0.014128714799880981
0.010939545065676194;0.010941535234451294
0.01048189033692981;0.010482817888259888
0.004303315932095259;0.004346877336502075
0.010184978582937867;0.010342389345169067
0.0045886405063938485;0.004589110612869263
0.03352879078310869;0.03355315327644348
0.02466986281977272;0.02644503116607666
0.007066201987105453;0.0070667564868927
0.008923279049639079;0.008937865495681763
0.011671043357219983;0.011793792247772217
0.004024596855604873;0.004025369882583618
0.016229445551485616;0.016881197690963745
0.007610119613073752;0.007778525352478027
0.005577964909332276;0.005578070878982544
0.021503068063996995;0.02205657958984375
0.015986610076483297;0.016275554895401
0.03658145694224229;0.03676983714103699
0.003158731122910192;0.0031843483448028564
0.01894752985457387;0.018989890813827515
0.024961204187113388;0.025617629289627075
0.005501857915730167;0.005577832460403442
0.03236211582869416;0.03269389271736145
0.00210752791704335;0.0021009743213653564
0.014102562252655937;0.0142536461353302
0.012852961008355385;0.01308053731918335
0.010126660984023816;0.010406255722045898
0.007278195440624376;0.007279425859451294
0.0029306294855638935;0.0029316246509552
0.0033021378963631345;0.0033026039600372314
0.027239422144002035;0.027250319719314575
0.04121792269609583;0.042701661586761475
0.01175921166585624;0.011958003044128418
0.012191483780593988;0.012191802263259888
0.0069941084412466275;0.006994277238845825
0.030939317667620096;0.030997246503829956
0.0019040476834741515;0.0019044876098632812
0.008497553145757512;0.00869777798652649
0.004325860761826885;0.0043363869190216064
0.003288239818181271;0.00328826904296875
0.0043798990357920885;0.004381120204925537
0.03523693020488411;0.03540804982185364
0.04759291128245049;0.04762175679206848
0.006504641637889406;0.006505042314529419
0.000624646146691652;0.0006246566772460938
0.012858234025129279;0.013567954301834106
0.010065103419468199;0.010249614715576172
0.01563876439947766;0.0161304771900177
0.008425310547130142;0.008861899375915527
0.02050419618377019;0.02060222625732422
0.0004768493964829924;0.00047779083251953125
0.023036303120336603;0.023959606885910034
0.0002729306497717131;0.00027370452880859375
0.015775698958643287;0.015785247087478638
0.007322808580473001;0.007422655820846558
0.010827783201054918;0.010952025651931763
0.0004832035147205467;0.00048351287841796875
0.019870092595222204;0.01999381184577942
0.01722179688297239;0.01724238693714142
0.016405710809232758;0.01651671528816223
0.0031477461511063387;0.003148108720779419
0.000604117056480897;0.0006046295166015625
0.014523229961459869;0.014556854963302612
0.0025001265276049073;0.002503424882888794
0.0022019543043447355;0.0022028833627700806
0.006184515621041437;0.006184607744216919
0.009290693743894402;0.009373694658279419
0.02226994384877201;0.02286452054977417
0.013199843140822513;0.013555556535720825
0.003940961212426102;0.0039472877979278564
0.001891877424386312;0.00189208984375
0.01320303105856518;0.013364821672439575
0.002211356117907529;0.002217322587966919
0.016004707775142204;0.016532331705093384
0.006244448276174078;0.006244689226150513
0.007429661178232871;0.0074873268604278564
0.038807117855453786;0.03883746266365051
0.008533855552226289;0.008783996105194092
0.0012702299467657028;0.001270294189453125
0.012834714163489266;0.013005286455154419
0.005570665932339891;0.005599021911621094
0.005807294577404938;0.00580790638923645
0.013118481114229816;0.013153105974197388
0.0050728313285748425;0.005073457956314087
0.002048533896845806;0.0020485222339630127
0.016803258823118523;0.01680663228034973
0.0030373947459158036;0.0030431151390075684
0.02562242561832154;0.02604392170906067
0.007943595724795435;0.007945090532302856
0.01227510633654799;0.012278556823730469
0.015560302339118587;0.015983641147613525
0.03623372330823149;0.03633502125740051
0.00016352151272337417;0.000164031982421875
0.0034662168687765327;0.003469496965408325
0.00390011493198144;0.003970116376876831
0.003269795350792048;0.003270179033279419
0.004996533214212664;0.0050192177295684814
0.016146320275099046;0.017388910055160522
0.009490090537880715;0.009490042924880981
0.007683684255617069;0.00777629017829895
0.01658986347549151;0.016592055559158325
0.03398539507965586;0.03422930836677551
0.010539150022767365;0.010540038347244263
0.00037536408372592793;0.0003757476806640625
0.012830527801669062;0.012831658124923706
0.004863165588127135;0.004868984222412109
0.004215025280989405;0.0043058693408966064
0.005108523539038984;0.0051222145557403564
0.0362193139653686;0.037621527910232544
0.009632062761234692;0.010329455137252808
0.023188081453847837;0.02430415153503418
0.009664639102296436;0.0097523033618927
0.011204890551418696;0.011215180158615112
0.02890894472379829;0.028924018144607544
0.004766405034923261;0.004864126443862915
0.0019950033428326056;0.0019951164722442627
0.011779138471250351;0.011793166399002075
0.00419907940919456;0.004214286804199219
0.004951590485108946;0.004980117082595825
0.023656525178600285;0.0239982008934021
0.00018253375988524356;0.00018310546875
0.02543105592637323;0.02648642659187317
0.018338563390876944;0.0183582603931427
0.004905705837872792;0.004905730485916138
0.006137014062009831;0.006191283464431763
0.0017154570772526822;0.0017156600952148438
0.015406181271026331;0.015490561723709106
0.004372633481721294;0.004462093114852905
0.022336788985739108;0.02235320210456848
0.018968603808464768;0.018992453813552856
0.015424683317118694;0.015425682067871094
0.03513250231659683;0.03599175810813904
0.0037671109375883244;0.0037679970264434814
0.014408388351306511;0.014671355485916138
0.011731613773383668;0.011862784624099731
0.02120742074911771;0.02180582284927368
0.03124649211013129;0.031248122453689575
0.011854227121542821;0.012256801128387451
0.00026727216046652823;0.00026798248291015625
0.005268003273072357;0.005268126726150513
0.00704119630074363;0.007041901350021362
0.01015196726144096;0.010152846574783325
0.02969034109820036;0.03081604838371277
0.014954506574442942;0.015154868364334106
0.011608941848900963;0.011701226234436035
0.010432474460835096;0.010572105646133423
0.0007863146553077799;0.0007867813110351562
0.0007314555872036044;0.0007321834564208984
0.007296420851285568;0.0072965919971466064
0.021416994729108338;0.02147582173347473
0.0017720140360556504;0.0017728805541992188
0.004149039732498734;0.0041494667530059814
0.017254975622761678;0.017466574907302856
0.006183144109893381;0.006183654069900513
0.003388312312724857;0.003388434648513794
0.011475059266274729;0.011762350797653198
0.01349196180109718;0.013641387224197388
0.008863197806768397;0.008872032165527344
0.0016041889523982695;0.0016050338745117188
0.0208910836072661;0.02117741107940674
0.007056876511006006;0.007134586572647095
0.01669211728742453;0.01688864827156067
0.026052616195601844;0.026128798723220825
0.009400557962691684;0.009627819061279297
0.02277936490577106;0.023802250623703003
0.01747145233866693;0.017901301383972168
0.03168234188628803;0.03174498677253723
0.002927581312282357;0.002927809953689575
0.014536893623944532;0.014633208513259888
0.012139636606199673;0.012375235557556152
0.005938606061855275;0.0059614479541778564
0.007880239591102562;0.008001357316970825
0.022943764093662077;0.02302926778793335
0.006045731377802042;0.006153017282485962
0.003132413590062994;0.0032308995723724365
0.019956116949352634;0.020472556352615356
0.008286117006432125;0.008286476135253906
0.0040855418275538916;0.004085570573806763
0.00843762618772645;0.008474290370941162
0.01815153259624465;0.018341094255447388
0.0031322200516842457;0.003129035234451294
0.006959954768966189;0.007020860910415649
0.011289707364356992;0.011290580034255981
0.0036688877559693245;0.00366973876953125
0.008672425971971614;0.008731484413146973
0.0007771309077363688;0.0007772445678710938
0.01567670319448946;0.015681207180023193
0.014702394074346975;0.014761954545974731
0.008995269571590333;0.008995085954666138
0.033118366375686596;0.03354838490486145
0.0048207610743542535;0.0048208534717559814
0.001330332027258009;0.0014290809631347656
0.005405178266009876;0.005406409502029419
0.006776150932004054;0.006790786981582642
0.006658664721031833;0.006786271929740906
0.0019611841319127302;0.001961737871170044
0.011444012652099822;0.012094110250473022
0.004495799014034189;0.004496574401855469
0.020983879794947098;0.021655768156051636
0.0006165840776832213;0.0006265640258789062
0.006880706112197868;0.007196545600891113
0.024437114269505116;0.025183379650115967
0.013559534433974169;0.013642340898513794
0.002855543230150053;0.0029488205909729004
0.005002682396296264;0.005004912614822388
0.015305249611681953;0.01612195372581482
0.0021043578357791254;0.0022405385971069336
0.02081386081185503;0.02083304524421692
0.010804016915018344;0.010808974504470825
0.01020059204672949;0.010376334190368652
0.027911916449794606;0.028939545154571533
0.009349202080005383;0.009349852800369263
0.027289277539708383;0.02925240993499756
0.010381156901892487;0.010652869939804077
0.020421517505831925;0.020480185747146606
0.0005040125127843268;0.0005044937133789062
0.012240004195062945;0.012499511241912842
0.005187387546982665;0.005188018083572388
0.02271987762189209;0.023249655961990356
0.015903383454895295;0.01590445637702942
0.002421223814848957;0.002521216869354248
0.021593652584030336;0.022975951433181763
0.003537987847377194;0.003538161516189575
0.011618658698470221;0.011786490678787231
0.014323728624345305;0.014325141906738281
0.004807704040286182;0.004926323890686035
0.0045106070148845;0.0045118629932403564
0.0010123160099741542;0.0010128021240234375
0.009808465822065071;0.010039329528808594
0.02259585368157117;0.022943437099456787
0.021880906212822064;0.022569119930267334
0.0063957066790610575;0.0063963234424591064
0.007755751383893162;0.008284300565719604
0.02259756372491974;0.022858649492263794
0.006472277588620321;0.006473571062088013
0.03198852272088378;0.032053977251052856
0.03674373410614714;0.03863528370857239
0.005890677046272049;0.005890876054763794
0.01338985454139448;0.013588160276412964
0.007442418847143966;0.007442504167556763
0.009488223958263231;0.009488105773925781
0.0047955273085638316;0.004868417978286743
0.01600141447926305;0.016279101371765137
0.01131757480874792;0.01166689395904541
0.0054738310732425615;0.005475044250488281
0.017171892325315918;0.01717570424079895
0.010083151115565523;0.01029929518699646
0.002079201201454669;0.002080872654914856
0.0002648144786091052;0.0002651214599609375
0.02589063168475631;0.02601531147956848
0.0016260346176311022;0.0017260462045669556
0.009024998963801135;0.009025543928146362
0.01983664607918339;0.0198383629322052
0.026697106836099004;0.027267485857009888
0.016603266149957545;0.01664164662361145
0.016947463913156737;0.016947776079177856
0.0015305856652524374;0.0015306472778320312
0.011003709950623986;0.011004447937011719
0.015304784179192078;0.015818148851394653
0.016184555453356175;0.016687363386154175
0.004346660683727078;0.004346877336502075
0.003840341652301474;0.0038643181324005127
0.003355233802532674;0.0033588707447052
0.010725476622507031;0.01119646430015564
0.005271573163236071;0.005276709794998169
0.0005126661185648342;0.0005130767822265625
0.002293925985384853;0.0022945404052734375
0.007267021730313643;0.007267981767654419
0.03947670374191502;0.03950217366218567
0.015102677412055144;0.015404999256134033
0.013957263234147714;0.014217108488082886
0.02896489291238305;0.02896597981452942
0.0033597054246266235;0.0033598244190216064
0.01807520076407609;0.018433988094329834
0.003795207899858886;0.003834754228591919
0.0062020301955591165;0.006200820207595825
0.019882114077644293;0.02001097798347473
0.01414679042654149;0.014147788286209106
0.0038814599629525487;0.003977328538894653
0.011767816846286012;0.011832177639007568
0.004322762954969476;0.004323035478591919
0.03003325723793145;0.030759334564208984
0.00018863076057633294;0.0001888275146484375
0.008690931791045286;0.008691787719726562
0.0035217257229613313;0.003521949052810669
0.01083559256706133;0.010836631059646606
0.012405203686409745;0.012604743242263794
0.019100264778620903;0.019104987382888794
0.0037903662414211403;0.00382426381111145
0.003924111955287483;0.004015803337097168
0.0012348941864118257;0.0012359619140625
0.009063843655984526;0.009226769208908081
0.018378718318577313;0.019417017698287964
0.02409928002073092;0.025365859270095825
0.024424741980212734;0.024520903825759888
0.007517664267425723;0.007822096347808838
0.004304028676163641;0.004305839538574219
0.006859340297516563;0.006859809160232544
0.02241819335543359;0.022419005632400513
0.0003565475398957523;0.0003566741943359375
0.004677887738882362;0.004779428243637085
0.005106546088337722;0.005107909440994263
0.008458544649024338;0.008524388074874878
0.018806269607069857;0.018806487321853638
0.00872637070371;0.008732825517654419
0.0011085977412658712;0.0011091232299804688
0.0019528529287761779;0.001980811357498169
0.015885914769572313;0.016620486974716187
0.006473311340024397;0.006474494934082031
0.016369875234388986;0.016373664140701294
0.008413968152069032;0.008591651916503906
0.00019816477504146067;0.0001983642578125
0.02706152049448494;0.027067214250564575
0.010496375121764212;0.010501891374588013
0.021700966288784145;0.02176705002784729
0.018172559537126265;0.018385887145996094
0.0021789926114057423;0.002278923988342285
0.0045512852409480215;0.004549935460090637
0.0018819167301856643;0.0018825531005859375
0.001858502164585745;0.0018596649169921875
0.0017288732798964996;0.0018264800310134888
0.005197885519524025;0.0051985085010528564
0.03782004506687143;0.04164856672286987
0.02386972900832358;0.023895293474197388
0.0014405605205588033;0.0014410018920898438
0.008704048374288502;0.008761435747146606
0.008607300741127245;0.00861552357673645
0.0002898554419805988;0.0002899169921875
0.010864256389502567;0.011489659547805786
0.002124053207636535;0.0022611021995544434
0.002368910260662345;0.0023689568042755127
0.006638811743875061;0.006639450788497925
0.0028517099048805403;0.002900153398513794
0.011600320050215697;0.011630088090896606
0.01661696306745988;0.017160922288894653
0.01463797072397655;0.014638930559158325
0.006118807528596008;0.006119757890701294
0.0012822362772801307;0.0012826919555664062
0.00807980077738105;0.008188992738723755
0.00022559672407700422;0.00022602081298828125
0.017664029076939064;0.018707096576690674
0.01018090292756465;0.01026347279548645
0.001392494915292673;0.0013971328735351562
0.0011481664428823338;0.001148223876953125
0.013417631352163716;0.013418227434158325
0.02606689827090381;0.026077300310134888
0.0032534562759479095;0.0033603906631469727
0.0079734598353313;0.008099585771560669
0.018348055968647112;0.01868647336959839
0.013648157043145032;0.013649016618728638
0.019496716708674647;0.020383864641189575
0.010011051472153155;0.01042822003364563
0.010769337894502498;0.010799437761306763
0.006641602470762128;0.006684333086013794
0.0024040528587623345;0.0024137794971466064
0.019530132524007926;0.0200672447681427
0.0071640889951926495;0.007588803768157959
0.0010711492326746228;0.001071929931640625
0.0007957307434529048;0.0008938908576965332
0.005008578188377708;0.005009680986404419
0.014318340234863676;0.015403181314468384
0.0047440770549489406;0.0047445595264434814
0.0026711109661558276;0.0026721954345703125
0.023118716428527666;0.024874627590179443
0.00164733962156527;0.0016450881958007812
0.04790463909891356;0.05105477571487427
0.000987159119741255;0.000988006591796875
0.01175299723926859;0.011759787797927856
0.005033545224630099;0.005033522844314575
0.01726368206954837;0.01726439595222473
0.005675345124780241;0.005833804607391357
0.0040571107891663434;0.0040579140186309814
0.019670990573814412;0.02029794454574585
0.0012747271679670223;0.0012750625610351562
0.002835680617087945;0.0028362274169921875
0.0011661990767527013;0.0012661516666412354
0.00534202615144432;0.005375891923904419
0.02261591776775242;0.0226764976978302
0.0053920972812485975;0.005556046962738037
0.003179849504664517;0.0031805336475372314
0.023657649915063122;0.023662596940994263
0.020606717764481534;0.02077096700668335
0.027573876697538555;0.027641326189041138
0.0025695177054653145;0.0026744604110717773
0.022699023908631308;0.022701263427734375
0.0036639782943483305;0.003666907548904419
0.029134079029616983;0.029340088367462158
0.0036966067712270426;0.0037250816822052
1.0049339039414043e-05;1.2248754501342773e-05
0.02583448256808492;0.026858419179916382
0.01672072656705347;0.016723662614822388
0.01803123775671715;0.01810595393180847
0.006524052551483048;0.00652506947517395
0.015770190238113484;0.016010761260986328
0.019722206796114184;0.021367639303207397
0.00788477963077939;0.008015185594558716
0.0028984442989685743;0.0028991997241973877
0.029429024392352548;0.029434233903884888
0.005338363218763909;0.005339622497558594
0.003984660892029497;0.0039854347705841064
0.02428431272810804;0.024287253618240356
0.0175643154559677;0.017937690019607544
0.0009850008364464043;0.0009851455688476562
0.007971018961688215;0.008129149675369263
0.003976140007156423;0.00397685170173645
0.007119218863489505;0.007164984941482544
0.008738785353179623;0.008740454912185669
0.00866774754623162;0.008808165788650513
0.015862362220250933;0.015964537858963013
0.0077296768169597355;0.007878273725509644
0.010536473583360314;0.01053813099861145
0.00746316185626883;0.007541686296463013
0.0037886054425913035;0.003797560930252075
0.001366935324052333;0.0013675689697265625
0.004458037878812985;0.0044584572315216064
0.024880557029818583;0.024951010942459106
0.00041115661146065883;0.0004119873046875
0.0021441493403014807;0.002144843339920044
0.0017711177923268658;0.0017728805541992188
0.04565160347340652;0.04659995436668396
0.01927630496966104;0.019277602434158325
0.005373371358086031;0.005378752946853638
0.01348494211572237;0.013507872819900513
0.013456864488641591;0.013814076781272888
0.026990480114479895;0.02821362018585205
0.007055278577944132;0.007473111152648926
0.0029082713294782156;0.00290873646736145
0.002968135113356672;0.002969712018966675
0.0022021821660822977;0.0022843480110168457
0.012200974207844271;0.012253165245056152
0.03574075931360569;0.03706932067871094
0.01226834633978865;0.012578040361404419
0.02072368937127452;0.02083495259284973
0.0015187943951134775;0.0015316009521484375
0.022506380732346946;0.02326110005378723
0.00888964953046956;0.00889018177986145
0.005119682607590984;0.005120307207107544
0.010373163832343801;0.010555297136306763
0.02767906955633614;0.03068646788597107
0.00195444094959338;0.0020319223403930664
0.006109640385871318;0.006110191345214844
0.013414054539155123;0.013458281755447388
0.001816293701450533;0.0018167495727539062
0.004024600691122544;0.004026442766189575
0.010426513480080566;0.010460883378982544
0.007736814225639357;0.0077381432056427
0.02362390447977122;0.024626702070236206
0.012386801624958362;0.012387305498123169
0.005024966108362115;0.005025893449783325
0.03432736666804303;0.03433230519294739
0.0005337701376733144;0.0005340576171875
0.003425233439168671;0.0034256279468536377
0.0015672045091203533;0.001567840576171875
0.004580160878036527;0.0045805275440216064
0.005244939183094108;0.005245238542556763
0.03899401620613894;0.040518760681152344
0.024118943450056156;0.024704009294509888
0.0033898931027542037;0.0033979713916778564
0.003104289869532232;0.0031051933765411377
0.016054766256433314;0.016056090593338013
0.025542865638046933;0.025553733110427856
0.01966575571669966;0.019666701555252075
0.00463248760943805;0.004642486572265625
0.003994745865942591;0.004005461931228638
0.005770020915804577;0.0057707130908966064
0.0009670948044421772;0.0009660720825195312
0.001595313639562998;0.0015954971313476562
0.017154104333027935;0.017548561096191406
0.007701953458152393;0.007941275835037231
0.03883734702874677;0.04084017872810364
0.02354675661878698;0.02562698721885681
0.0036576796028620585;0.0036583244800567627
0.020860223123844033;0.020885497331619263
0.007549842464149827;0.00779762864112854
0.010047778955251272;0.010048836469650269
0.00819461456876506;0.008194953203201294
0.027726664945168414;0.02827945351600647
0.020893893851949497;0.022019684314727783
0.004780101132668688;0.0047817230224609375
0.008946150894888621;0.00895121693611145
0.0025351323220751693;0.002633333206176758
0.01711234271022771;0.017483115196228027
0.009997062996200535;0.01005968451499939
0.009686751643414216;0.00988200306892395
0.0031591318925317923;0.0033283531665802
0.010615820553395314;0.010641127824783325
0.028205214340184692;0.028901994228363037
0.014404066481029015;0.014434844255447388
0.009237483928441587;0.009460121393203735
0.0035227831407694116;0.0036353468894958496
0.02055524166443958;0.020580321550369263
0.004336476373406962;0.004337340593338013
0.029843770756892957;0.029899626970291138
0.0008229625398272457;0.0008211135864257812
0.019498630644659183;0.019500762224197388
0.022113032757898925;0.022330284118652344
0.008089229695335067;0.0080890953540802
0.003619690265905473;0.0036258697509765625
0.002638259546132738;0.0027337074279785156
0.025062507105786065;0.0253620445728302
0.010910948194889735;0.011119842529296875
0.0064964624534620714;0.006596177816390991
0.0008213621326421595;0.0008220672607421875
0.010867163987034235;0.010871917009353638
0.012628417385274603;0.01262858510017395
0.0042718467166747804;0.004273444414138794
0.03039470174795254;0.030426055192947388
0.009399986620234805;0.009529143571853638
0.015684939109727486;0.01598617434501648
0.002773471529057405;0.002770453691482544
0.008570231772003813;0.00861552357673645
0.000329596705032639;0.0003299713134765625
0.032759891074230274;0.03435501456260681
0.011153427190087007;0.011396050453186035
0.006540850378305467;0.006608039140701294
0.03436126460999123;0.03503081202507019
0.006308289517635832;0.006308555603027344
0.004498671773771508;0.004593804478645325
0.006043854793886985;0.0060444176197052
0.006148944756921836;0.006254643201828003
0.00954896399234968;0.009638786315917969
0.004916103083311744;0.004920989274978638
0.012893347719696423;0.012905150651931763
0.022495656464663814;0.022708922624588013
0.00223713051196995;0.00223734974861145
0.0028782772340063675;0.0028791725635528564
0.03759885608933818;0.039558231830596924
0.004920919819820253;0.0049218833446502686
0.0035061310450252296;0.003506690263748169
0.0001567750337672595;0.00015735626220703125
0.0044062419402191785;0.004406958818435669
0.0068555025492976155;0.007138997316360474
0.0011404652809846546;0.0011415183544158936
0.0407050950928285;0.04129984974861145
0.010207207557329784;0.010209113359451294
0.002774628582949355;0.0027847588062286377
0.02062524633691186;0.021822869777679443
0.0012415989223509476;0.0012416839599609375
0.0053368802275830214;0.005336791276931763
0.0133669575431663;0.013938292860984802
0.0022392159037840174;0.002240121364593506
0.03225548516192759;0.03353011608123779
0.014758212895064316;0.014768630266189575
0.011245415194720058;0.011246651411056519
0.00489117782248504;0.00489237904548645
0.02172572685504437;0.022524625062942505
0.0017022519345539274;0.0017023086547851562
9.015196339548782e-06;9.5367431640625e-06
0.007364127092820257;0.0075193047523498535
0.02951551377852515;0.030011117458343506
0.004218868714816961;0.004215270280838013
0.04091858379534887;0.04634937644004822
0.026710859181367848;0.02722451090812683
0.009376631615425686;0.009727180004119873
0.003416224891329321;0.003520101308822632
0.0034044624528558284;0.003572404384613037
0.012094094491952352;0.012095481157302856
0.004045922891820382;0.004215121269226074
0.00040634245862176266;0.00040721893310546875
0.001705603792814534;0.0017061233520507812
0.005963619353108515;0.006056457757949829
0.0009227782085666002;0.00092315673828125
0.008184107236951208;0.008373051881790161
0.012138231663475487;0.012139350175857544
0.0047441515711271;0.0047445595264434814
0.010738854812001758;0.010770827531814575
0.004172770978473954;0.004173308610916138
0.004801975727065441;0.0048017799854278564
0.010282498752860683;0.010668545961380005
0.00811360638014979;0.008113861083984375
0.004968000903188418;0.004968523979187012
0.0025569026796725307;0.0025520622730255127
0.003020562644186631;0.0030212700366973877
0.006438573878341483;0.006441056728363037
0.00967388153302235;0.009689360857009888
0.02179714230719752;0.021894484758377075
0.024384331845472184;0.025471992790699005
0.0021483119921881892;0.002148658037185669
0.03974097597975063;0.04197359085083008
0.013902899932955374;0.013995200395584106
0.020556120557062466;0.020719438791275024
0.009386413372348724;0.009667515754699707
0.002289428145971594;0.002289801836013794
0.033338845882933475;0.03466695547103882
0.0073356981966753295;0.007336646318435669
0.0030275205409678713;0.0030288994312286377
0.03322817656371708;0.036588698625564575
0.017763008882943597;0.017765074968338013
0.026998795766640403;0.02893093228340149
0.02719570598123385;0.02719879150390625
0.0034641906843177746;0.003464728593826294
0.012642594166437642;0.012857884168624878
0.00984621998231383;0.009846717119216919
0.004953008147433156;0.0052099525928497314
0.0022621540243542597;0.0023041069507598877
0.018626535882286206;0.01870429515838623
0.006295682897407561;0.006352454423904419
0.006673596018672641;0.006765216588973999
0.02144434987951249;0.02148917317390442
0.011480037278505816;0.011480361223220825
0.04472004742691229;0.052936404943466187
0.010011129526628823;0.010046988725662231
0.023126574373206362;0.02332499623298645
0.006207773476028133;0.006207376718521118
0.0016799134475868774;0.0016803741455078125
0.019355177195969086;0.019387274980545044
0.011599555939943872;0.012002021074295044
0.0089431594151097;0.008944541215896606
0.005550924342238404;0.005551367998123169
0.028692226770044033;0.030266284942626953
0.006392203828692289;0.0063925087451934814
0.012404031039921746;0.012404471635818481
0.050464874008097516;0.05337825417518616
0.011891045545215726;0.011891394853591919
0.02825496830579454;0.028310805559158325
0.020986019346424592;0.020989447832107544
0.005048536597504141;0.005132466554641724
0.009960819224131974;0.009961158037185669
0.025923285405591537;0.026142150163650513
0.00841299764712717;0.008711099624633789
0.007719400959174814;0.0077738165855407715
0.00374986320117382;0.0037508010864257812
0.009415243167667673;0.0094166100025177
0.006613294960276104;0.007041335105895996
0.019978686340616773;0.02070392668247223
0.0027961625896993697;0.0027971267700195312
0.014222953032599739;0.0142231285572052
0.004414177488297311;0.004545241594314575
0.011244000763835228;0.011652886867523193
0.005592499473717326;0.005593299865722656
0.004791284521295975;0.004792243242263794
0.009449633979236807;0.009449988603591919
0.009534390390913038;0.009535819292068481
0.023887530964565775;0.024018317461013794
0.012658523576400712;0.01281997561454773
0.0014638462137026265;0.0014638900756835938
0.023948015133801563;0.02400386333465576
0.03753538231127861;0.03769686818122864
0.01919793374865205;0.019199371337890625
0.026405683729631292;0.027862519025802612
0.0027956922804650516;0.00290563702583313
0.002451396602150774;0.0024595558643341064
0.0014786177913093457;0.0014791488647460938
0.024337903974099715;0.024338752031326294
0.010834853133028554;0.010834723711013794
0.0007694602235345826;0.0008698850870132446
0.016095653516354128;0.01658862829208374
0.0038959503385182508;0.003896743059158325
0.0003227568652436275;0.00032329559326171875
0.03270476975439646;0.033212900161743164
0.014807703843667872;0.01525050401687622
0.043290454241559945;0.04612566530704498
0.0007464889123750023;0.0007467269897460938
0.0031745408661319986;0.0032577812671661377
0.002891994575167686;0.002892524003982544
0.002004812591291136;0.0020618736743927
0.01690095970985091;0.017231911420822144
0.027435277659781453;0.027436286211013794
0.015570706057267411;0.01645389199256897
0.005071923777276666;0.0050726234912872314
0.010802795766162384;0.010893046855926514
0.02706265734405152;0.02713969349861145
0.018274096965044437;0.018275290727615356
0.01031954198760573;0.010333091020584106
0.011340123768341362;0.0114002525806427
0.004547872387634211;0.004548102617263794
0.008939104272171003;0.009039580821990967
0.006042771357338793;0.006043374538421631
0.019168900651510612;0.01923087239265442
0.00853223372863206;0.008886903524398804
0.008008588400168984;0.008203268051147461
0.006020025558070572;0.006024360656738281
0.022755560468979814;0.022800475358963013
0.0015133799008513603;0.0015248656272888184
0.014433683325181301;0.014530420303344727
0.009903090359665665;0.009908705949783325
0.0013676326752645835;0.001368492841720581
0.020672226386702713;0.02202773094177246
0.0006978404622430491;0.000698089599609375
0.005160400391548089;0.005220621824264526
0.0015652042510069847;0.0015659332275390625
0.0019010831828774402;0.0019087493419647217
0.02348967195951799;0.023522406816482544
0.00397528921290912;0.003975898027420044
0.016254359759193173;0.016256362199783325
0.015068675169787077;0.01513102650642395
0.016714997603856658;0.016716837882995605
0.023904857971858637;0.027216076850891113
0.004638343365647106;0.004638701677322388
0.0028935521817979497;0.0028944313526153564
0.016396475489798695;0.01685050129890442
0.013985049904068916;0.0140228271484375
0.004904064438230792;0.0049047768115997314
0.0017962014527805796;0.001796722412109375
0.005078527876133737;0.005079299211502075
0.017495084374249494;0.017497092485427856
0.01959694238832994;0.019622832536697388
0.009731751731590204;0.009758979082107544
0.014621835804362321;0.01479366421699524
0.010543244165210967;0.01063227653503418
0.05204114388673176;0.05451250076293945
0.012835303941645221;0.013116270303726196
0.0052172903555822775;0.0052175819873809814
0.02794675834842853;0.028771430253982544
0.012347893570788956;0.012790471315383911
0.004593367220848718;0.0045948028564453125
0.0034311282841804625;0.0034370720386505127
0.009754741669027617;0.009780913591384888
0.0028215514050648365;0.0028219521045684814
0.013919661671319384;0.013949424028396606
0.013528532667688388;0.0138072669506073
0.010639924602731804;0.010641098022460938
0.016837638718159905;0.01692819595336914
0.012205366641823815;0.012296706438064575
0.02148599639364767;0.0215282142162323
0.0022964697103335075;0.002296626567840576
0.03557212261663438;0.03699702024459839
0.011448993375720933;0.011448889970779419
0.0014917721153375372;0.0014925003051757812
0.0018610044624486383;0.001861572265625
0.009454459831158567;0.009455710649490356
0.005693939586977685;0.0056944191455841064
0.006481244249357825;0.006581723690032959
0.013306785460477701;0.013526886701583862
0.008929250923039034;0.009027749300003052
0.004513972956122483;0.004514724016189575
0.005363573100350907;0.00544854998588562
0.008887148504246791;0.008936911821365356
0.027105693138022583;0.027114897966384888
0.029446351703668952;0.029773741960525513
0.006899936335621889;0.0069923996925354
0.031740462389945;0.03174307942390442
0.0036605475588905876;0.0036611855030059814
0.017150695870523952;0.017153769731521606
0.02349378908292908;0.023494750261306763
0.008506148536202874;0.008506804704666138
0.013813810387826997;0.014458537101745605
0.011554012553719264;0.0115680992603302
0.01207337575577693;0.0120868980884552
0.032200018656804726;0.03220370411872864
0.013252580178655684;0.014424890279769897
0.027468131798740462;0.027618438005447388
0.0009557435820355508;0.0009565353393554688
0.006131896149935709;0.006269395351409912
0.003639415500336247;0.003773808479309082
0.01978696215897248;0.021506816148757935
0.02645074817604136;0.026452094316482544
0.00028565569377966653;0.000286102294921875
0.009810988764589685;0.01011916995048523
0.015009745276092175;0.015840142965316772
0.01354431797708649;0.013566046953201294
0.020680422956785755;0.020921677350997925
0.012221995612854404;0.012496978044509888
0.005449561478635419;0.0054502785205841064
0.0036016984032955254;0.003792494535446167
0.005374522954695987;0.005383431911468506
0.010162959057232659;0.010163336992263794
0.02399529914695009;0.024030715227127075
0.013563824952897622;0.013565093278884888
0.00224047745378694;0.0023595690727233887
0.003919834416846228;0.003956794738769531
0.011757664331971502;0.011813163757324219
0.009013196337233426;0.009122461080551147
0.00045801017227794453;0.0005555152893066406
0.002597891300616155;0.0025978386402130127
0.003941391054424159;0.003990679979324341
0.01521048660697367;0.015273123979568481
0.011909218466283506;0.0119343101978302
0.015105180944182311;0.015107184648513794
0.033245985810238514;0.03466451168060303
0.029893922800481434;0.03106561303138733
0.0053414351813740645;0.005341559648513794
0.011176786174388803;0.011276274919509888
0.003002673415379974;0.002999335527420044
0.012968335058387633;0.01307910680770874
0.005068788172528396;0.005073577165603638
0.00115204368912108;0.0011739730834960938
0.0016370874577108477;0.0016374588012695312
0.014783074834755367;0.014907598495483398
0.017256504465348703;0.017591625452041626
0.02893614373557785;0.028939276933670044
0.0035177719569339677;0.0035248100757598877
0.0018857946794805793;0.001955196261405945
0.007088264940380083;0.007148772478103638
0.03222767567171044;0.03339293599128723
0.0022594209688022128;0.0022859573364257812
0.02759690157772284;0.028599292039871216
0.0019008940601611913;0.0019016265869140625
0.01900228365195185;0.019471198320388794
0.005343226467569447;0.0053434669971466064
0.002884803802338416;0.002884894609451294
0.008342354642738477;0.008423835039138794
0.008886200854301606;0.008959770202636719
0.001295777058086718;0.0012950897216796875
0.03642932426455064;0.036431342363357544
0.024414885435781776;0.024590522050857544
0.01414747452256887;0.014150649309158325
3.4145810414558126e-05;3.4332275390625e-05
0.014595661873076066;0.014740020036697388
0.004979890785565177;0.004981011152267456
0.0025930670458236735;0.0025930702686309814
0.011054627837014991;0.011057823896408081
0.020363456138523466;0.021647483110427856
0.014055886919325229;0.014056235551834106
0.007701709376556584;0.007932811975479126
0.014677630375054412;0.01494261622428894
0.048127515755147995;0.04814532399177551
0.009803300857762256;0.009908139705657959
0.002980040881308548;0.002980262041091919
0.004595621858711848;0.004596710205078125
0.0024096802878804152;0.0024099647998809814
0.022819227483268804;0.022834807634353638
0.03440523385048195;0.03466227650642395
0.016137848814602986;0.016968488693237305
0.007270996726132548;0.0073184967041015625
0.007980064209729399;0.007981300354003906
0.004403471085090288;0.00472906231880188
0.008731610823585182;0.008731871843338013
0.004720622701624104;0.004720717668533325
0.04976695285701648;0.04976847767829895
0.003611760445251356;0.0038251876831054688
0.02447828351704746;0.02448180317878723
0.0066321743405120745;0.006749212741851807
0.006133978700356605;0.0061521828174591064
0.0008827975441294157;0.0008831024169921875
0.009107844445861435;0.00929635763168335
0.01326046294443577;0.013321906328201294
0.0069717962873056165;0.007009536027908325
0.0012338321926416366;0.0012340545654296875
0.023206756537113463;0.0232563316822052
0.0030850022172176856;0.003174722194671631
0.0018066003132302542;0.0018072128295898438
0.0266801996033727;0.026755332946777344
0.0010375918460500434;0.0010347366333007812
0.02687972693047522;0.02688029408454895
0.01654330304109156;0.01658061146736145
0.00811886081382965;0.0081196129322052
0.005299571217488873;0.0053005218505859375
0.012454469165278152;0.012455016374588013
0.0184380371541951;0.019153445959091187
0.0038363594439381845;0.0038376152515411377
0.024420683456756697;0.02481117844581604
0.02161134744307882;0.02231934666633606
0.020302682384917444;0.020462989807128906
4.984440537712389e-05;5.054473876953125e-05
0.004277402303325159;0.004277259111404419
0.029990244926556296;0.032756686210632324
0.024083967797116218;0.02499750256538391
8.060533430287453e-05;8.106231689453125e-05
0.030018641085743338;0.031778037548065186
0.00037839639994230397;0.00037860870361328125
0.01741023150309968;0.01769736409187317
0.01496305101170609;0.0151730477809906
0.014596176610281706;0.014709502458572388
0.006592328960544329;0.006592780351638794
0.006295119167457042;0.00629618763923645
0.0017337400076637053;0.0017328262329101562
0.008659233576668045;0.008693575859069824
0.00935003243076859;0.009765088558197021
0.00967189155468045;0.00969502329826355


==> data/appendices/scatter/cifar10-c-adversarial-strong.csv <==
True Distance;Estimated Distance
0.016641941350959366;0.016762934625148773
0.017562100402685056;0.017606765031814575
0.007806054204752122;0.00780680775642395
0.00039220174910768003;0.000392913818359375
0.005136690338732517;0.005201578140258789
0.017696945140984195;0.017903625965118408
0.003502038908090572;0.003510773181915283
0.008244914957033821;0.008283048868179321
0.0026048374716574002;0.0026223063468933105
0.017166955823434304;0.017207950353622437
0.007204395731647735;0.007422475144267082
0.008414328000132584;0.008410423994064331
0.01899941374027033;0.01908886432647705
0.008422308830266428;0.008564598858356476
0.025791276591866634;0.02656462788581848
0.005887568176715423;0.006022155284881592
0.022410760375341832;0.02261751890182495
0.006233749458475011;0.00623515248298645
0.009035916087024781;0.009063184261322021
0.00622088879634071;0.006303936243057251
0.006506081584762823;0.0065069496631622314
0.0003832139975939075;0.0003857612609863281
0.0010258845478173539;0.0010242462158203125
0.003179967886891782;0.0032074451446533203
0.00799046720381999;0.00800686702132225
0.0082654639463321;0.008309721946716309
0.009279402339650876;0.009474366903305054
0.009540639817819259;0.009624183177947998
0.0024888902972919785;0.0025011003017425537
0.03208902732829884;0.03251507878303528
0.001014813569242758;0.0010155737400054932
0.0230910113368442;0.023216158151626587
8.878532371707211e-05;8.96453857421875e-05
0.0125603073847888;0.012676417827606201
0.008328962918033568;0.008326560258865356
0.012854356218424562;0.012989073991775513
0.02139461277626883;0.021474599838256836
0.011138274753066774;0.011215165257453918
0.01341794202248508;0.013794481754302979
0.007831831355599889;0.007999122142791748
0.02157335685404913;0.021858692169189453
0.0022973942731403943;0.0022983551025390625
0.004784635573958107;0.004816412925720215
0.018677567203428218;0.019144952297210693
0.009041956938918362;0.009072154760360718
0.0006604410153496497;0.0006608963012695312
0.019574054175152223;0.02023497223854065
0.015769981917119726;0.015775710344314575
0.011282019188887818;0.011281996965408325
0.044051429440890404;0.04689791798591614
0.00529356506053729;0.005329996347427368
0.009002955924296913;0.009388089179992676
0.015473179914324146;0.015864908695220947
0.0025198164398800727;0.002530336380004883
0.005519130210737497;0.005562245845794678
0.0044269255863490925;0.004462108016014099
0.03332307984191746;0.033625707030296326
0.010088141991462336;0.010174393653869629
0.01882807416104847;0.018983200192451477
0.0021566951300928893;0.0021668672561645508
0.008121074727355885;0.008139610290527344
0.0047425982945670155;0.004742622375488281
0.0064607995431271836;0.006471484899520874
0.0074097839485782295;0.0075324177742004395
0.006298185030662803;0.006358638405799866
0.01195436150216926;0.012319855391979218
0.0008188959422036556;0.0008192062377929688
0.004431985047947917;0.004432588815689087
0.0093952521745771;0.009500413201749325
0.013104147296367379;0.013156294822692871
0.005003764485354985;0.0050039589405059814
0.003930792769166205;0.003946274518966675
0.014325875351298051;0.014372766017913818
0.03177863135927641;0.032083988189697266
0.0076736678844499554;0.007676124572753906
0.008374654982097563;0.008375197649002075
0.0025255418338020934;0.0026255249977111816
0.004509624419771128;0.004509925842285156
0.01732171187534763;0.017632216215133667
0.020547044179663923;0.02111712098121643
0.028678437135140324;0.029475390911102295
0.0020785356277656284;0.002101123332977295
0.0006442319259885386;0.0006511807441711426
0.007204060539727381;0.00724947452545166
0.023082124570361854;0.023120909929275513
0.004819104545498498;0.004819422960281372
0.0019189846407427897;0.001926034688949585
0.017926991076215107;0.018216699361801147
0.0067809261428705084;0.006784394383430481
0.015574809363318037;0.01572933793067932
0.0030000998175987803;0.0030093491077423096
0.02107881701346024;0.021141797304153442
0.004453407202258137;0.004453688859939575
0.010615694481846008;0.010616272687911987
0.017842801236194517;0.01909777522087097
0.007458995794767749;0.007462635636329651
0.009349037718485664;0.00942421704530716
0.0008544128571078247;0.0008544921875
0.012262204184564342;0.012528084218502045
0.009944354788416565;0.009961575269699097
0.00861967266114034;0.008696585893630981
0.011488476997859891;0.011548399925231934
0.0033179463729975478;0.0033178627490997314
0.001622408123865048;0.0016431808471679688
0.009001497320723284;0.009129941463470459
0.025679979556901645;0.025993645191192627
0.004594861591841829;0.004609137773513794
0.0020595170685600555;0.0020599663257598877
0.02912326516166362;0.02925586700439453
0.004940028705195594;0.005050241947174072
0.007890575335180556;0.008069783449172974
0.0034006688852893743;0.003400832414627075
0.0010192360243199846;0.0010194778442382812
0.05067941187315221;0.05205896496772766
0.007443698016641754;0.007450133562088013
0.0032751697601162712;0.0032759010791778564
0.01907631627399694;0.019521355628967285
0.002949566951503562;0.002949744462966919
0.02032923491687403;0.020768284797668457
0.031349811781621044;0.033870816230773926
0.03353116752045413;0.03504282236099243
0.026283276311029127;0.027039825916290283
0.0038778345046947367;0.0038778185844421387
0.0038293808301456743;0.0038252174854278564
0.009591679402273507;0.009866058826446533
0.0063884495006558345;0.0063886940479278564
0.0007010458081584531;0.0007028579711914062
0.0006653877608931609;0.000674128532409668
0.03042407720960181;0.030688315629959106
0.004297937784975603;0.004323989152908325
0.004570883535746381;0.004570990800857544
0.038220195827414274;0.03950124979019165
0.00294315267548856;0.0029432475566864014
0.014909952143925997;0.015273690223693848
0.007498137814870654;0.007505446672439575
0.013150040677719022;0.01333242654800415
0.008581510722022132;0.008583098649978638
0.027736730108866285;0.028250843286514282
0.0038281700758050208;0.0038572847843170166
0.007809658111775808;0.007837921380996704
0.0050683766608531486;0.005103684961795807
0.031240070161031308;0.03145220875740051
0.027417366635626765;0.028788655996322632
0.000694102807007345;0.00069427490234375
0.008855687470720377;0.00885668396949768
0.04354120841625879;0.044611960649490356
0.008890244627610927;0.008891016244888306
0.014933487850681099;0.01534581184387207
0.026621452172148695;0.028555750846862793
0.0012232978226384872;0.0012235641479492188
0.006601879680236191;0.0066023170948028564
0.003857318642537191;0.003880530595779419
0.011943980755150933;0.011945754289627075
0.02686239378899477;0.02740556001663208
0.0029340634079734946;0.003019869327545166
0.04034385791608125;0.043299466371536255
0.0003791047077851512;0.00038361549377441406
0.004426634530837778;0.0044269859790802
0.020936220100872246;0.021424084901809692
0.009782839152456467;0.009783744812011719
0.016656919386380305;0.016845371574163437
0.06330771389466334;0.06531858444213867
0.026040903666356023;0.026523619890213013
0.0009496312717927642;0.000949859619140625
0.021511774219909106;0.02161441743373871
0.02316447497665975;0.02374178171157837
0.010105091928963469;0.010192930698394775
0.012027068038202264;0.012055426836013794
0.0022909225405383237;0.0023095905780792236
0.027474510996055863;0.027503997087478638
0.008451763083710389;0.00845193862915039
0.009045226520785335;0.009052306413650513
0.0031644572874874027;0.0032257437705993652
0.004448604257023955;0.004447966814041138
0.01947876080118677;0.020116500556468964
0.012001473189207133;0.012029677629470825
0.0016571661226662798;0.0016574859619140625
0.006157804063381212;0.0064230263233184814
0.03301308973952621;0.03321453928947449
0.007878358164981579;0.00787883996963501
0.010972130697365731;0.011053323745727539
0.026634079137644096;0.028093963861465454
0.025108986105379906;0.026427119970321655
0.011035226881565663;0.011162281036376953
0.0066503089521781165;0.006657034158706665
0.044622988372012604;0.04484179615974426
0.00664063439889476;0.006641268730163574
0.0020560398375417135;0.0020599663257598877
0.012748799234249148;0.012753427028656006
0.011706576863986094;0.011716872453689575
0.012876969775355348;0.013003252446651459
0.026990441444439746;0.02719121426343918
0.015221437854830594;0.015444204211235046
0.0043640782740838055;0.004364043474197388
0.0015467214431682044;0.0015606433153152466
0.018888548630171958;0.018896132707595825
0.03303539979317736;0.03341042995452881
0.014111064658547697;0.014122962951660156
0.0012922432022137306;0.0012922286987304688
0.012835124302217296;0.01292353868484497
0.039489048364024136;0.03974631428718567
0.02392523912144015;0.02401822805404663
0.015175858330548323;0.015181481838226318
0.009406961491991795;0.009469226002693176
0.003584360844860741;0.0035848915576934814
0.005698259373489645;0.005698353052139282
0.007985122059518082;0.007985144853591919
0.020654673474711942;0.020782500505447388
0.001785191880175735;0.0017852783203125
0.002142882092728519;0.002143770456314087
0.008267399575405877;0.00854966789484024
0.0005267135627696296;0.0005319118499755859
0.0036558808911802618;0.00365641713142395
0.00896079460992398;0.009018540382385254
0.00779104489568369;0.007840201258659363
0.004800468125789603;0.004822969436645508
0.014013410430138108;0.014013528823852539
0.03107460581345977;0.03132891654968262
0.0010313021260167049;0.0010251998901367188
0.0009906345416704416;0.0009908676147460938
0.0020300123047748667;0.002041846513748169
0.012462992734291875;0.012583047151565552
0.013885893304089458;0.0141887366771698
0.00015612126418768503;0.00016102194786071777
0.01224968020125355;0.012261420488357544
0.008322979737565855;0.008347004652023315
0.00635483420461655;0.006382465362548828
0.00956189023476117;0.009653180837631226
0.001203943213210155;0.0013019442558288574
0.021170067088336745;0.021503448486328125
0.014303486809513261;0.014313727617263794
0.0060018217666074885;0.006004363298416138
0.009194250794886094;0.009238511323928833
0.0052955422945603035;0.00542035698890686
0.014180315094978543;0.01423555612564087
0.002689431132480031;0.002748727798461914
0.003198037987238264;0.00319865345954895
0.003371146093640671;0.0033711791038513184
0.014567318159008072;0.014590859413146973
0.014749434851648419;0.014793597161769867
0.002755830141341095;0.00275614857673645
0.001576729607602668;0.0015773773193359375
0.008761395348072954;0.008813083171844482
0.0005150133071795201;0.000520855188369751
0.003932068533494495;0.003932982683181763
0.003914198468883882;0.003919631242752075
0.03810932257358517;0.04059380292892456
0.013740992152777635;0.014066517353057861
0.003987055853517886;0.004108458757400513
0.0025179059368138604;0.002534836530685425
0.010161861419918079;0.010162323713302612
0.019660025225441788;0.020239099860191345
0.004093257968122935;0.004106581211090088
0.014038203076355893;0.01422882080078125
0.011878182097572606;0.011878043413162231
0.02939440746336648;0.02940085530281067
0.00169063597677808;0.0016889572143554688
0.0029856823014120107;0.002984076738357544
0.0001729915591182392;0.0001735687255859375
0.028364638469181896;0.02889031171798706
0.027146405999894294;0.027247458696365356
0.002170297542047108;0.0021924972534179688
0.0131095603628719;0.013110160827636719
0.004628127434262457;0.004628926515579224
0.010935073817790028;0.010935723781585693
0.033442254897359025;0.034509122371673584
0.0034107877488736326;0.003411322832107544
0.011208886615319689;0.011360500007867813
0.007962866453695521;0.008393853902816772
0.0005187239444061001;0.0005263686180114746
0.032243727074624355;0.03254702687263489
0.006575401550460887;0.006715297698974609
0.020288758584075132;0.020289450883865356
0.020199245380452733;0.02050188183784485
0.010481424490153251;0.010611563920974731
0.0012650964102552287;0.0012636184692382812
0.002082082926114331;0.0020798444747924805
0.000491367604991382;0.000492095947265625
0.01725389765568619;0.017684876918792725
0.0035906343960814694;0.003590881824493408
0.0034481759636369176;0.0034523308277130127
0.01951131618796003;0.02147090435028076
0.01248894063501298;0.012489348649978638
0.0030314244956635562;0.0030410289764404297
0.03130346217420368;0.03351867198944092
0.016551136837552764;0.016756979748606682
0.007194095289756384;0.007585734128952026
0.023074454963658907;0.02408197522163391
0.0027278561356953632;0.002738267183303833
0.04713791149347892;0.05411377549171448
0.008246411341302178;0.008320048451423645
0.0023132029165453902;0.00231364369392395
0.012138435364122022;0.012212485074996948
0.002090596411041943;0.00210639089345932
0.006795245576755291;0.007033407688140869
0.0051211744203670945;0.00512126088142395
0.0037588848011114854;0.0037907958030700684
0.0002003687370723251;0.00020122528076171875
0.0035450609566066373;0.00354573130607605
0.006310973820704923;0.0063166022300720215
0.0033344956105903407;0.0033537447452545166
0.005807913213407243;0.0061071813106536865
0.009726713981487145;0.00982213020324707
0.03304677187203058;0.03324955701828003
0.01785227839959374;0.017974853515625
0.01897302047225297;0.01933339238166809
0.002863126767556685;0.0028638839721679688
0.014280481483022816;0.014293849468231201
0.011789743430065674;0.011846482753753662
0.001905131119297215;0.0019181370735168457
0.01159628094713066;0.011976003646850586
0.018177494342459008;0.018237143754959106
0.0006771815992882704;0.0006780624389648438
0.019327549468131703;0.019398294389247894
0.00033105604297057717;0.0003318488597869873
0.016704651028205363;0.016791582107543945
0.01452320584006514;0.014854848384857178
0.01053013165217526;0.010540902614593506
2.8886635066497234e-05;2.956390380859375e-05
0.016320767212911758;0.016574084758758545
0.03899650168427362;0.03916585445404053
0.011350650552281622;0.011501878499984741
0.03636328561271883;0.04253128916025162
0.018847635078881365;0.018857985734939575
0.0023182765565572163;0.0023394227027893066
0.009597144918533997;0.009662777185440063
0.004822330672176205;0.0049211978912353516
0.009986447811503086;0.010027110576629639
0.0297531371265719;0.030336305499076843
0.007634422736048735;0.007745027542114258
0.004278916480086522;0.0042791664600372314
0.011820070211333467;0.011868506669998169
0.009168869063956548;0.009169518947601318
0.005435223803135433;0.0054960548877716064
0.004690953865379039;0.004716962575912476
0.03116775941360185;0.03147314488887787
0.003299367304480399;0.0033130645751953125
0.007230520848652448;0.00731271505355835
0.038012876566282626;0.041292160749435425
0.0069588798376491;0.0069608986377716064
0.006570052917454797;0.006605178117752075
0.008865516779638866;0.008921444416046143
0.0336971700290792;0.03699451684951782
0.010168068251276443;0.010216742753982544
0.046854927171076054;0.04714348912239075
0.006210316172300213;0.0062744393944740295
0.006874416081850735;0.006874114274978638
0.01034001539690093;0.01056988537311554
0.003561592049457827;0.0035619735717773438
0.021168062279889197;0.021269172430038452
0.016873022856411717;0.017524033784866333
0.004613119811992079;0.00464397668838501
0.007075298045597819;0.007239252328872681
0.0462334477092767;0.04872182011604309
0.003780862355775385;0.0038149654865264893
0.0005385204270912919;0.0005456805229187012
0.003667310531867108;0.003667861223220825
0.011052462776306782;0.011059790849685669
0.0030379008962772317;0.0030384361743927
0.0025183157648830503;0.002543799579143524
0.004317259291122176;0.004322946071624756
0.006631082335676714;0.006658494472503662
0.0006434458367511341;0.0006437301635742188
0.0021427910245530785;0.0021429061889648438
0.02161957276558341;0.021914511919021606
0.013279873284636574;0.013661861419677734
0.022119122932211504;0.022207990288734436
0.017969266975582297;0.01808828115463257
0.0015122265500612186;0.0015134811401367188
0.016408040364235026;0.01659226417541504
0.014559909888484344;0.015056312084197998
0.04606943505704662;0.04627275466918945
0.011350928900330697;0.01157158613204956
0.0081440098958514;0.008411437273025513
0.014296926804421708;0.01454976201057434
0.03375263196137623;0.034106820821762085
0.03234548257262303;0.03601798415184021
0.02346893157735839;0.02466607093811035
0.0022071530587974026;0.0022077858448028564
0.020849399761997435;0.02129557728767395
0.02493766585744969;0.025238633155822754
0.02052806619522291;0.022940903902053833
0.007407592547771314;0.007553070783615112
0.014049767346477164;0.014515995979309082
0.011550480610266575;0.011657536029815674
0.02568335938856767;0.02571013569831848
0.004221413591318537;0.004222899675369263
0.004493204582088022;0.004510760307312012
0.02017960253870372;0.020182639360427856
0.0025017048690891947;0.0025083422660827637
0.009845434225509283;0.009898602962493896
0.0074560142213199706;0.0076256245374679565
0.03415100665197401;0.03449249267578125
0.016271800982600195;0.016406238079071045
0.002461161137303529;0.002464205026626587
0.0014017297101669224;0.0014019012451171875
0.025472674495197172;0.025680705904960632
0.007391157327627236;0.007391810417175293
0.010587026550920269;0.010587722063064575
0.018757703085422916;0.018987804651260376
0.009632835710789246;0.009757831692695618
0.0284124281317901;0.02912810444831848
0.005510306764627672;0.005521804094314575
0.00401704882142211;0.004017770290374756
0.003563907066622836;0.0035858452320098877
0.023559215959110105;0.026021823287010193
0.01710972478448035;0.01753905415534973
0.01689723840136306;0.017014198005199432
0.0016312351562018706;0.0016298294067382812
0.0017396532665964967;0.0017436221241950989
0.03621790808774062;0.03746289014816284
0.007023416179343599;0.007042914628982544
0.01987552354145402;0.020869702100753784
0.015288337729338403;0.015289276838302612
0.03291473484078941;0.03360968828201294
0.009795423451357334;0.009823769330978394
0.007784765392001363;0.007829859852790833
0.021711436797104508;0.021786391735076904
0.02959153824105947;0.02986806631088257
0.028985201151767986;0.03121212124824524
0.03522903919977127;0.03549930080771446
0.0019306837197210116;0.001939535140991211
0.007484162477241773;0.007538266479969025
0.018971855116727818;0.01897338032722473
0.022589343468672425;0.02397504448890686
0.012693969660600695;0.012801297008991241
0.015500436672120817;0.015608668327331543
0.026636241763725192;0.026662856340408325
0.004729605128406126;0.004750654101371765
0.010632475908604225;0.010698884725570679
0.020286249741407518;0.020362138748168945
0.02198346448946963;0.02205944061279297
0.009668949478382538;0.009935900568962097
0.01658059179280349;0.0165882408618927
0.004806914167200374;0.004837065935134888
0.003687359038948352;0.0037015974521636963
0.005944061829451855;0.005944281816482544
0.010817566361637916;0.010969787836074829
0.006682149841101167;0.006711691617965698
0.007526610473362736;0.0075404345989227295
0.00879398081905786;0.009061843156814575
0.01241826282498797;0.012435942888259888
0.017715270054973666;0.01783844828605652
0.004071849182315089;0.004072219133377075
0.010749970567763273;0.010750770568847656
0.011817014374629167;0.011822730302810669
0.003217446339998264;0.003239572048187256
0.0029842450020129063;0.0029850006103515625
0.007635580976919439;0.007663369178771973
0.004087747536870835;0.004135161638259888
0.023305641612741977;0.02337077260017395
0.016513273458019555;0.017216265201568604
0.006878499765067431;0.007191002368927002
0.014369539228664487;0.014777570962905884
0.003914470141770145;0.00391581654548645
0.02154588447248831;0.02165950834751129
0.00675851508439601;0.006834924221038818
0.020744965784689613;0.020905524492263794
0.019211418087718715;0.02006680518388748
0.0032390184224702964;0.003239661455154419
0.0031407380883448585;0.003146812319755554
0.026979998265337417;0.02723430097103119
0.02770260361137055;0.02791028469800949
0.0040738662752035516;0.00410112738609314
0.013605590756046823;0.013674259185791016
0.012252387702199163;0.012265443801879883
0.008659549989510868;0.008753359317779541
0.011054397541810918;0.011308878660202026
0.03428582461573932;0.034357428550720215
0.004657879800318246;0.004667311906814575
0.0032430492102884837;0.0032567977905273438
0.008897440710506802;0.008968353271484375
0.05016560543031637;0.05086749792098999
0.012707154871325153;0.012813806533813477
0.024339069114080316;0.024424657225608826
0.005924127813971516;0.005924254655838013
0.012023018798717118;0.012213699519634247
0.025899540544484893;0.026069670915603638
0.01862860689545159;0.018766820430755615
0.009973277060953615;0.009997397661209106
0.005752670492742327;0.005761489272117615
0.022171891518682645;0.022756427526474
0.025102144542795395;0.025267839431762695
0.028159204533833065;0.028230488300323486
0.017809673546400624;0.01781180500984192
0.010820103608314079;0.011042125523090363
0.0035045910017142134;0.0035047829151153564
0.026946192476310585;0.027257025241851807
0.00201437454130747;0.0020552873611450195
0.019178837838066367;0.019186049699783325
0.008517443285351008;0.008520901203155518
0.004511431742610673;0.0045185387134552
0.010816033922781628;0.010957807302474976
0.005806412584169665;0.005811721086502075
0.0005476511601539123;0.0005520880222320557
0.018971018834572778;0.01950472593307495
0.01674744080418711;0.016847848892211914
0.0035491003866703844;0.003621429204940796
0.013011169460312685;0.013011962175369263
0.01488507359445751;0.014915123581886292
0.005024839034236731;0.005102634429931641
0.015385693243389151;0.01588711142539978
0.011033099932330401;0.011078953742980957
0.009038098843899408;0.009057998657226562
0.01067911342110118;0.010770946741104126
0.007800062394162991;0.007802993059158325
0.007817829346120941;0.007818251848220825
0.007007102718290896;0.007077246904373169
0.0049135733122029155;0.004914283752441406
0.022684540770545828;0.02312946319580078
0.005530975050626869;0.005532294511795044
0.02749452652673017;0.02788582444190979
0.02720616442561216;0.027514338493347168
0.017985449599508565;0.018200695514678955
0.011958950786710845;0.012239314615726471
0.00443944509502529;0.0044431984424591064
0.0026861785038421807;0.0027093887329101562
0.013243230973104113;0.01330740749835968
0.008725680870549061;0.008975505828857422
0.0001553684919957203;0.0001596212387084961
0.01856110092819155;0.018689006567001343
0.002623671820475822;0.002652987837791443
0.024188489748425517;0.024983614683151245
0.007935789595961317;0.007936447858810425
0.012202588911986103;0.012355774641036987
0.005985623602131423;0.005998402833938599
0.00390755908709306;0.003945283591747284
0.006796667658594156;0.006870001554489136
0.03156858292653233;0.03191584348678589
0.033147601903202435;0.03320249915122986
0.03000501296417846;0.03136253356933594
0.0048442455991051575;0.004886835813522339
0.024572071716564826;0.025492459535598755
0.017602762907292145;0.017716437578201294
0.022287140551139093;0.02241617441177368
0.004022376966859947;0.00402262806892395
0.007958759111497288;0.008031874895095825
0.00786672708486509;0.007866889238357544
0.005660207559939267;0.005802422761917114
0.003953714995983146;0.003956824541091919
0.00493683834891722;0.00493815541267395
0.017738947322718714;0.01805797964334488
0.0003880670536893079;0.00038814544677734375
0.013279847655210859;0.01341661810874939
0.011247177031223894;0.011302724480628967
0.0020796526780343222;0.0021249055862426758
0.010417533794967581;0.010474439710378647
0.0005082733020421867;0.0005153417587280273
0.015632777090355536;0.016163736581802368
0.01086010589816044;0.011072397232055664
0.0004377255228727181;0.00044459104537963867
0.027040545070684395;0.027198970317840576
0.010468237530098116;0.010468512773513794
0.015717703160753528;0.01604355126619339
0.00047879122941806506;0.00048464536666870117
0.029492884235288435;0.03079754114151001
0.011097151981939465;0.011190533638000488
0.03269428546243197;0.032712966203689575
0.00822921907664651;0.00834287703037262
0.009092424793538953;0.009227395057678223
0.011652034339975989;0.011884689331054688
0.005931477294973442;0.006055116653442383
0.0004421698798825901;0.0004425048828125
0.008054672255562119;0.008092522621154785
0.028880982124432287;0.029942870140075684
0.00699722474616585;0.00699794664978981
0.0016809624065937904;0.0016813278198242188
0.016293339641390393;0.016978979110717773
0.006681419124228954;0.0067071616649627686
0.008465461974515963;0.008511662483215332
0.0006023346109428571;0.00060272216796875
0.0018373900747835907;0.0018377304077148438
0.006027157895679501;0.006065249443054199
0.017264536377615058;0.0173206627368927
0.01849111258962797;0.0187872052192688
0.013803186721282393;0.013856694102287292
0.007388822550737156;0.007389068603515625
0.026926300772945826;0.026997864246368408
0.01056696170270261;0.01065826416015625
0.0060939234318412895;0.0061054527759552
0.027085263096169813;0.027806490659713745
0.016073110027572737;0.016110330820083618
0.00647701358245722;0.006516873836517334
0.0002901575758361811;0.00029087066650390625
0.003955220085751778;0.004013478755950928
0.022576842831175215;0.02409762144088745
0.008432346921177574;0.008474349975585938
0.016410647244002714;0.016718745231628418
0.010550128714323462;0.010647498071193695
0.018352801184345204;0.01845228672027588
0.03586351648613123;0.03791055083274841
0.005021746272060368;0.005143582820892334
0.01754742805085637;0.017567425966262817
0.015927679526427235;0.016071677207946777
0.010376033129174567;0.010446067899465561
0.00547446285530913;0.005475074052810669
0.013448508718249265;0.013482511043548584
0.015482919701300663;0.015582829713821411
5.369093310510271e-05;5.435943603515625e-05
0.021150152549475935;0.02123582363128662
0.020415387805902775;0.020496457815170288
0.012219185995714638;0.01233646273612976
0.0012596976502998423;0.0012598037719726562
0.001211581154017778;0.0012121200561523438
0.03001552397224515;0.03093436360359192
0.00502838970325588;0.005028754472732544
0.022741534751811326;0.024056613445281982
0.010321547881419446;0.010376036167144775
0.0032187935042253487;0.0032192617654800415
0.005595351783712956;0.0056440867483615875
0.0062338316198993155;0.0062774792313575745
0.012171969376131714;0.012190788984298706
0.0028568641916761218;0.002873659133911133
0.013893601823536144;0.014129459857940674
0.0006200737613083631;0.0006208419799804688
0.033437781262905246;0.03510779142379761
0.02888505184596982;0.029819011688232422
0.024820280573720037;0.02556273713707924
0.03426124805154339;0.034563031047582626
0.005655610376669838;0.005691558122634888
0.009581346176383416;0.009599685668945312
0.0052732093801687975;0.005313903093338013
0.0033815178075137986;0.003403902053833008
0.0006464740968903356;0.000653386116027832
0.0014920453615203419;0.0014948844909667969
0.011044798404261067;0.011126026511192322
0.0054865728434585;0.005486518144607544
0.01534620180645256;0.015460968017578125
0.0006048778548541002;0.000611722469329834
0.006086545208730111;0.006091564893722534
0.03216757900080354;0.03396537899971008
0.001422533041571867;0.001422882080078125
0.011918465207219193;0.012071818113327026
0.0003302041068088943;0.0003749728202819824
0.014373779867704101;0.015072852373123169
0.013387821449634147;0.013615280389785767
0.0007339475929107718;0.0007343292236328125
0.002484601308915597;0.0025024712085723877
0.00729432653941153;0.007399559020996094
0.00966079284982991;0.009714126586914062
0.01445922791238129;0.014644324779510498
0.00702064586748015;0.007074475288391113
0.038455657962640416;0.04214814305305481
0.002760064631479614;0.002785623073577881
0.01995631416463735;0.020387768745422363
0.01622295675287561;0.016372203826904297
0.007868403780315369;0.007929295301437378
0.004273009503908311;0.0043077245354652405
0.02385116991539811;0.023925811052322388
0.001464989666473635;0.0014629364013671875
0.0004742068159691599;0.0004749298095703125
0.0028795372126966382;0.0029144883155822754
0.0033322316705362786;0.0033619850873947144
0.012866846418993988;0.012887552380561829
0.005425645050850097;0.005478858947753906
0.016130654554393588;0.01631540060043335
0.0012088869315568759;0.001213371753692627
0.01684292412076787;0.016939640045166016
0.0074917251005957915;0.007558025419712067
0.010807597238415546;0.010823160409927368
0.009338282049008412;0.00937420129776001
0.02187215787802603;0.02298453450202942
0.008343587978840133;0.00837332010269165
0.016727858787360834;0.018325120210647583
0.014189687225040142;0.014924824237823486
0.0038846438684543056;0.003885209560394287
0.0047307769673068725;0.0047626495361328125
0.015354284562153452;0.015529714524745941
0.021003425595597317;0.021006613969802856
0.04114082735252066;0.045217543840408325
0.004117823296739013;0.004127532243728638
0.002801240917532885;0.00280192494392395
0.027735126802212982;0.028092317283153534
0.009724581323211128;0.009765714406967163
0.004261257655927706;0.0043049156665802
0.0013922336479634898;0.001392364501953125
0.00849828827509078;0.008515864610671997
0.04317089383850303;0.04372018575668335
0.014292669962929699;0.01440843939781189
0.0023011521207652787;0.0023031532764434814
0.020646288455877185;0.021447956562042236
0.0044751264675706205;0.004532516002655029
0.012327561595043595;0.012388259172439575
0.0031543697106320235;0.003154754638671875
0.03346062369528627;0.03390948474407196
0.0016316152835034535;0.0016326904296875
0.02643546046253253;0.02648860216140747
0.0027104340051415884;0.0027369260787963867
0.015284163535823054;0.0152854323387146
0.021228319205560786;0.023461848497390747
0.022740812146028664;0.022916823625564575
0.02885069836013742;0.029219791293144226
0.003631921305258571;0.0036411285400390625
0.002409634547590209;0.0024252235889434814
0.005020868488632456;0.005055785179138184
0.014916876788773417;0.014964133501052856
0.0009939261958134523;0.0009946823120117188
0.01039729805040718;0.010574430227279663
0.004832588904226399;0.004833191633224487
0.004621957234030009;0.004810303449630737
0.010586718932218084;0.010662883520126343
0.013471052543020053;0.014796853065490723
0.0050837237114150224;0.0050840675830841064
0.022527039621405058;0.022610872983932495
0.009426239579160063;0.009428054094314575
0.010093890924779485;0.010184690356254578
0.013930765668104904;0.013979196548461914
0.025993668606541512;0.026150701567530632
0.0005716531566148662;0.0005804300308227539
0.0007768862278695973;0.0007772445678710938
0.0077607861703825375;0.00776103138923645
0.00804472221901683;0.008175671100616455
0.0019407007637331586;0.001966804265975952
0.00038939593127315636;0.00039568543434143066
0.005396272570364857;0.005421116948127747
0.008387767327451563;0.008461952209472656
0.0030471837486292035;0.0030732154846191406
0.010141426232098625;0.010594367980957031
0.01445841424249482;0.014519020915031433
0.010355757279349292;0.010355979204177856
0.008818641427185992;0.008893251419067383
0.01627470140679388;0.016302138566970825
0.009389635539524396;0.009389907121658325
0.033368609540306245;0.034924209117889404
0.005305359851290908;0.0053053200244903564
0.045535482689311554;0.05127957463264465
0.009754641423349298;0.009961932897567749
0.03621139285134505;0.036713629961013794
0.019281477737239733;0.019743546843528748
0.013981824016073984;0.013992339372634888
0.026826223273015922;0.02868703007698059
0.016366377527753013;0.016584783792495728
1.7684098768144348e-05;1.811981201171875e-05
0.013782569282037206;0.013934850692749023
0.007010351713532945;0.007055297493934631
0.010715203808734084;0.01082736998796463
0.014208992728005162;0.014617770910263062
0.0005489366074634626;0.0005502700805664062
0.00920949171378887;0.009282082319259644
0.014290032263598092;0.014809668064117432
0.0049241382384226165;0.005057722330093384
0.005918251471743523;0.005918532609939575
0.0031637287434964616;0.00316426157951355
0.01710924562435077;0.01729169487953186
0.0038961106206021625;0.003942519426345825
0.017028890923859556;0.01800289750099182
0.0026760033672887907;0.0026766061782836914
0.006833231505458503;0.00685197114944458
0.011704797775458983;0.011785149574279785
0.01539264801077548;0.01633620262145996
0.0008376022781000105;0.0008382797241210938
0.010431718329365508;0.010468840599060059
0.004925804055652956;0.0049735307693481445
0.00484454876793127;0.0048675537109375
0.00292415923554294;0.0029247403144836426
0.016486776669300478;0.016487151384353638
0.02362975417062273;0.023682624101638794
0.01419618421057716;0.015582472085952759
0.007536752759768634;0.007648497819900513
0.012047789177594114;0.012411147356033325
0.00039847347863464114;0.0003986358642578125
0.01030564134236017;0.010307490825653076
0.014504275314958856;0.014692068099975586
0.02913438125516191;0.029459238052368164
0.01565386957582908;0.01565450429916382
0.0033200821000755197;0.003338336944580078
0.003030591546342713;0.0030327141284942627
0.008621854790670477;0.008640319108963013
0.0010227118748567848;0.0010271072387695312
0.013422818293759221;0.013597965240478516
0.0010121416770505155;0.0010128021240234375
0.002039045160916666;0.00203898549079895
0.016588930420729484;0.017107099294662476
0.002498188884321021;0.0025134682655334473
0.013976119348557333;0.013976939022541046
0.013646075567289815;0.013669967651367188
0.014280681797066718;0.014464624226093292
0.006347332493508683;0.006367415189743042
0.029637863091112986;0.030090689659118652
0.004682036423366113;0.004682570695877075
0.03584849561565232;0.041080743074417114
0.004775373782767405;0.004803180694580078
0.009022613429965432;0.009056955575942993
0.030047315233200013;0.030225634574890137
0.04599596720102375;0.048949599266052246
0.006552554788890084;0.0065527260303497314
0.008628020446470805;0.008703656494617462
0.0042885706935816455;0.0042944252490997314
0.023382703124562188;0.023620575666427612
0.0181682652741642;0.018382132053375244
0.0022329250761218716;0.0022344887256622314
0.012543059352685664;0.012681037187576294
0.0025041212826692025;0.0025053322315216064
0.004268486585910537;0.004289567470550537
0.005061197888517487;0.0051248688250780106
0.04720951653069926;0.048389941453933716
0.008647057057781972;0.008673489093780518
0.0028717502073509044;0.0028724372386932373
0.024550909809150718;0.0252571702003479
0.006383902704231209;0.006427288055419922
0.014555423201709106;0.014749616384506226
0.007343793667096036;0.007344275712966919
0.00791936945701352;0.007919341325759888
0.01206308122294015;0.012070626020431519
0.011987741917555889;0.012021094560623169
0.00033615551338625385;0.00033664703369140625
0.0033847504268406437;0.0033855438232421875
0.02143159920459176;0.021854102611541748
0.015147904995530178;0.015201866626739502
0.006747388771033922;0.00678706169128418
0.045698390772671516;0.04839456081390381
0.019100435849965937;0.019275695085525513
0.014389277461599619;0.014392882585525513
0.013482843434284195;0.013593584299087524
0.0011463000137781015;0.0011526048183441162
0.01075628743649898;0.010976791381835938
0.00613314923045081;0.006165049970149994
0.013527063786672589;0.014275610446929932
0.003836789742774792;0.0038459300994873047
0.007586741219796681;0.00758737325668335
0.01925392666917494;0.020732402801513672
0.015395520178802634;0.015397101640701294
0.03376778600856372;0.03404480218887329
0.012911742965212743;0.01309841126203537
0.015234491733380994;0.015239745378494263
0.011368713792025186;0.011379271745681763
0.0248373290258479;0.02491961419582367
0.018597246586315137;0.019059330224990845
0.004190697587276519;0.0042516738176345825
0.033212517391394684;0.03451693058013916
0.007221460695004939;0.007222115993499756
0.023728355717650522;0.023966312408447266
0.018364956436629436;0.018482893705368042
0.00834528429615513;0.008445769548416138
0.012590007096093809;0.012748748064041138
0.0021096712000324997;0.002115607261657715
0.010671111722000743;0.010680228471755981
0.011743392998240596;0.011895835399627686
0.01203330216060715;0.012284040451049805
0.0013578907999030453;0.0013580322265625
0.015427165973887097;0.015509486198425293
0.013269652281154726;0.013275176286697388
0.011399136864875337;0.011434584856033325
0.003758411133499174;0.0037857890129089355
0.00591101937798288;0.005912810564041138
0.004102965364139356;0.004103630781173706
0.013917712964555575;0.014087513089179993
0.00047868963389980485;0.0004870295524597168
0.011463270832660298;0.011464148759841919
0.006910844714830328;0.0069453418254852295
0.017415511751708197;0.017727162688970566
0.0012907189699399026;0.0012912750244140625
0.0009222798865672833;0.00092315673828125
0.006814505797565878;0.006920546293258667
0.0019225859771242174;0.001922607421875
0.001648058409536395;0.0016541779041290283
0.006916255203301717;0.006921052932739258
0.012813744207911015;0.013006716966629028
0.04247845614470596;0.043775200843811035
0.014275673154171524;0.014586657285690308
0.0036760018924185795;0.0036764442920684814
0.002934604832553322;0.0029900968074798584
0.0035388654903314803;0.0035599470138549805
0.00506616161790338;0.005092144012451172
0.023933290863473088;0.024253368377685547
0.007966722477147825;0.00804188847541809
0.009661134113219802;0.009729117155075073
0.010623359240610192;0.010847710072994232
0.024509418046104528;0.024905025959014893
0.016518095748582703;0.01654905080795288
0.02390763141981938;0.02446359395980835
0.008620352826858925;0.008820682764053345
0.02952429088453961;0.03067415952682495
0.029212694198156215;0.029815666377544403
0.04114852353679629;0.043700963258743286
0.00125814262443828;0.0012652277946472168
0.013205138864518453;0.013238191604614258
0.005030451305629424;0.005049616098403931
0.01290286387169331;0.012928217649459839
0.015549794430761897;0.01563212275505066
0.011650905030037942;0.011745870113372803
0.007425967634897353;0.0074262917041778564
0.009267716200853683;0.009299278259277344
0.02665285602409522;0.0266590416431427
0.011908362994134608;0.012247741222381592
0.007797375756452234;0.007856279611587524
0.023402873193774924;0.02352452278137207
0.012624104638851552;0.012726962566375732
0.030117759103520592;0.03070545196533203
0.022212274513665458;0.022868692874908447
0.004174278141853405;0.004191696643829346
0.01952977256702658;0.019655585289001465
0.0018700126581844214;0.0018701553344726562
0.010876899497993637;0.010957121849060059
0.0030885461200423126;0.0030889809131622314
0.012392368686089318;0.012392938137054443
0.0010774079904470974;0.0010857582092285156
0.005003374576838539;0.005003929138183594
0.007296184069132274;0.007301449775695801
0.012224798404988366;0.012456059455871582
0.01540209195973013;0.016661137342453003
0.008812875879567037;0.008910425007343292
0.027329935094261622;0.027561962604522705
0.001498483689113491;0.001499176025390625
0.015523687544407461;0.01558692753314972
0.009114878237356289;0.009183704853057861
0.016319917958070463;0.017447352409362793
0.011500557102666717;0.011549293994903564
0.00850307259481076;0.008973419666290283
0.008764929241902468;0.00886121392250061
0.030608964949598822;0.030831053853034973
0.006282465152139469;0.006283789873123169
0.005737948029646556;0.005738288164138794
0.011621474627740018;0.01179225742816925
0.01445317244729992;0.014453887939453125
0.010147575794526787;0.010236769914627075
0.008956481979555082;0.00895780324935913
0.012985431541271377;0.013197243213653564
0.03434103075738383;0.0343654602766037
0.012840808438254516;0.012852698564529419
0.00583012100668814;0.005832701921463013
0.022399098468193327;0.0227222740650177
0.010322709848809517;0.010442286729812622
0.01601356073797105;0.016273170709609985
0.006243515033317016;0.006264746189117432
0.009687029903786455;0.009687453508377075
0.01210396486956541;0.012269049882888794
0.03448511798615182;0.034650832414627075
0.002516905981755638;0.0025424957275390625
0.015843048815363598;0.015852779150009155
0.003384681486426827;0.0034252703189849854
0.03194932362616476;0.032954901456832886
0.005946643875722405;0.005947113037109375
0.0066516156435065515;0.006695270538330078
0.03169537088226764;0.03185921907424927
0.007418662107390383;0.00749921053647995
0.014497318429122573;0.014617405831813812
0.00155544270877651;0.0015554428100585938
0.01594383564243035;0.0172103364020586
0.017165494483125723;0.01735973358154297
0.007289986565752615;0.007362380623817444
0.011642671570296196;0.011643409729003906
0.005804725223245257;0.005805015563964844
0.002238386948904414;0.0022383034229278564
0.0009543543935185725;0.0009555816650390625
0.02686618553562648;0.028046071529388428
0.0011607279143935525;0.0011701583862304688
0.010271385319271435;0.010271966457366943
0.0041251274779064056;0.0041255950927734375
0.03428611503719378;0.034833937883377075
0.01090617762775842;0.01096867024898529
0.016494975418242925;0.016717582941055298
0.002981927841359453;0.0029821693897247314
0.02697249842411183;0.02762305736541748
0.0024191497080834983;0.002419501543045044
0.014051833229886639;0.014052420854568481
0.027538956639277405;0.027675211429595947
0.009452295910911915;0.009654372930526733
0.007329819785854257;0.007550179958343506
0.015789206249550842;0.01581442356109619
0.03537628888974412;0.03639662265777588
0.03540768859515469;0.036233752965927124
0.019876629175499753;0.019991278648376465
0.003229343386654728;0.0032224059104919434
0.02111912551704993;0.02122676372528076
0.00735969160961208;0.007646724581718445
0.007085086485417684;0.007127195596694946
0.007718455061881682;0.007719069719314575
0.0026687583787724546;0.002735614776611328
0.006739841813087838;0.006740599870681763
0.003494332114111763;0.003596365451812744
0.019590670556304972;0.019676148891448975
0.00924943957864171;0.00941571593284607
0.005674981598262962;0.0056753456592559814
0.0075678535276281975;0.007648363709449768
0.022654659934994274;0.022894009947776794
0.005206943563185285;0.0052061378955841064
0.010739739525245763;0.010848760604858398
0.016755370428301067;0.017251834273338318
0.03766669683500084;0.03801634907722473
0.023314774501089344;0.02339079976081848
0.03386460934717872;0.03591400384902954
0.034637135175287714;0.035286545753479004
0.013326119064564537;0.013373315334320068
0.018376243772768593;0.01868647336959839
0.015640140393131025;0.015643149614334106
0.004848421641933604;0.004958063364028931
0.008471285499930528;0.008502036333084106
0.004138114652377997;0.004147529602050781
0.033216229650737346;0.033450156450271606
0.011198600439621115;0.011335685849189758
0.008945532446944526;0.009091496467590332
0.005462528750797679;0.005510576069355011
0.014127815988417863;0.014127761125564575
0.010939545065676194;0.010939627885818481
0.01048189033692981;0.01054149866104126
0.004303315932095259;0.004376724362373352
0.010184978582937867;0.010342419147491455
0.0045886405063938485;0.0046395957469940186
0.03352879078310869;0.0377221405506134
0.02466986281977272;0.026445060968399048
0.007066201987105453;0.007108509540557861
0.008923279049639079;0.008974313735961914
0.011671043357219983;0.011778503656387329
0.004024596855604873;0.004034072160720825
0.016229445551485616;0.016429666429758072
0.007610119613073752;0.00777849555015564
0.005577964909332276;0.005598008632659912
0.021503068063996995;0.022056609392166138
0.015986610076483297;0.016129091382026672
0.03658145694224229;0.036700159311294556
0.003158731122910192;0.003158777952194214
0.01894752985457387;0.018989890813827515
0.024961204187113388;0.02498534321784973
0.005501857915730167;0.005526304244995117
0.03236211582869416;0.03315642476081848
0.00210752791704335;0.0021245479583740234
0.014102562252655937;0.014785051345825195
0.012852961008355385;0.01291203498840332
0.010126660984023816;0.010218024253845215
0.007278195440624376;0.007278472185134888
0.0029306294855638935;0.002931550145149231
0.0033021378963631345;0.0033026039600372314
0.027239422144002035;0.027356740087270737
0.04121792269609583;0.041868507862091064
0.01175921166585624;0.011958003044128418
0.012191483780593988;0.012191802263259888
0.0069941084412466275;0.0070250630378723145
0.030939317667620096;0.030976325273513794
0.0019040476834741515;0.0019044876098632812
0.008497553145757512;0.00869777798652649
0.004325860761826885;0.004326850175857544
0.003288239818181271;0.0032881498336791992
0.0043798990357920885;0.004380255937576294
0.03523693020488411;0.035264939069747925
0.04759291128245049;0.04793727397918701
0.006504641637889406;0.006505042314529419
0.000624646146691652;0.0006246566772460938
0.012858234025129279;0.013142317533493042
0.010065103419468199;0.010193496942520142
0.01563876439947766;0.0157795250415802
0.008425310547130142;0.008436232805252075
0.02050419618377019;0.020787298679351807
0.0004768493964829924;0.000477030873298645
0.023036303120336603;0.023109257221221924
0.0002729306497717131;0.00027370452880859375
0.015775698958643287;0.01579192280769348
0.007322808580473001;0.007383309304714203
0.010827783201054918;0.010927796363830566
0.0004832035147205467;0.0004899501800537109
0.019870092595222204;0.020102649927139282
0.01722179688297239;0.01802542805671692
0.016405710809232758;0.016547173261642456
0.0031477461511063387;0.0031788721680641174
0.000604117056480897;0.0006097555160522461
0.014523229961459869;0.014629393815994263
0.0025001265276049073;0.0025091469287872314
0.0022019543043447355;0.002202063798904419
0.006184515621041437;0.006320655345916748
0.009290693743894402;0.00938698835670948
0.02226994384877201;0.022627457976341248
0.013199843140822513;0.01489073783159256
0.003940961212426102;0.0039472877979278564
0.001891877424386312;0.0018939971923828125
0.01320303105856518;0.013515204191207886
0.002211356117907529;0.0022125542163848877
0.016004707775142204;0.01653239130973816
0.006244448276174078;0.006277561187744141
0.007429661178232871;0.007459670305252075
0.038807117855453786;0.03882214426994324
0.008533855552226289;0.008784055709838867
0.0012702299467657028;0.0012753307819366455
0.012834714163489266;0.013187512755393982
0.005570665932339891;0.005606353282928467
0.005807294577404938;0.006024003028869629
0.013118481114229816;0.01319897174835205
0.0050728313285748425;0.0050726234912872314
0.002048533896845806;0.00205424427986145
0.016803258823118523;0.01680472493171692
0.0030373947459158036;0.003042250871658325
0.02562242561832154;0.026145964860916138
0.007943595724795435;0.00794413685798645
0.01227510633654799;0.012574344873428345
0.015560302339118587;0.015983670949935913
0.03623372330823149;0.03660048544406891
0.00016352151272337417;0.000164031982421875
0.0034662168687765327;0.0034766197204589844
0.00390011493198144;0.003970086574554443
0.003269795350792048;0.003270179033279419
0.004996533214212664;0.0050192177295684814
0.016146320275099046;0.01626032590866089
0.009490090537880715;0.009494811296463013
0.007683684255617069;0.007739037275314331
0.01658986347549151;0.017134547233581543
0.03398539507965586;0.03719291090965271
0.010539150022767365;0.010621517896652222
0.00037536408372592793;0.0003757476806640625
0.012830527801669062;0.012830764055252075
0.004863165588127135;0.004871398210525513
0.004215025280989405;0.00425344705581665
0.005108523539038984;0.005141496658325195
0.0362193139653686;0.03819924592971802
0.009632062761234692;0.010329514741897583
0.023188081453847837;0.023853972554206848
0.009664639102296436;0.009769096970558167
0.011204890551418696;0.011215239763259888
0.02890894472379829;0.029215916991233826
0.004766405034923261;0.004782378673553467
0.0019950033428326056;0.0020027458667755127
0.011779138471250351;0.011793166399002075
0.00419907940919456;0.0041990578174591064
0.004951590485108946;0.004998847842216492
0.023656525178600285;0.023945093154907227
0.00018253375988524356;0.00018584728240966797
0.02543105592637323;0.025714397430419922
0.018338563390876944;0.018357306718826294
0.004905705837872792;0.0049065351486206055
0.006137014062009831;0.006196558475494385
0.0017154570772526822;0.0017156600952148438
0.015406181271026331;0.01548093557357788
0.004372633481721294;0.004432737827301025
0.022336788985739108;0.02267748862504959
0.018968603808464768;0.020356953144073486
0.015424683317118694;0.016825348138809204
0.03513250231659683;0.03599175810813904
0.0037671109375883244;0.0038103461265563965
0.014408388351306511;0.014526762068271637
0.011731613773383668;0.011838376522064209
0.02120742074911771;0.021805882453918457
0.03124649211013129;0.03129008412361145
0.011854227121542821;0.012135207653045654
0.00026727216046652823;0.0002746284008026123
0.005268003273072357;0.005268126726150513
0.00704119630074363;0.007076442241668701
0.01015196726144096;0.010307341814041138
0.02969034109820036;0.030716001987457275
0.014954506574442942;0.015081405639648438
0.011608941848900963;0.011664211750030518
0.010432474460835096;0.01057213544845581
0.0007863146553077799;0.0007867813110351562
0.0007314555872036044;0.0007318258285522461
0.007296420851285568;0.0072965919971466064
0.021416994729108338;0.021418601274490356
0.0017720140360556504;0.0017727911472320557
0.004149039732498734;0.004149436950683594
0.017254975622761678;0.017377391457557678
0.006183144109893381;0.006185561418533325
0.003388312312724857;0.0033903419971466064
0.011475059266274729;0.01176232099533081
0.01349196180109718;0.013565875589847565
0.008863197806768397;0.008863478899002075
0.0016041889523982695;0.0016050338745117188
0.0208910836072661;0.020892173051834106
0.007056876511006006;0.0070839524269104
0.01669211728742453;0.01715099811553955
0.026052616195601844;0.02618863433599472
0.009400557962691684;0.009443685412406921
0.02277936490577106;0.023665964603424072
0.01747145233866693;0.01749590039253235
0.03168234188628803;0.031774550676345825
0.002927581312282357;0.0029393434524536133
0.014536893623944532;0.014643847942352295
0.012139636606199673;0.012169122695922852
0.005938606061855275;0.005939394235610962
0.007880239591102562;0.007961750030517578
0.022943764093662077;0.023283913731575012
0.006045731377802042;0.0061178505420684814
0.003132413590062994;0.00314900279045105
0.019956116949352634;0.02077651023864746
0.008286117006432125;0.00832568109035492
0.0040855418275538916;0.0040884315967559814
0.00843762618772645;0.008460909128189087
0.01815153259624465;0.018195033073425293
0.0031322200516842457;0.003129035234451294
0.006959954768966189;0.007011622190475464
0.011289707364356992;0.011290401220321655
0.0036688877559693245;0.003692626953125
0.008672425971971614;0.008704036474227905
0.0007771309077363688;0.0007772445678710938
0.01567670319448946;0.01673617959022522
0.014702394074346975;0.014739900827407837
0.008995269571590333;0.008999854326248169
0.033118366375686596;0.03326037526130676
0.0048207610743542535;0.0048208534717559814
0.001330332027258009;0.001338869333267212
0.005405178266009876;0.005405455827713013
0.006776150932004054;0.006790786981582642
0.006658664721031833;0.006719231605529785
0.0019611841319127302;0.001961737871170044
0.011444012652099822;0.011630862951278687
0.004495799014034189;0.004521399736404419
0.020983879794947098;0.021655797958374023
0.0006165840776832213;0.0006170272827148438
0.006880706112197868;0.006904482841491699
0.024437114269505116;0.025183379650115967
0.013559534433974169;0.013784810900688171
0.002855543230150053;0.0028790831565856934
0.005002682396296264;0.005004912614822388
0.015305249611681953;0.015912041068077087
0.0021043578357791254;0.0021596550941467285
0.02081386081185503;0.020816773176193237
0.010804016915018344;0.010849028825759888
0.01020059204672949;0.010254807770252228
0.027911916449794606;0.02858658879995346
0.009349202080005383;0.0093497633934021
0.027289277539708383;0.029199421405792236
0.010381156901892487;0.010652869939804077
0.020421517505831925;0.02053549885749817
0.0005040125127843268;0.0005044937133789062
0.012240004195062945;0.012346886098384857
0.005187387546982665;0.00518798828125
0.02271987762189209;0.023494750261306763
0.015903383454895295;0.01590445637702942
0.002421223814848957;0.002437978982925415
0.021593652584030336;0.022538363933563232
0.003537987847377194;0.0035391151905059814
0.011618658698470221;0.01166921854019165
0.014323728624345305;0.014444589614868164
0.004807704040286182;0.004867836833000183
0.0045106070148845;0.00451090931892395
0.0010123160099741542;0.0010128021240234375
0.009808465822065071;0.01010751724243164
0.02259585368157117;0.02292141318321228
0.021880906212822064;0.022179052233695984
0.0063957066790610575;0.006396293640136719
0.007755751383893162;0.007823608815670013
0.02259756372491974;0.023539036512374878
0.006472277588620321;0.0064726173877716064
0.03198852272088378;0.03549739718437195
0.03674373410614714;0.03897160291671753
0.005890677046272049;0.0058918297290802
0.01338985454139448;0.013510175049304962
0.007442418847143966;0.007442504167556763
0.009488223958263231;0.009494781494140625
0.0047955273085638316;0.004805028438568115
0.01600141447926305;0.016118913888931274
0.01131757480874792;0.011540234088897705
0.0054738310732425615;0.005474120378494263
0.017171892325315918;0.017238646745681763
0.010083151115565523;0.010251186788082123
0.002079201201454669;0.002079904079437256
0.0002648144786091052;0.0002651214599609375
0.02589063168475631;0.026193901896476746
0.0016260346176311022;0.0016269683837890625
0.009024998963801135;0.009043723344802856
0.01983664607918339;0.019898444414138794
0.026697106836099004;0.026876479387283325
0.016603266149957545;0.01672261953353882
0.016947463913156737;0.017066597938537598
0.0015305856652524374;0.0015306472778320312
0.011003709950623986;0.011007189750671387
0.015304784179192078;0.01576104760169983
0.016184555453356175;0.01656520366668701
0.004346660683727078;0.0043592751026153564
0.003840341652301474;0.00385478138923645
0.003355233802532674;0.0033933892846107483
0.010725476622507031;0.01088971272110939
0.005271573163236071;0.005322352051734924
0.0005126661185648342;0.0005177855491638184
0.002293925985384853;0.0022945404052734375
0.007267021730313643;0.007267028093338013
0.03947670374191502;0.03955081105232239
0.015102677412055144;0.015404969453811646
0.013957263234147714;0.014217108488082886
0.02896489291238305;0.029316328465938568
0.0033597054246266235;0.0033712685108184814
0.01807520076407609;0.018433988094329834
0.003795207899858886;0.0038265883922576904
0.0062020301955591165;0.006230950355529785
0.019882114077644293;0.020183145999908447
0.01414679042654149;0.014150649309158325
0.0038814599629525487;0.0039010345935821533
0.011767816846286012;0.011831313371658325
0.004322762954969476;0.004378490149974823
0.03003325723793145;0.03066694736480713
0.00018863076057633294;0.0001888275146484375
0.008690931791045286;0.00874975323677063
0.0035217257229613313;0.003521949052810669
0.01083559256706133;0.010836601257324219
0.012405203686409745;0.012604743242263794
0.019100264778620903;0.0193023681640625
0.0037903662414211403;0.0038013756275177
0.003924111955287483;0.0039243996143341064
0.0012348941864118257;0.001252979040145874
0.009063843655984526;0.009135782718658447
0.018378718318577313;0.019381731748580933
0.02409928002073092;0.025349408388137817
0.024424741980212734;0.02468806505203247
0.007517664267425723;0.007605403661727905
0.004304028676163641;0.0043048858642578125
0.006859340297516563;0.00687524676322937
0.02241819335543359;0.022437483072280884
0.0003565475398957523;0.0003566741943359375
0.004677887738882362;0.004779428243637085
0.005106546088337722;0.005106925964355469
0.008458544649024338;0.008459120988845825
0.018806269607069857;0.018821746110916138
0.00872637070371;0.008731871843338013
0.0011085977412658712;0.0011091232299804688
0.0019528529287761779;0.0019919276237487793
0.015885914769572313;0.016295738518238068
0.006473311340024397;0.006473571062088013
0.016369875234388986;0.016373664140701294
0.008413968152069032;0.00870579481124878
0.00019816477504146067;0.00020200014114379883
0.02706152049448494;0.027601271867752075
0.010496375121764212;0.010497033596038818
0.021700966288784145;0.02176705002784729
0.018172559537126265;0.01853860914707184
0.0021789926114057423;0.002278953790664673
0.0045512852409480215;0.0045490562915802
0.0018819167301856643;0.0018825531005859375
0.001858502164585745;0.0018587112426757812
0.0017288732798964996;0.0017299056053161621
0.005197885519524025;0.0052416324615478516
0.03782004506687143;0.04164859652519226
0.02386972900832358;0.023917198181152344
0.0014405605205588033;0.0014648139476776123
0.008704048374288502;0.008870735764503479
0.008607300741127245;0.008611708879470825
0.0002898554419805988;0.0002899169921875
0.010864256389502567;0.010931268334388733
0.002124053207636535;0.0021725893020629883
0.002368910260662345;0.002369910478591919
0.006638811743875061;0.006639227271080017
0.0028517099048805403;0.002877742052078247
0.011600320050215697;0.011637717485427856
0.01661696306745988;0.017016246914863586
0.01463797072397655;0.014638930559158325
0.006118807528596008;0.006119683384895325
0.0012822362772801307;0.0012826919555664062
0.00807980077738105;0.008189022541046143
0.00022559672407700422;0.00022602081298828125
0.017664029076939064;0.017678290605545044
0.01018090292756465;0.010224908590316772
0.001392494915292673;0.0013971328735351562
0.0011481664428823338;0.0011491775512695312
0.013417631352163716;0.0134296715259552
0.02606689827090381;0.026104003190994263
0.0032534562759479095;0.0032876133918762207
0.0079734598353313;0.00803336501121521
0.018348055968647112;0.01854395866394043
0.013648157043145032;0.013899475336074829
0.019496716708674647;0.0203438401222229
0.010011051472153155;0.010075032711029053
0.010769337894502498;0.010778456926345825
0.006641602470762128;0.006683290004730225
0.0024040528587623345;0.002412140369415283
0.019530132524007926;0.019575953483581543
0.0071640889951926495;0.007191091775894165
0.0010711492326746228;0.001071929931640625
0.0007957307434529048;0.0008020997047424316
0.005008578188377708;0.005085647106170654
0.014318340234863676;0.01477748155593872
0.0047440770549489406;0.004749327898025513
0.0026711109661558276;0.002671271562576294
0.023118716428527666;0.023355931043624878
0.00164733962156527;0.0016450881958007812
0.04790463909891356;0.051057279109954834
0.000987159119741255;0.000988006591796875
0.01175299723926859;0.011830128729343414
0.005033545224630099;0.0050373375415802
0.01726368206954837;0.01726710796356201
0.005675345124780241;0.005833834409713745
0.0040571107891663434;0.004098422825336456
0.019670990573814412;0.019949346780776978
0.0012747271679670223;0.00128173828125
0.002835680617087945;0.0028361976146698
0.0011661990767527013;0.0011709928512573242
0.00534202615144432;0.005428493022918701
0.02261591776775242;0.02264779806137085
0.0053920972812485975;0.005494296550750732
0.003179849504664517;0.0031805336475372314
0.023657649915063122;0.024007201194763184
0.020606717764481534;0.020732909440994263
0.027573876697538555;0.027697622776031494
0.0025695177054653145;0.0025899112224578857
0.022699023908631308;0.022924117743968964
0.0036639782943483305;0.003666907548904419
0.029134079029616983;0.029434114694595337
0.0036966067712270426;0.0037411153316497803
1.0049339039414043e-05;1.2218952178955078e-05
0.02583448256808492;0.026307642459869385
0.01672072656705347;0.016721665859222412
0.01803123775671715;0.01810598373413086
0.006524052551483048;0.006538555026054382
0.015770190238113484;0.016010761260986328
0.019722206796114184;0.019881367683410645
0.00788477963077939;0.007939517498016357
0.0028984442989685743;0.0029020607471466064
0.029429024392352548;0.029880374670028687
0.005338363218763909;0.005425184965133667
0.003984660892029497;0.0039854347705841064
0.02428431272810804;0.024333029985427856
0.0175643154559677;0.017600178718566895
0.0009850008364464043;0.0009860992431640625
0.007971018961688215;0.008005648851394653
0.003976140007156423;0.00397685170173645
0.007119218863489505;0.007169574499130249
0.008738785353179623;0.008825510740280151
0.00866774754623162;0.008821457624435425
0.015862362220250933;0.016102470457553864
0.0077296768169597355;0.007747739553451538
0.010536473583360314;0.010536223649978638
0.00746316185626883;0.00753030925989151
0.0037886054425913035;0.0038209259510040283
0.001366935324052333;0.0013747215270996094
0.004458037878812985;0.004507660865783691
0.024880557029818583;0.02564382553100586
0.00041115661146065883;0.0004119873046875
0.0021441493403014807;0.002144843339920044
0.0017711177923268658;0.0017718672752380371
0.04565160347340652;0.04659998416900635
0.01927630496966104;0.020039618015289307
0.005373371358086031;0.0055044591426849365
0.01348494211572237;0.013536274433135986
0.013456864488641591;0.013496994972229004
0.026990480114479895;0.027038365602493286
0.007055278577944132;0.007123410701751709
0.0029082713294782156;0.0029163360595703125
0.002968135113356672;0.002986907958984375
0.0022021821660822977;0.002224341034889221
0.012200974207844271;0.012253165245056152
0.03574075931360569;0.036717116832733154
0.01226834633978865;0.013001292943954468
0.02072368937127452;0.020933061838150024
0.0015187943951134775;0.0015230178833007812
0.022506380732346946;0.022836625576019287
0.00888964953046956;0.008890151977539062
0.005119682607590984;0.005150198936462402
0.010373163832343801;0.010404825210571289
0.02767906955633614;0.02903616428375244
0.00195444094959338;0.001953601837158203
0.006109640385871318;0.006150886416435242
0.013414054539155123;0.013507507741451263
0.001816293701450533;0.0018167495727539062
0.004024600691122544;0.0040253400802612305
0.010426513480080566;0.01042744517326355
0.007736814225639357;0.007770568132400513
0.02362390447977122;0.0236758291721344
0.012386801624958362;0.012478768825531006
0.005024966108362115;0.005025893449783325
0.03432736666804303;0.034691840410232544
0.0005337701376733144;0.0005340576171875
0.003425233439168671;0.0034256279468536377
0.0015672045091203533;0.001567840576171875
0.004580160878036527;0.00458720326423645
0.005244939183094108;0.005281597375869751
0.03899401620613894;0.039746999740600586
0.024118943450056156;0.024262458086013794
0.0033898931027542037;0.0033941268920898438
0.003104289869532232;0.0031051039695739746
0.016054766256433314;0.016543477773666382
0.025542865638046933;0.025625079870224
0.01966575571669966;0.019666701555252075
0.00463248760943805;0.004636615514755249
0.003994745865942591;0.00400736927986145
0.005770020915804577;0.0057707130908966064
0.0009670948044421772;0.0009660720825195312
0.001595313639562998;0.0015954971313476562
0.017154104333027935;0.017746955156326294
0.007701953458152393;0.0079115629196167
0.03883734702874677;0.04125693440437317
0.02354675661878698;0.02562698721885681
0.0036576796028620585;0.003681480884552002
0.020860223123844033;0.0208912193775177
0.007549842464149827;0.007610224187374115
0.010047778955251272;0.010047942399978638
0.00819461456876506;0.008194953203201294
0.027726664945168414;0.02827945351600647
0.020893893851949497;0.022019684314727783
0.004780101132668688;0.004832088947296143
0.008946150894888621;0.00897902250289917
0.0025351323220751693;0.002541661262512207
0.01711234271022771;0.017483115196228027
0.009997062996200535;0.01003873348236084
0.009686751643414216;0.00988200306892395
0.0031591318925317923;0.003182351589202881
0.010615820553395314;0.010680899024009705
0.028205214340184692;0.0288713276386261
0.014404066481029015;0.014405280351638794
0.009237483928441587;0.00946006178855896
0.0035227831407694116;0.0035657286643981934
0.02055524166443958;0.020583152770996094
0.004336476373406962;0.004337340593338013
0.029843770756892957;0.03225809335708618
0.0008229625398272457;0.0008315145969390869
0.019498630644659183;0.019518882036209106
0.022113032757898925;0.023076027631759644
0.008089229695335067;0.008096426725387573
0.003619690265905473;0.0036258697509765625
0.002638259546132738;0.0026546120643615723
0.025062507105786065;0.025249361991882324
0.010910948194889735;0.010928153991699219
0.0064964624534620714;0.006559848785400391
0.0008213621326421595;0.0008220672607421875
0.010867163987034235;0.010869055986404419
0.012628417385274603;0.01262858510017395
0.0042718467166747804;0.004272490739822388
0.03039470174795254;0.030938610434532166
0.009399986620234805;0.009437859058380127
0.015684939109727486;0.015986144542694092
0.002773471529057405;0.002770453691482544
0.008570231772003813;0.00863918662071228
0.000329596705032639;0.0003299713134765625
0.032759891074230274;0.03299348056316376
0.011153427190087007;0.011164635419845581
0.006540850378305467;0.00658532977104187
0.03436126460999123;0.03503081202507019
0.006308289517635832;0.006308555603027344
0.004498671773771508;0.004537254571914673
0.006043854793886985;0.006053954362869263
0.006148944756921836;0.006185382604598999
0.00954896399234968;0.009630560874938965
0.004916103083311744;0.004920989274978638
0.012893347719696423;0.013066098093986511
0.022495656464663814;0.022672683000564575
0.00223713051196995;0.00223734974861145
0.0028782772340063675;0.0028791725635528564
0.03759885608933818;0.03790190815925598
0.004920919819820253;0.005012005567550659
0.0035061310450252296;0.003506690263748169
0.0001567750337672595;0.00016245245933532715
0.0044062419402191785;0.0044068992137908936
0.0068555025492976155;0.007053986191749573
0.0011404652809846546;0.001140594482421875
0.0407050950928285;0.041077494621276855
0.010207207557329784;0.010306686162948608
0.002774628582949355;0.002832651138305664
0.02062524633691186;0.020969092845916748
0.0012415989223509476;0.0012416839599609375
0.0053368802275830214;0.005337744951248169
0.0133669575431663;0.013507813215255737
0.0022392159037840174;0.0022392570972442627
0.03225548516192759;0.03353011608123779
0.014758212895064316;0.014781028032302856
0.011245415194720058;0.011245757341384888
0.00489117782248504;0.004937112331390381
0.02172572685504437;0.021862149238586426
0.0017022519345539274;0.001717686653137207
9.015196339548782e-06;9.5367431640625e-06
0.007364127092820257;0.0074232593178749084
0.02951551377852515;0.029861509799957275
0.004218868714816961;0.0042143166065216064
0.04091858379534887;0.04586473107337952
0.026710859181367848;0.027353592216968536
0.009376631615425686;0.009442098438739777
0.003416224891329321;0.0034408867359161377
0.0034044624528558284;0.0034480392932891846
0.012094094491952352;0.01209452748298645
0.004045922891820382;0.004063338041305542
0.00040634245862176266;0.00040721893310546875
0.001705603792814534;0.0017061233520507812
0.005963619353108515;0.005975186824798584
0.0009227782085666002;0.00092315673828125
0.008184107236951208;0.008274853229522705
0.012138231663475487;0.012160569429397583
0.0047441515711271;0.0047445595264434814
0.010738854812001758;0.011096596717834473
0.004172770978473954;0.004173308610916138
0.004801975727065441;0.0048026442527771
0.010282498752860683;0.010668575763702393
0.00811360638014979;0.008162014186382294
0.004968000903188418;0.004968523979187012
0.0025569026796725307;0.0025622546672821045
0.003020562644186631;0.0030521005392074585
0.006438573878341483;0.0065041184425354
0.00967388153302235;0.009689360857009888
0.02179714230719752;0.021926909685134888
0.024384331845472184;0.024609029293060303
0.0021483119921881892;0.0021543800830841064
0.03974097597975063;0.04197356104850769
0.013902899932955374;0.014089807868003845
0.020556120557062466;0.020719438791275024
0.009386413372348724;0.009667545557022095
0.002289428145971594;0.002289801836013794
0.033338845882933475;0.03466692566871643
0.0073356981966753295;0.007336646318435669
0.0030275205409678713;0.0030279457569122314
0.03322817656371708;0.03734093904495239
0.017763008882943597;0.017814338207244873
0.026998795766640403;0.028930991888046265
0.02719570598123385;0.028115689754486084
0.0034641906843177746;0.003464728593826294
0.012642594166437642;0.012857913970947266
0.00984621998231383;0.009846717119216919
0.004953008147433156;0.005157932639122009
0.0022621540243542597;0.002369433641433716
0.018626535882286206;0.01885506510734558
0.006295682897407561;0.0063266754150390625
0.006673596018672641;0.006728611886501312
0.02144434987951249;0.0214557945728302
0.011480037278505816;0.011480361223220825
0.04472004742691229;0.04902717471122742
0.010011129526628823;0.010046035051345825
0.023126574373206362;0.023445188999176025
0.006207773476028133;0.006207287311553955
0.0016799134475868774;0.0016803741455078125
0.019355177195969086;0.019392430782318115
0.011599555939943872;0.01200208067893982
0.0089431594151097;0.009005963802337646
0.005550924342238404;0.005551367998123169
0.028692226770044033;0.030248522758483887
0.006392203828692289;0.006394416093826294
0.012404031039921746;0.012437403202056885
0.050464874008097516;0.053206175565719604
0.011891045545215726;0.01196354627609253
0.02825496830579454;0.028321295976638794
0.020986019346424592;0.021072059869766235
0.005048536597504141;0.0050758421421051025
0.009960819224131974;0.009961158037185669
0.025923285405591537;0.02606244385242462
0.00841299764712717;0.008533000946044922
0.007719400959174814;0.0077738165855407715
0.00374986320117382;0.003750622272491455
0.009415243167667673;0.009415656328201294
0.006613294960276104;0.006652519106864929
0.019978686340616773;0.020113825798034668
0.0027961625896993697;0.002809464931488037
0.014222953032599739;0.014344684779644012
0.004414177488297311;0.004499465227127075
0.011244000763835228;0.01147964596748352
0.005592499473717326;0.0055931806564331055
0.004791284521295975;0.004791289567947388
0.009449633979236807;0.009545505046844482
0.009534390390913038;0.009534865617752075
0.023887530964565775;0.024596184492111206
0.012658523576400712;0.012693911790847778
0.0014638462137026265;0.00147247314453125
0.023948015133801563;0.024267040193080902
0.03753538231127861;0.03828433156013489
0.01919793374865205;0.019437678158283234
0.026405683729631292;0.027499854564666748
0.0027956922804650516;0.002828836441040039
0.002451396602150774;0.002481624484062195
0.0014786177913093457;0.001495361328125
0.024337903974099715;0.02510291337966919
0.010834853133028554;0.010928422212600708
0.0007694602235345826;0.0007787942886352539
0.016095653516354128;0.016397833824157715
0.0038959503385182508;0.00390055775642395
0.0003227568652436275;0.00032636523246765137
0.03270476975439646;0.033308327198028564
0.014807703843667872;0.015144944190979004
0.043290454241559945;0.04417380690574646
0.0007464889123750023;0.0007522702217102051
0.0031745408661319986;0.0032078325748443604
0.002891994575167686;0.0029170140624046326
0.002004812591291136;0.0020287930965423584
0.01690095970985091;0.0169638991355896
0.027435277659781453;0.028322547674179077
0.015570706057267411;0.01645389199256897
0.005071923777276666;0.005072534084320068
0.010802795766162384;0.010893076658248901
0.02706265734405152;0.027069032192230225
0.018274096965044437;0.01894819736480713
0.01031954198760573;0.0103321373462677
0.011340123768341362;0.011526130139827728
0.004547872387634211;0.004548072814941406
0.008939104272171003;0.008970186114311218
0.006042771357338793;0.006043344736099243
0.019168900651510612;0.019239455461502075
0.00853223372863206;0.008886873722076416
0.008008588400168984;0.00812995433807373
0.006020025558070572;0.006024211645126343
0.022755560468979814;0.022962063550949097
0.0015133799008513603;0.0015311837196350098
0.014433683325181301;0.014530450105667114
0.009903090359665665;0.009916126728057861
0.0013676326752645835;0.0013682842254638672
0.020672226386702713;0.0215473473072052
0.0006978404622430491;0.0007039010524749756
0.005160400391548089;0.00516645610332489
0.0015652042510069847;0.0015659332275390625
0.0019010831828774402;0.0019080638885498047
0.02348967195951799;0.023652106523513794
0.00397528921290912;0.003974944353103638
0.016254359759193173;0.016268759965896606
0.015068675169787077;0.015203729271888733
0.016714997603856658;0.016716033220291138
0.023904857971858637;0.02454856038093567
0.004638343365647106;0.004638701677322388
0.0028935521817979497;0.002909928560256958
0.016396475489798695;0.01653987169265747
0.013985049904068916;0.014078699052333832
0.004904064438230792;0.004904717206954956
0.0017962014527805796;0.001796722412109375
0.005078527876133737;0.0050792694091796875
0.017495084374249494;0.01776716113090515
0.01959694238832994;0.01989537477493286
0.009731751731590204;0.009808123111724854
0.014621835804362321;0.014793634414672852
0.010543244165210967;0.010555624961853027
0.05204114388673176;0.052363812923431396
0.012835303941645221;0.013116240501403809
0.0052172903555822775;0.005218535661697388
0.02794675834842853;0.02819541096687317
0.012347893570788956;0.012514084577560425
0.004593367220848718;0.004593878984451294
0.0034311282841804625;0.003431349992752075
0.009754741669027617;0.009873315691947937
0.0028215514050648365;0.002921760082244873
0.013919661671319384;0.014003649353981018
0.013528532667688388;0.013563185930252075
0.010639924602731804;0.010648190975189209
0.016837638718159905;0.01692819595336914
0.012205366641823815;0.012295752763748169
0.02148599639364767;0.021766752004623413
0.0022964697103335075;0.0022964775562286377
0.03557212261663438;0.037026405334472656
0.011448993375720933;0.011517301201820374
0.0014917721153375372;0.0014925003051757812
0.0018610044624486383;0.0018666982650756836
0.009454459831158567;0.009509563446044922
0.005693939586977685;0.005715131759643555
0.006481244249357825;0.006509602069854736
0.013306785460477701;0.01354837417602539
0.008929250923039034;0.009027749300003052
0.004513972956122483;0.0045146942138671875
0.005363573100350907;0.005401626229286194
0.008887148504246791;0.008936911821365356
0.027105693138022583;0.027564525604248047
0.029446351703668952;0.029798299074172974
0.006899936335621889;0.0069664716720581055
0.031740462389945;0.031756430864334106
0.0036605475588905876;0.0036611855030059814
0.017150695870523952;0.017153769731521606
0.02349378908292908;0.023550450801849365
0.008506148536202874;0.008506745100021362
0.013813810387826997;0.013815879821777344
0.011554012553719264;0.011560946702957153
0.01207337575577693;0.012137606739997864
0.032200018656804726;0.0328311026096344
0.013252580178655684;0.014379739761352539
0.027468131798740462;0.027697786688804626
0.0009557435820355508;0.0009667873382568359
0.006131896149935709;0.0062999725341796875
0.003639415500336247;0.0036923885345458984
0.01978696215897248;0.021506816148757935
0.02645074817604136;0.026615172624588013
0.00028565569377966653;0.0002906322479248047
0.009810988764589685;0.009917140007019043
0.015009745276092175;0.015462592244148254
0.01354431797708649;0.013555556535720825
0.020680422956785755;0.02348458766937256
0.012221995612854404;0.01244083046913147
0.005449561478635419;0.005451202392578125
0.0036016984032955254;0.003636986017227173
0.005374522954695987;0.005374938249588013
0.010162959057232659;0.010715961456298828
0.02399529914695009;0.024167895317077637
0.013563824952897622;0.013622313737869263
0.00224047745378694;0.0022729337215423584
0.003919834416846228;0.0039587318897247314
0.011757664331971502;0.011823683977127075
0.009013196337233426;0.009047716856002808
0.00045801017227794453;0.00046563148498535156
0.002597891300616155;0.0025978386402130127
0.003941391054424159;0.00397646427154541
0.01521048660697367;0.015274077653884888
0.011909218466283506;0.011962920427322388
0.015105180944182311;0.015197619795799255
0.033245985810238514;0.033326178789138794
0.029893922800481434;0.030331552028656006
0.0053414351813740645;0.005349069833755493
0.011176786174388803;0.011265784502029419
0.003002673415379974;0.002999335527420044
0.012968335058387633;0.013079136610031128
0.005068788172528396;0.005082309246063232
0.00115204368912108;0.0011631548404693604
0.0016370874577108477;0.0016374588012695312
0.014783074834755367;0.014907598495483398
0.017256504465348703;0.01759159564971924
0.02893614373557785;0.0292607843875885
0.0035177719569339677;0.0035353004932403564
0.0018857946794805793;0.0019017457962036133
0.007088264940380083;0.007160782814025879
0.03222767567171044;0.033579230308532715
0.0022594209688022128;0.002280309796333313
0.02759690157772284;0.028599202632904053
0.0019008940601611913;0.0019200146198272705
0.01900228365195185;0.01945437490940094
0.005343226467569447;0.005378939211368561
0.002884803802338416;0.0029138922691345215
0.008342354642738477;0.008342772722244263
0.008886200854301606;0.008926540613174438
0.001295777058086718;0.0012950897216796875
0.03642932426455064;0.03705278038978577
0.024414885435781776;0.024623781442642212
0.01414747452256887;0.014147788286209106
3.4145810414558126e-05;3.4332275390625e-05
0.014595661873076066;0.014869451522827148
0.004979890785565177;0.004980117082595825
0.0025930670458236735;0.0025940239429473877
0.011054627837014991;0.011108338832855225
0.020363456138523466;0.021384119987487793
0.014055886919325229;0.014144182205200195
0.007701709376556584;0.007778532803058624
0.014677630375054412;0.014758259057998657
0.048127515755147995;0.0482197105884552
0.009803300857762256;0.009871527552604675
0.002980040881308548;0.0029949545860290527
0.004595621858711848;0.004595756530761719
0.0024096802878804152;0.0024109184741973877
0.022819227483268804;0.02282622456550598
0.03440523385048195;0.037656933069229126
0.016137848814602986;0.016298294067382812
0.007270996726132548;0.0073285698890686035
0.007980064209729399;0.007985144853591919
0.004403471085090288;0.0044394731521606445
0.008731610823585182;0.008795801550149918
0.004720622701624104;0.004722625017166138
0.04976695285701648;0.05242648720741272
0.003611760445251356;0.0036174356937408447
0.02447828351704746;0.024727851152420044
0.0066321743405120745;0.0066697001457214355
0.006133978700356605;0.006161391735076904
0.0008827975441294157;0.0008831024169921875
0.009107844445861435;0.009209424257278442
0.01326046294443577;0.013363778591156006
0.0069717962873056165;0.0070803165435791016
0.0012338321926416366;0.001245051622390747
0.023206756537113463;0.023403197526931763
0.0030850022172176856;0.0030998587608337402
0.0018066003132302542;0.0018072128295898438
0.0266801996033727;0.02684520184993744
0.0010375918460500434;0.0010480880737304688
0.02687972693047522;0.027784377336502075
0.01654330304109156;0.01656058430671692
0.00811886081382965;0.008119583129882812
0.005299571217488873;0.005299568176269531
0.012454469165278152;0.012455970048904419
0.0184380371541951;0.01860716938972473
0.0038363594439381845;0.0038433074951171875
0.024420683456756697;0.02481117844581604
0.02161134744307882;0.02231934666633606
0.020302682384917444;0.020437270402908325
4.984440537712389e-05;5.054473876953125e-05
0.004277402303325159;0.0044012367725372314
0.029990244926556296;0.03275671601295471
0.024083967797116218;0.024994492530822754
8.060533430287453e-05;8.106231689453125e-05
0.030018641085743338;0.030052214860916138
0.00037839639994230397;0.00037860870361328125
0.01741023150309968;0.018096327781677246
0.01496305101170609;0.015069618821144104
0.014596176610281706;0.014700815081596375
0.006592328960544329;0.006636321544647217
0.006295119167457042;0.0063163042068481445
0.0017337400076637053;0.0017327666282653809
0.008659233576668045;0.008764833211898804
0.00935003243076859;0.009487435221672058
0.00967189155468045;0.009673148393630981


==> data/appendices/scatter/cifar10-c-relu-balanced.csv <==
True Distance;Estimated Distance
0.014669895468584002;0.014769911766052246
0.027413677281954475;0.027495533227920532
0.021017953601469602;0.02101805806159973
0.003560007337469794;0.003561049699783325
0.02346343624349956;0.02355360984802246
0.027050364875732306;0.027050048112869263
0.01949480549298368;0.01949504017829895
0.024123205640469114;0.024218350648880005
0.02747402035406717;0.02757406234741211
0.022293540702646907;0.022293120622634888
0.007305377617282528;0.007306128740310669
0.0014337962751145464;0.001434326171875
0.0056496255965891;0.005650550127029419
0.030504859930181483;0.031101375818252563
0.0364014980933072;0.03662112355232239
0.030324772781134005;0.03032401204109192
0.03708079190318694;0.0370807945728302
0.018118950622046746;0.01811888813972473
0.012676179965727835;0.012688666582107544
0.051141522333518624;0.051140815019607544
0.010341874551606624;0.01103094220161438
0.007877169852601085;0.007877379655838013
0.043910690785777605;0.04400819540023804
0.020541971891366948;0.020548850297927856
0.006680053172728721;0.006680488586425781
0.033731619452366406;0.03373149037361145
0.04242207000654182;0.04277801513671875
0.0005359841391475174;0.0005369186401367188
0.0033246965479669243;0.0033254921436309814
0.023398949123974715;0.023399382829666138
0.001417272062408097;0.0014181137084960938
0.035019815371387986;0.035624414682388306
0.03776659980553055;0.0378645658493042
0.012578750657869292;0.012578994035720825
0.005640352995422428;0.0056410133838653564
0.0008608460158808971;0.0009598135948181152
0.012502319661368921;0.012558907270431519
0.015340826683933474;0.015341788530349731
0.00866869230112958;0.008768677711486816
0.0009431006210785162;0.0009431838989257812
0.0006424351997474115;0.0006427764892578125
0.001031768977283892;0.0010318756103515625
0.02075021963610664;0.02084985375404358
0.07237837588034561;0.07549765706062317
0.029694123768436758;0.031727373600006104
0.03224691242826046;0.03224661946296692
0.06574278158093069;0.06574156880378723
0.031650686096699264;0.032295048236846924
0.048482297468979654;0.049477964639663696
0.0163615850567707;0.01636222004890442
0.009249661523329808;0.00935816764831543
0.012681412580924235;0.0126819908618927
0.0050188481560044;0.0050192177295684814
0.04766722591947663;0.04806256294250488
0.002162347951886259;0.0021629631519317627
0.006642884233338187;0.006643325090408325
0.013435317028367958;0.013435393571853638
0.0058956944019661174;0.005895644426345825
0.0018542286921321791;0.0018548965454101562
0.012785428730731302;0.012785941362380981
0.03305069020557978;0.03305056691169739
0.004136694274268455;0.0041370689868927
0.010038377153956262;0.010039344429969788
0.01653114333891246;0.01653197407722473
0.007399105074152415;0.0073995888233184814
0.015246298921734206;0.015246421098709106
0.044188428561769064;0.04418852925300598
0.039537235745589004;0.05169138312339783
0.01819965147389443;0.018198996782302856
0.00027880169746943867;0.00027942657470703125
0.031202314652044625;0.03130215406417847
0.01244475859465793;0.01244547963142395
0.03400823833784114;0.03400805592536926
0.012018754505310267;0.012019187211990356
0.06744657816903081;0.06750878691673279
0.002063724383144194;0.0020637810230255127
0.0035787195841355166;0.003579169511795044
0.03080815540314729;0.030807524919509888
0.032354431245587956;0.0336817130446434
0.0005287103865560035;0.0006287693977355957
0.027233732994246165;0.027331262826919556
0.012504410689906919;0.012604087591171265
0.012382524753951;0.012482315301895142
0.03361901504031701;0.03371882438659668
0.03884846753369357;0.03884890675544739
0.008541851647378737;0.008542090654373169
0.0011075966141095724;0.0011081695556640625
0.02929162531069905;0.02929067611694336
0.010071865587057076;0.010159939527511597
0.02159708506651053;0.02169668674468994
0.01988866541928354;0.01998811960220337
0.021455313513407525;0.021454840898513794
0.0013426826165439901;0.0013427734375
0.016340237146448656;0.016439855098724365
0.00998825619374128;0.00998881459236145
0.017466175044697472;0.017466574907302856
0.008223189241518618;0.008268356323242188
0.040163706704928304;0.0401630699634552
0.009803137611142942;0.009803801774978638
0.022263265067173042;0.022262603044509888
0.0660512563790052;0.06604960560798645
0.010176534689963525;0.010176688432693481
0.005368671447775751;0.00546872615814209
0.051934481488132796;0.052865445613861084
0.012918636510252405;0.012919455766677856
0.018213401767930692;0.01821330189704895
0.00258154127391545;0.0025816261768341064
0.029155779197150726;0.029155761003494263
0.010636050595720686;0.010636359453201294
0.05812057369214617;0.05812075734138489
0.011417658078771502;0.011418372392654419
0.048324403179790934;0.048325568437576294
0.039153200893975906;0.039177894592285156
0.0035616951764797984;0.00366172194480896
0.031294983769114604;0.03129580616950989
0.0005117321699103993;0.0005121231079101562
0.0012744500209105423;0.0012750625610351562
0.00034466759441639094;0.0003452301025390625
0.02678380027635104;0.02678397297859192
0.08751428426522576;0.09362906217575073
0.027657429548137893;0.027757704257965088
0.002756409301543231;0.0027571022510528564
0.08255867954314494;0.08255675435066223
0.02893323243740726;0.028933554887771606
0.013228228373931557;0.01332882046699524
0.010209419549723028;0.0102100670337677
0.01040246298413088;0.010487407445907593
0.03084870954104503;0.030848562717437744
0.005335268336972109;0.0053358376026153564
0.01623034818640269;0.01632755994796753
0.034707334529627765;0.034807682037353516
0.0429842831485911;0.04298403859138489
0.004558261263236225;0.004558593034744263
0.007170015090178268;0.0071707069873809814
0.0023296584166727545;0.0023298561573028564
0.02554072759062746;0.025541335344314575
0.006844367080191547;0.0068426430225372314
0.04387873174983876;0.04406359791755676
0.08062411429439541;0.08062079548835754
0.001155964091656558;0.0011568069458007812
0.0025749687297893014;0.0025758743286132812
0.027655558910018852;0.02765563130378723
0.04114529791264961;0.04123818874359131
0.00020597547880350824;0.00020599365234375
0.017349817607049456;0.017349272966384888
0.056227446619828064;0.05622771382331848
0.01525440179589262;0.015254050493240356
0.07189221168699893;0.07189372181892395
0.06043954180382034;0.06043913960456848
0.007532938558546085;0.00763288140296936
0.0001057485870024465;0.00010585784912109375
0.01026342933492541;0.010360926389694214
0.01716995106125509;0.017169982194900513
0.0044291051925633065;0.004429847002029419
0.030134680459551318;0.030191272497177124
0.0207007272153799;0.020701438188552856
0.00524894395177924;0.005249053239822388
0.035418282219128294;0.03547966480255127
0.004081770244920255;0.004082679748535156
0.0057973560493563715;0.0057974159717559814
0.012546263306171774;0.012546569108963013
0.016812891844585925;0.016813308000564575
0.003211103885712975;0.0032120048999786377
0.047957399312734704;0.048049330711364746
0.028539939751020177;0.028961002826690674
0.030955772837201113;0.030956298112869263
0.049092993821396994;0.04909232258796692
0.0020178498635019682;0.0020180046558380127
0.06395358862591419;0.06403672695159912
0.0691306917237139;0.06918510794639587
0.001813863267089537;0.0018138885498046875
0.0334368182224653;0.033437758684158325
0.004614552438317979;0.0046148598194122314
0.026213179144093247;0.02621367573738098
0.07164748937308302;0.07164481282234192
0.002824289799174484;0.0028248131275177
0.011893247738334764;0.011893302202224731
0.02647981214783958;0.0266476571559906
0.047822164385254703;0.049279242753982544
0.042500164716310594;0.04259929060935974
0.0035607315467413156;0.003561049699783325
0.07300611241120364;0.07300284504890442
0.012489065567016417;0.012489348649978638
0.006604240962717149;0.006604224443435669
0.05871416024799507;0.058713942766189575
0.022911623439972252;0.023011207580566406
0.02071597804375275;0.020748376846313477
0.00015582010264500337;0.000156402587890625
0.05416133222170426;0.06395509839057922
0.031239580662687286;0.03133997321128845
0.056334349808706156;0.06141570210456848
0.04883945446374036;0.04893955588340759
0.058092569317953355;0.058093100786209106
0.011229274930716272;0.01134064793586731
0.03492895686239769;0.03533324599266052
0.026885398887162456;0.02688506245613098
0.02475575872339986;0.024755507707595825
0.025267496944765315;0.025332510471343994
0.022226053247311674;0.02222636342048645
0.09526854592915834;0.09534412622451782
0.0682317586323418;0.06827157735824585
0.04806969567637102;0.048168957233428955
0.0005764408227153508;0.0005769729614257812
0.04095633234182855;0.0409565269947052
0.04081055801127412;0.040810614824295044
0.007962187185199586;0.007962256669998169
0.0026426527785476657;0.002642691135406494
0.052451559213450794;0.058966219425201416
0.0021545251356925887;0.0021553337574005127
0.004032848664718769;0.004033118486404419
0.0413904859994746;0.04146656394004822
0.052864671078054225;0.05296364426612854
0.09795389946769525;0.09804835915565491
0.02695654115778598;0.02695658802986145
0.006710434707039737;0.006711035966873169
0.02552111833644144;0.025578320026397705
0.008085141174346779;0.008085280656814575
0.03044624047610549;0.030445128679275513
0.0006183731000668505;0.0006189346313476562
0.019819011298200125;0.0198231041431427
0.08525057064740031;0.08524993062019348
0.019284787883655254;0.019285231828689575
0.011377494954539368;0.011378318071365356
0.003798091911107893;0.003895401954650879
0.02229149827663737;0.02238902449607849
0.008535438502443805;0.008635520935058594
0.033429558857766384;0.03342822194099426
0.010767254895967616;0.010767966508865356
0.02194706501871181;0.02194693684577942
0.0029484449897116964;0.003048509359359741
0.0054760879702384895;0.005476027727127075
0.008499043769121676;0.008500128984451294
0.021067208507415076;0.021067649126052856
0.025061484240198276;0.025061607360839844
0.006471001118908714;0.0064716637134552
0.026617941768655565;0.026707053184509277
0.0071039416959814;0.00710490345954895
0.009241065580715425;0.00924113392829895
0.012830110863478753;0.012829810380935669
0.006656134127936163;0.0066654980182647705
0.032170469432908494;0.03217032551765442
0.0012409863735653687;0.001341015100479126
0.011804160472832274;0.01180461049079895
0.011370518196122979;0.011470675468444824
0.022230679199370367;0.02233073115348816
0.05102784148794283;0.05122682452201843
0.036205540844302574;0.03628897666931152
0.025985222694926192;0.02598479390144348
0.009685313234017254;0.009685516357421875
0.009174438017598143;0.009174376726150513
0.033948978548845245;0.033948928117752075
0.005347295171573493;0.005391865968704224
0.08035267957057485;0.08038279414176941
0.07114049368170375;0.07116550207138062
0.0012399602839886902;0.0012407302856445312
0.0073693434116398815;0.0074694156646728516
0.039226959885789774;0.040590375661849976
0.08493699864642107;0.08977934718132019
0.02567416846396027;0.0257452130317688
0.010392320510228812;0.0103931725025177
0.026743457135393424;0.02674296498298645
0.03337679314062113;0.03347480297088623
0.012566491942955612;0.012566596269607544
0.056114483557774014;0.05621236562728882
0.006960623287582648;0.007060706615447998
0.011578287256887216;0.011578589677810669
0.016432869542448034;0.01643279194831848
0.002710921085180357;0.0027113258838653564
0.024852109819957915;0.024852782487869263
0.008876716193678115;0.008976519107818604
0.030015038095026758;0.0300159752368927
0.04960937645295741;0.0496082603931427
0.007016171783420229;0.007016211748123169
0.004493270846326814;0.004493743181228638
0.007480218521268828;0.007480651140213013
0.015989641630436393;0.015989333391189575
0.14579564004886125;0.1516628861427307
0.003771222191289632;0.0037718117237091064
0.012441525362516274;0.012441664934158325
0.07583996704337422;0.0758390724658966
0.0075635350047881765;0.0075636208057403564
0.02399837217189593;0.026736587285995483
0.0042084130167984995;0.004307538270950317
0.0086307267906383;0.00863078236579895
0.0030959424573576166;0.0030966103076934814
0.03546119471506424;0.035554707050323486
0.015264888487696663;0.015400290489196777
0.006330022219369425;0.0063314735889434814
0.00041191186824598275;0.0004119873046875
0.06930127215045254;0.06939876079559326
0.005521091651977319;0.005573868751525879
0.010240103013091936;0.0102405846118927
0.03637694582162313;0.03637698292732239
0.009506518043602375;0.009606659412384033
0.05877341393590265;0.07117941975593567
0.058527008278404784;0.058526068925857544
0.009563098760563658;0.009663224220275879
0.01066916293990735;0.010669738054275513
0.04142624466964623;0.04142382740974426
0.025251073763008235;0.02529624104499817
0.014417909063825403;0.014417678117752075
0.04845779258331604;0.048452407121658325
0.010841826884237286;0.010842353105545044
0.028113874740781843;0.030205950140953064
0.018245599045900594;0.018345564603805542
0.005398647926261005;0.005398780107498169
0.04842327320455784;0.04899507761001587
0.02737180541036723;0.028442025184631348
0.003227672607860793;0.003228217363357544
0.02221589801751109;0.02221587300300598
0.030055584807897096;0.030110806226730347
0.0015152670340524128;0.0015153884887695312
0.027294717958178134;0.027394264936447144
0.01021360365315067;0.010300636291503906
0.011346751429369084;0.01134684681892395
0.022882289908993887;0.022914141416549683
0.010125280206176323;0.010125190019607544
0.03953427102509128;0.039533644914627075
0.014371867699976955;0.014371901750564575
0.013286140309316068;0.013386070728302002
0.041050574473713915;0.04104998707771301
0.03669061123434882;0.036690741777420044
0.006384899725894706;0.00638580322265625
0.14493827148611566;0.16601639986038208
0.038723329192695936;0.03882193565368652
0.07731339548885659;0.07731154561042786
0.13857886548694417;0.1446090042591095
0.022322948328622735;0.02232268452644348
0.007287653521488169;0.00728800892829895
0.0013063874501619964;0.0013065338134765625
0.04734766305517854;0.04734519124031067
0.013084461973849784;0.013084441423416138
0.030588676682409673;0.030747950077056885
0.009558962773405644;0.009559661149978638
0.04574428193925576;0.04574492573738098
0.02816296849246242;0.028180450201034546
0.07068141074746903;0.07096007466316223
0.006839117633285041;0.006839781999588013
0.05737530200178257;0.057374030351638794
0.09322744846712636;0.09322360157966614
0.022704261180985598;0.02303105592727661
0.005162269403960927;0.005162268877029419
0.040540366122266525;0.04063501954078674
0.013938241352721549;0.013977766036987305
0.0037642191780216648;0.003864109516143799
0.023323704005367846;0.02332499623298645
0.06193425037343112;0.061994075775146484
0.016652425847053197;0.016653090715408325
0.10909415382974766;0.10909369587898254
0.010643298994921974;0.010643988847732544
0.030640759965566755;0.030640631914138794
0.055967759152412096;0.05596640706062317
0.046936368150480794;0.04702073335647583
0.05985250280870715;0.06176929920911789
0.0052161501533253855;0.005216628313064575
0.09194327127531507;0.09201818704605103
0.028998609060421836;0.02899840474128723
0.0058633263449359395;0.005863219499588013
0.04558185879665579;0.04558566212654114
0.12606687192975077;0.1315615475177765
0.016387683373496234;0.016387969255447388
0.0037605333517934363;0.0037613213062286377
0.01796071076872132;0.017960578203201294
0.051667342750052976;0.05166628956794739
0.0233732670524293;0.023471057415008545
0.01072317004928898;0.01082301139831543
0.02272720939470031;0.022726088762283325
0.034383735208089634;0.03438284993171692
0.012930113974222569;0.01335221529006958
0.008007709697076577;0.008008033037185669
0.03656994365271764;0.03878405690193176
0.029197934212087107;0.02929738163948059
0.00033136289810575543;0.00039702653884887695
0.03799151335818398;0.04038146138191223
0.002034059445577201;0.002034217119216919
0.007532975480740147;0.0075331032276153564
0.06297783878353054;0.06306332349777222
0.0048628936453564845;0.004962563514709473
0.033819489454474765;0.03381827473640442
0.0009465490180730203;0.0009469985961914062
0.007193526444401929;0.0071935951709747314
0.0020953650793233258;0.002096205949783325
0.014088696243541317;0.014089614152908325
0.021593479309479365;0.0215931236743927
0.005364919033568948;0.0054649412631988525
0.015374709749291015;0.015473216772079468
0.04493642265797618;0.04493620991706848
0.011183753285410972;0.01139482855796814
0.0012706171729822558;0.0012712478637695312
0.019058138423920817;0.019123196601867676
0.021373965593693065;0.021373778581619263
0.04994960847458998;0.049947768449783325
0.011637118428601195;0.011636734008789062
0.02719995883891772;0.027199774980545044
0.0544194730445556;0.05684483051300049
0.01047407853944709;0.010474234819412231
0.023528662640282916;0.023746520280838013
0.009973855330203323;0.010073989629745483
0.0036460659043562444;0.0036468803882598877
0.02223524225539645;0.022234946489334106
0.01775745153854806;0.017757445573806763
0.05033575145799533;0.05033496022224426
0.07162519687137278;0.07329338788986206
0.007943415697956119;0.00794413685798645
0.07560620651965386;0.07570311427116394
0.015470210429343444;0.015599071979522705
0.015556936141224807;0.015557318925857544
0.017775295694948158;0.01777556538581848
0.014041471364099535;0.014041930437088013
0.001238224594811498;0.0012388229370117188
0.04171564193346861;0.041749030351638794
0.002478387563025675;0.0024786293506622314
0.016293747305392885;0.01629355549812317
0.010871015288177103;0.010870963335037231
0.049241783568691105;0.04924014210700989
0.04562515250893902;0.045624762773513794
0.005214968189406004;0.005216628313064575
0.016431314024648695;0.016528964042663574
0.033115130720660566;0.03311541676521301
0.005707804935065878;0.005707770586013794
0.004750551994162223;0.0047512054443359375
0.023956351186244826;0.023956328630447388
0.07443648692910583;0.07451581954956055
0.020837064696140516;0.020836859941482544
0.02567428744215481;0.025673896074295044
0.009284424515720778;0.009285002946853638
0.04440159525995932;0.04444423317909241
0.018711494642274815;0.018711119890213013
0.03709167409564052;0.03718695044517517
0.014648230572858432;0.014648467302322388
0.0314061007671451;0.03149008750915527
0.03924656372859325;0.0392475426197052
0.03749216661706424;0.03756597638130188
0.0071650735330850025;0.007164984941482544
0.07135500416033945;0.07135489583015442
0.07021803624847907;0.07021620869636536
0.024782924570037036;0.02540650963783264
0.02647962486929778;0.02655169367790222
0.012905238552977996;0.013003349304199219
0.0802079971090626;0.0802878737449646
0.0021650365340780534;0.0021658241748809814
0.02921137267272327;0.02921202778816223
0.015974015953650753;0.015974074602127075
0.055033912108294426;0.055031806230545044
0.0048128200394392875;0.0048132240772247314
0.005364217055297397;0.005364447832107544
0.02830466920656854;0.028305083513259888
0.015669902050467213;0.01566985249519348
0.026518535117214526;0.02651885151863098
0.034679229374935214;0.034678488969802856
0.0066330969184784485;0.006633788347244263
0.027052685052449985;0.02715301513671875
0.03765101045255467;0.037748485803604126
0.027479499351332443;0.02748015522956848
0.07355424774389434;0.07355216145515442
0.0010249042591181329;0.0010251998901367188
0.005873750186964181;0.005874663591384888
0.02602875298115791;0.026027709245681763
0.0271555883125453;0.02725246548652649
0.09426311190712475;0.09479808807373047
0.04686262187376969;0.047385185956954956
0.00023065476731869977;0.0002307891845703125
0.0040900626720691115;0.004090338945388794
0.009907088087454856;0.009907752275466919
0.026114245579043148;0.026251167058944702
0.0015985056193972209;0.0015993118286132812
0.008542059985513198;0.008543044328689575
0.000309148712635815;0.000388413667678833
0.024251801164693488;0.024251967668533325
0.0325423175367223;0.033546753227710724
0.039407288008561935;0.03940775990486145
0.03087513506242758;0.03136831521987915
0.016789362299702015;0.01678946614265442
0.14159275045846612;0.14169982075691223
0.0022088701417177876;0.002209693193435669
0.010671281471754137;0.010771453380584717
0.029445628857035108;0.029465854167938232
0.003384677116820383;0.003385573625564575
0.010239189825871362;0.010338932275772095
0.007777781587946898;0.007865875959396362
0.0013511441416131525;0.0013513565063476562
0.005524480929815004;0.005524665117263794
0.0032819188659105104;0.0032825767993927
0.007166406144390684;0.007266253232955933
0.013300572519766875;0.01338222622871399
0.028759823941193703;0.02875998616218567
0.03024573618087873;0.030245810747146606
0.008097003338481916;0.008097678422927856
0.016190142750002367;0.016289949417114258
0.053109617572323;0.05310824513435364
0.013737670628582646;0.0138377845287323
0.05878946117833225;0.058787375688552856
0.003880412973588771;0.0039276182651519775
0.017490359960196288;0.01759055256843567
0.01832139419844287;0.018421590328216553
0.029758933213367374;0.02983635663986206
0.07537419862975178;0.07546406984329224
0.07733177290166494;0.08134371042251587
0.0076547650825689205;0.008118152618408203
0.008405364257199413;0.008504807949066162
0.03583860879375452;0.035838156938552856
0.024668868404983328;0.024668723344802856
0.043462941693226335;0.04346087574958801
0.004541580304835597;0.0046416521072387695
0.02763157605144565;0.027629882097244263
0.01820041521287943;0.01830059289932251
0.02049122490143366;0.020490676164627075
0.04464700054349191;0.04464629292488098
0.016919549027260374;0.01691916584968567
0.07400652913483872;0.08985903859138489
0.05105846730092806;0.05105975270271301
0.10512381691688133;0.10512450337409973
0.03085342176661762;0.030952811241149902
0.008525927329062266;0.008526831865310669
0.007242176754235655;0.00724223256111145
0.12571762649804735;0.1257161796092987
0.009652532656121092;0.009652167558670044
0.03843743331698367;0.038437873125076294
0.010798395534838544;0.010798484086990356
0.10679292643077729;0.10688447952270508
0.05858015849708838;0.05868077278137207
0.05660008780237742;0.059850096702575684
0.0070170179335862755;0.0070181190967559814
0.01954307165143835;0.01964282989501953
0.018042439760035826;0.018041640520095825
0.0010398466452933165;0.0010404586791992188
0.017106884064144123;0.0171070396900177
0.03281692733315228;0.032816916704177856
0.037996812313366886;0.0380934476852417
0.008572263075369178;0.008667945861816406
0.013693163565014004;0.01379290223121643
0.008947193902437079;0.008947402238845825
0.04056156830882272;0.040560752153396606
0.0070769649924411525;0.007077246904373169
0.023882319481121184;0.0238819420337677
0.01282658691688138;0.013734579086303711
0.03135541984405981;0.03196293115615845
0.005229871686963576;0.005329757928848267
0.021348246287212796;0.021348029375076294
0.0011275769234070513;0.0011281967163085938
0.011707188505333798;0.011707335710525513
0.013302132525643296;0.013389408588409424
0.00749218468354035;0.007592320442199707
0.02490898543373459;0.02500319480895996
0.004492460317957586;0.004592478275299072
0.001910112394758866;0.002010136842727661
0.01994599056937805;0.019946128129959106
0.02615444556098944;0.026154547929763794
0.03848807313878444;0.03848651051521301
0.0017304959832637728;0.0017309188842773438
0.08261428217283956;0.08652013540267944
0.0005741351699510532;0.0005750656127929688
0.023392090998489413;0.023469597101211548
0.024084632050756078;0.024084120988845825
0.07168348794749167;0.08447873592376709
0.006477591495766453;0.006478339433670044
0.03525017556883199;0.035250693559646606
0.02796255366121679;0.027962714433670044
0.054510483709125014;0.05450919270515442
0.10031679076905066;0.1003141701221466
0.016879136802251272;0.017073333263397217
0.00738314778763037;0.007383376359939575
0.002996136211639795;0.002996474504470825
0.0004301694738953873;0.0005238354206085205
0.010002582572369264;0.010003119707107544
0.0841962157628273;0.08445855975151062
0.04701085374886806;0.047108590602874756
0.009406953482724573;0.009407073259353638
0.034845421224556104;0.034846335649490356
0.002118063580049866;0.002118140459060669
0.00038938264908630914;0.00039005279541015625
0.003468628079994451;0.003568977117538452
0.010517544842355377;0.010539084672927856
0.02903311899105413;0.029032737016677856
0.0023586578696080983;0.00235942006111145
0.05136868360596183;0.05190470814704895
0.0035631711232926673;0.003563910722732544
0.019526079014195098;0.019625455141067505
0.032667969484268124;0.03266814351081848
0.01772067516752492;0.01772025227546692
0.001072512727357364;0.0010728836059570312
0.009294257272439405;0.009294509887695312
0.06681454631129184;0.06681445240974426
0.033186387745312775;0.03327840566635132
0.02673094089308524;0.02673056721687317
0.001054878562172369;0.0010557174682617188
0.010742953732412356;0.010743170976638794
0.02708587869315273;0.027472734451293945
0.012197386357535209;0.012197524309158325
0.007945808096417466;0.007946044206619263
0.0458638002991625;0.04586222767829895
0.07030506974281442;0.07039853930473328
0.12486271660379657;0.12557440996170044
0.02071390146612462;0.020792245864868164
0.007677191969470236;0.007777601480484009
0.04596368498051656;0.045962363481521606
0.04444022861833288;0.044535040855407715
0.04331309152187104;0.04702162742614746
0.00921374996340628;0.009313344955444336
0.035134755952945095;0.03551262617111206
0.014845379590910502;0.014945775270462036
0.054963878057608516;0.05496412515640259
0.031489292497300966;0.031488627195358276
0.009890084149037739;0.009988874197006226
0.025138163601765868;0.025138884782791138
0.021305229972781295;0.02130606770515442
0.006211353772643627;0.0062122642993927
0.014789077632188974;0.0147896409034729
0.0683449777171231;0.06862643361091614
0.00375354935839009;0.0037536919116973877
0.010566795321897506;0.010567694902420044
0.023097709843245537;0.023195236921310425
0.015645516324563794;0.015646010637283325
0.046330773268942374;0.046644359827041626
0.057721176585296886;0.05781567096710205
0.013973221672521624;0.013973265886306763
0.006769550162768229;0.006869524717330933
0.050642668616489986;0.05273440480232239
0.039092984369587115;0.039826422929763794
0.02127440148898389;0.021273642778396606
0.009284189475047529;0.009384304285049438
0.009369981459421799;0.0093708336353302
0.02626795899715921;0.02626708149909973
0.002595369146976638;0.0025959312915802
0.002090891584987799;0.002091437578201294
0.023737661089149268;0.02373698353767395
0.00674084380710588;0.006741553544998169
0.014850535375105594;0.014850646257400513
0.01873642335961557;0.018735915422439575
0.0008517707715093801;0.0008866786956787109
0.0043359137050819575;0.0043363869190216064
0.010804785219939859;0.010904937982559204
0.03568940235685614;0.035787343978881836
0.004584058914700051;0.004684120416641235
0.09687318096377939;0.09687045216560364
0.003086369712429042;0.003087073564529419
0.025910662770235467;0.026007741689682007
0.0022324807275948726;0.002232581377029419
0.04429453314741723;0.04438292980194092
0.004254817888692181;0.004255324602127075
0.0058369607987472935;0.005837470293045044
0.0312663311155508;0.03136226534843445
0.03517726050635325;0.03527766466140747
0.0005127549784428511;0.0005130767822265625
0.007047341871857149;0.007147431373596191
0.04295504462067959;0.043053656816482544
0.01613354299821267;0.01613333821296692
0.057017058217160445;0.057200461626052856
0.01237260490650175;0.012471765279769897
0.007393648088493096;0.008022964000701904
0.0012155492364940997;0.0012159347534179688
0.08194125965776101;0.08738437294960022
0.011896444483830445;0.01189616322517395
0.0356461790445566;0.035645514726638794
0.007708010654103366;0.007808089256286621
0.03205839462002292;0.032158106565475464
0.07499722308940616;0.07585257291793823
0.06003159727894713;0.06115296483039856
0.010488659720838728;0.010489493608474731
0.045145511809406166;0.04523763060569763
0.008651640091450023;0.008651763200759888
0.039858420654976544;0.03995409607887268
0.032185334522016114;0.03228569030761719
0.024357874042750964;0.02435782551765442
0.05862776854315498;0.058652907609939575
0.007521824149260696;0.007620751857757568
0.010839120685449259;0.010839492082595825
0.014221392266345367;0.014222145080566406
0.060802174005931894;0.06080061197280884
0.04220794842928293;0.048653751611709595
0.02464514914350596;0.024744540452957153
0.0015095885207345452;0.0015096664428710938
0.0405017035131769;0.04278889298439026
0.013138507420763404;0.013138800859451294
0.004866683103814773;0.004966765642166138
0.059004251445597025;0.0767231285572052
0.001885111210581214;0.0018854141235351562
0.022418026315338027;0.022418051958084106
0.04501727655972243;0.04509246349334717
0.026119783102430932;0.026119261980056763
0.0018399283455553621;0.0018405914306640625
0.007050252462855597;0.007150411605834961
0.07406516084167247;0.07414504885673523
0.027863886509444935;0.028010696172714233
0.045830411817253766;0.045973628759384155
0.03537867475339055;0.03599143028259277
0.0003914160244701246;0.00039196014404296875
0.018437060619913143;0.018436461687088013
0.014026593194775555;0.014114707708358765
0.028640005794846626;0.028739243745803833
0.021860930273214056;0.021861106157302856
0.0020550387301941334;0.0020551979541778564
0.006064098532954534;0.0060644447803497314
0.018246189510321545;0.01833847165107727
0.012981406099603682;0.012981444597244263
0.016893390312622093;0.016993582248687744
0.010482458680585484;0.010483771562576294
0.012762959846569022;0.012763053178787231
0.028506682263135904;0.02860581874847412
0.025909646065767705;0.02610871195793152
0.010339130492870816;0.01033976674079895
0.07321185912716464;0.07527166604995728
0.034722939947422995;0.03472331166267395
0.00018651662529677626;0.000186920166015625
0.001654149622182799;0.0016546249389648438
0.010835280770502971;0.010935217142105103
0.007275718023950437;0.007276564836502075
0.018516776293327725;0.018516570329666138
0.002295879479613924;0.0022964775562286377
0.007341165787435544;0.0074412524700164795
0.045284830650597505;0.047711193561553955
0.011085954261993266;0.011086493730545044
0.009867246096431885;0.009867697954177856
0.007366460640807017;0.007461369037628174
0.028995424170318553;0.028995543718338013
0.012278153225630726;0.012277603149414062
0.014275212851743727;0.014374762773513794
0.034499100694767644;0.03449881076812744
0.023684839514848267;0.023684531450271606
0.01947004073544769;0.019470244646072388
0.035344931951949675;0.03544527292251587
0.09122398513357033;0.0947580635547638
0.002652006752569641;0.002652198076248169
0.009880859185012728;0.009931832551956177
0.005501722064584629;0.0055027008056640625
0.02883839758890945;0.028837233781814575
0.017153433201379437;0.0171528160572052
0.0315599069702482;0.03165951371192932
0.06809173418660464;0.07150083780288696
0.03705817045134622;0.037056952714920044
0.029013760604775226;0.0291135311126709
0.005349638112942546;0.00535014271736145
0.009937118516942121;0.010037243366241455
0.026271079166116925;0.026270896196365356
0.046081674161010694;0.04635700583457947
0.035071187824086025;0.035070449113845825
0.020782915234227615;0.020782500505447388
0.01257433145481082;0.012574225664138794
0.009932505659947136;0.009933501482009888
0.053164990789428865;0.05316165089607239
0.06363039022605899;0.07472264766693115
0.016203585011943706;0.01620391011238098
0.03703068293676127;0.03705582022666931
0.005056471645634212;0.0050573647022247314
0.007695390639375793;0.007695227861404419
0.010337605697755006;0.010337859392166138
0.01944115499892926;0.01944279670715332
0.0384484880586477;0.0385473370552063
0.04366834197126742;0.04516687989234924
0.02637929832209374;0.02637961506843567
0.023297631339999497;0.023333340883255005
0.0018730216092319426;0.0018732249736785889
0.004180351800647186;0.004180938005447388
0.03323125979259296;0.03758910298347473
0.033259792615131026;0.03405478596687317
0.033525562376139316;0.03461354970932007
0.06384811066681592;0.06394368410110474
0.0070562310327382935;0.0070562660694122314
0.007245102482492136;0.007246047258377075
0.055400461665499626;0.05539897084236145
0.044809079175162345;0.0448855459690094
0.011337721053554678;0.011338263750076294
0.01603621030300499;0.01603606343269348
0.042033698335873365;0.04203227162361145
0.001192377549524854;0.0011930465698242188
0.024718602012248413;0.02471831440925598
0.026516741248286527;0.02659955620765686
0.016608502280882082;0.016609221696853638
0.02146459102963345;0.02174028754234314
0.011055874737133915;0.011055976152420044
0.030109919754114707;0.030110418796539307
0.11010333893060435;0.11321070790290833
0.00216270319918702;0.0021629631519317627
0.02493570569484045;0.025036662817001343
0.03722754624798034;0.03726378083229065
0.002808198548855151;0.0029082298278808594
0.01377726483439115;0.01387709379196167
0.09105091758164816;0.09104922413825989
0.007497126948498338;0.007550269365310669
0.005499291733173493;0.0054998695850372314
0.012119801782691326;0.012120276689529419
0.02218026689524384;0.022255420684814453
0.0024098885472481502;0.0024099647998809814
0.0028501496550529175;0.002850562334060669
0.019988269640314194;0.019987136125564575
0.0007720092255232617;0.0007724761962890625
0.03444071954755893;0.03451463580131531
0.031127313516172785;0.03122556209564209
0.017678410948395167;0.017678290605545044
0.04449521560618268;0.04459327459335327
0.05415262853772136;0.05424436926841736
0.045848700966753635;0.045943886041641235
0.012408991647904705;0.012414097785949707
0.0640996740425876;0.0697346031665802
0.010400362309330174;0.010497629642486572
0.03433112466643171;0.034338027238845825
0.02270558819360236;0.02270415425300598
0.02394469661268903;0.023944884538650513
0.06958194851314305;0.07097852230072021
0.0309892512253569;0.030988723039627075
0.010123232775687139;0.01012420654296875
0.00420267490684816;0.0042028725147247314
0.008907637992282143;0.008908301591873169
0.0018098249623991801;0.001909792423248291
0.025676633393925286;0.02617199718952179
0.012741871824765234;0.012813389301300049
0.006346511587285229;0.0063467323780059814
0.0203602734594296;0.020360976457595825
0.01901291332484065;0.019012480974197388
0.03549330327433425;0.0356174111366272
0.053311846141200735;0.0533980131149292
0.0218657301276733;0.024482756853103638
0.05860400638617816;0.05870142579078674
0.014738244151075853;0.014739066362380981
0.023150580895170553;0.023301154375076294
0.00486291757551349;0.004868537187576294
0.02769186978973349;0.027781814336776733
0.05928102853232035;0.05944699048995972
0.0009340521224540454;0.000934600830078125
0.00418789162493508;0.004188567399978638
0.022123917626964446;0.022123366594314575
0.033477999911944285;0.03357473015785217
0.0032012364503328154;0.003201514482498169
0.0009393999585828591;0.0009698867797851562
0.0350932394185235;0.03509238362312317
0.03464070155779786;0.03525456786155701
0.030682481564044007;0.03074219822883606
0.04924649082900654;0.04924777150154114
0.0013843877261804241;0.001384735107421875
0.042364809719598336;0.04486086964607239
0.014675547329133388;0.015383422374725342
0.016447002341555658;0.016447097063064575
0.029419133550134015;0.029418975114822388
0.06656923538733156;0.06666252017021179
0.018972839547954166;0.01897338032722473
0.006989046446723641;0.006989508867263794
0.043219364862655714;0.04329797625541687
0.01795283543778121;0.017952948808670044
0.012074004125812566;0.012174129486083984
0.011808221932316362;0.011808425188064575
0.00982765581074397;0.0098285973072052
0.007171518407301541;0.007271617650985718
0.014558294255139078;0.0145588219165802
0.042277318474009416;0.043333083391189575
0.0010024351797967947;0.001003265380859375
0.060809661631791405;0.06089383363723755
0.035994742112625204;0.03609171509742737
0.03798342589337744;0.0379810631275177
0.02941899104900512;0.02976474165916443
0.03147646054284338;0.03147605061531067
0.05243276926518154;0.05272868275642395
0.022155669438847333;0.022155791521072388
0.02138856746470175;0.021389037370681763
0.010859787478052886;0.010959774255752563
0.00559304147504143;0.005593329668045044
0.020801437691410383;0.020801573991775513
0.04740320554366049;0.07224318385124207
0.12234749527228123;0.13433444499969482
0.06739995095995586;0.0674000084400177
0.022924420001759052;0.02292540669441223
0.042276467509954535;0.042275458574295044
0.0071731446740389325;0.0071745216846466064
0.005746392821930551;0.005981862545013428
0.0060093719127241535;0.006109863519668579
0.0250854800690882;0.025163322687149048
0.012078846333398988;0.012178570032119751
0.01742259038133472;0.01742270588874817
0.010121442448008078;0.010221421718597412
0.007465923342305609;0.007466346025466919
0.0004996732951462084;0.000499725341796875
0.0015691069061797422;0.0015697479248046875
0.007285460384929008;0.007385373115539551
0.0848389533580251;0.08483603596687317
0.009761839161041438;0.009762793779373169
0.07919452985918607;0.07920268177986145
0.021644567425501457;0.022086352109909058
0.09526083005902253;0.09959584474563599
0.07713216817244864;0.07765510678291321
0.008114681620785527;0.008115798234939575
0.002113503261918059;0.002114325761795044
0.09569091821723634;0.09568694233894348
0.002604067514147963;0.0027039647102355957
0.03664326755813758;0.03664305806159973
0.004061090093941121;0.0040617287158966064
0.029865793339061395;0.03079494833946228
0.04271268697522307;0.04344502091407776
0.010112709206405139;0.010112792253494263
0.010289771087438492;0.010289222002029419
0.011355425372300304;0.011491507291793823
0.006019239074864618;0.006119757890701294
0.00946043660504465;0.009560108184814453
0.0013079046395945823;0.001308441162109375
0.018181806304061996;0.018515020608901978
0.03607718716420775;0.036077529191970825
0.014096462910587745;0.014096289873123169
0.0018213395959432576;0.0018215179443359375
0.02333421904416116;0.023333579301834106
0.012177658859742459;0.0121784508228302
0.056766362832778465;0.056765586137771606
0.004444882329866295;0.004445105791091919
0.02243377913161347;0.022433310747146606
0.028711078684934704;0.028710395097732544
0.0018394654833000866;0.0019276142120361328
0.011670163052002193;0.011763244867324829
0.026986545147660745;0.02698710560798645
0.0019822846806196543;0.0019827187061309814
0.012849777421592282;0.012882351875305176
0.019264212692719513;0.019265204668045044
0.01936974688900327;0.01937010884284973
0.014080822956782413;0.014081031084060669
0.05429266282917342;0.054291754961013794
0.0016700924011895323;0.00167083740234375
0.0011337705373066728;0.0012251734733581543
0.007099767160087737;0.007189422845840454
0.003342908672138575;0.0033436119556427
0.041795219944697114;0.041794806718826294
0.0027529231336378664;0.0028529763221740723
0.0073587440872214934;0.007358580827713013
0.03340694331151949;0.03340628743171692
0.0710408721481038;0.07104018330574036
0.03392817896140098;0.03392699360847473
0.011370045434347855;0.011370688676834106
0.012627506848834588;0.012727528810501099
0.02823546856977686;0.028236418962478638
0.04513612363511407;0.04513552784919739
0.05456223022461499;0.08288389444351196
0.01887186176330858;0.01887229084968567
0.02442757881719756;0.024427443742752075
0.0025728935166918956;0.00257304310798645
0.009829434392760628;0.009829550981521606
0.025455653851517764;0.025555133819580078
0.0015828996497172277;0.001583099365234375
0.0001467546876221223;0.00021070241928100586
0.02361515356880976;0.023664355278015137
0.003333726356081686;0.0033340752124786377
0.0018802352285612503;0.001880645751953125
0.009623837391114413;0.009624511003494263
0.06982420743490776;0.07110796868801117
0.023023585122190264;0.023142218589782715
0.03400815273535513;0.03400805592536926
0.014285081289960679;0.014766216278076172
0.025181366627673576;0.025233030319213867
0.002652411898944312;0.002653151750564575
0.021057387359034493;0.02110576629638672
0.04668968079433643;0.05107372999191284
0.04354605604895714;0.04354575276374817
0.02347812033870335;0.02347758412361145
0.0012911356855641997;0.0012912750244140625
0.0035829920163246956;0.003582984209060669
0.0046875255960440575;0.004688292741775513
0.01833687307325598;0.018374383449554443
0.059379802939372096;0.0680418312549591
0.004895412535391227;0.004896193742752075
0.010240600965941201;0.010241538286209106
0.014323084033130219;0.014383584260940552
0.029756509999406565;0.029831141233444214
0.0068084917845727955;0.006908506155014038
0.010913044772473717;0.01101270318031311
0.0030958460014771554;0.0030966103076934814
0.006424538544691028;0.006424933671951294
0.05038010783991464;0.05037882924079895
0.0016955278099121866;0.0016956329345703125
0.0022574722460119295;0.0022583305835723877
0.004332417578334987;0.0043325722217559814
0.0645764380959028;0.06462597846984863
0.003140388599889995;0.003140479326248169
0.036551912674473816;0.03661051392555237
0.001668880398271096;0.0016689300537109375
0.035899121630878106;0.03599858283996582
0.01074407026878822;0.01074451208114624
0.00416002906322431;0.0042600929737091064
0.0014651884756166252;0.0014657974243164062
0.08363985444428292;0.0953722894191742
0.0030997555513396584;0.0031004250049591064
0.08693573832829526;0.08693507313728333
0.014389881083191244;0.0144900381565094
0.0047156632014396915;0.004815995693206787
0.004026852920836671;0.0040273964405059814
0.004129788892663456;0.0041303932666778564
0.019404057574548876;0.01940348744392395
0.00890862908364489;0.008909255266189575
0.0006612619597806795;0.0006618499755859375
0.024721671146540166;0.02475684881210327
0.03597682840015603;0.035975486040115356
0.009726381186298065;0.009726554155349731
0.02772738834581756;0.027826428413391113
0.04046882191123771;0.0404682457447052
0.0959026651368678;0.09598580002784729
0.015157615364992109;0.015156775712966919
0.007769283173565453;0.0077696144580841064
0.03220974554358153;0.03300881385803223
0.012730401132139087;0.012830197811126709
0.02529308927442725;0.02529338002204895
0.056731892487466566;0.056748002767562866
0.021597721769294552;0.0225866436958313
0.01359952372052914;0.013600349426269531
0.0424897369551988;0.04248812794685364
0.0372420033116199;0.03732949495315552
0.02059178573923978;0.020591765642166138
0.03172518351183979;0.0317249596118927
0.05224613595845693;0.05224516987800598
0.0023957997778482204;0.0024959146976470947
0.0076489753069366945;0.007649451494216919
0.024894908088348267;0.02493223547935486
0.028286388666013938;0.028286010026931763
0.03346257345023183;0.03346160054206848
0.004788357599186754;0.004888385534286499
0.01837719477118202;0.018377333879470825
0.03569757572189883;0.03690017759799957
0.014142174075287907;0.014242768287658691
0.02479000123938453;0.024936378002166748
0.0014497711715117689;0.0014505386352539062
0.009838864456837888;0.009938985109329224
0.003234069480299392;0.0032348930835723877
0.007516529478277123;0.007613718509674072
0.004384633784211123;0.004385024309158325
0.0009824501523323036;0.0010798871517181396
0.005248668627414038;0.005353599786758423
0.028231892186065716;0.028331011533737183
0.01969967099286902;0.01969817280769348
0.0282772856373156;0.028353571891784668
0.034971175655359135;0.03516048192977905
0.06660919092685508;0.06660941243171692
0.014891132634515723;0.014990895986557007
0.03567142775929472;0.03576064109802246
0.0005745874697727639;0.0005750656127929688
0.08391398703953247;0.08391764760017395
0.033085346084224906;0.03308585286140442
0.1004058906341176;0.10040667653083801
0.03000480182416245;0.03000548481941223
0.010022293163081284;0.010122418403625488
0.035721455266764575;0.03582185506820679
0.008113790317469415;0.008207947015762329
0.06211531855408756;0.06667345762252808
0.010002943284491615;0.010103017091751099
0.017900236617726818;0.0179004967212677
0.02420731830410377;0.02420714497566223
0.04202028758845676;0.04211878776550293
0.024481111081441725;0.024578988552093506
0.005308603473696008;0.005310028791427612
0.05972922212792301;0.0597858726978302
0.06802724476398209;0.07317692041397095
0.01998336945536978;0.020039349794387817
0.003038429145897717;0.0031383931636810303
0.006390144040327671;0.006488442420959473
0.017618584596232556;0.017619162797927856
0.011041790287618859;0.011140793561935425
0.042841293611681895;0.04284098744392395
0.021957446133360217;0.02195647358894348
0.023585118174720907;0.023585349321365356
0.01885633125107341;0.018855184316635132
0.013863466012820659;0.013862639665603638
0.0419895778409889;0.04199126362800598
0.018430346468661974;0.01842978596687317
0.01229085904037342;0.01239103078842163
0.003446484402248407;0.003446608781814575
0.03657283652080855;0.036671191453933716
0.06360814359430399;0.06360533833503723
0.010934618165418944;0.01093485951423645
0.0523614940406191;0.05299845337867737
0.004247270789958819;0.004324734210968018
0.007594301464378567;0.007732093334197998
0.011265363635886733;0.011365026235580444
0.013832840260086276;0.013832122087478638
0.026893923013574662;0.026893645524978638
0.025266708872485933;0.02526763081550598
0.00280805096199086;0.002808600664138794
0.023563681961012904;0.023646920919418335
0.006614414634038113;0.006714493036270142
0.01679217012574537;0.016793280839920044
0.004064069062676596;0.004064589738845825
0.0015931977628227884;0.0015935897827148438
0.025633746433628354;0.02800413966178894
0.03441231887930765;0.03451135754585266
0.042333479803030226;0.05085211992263794
0.02317228173769507;0.02346929907798767
0.12787879947113756;0.12787631154060364
0.016956700906819444;0.01695731282234192
0.0748452443116051;0.07922318577766418
0.013378255391569838;0.013379126787185669
0.007015985663371022;0.007016211748123169
0.07014855097649421;0.08436620235443115
0.009377753415545906;0.009477555751800537
0.04968829897181451;0.049788713455200195
0.05194203308393765;0.05440923571586609
0.06512692077348663;0.06569865345954895
0.046757604984316484;0.04681482911109924
0.01518267991223197;0.015201210975646973
0.040047554880168715;0.040119707584381104
0.032294118855055114;0.03237861394882202
0.027337279370719343;0.02746400237083435
0.0005816832387619784;0.0006816983222961426
0.01611564168934725;0.016212791204452515
0.003262456392864307;0.003262549638748169
0.008911021120458985;0.008912116289138794
0.001988669422764359;0.001989394426345825
0.05833906023667501;0.07200542092323303
0.0023877482347043517;0.0023880302906036377
0.009731058591102864;0.009731322526931763
0.02733242493849006;0.02733519673347473
0.05028523826618595;0.050283461809158325
0.03423279387360469;0.037349820137023926
0.015513323116049365;0.015513449907302856
0.01677931011759958;0.016779929399490356
0.01743901636284028;0.01743987202644348
0.05404617978422836;0.05404666066169739
0.034269255542614806;0.03426840901374817
0.04556470018310029;0.045563727617263794
0.0064193216559291335;0.0064192116260528564
0.0059494421450675405;0.006049484014511108
0.050505018323478354;0.050596028566360474
0.002615214603116364;0.0026159584522247314
0.013365401900841322;0.013465076684951782
0.06335313753896597;0.06343531608581543
0.010836500297171692;0.010836631059646606
0.0095076551056694;0.0095081627368927
0.012677634865233703;0.012678086757659912
0.024384509512094796;0.024383574724197388
0.012246454996114608;0.01224711537361145
0.038365368052828815;0.03845834732055664
0.019595822303388837;0.0195942223072052
0.014526409750193309;0.014608651399612427
0.010520058132677925;0.010949164628982544
0.00021367870752855663;0.0002676248550415039
0.0201500496506729;0.02025178074836731
7.916251000342804e-05;0.00010067224502563477
0.03141117864183425;0.03150811791419983
0.018195578943471614;0.018196135759353638
0.0075078664451611364;0.007508307695388794
0.0158559832907055;0.016183674335479736
0.027489944961913274;0.027489691972732544
0.02865986485808602;0.028659850358963013
0.00449976380529906;0.0045004189014434814
0.05717104740131508;0.05726975202560425
0.0016567819974280262;0.0016574859619140625
0.011549036517199518;0.011549025774002075
0.006331503376593546;0.006332427263259888
0.004201143961477169;0.004201918840408325
0.009495949846121938;0.009495764970779419
0.0289139578284325;0.028928786516189575
0.009146716425389226;0.009246647357940674
0.011062294172936013;0.011062651872634888
0.0003637852104446649;0.0003643035888671875
0.08465491155488411;0.08465483784675598
0.056246822401764617;0.0638609230518341
0.010032806335918201;0.011008292436599731
0.001797163967979649;0.0017976760864257812
0.021372707670167107;0.021372824907302856
0.05857262041650638;0.058672815561294556
0.01619669100434888;0.016197234392166138
0.0253177496487317;0.025317221879959106
0.09360699824283103;0.09360507130622864
0.004440188833196487;0.004440337419509888
0.02792118226687208;0.02792075276374817
0.018438440421246552;0.01843932271003723
0.06242375774726979;0.062421828508377075
0.03403496031299577;0.03404438495635986
0.125857975225408;0.1258702576160431
0.00045767067689458387;0.0005314946174621582
0.013473212293021602;0.013572841882705688
0.0261911715684387;0.026191741228103638
0.01238343819007561;0.012383460998535156
0.016981733665093552;0.01698210835456848
0.006258543797724505;0.0062589943408966064
0.04582153902771048;0.04581931233406067
0.06625577637043416;0.06625562906265259
0.035453836961581046;0.03545287251472473
0.0145085624508182;0.014608621597290039
0.05920040049758341;0.05919840931892395
0.0007839614453151844;0.0008817911148071289
0.021600216348425978;0.02169939875602722
0.00048424838333478964;0.0005842745304107666
0.023199041141653023;0.02329912781715393
0.004361149671086964;0.004362136125564575
0.021571862143768893;0.021572142839431763
0.01666518767036828;0.016665488481521606
0.009077991717976505;0.00916820764541626
0.04543824912101658;0.04543498158454895
0.006594433114206948;0.006694525480270386
0.0226534601426318;0.02265360951423645
1.941689077529793e-05;2.390146255493164e-05
0.01173788737054328;0.011737853288650513
0.004207408484599462;0.00450211763381958
0.014182726177553881;0.014183074235916138
0.07672480533403246;0.07678547501564026
0.07130528106864947;0.07137918472290039
0.03803053809728759;0.038030654191970825
0.0003659389707866611;0.0003662109375
0.05588961466849528;0.055955082178115845
0.05172094321549284;0.05180409550666809
0.04331961226918606;0.04332059621810913
0.00882883471452085;0.008928924798965454
0.004873544546237118;0.0048742592334747314
0.0198474999862644;0.019846946001052856
0.01222600053676064;0.01232612133026123
0.047211736807971624;0.04727092385292053
0.008509500887189722;0.00861009955406189
0.041771371442272595;0.04574596881866455
0.015493971267167138;0.015494376420974731
0.04105708323432236;0.041129082441329956
0.005661868356305879;0.00576251745223999
0.05168687580199414;0.051687270402908325
0.022513825293399983;0.022603213787078857
0.008370157857178246;0.00846797227859497
0.003792582516531999;0.003792792558670044
0.018788743624558256;0.018888920545578003
0.005258984106216461;0.005359053611755371
0.044286681780886156;0.04428771138191223
0.02155241454116603;0.021551162004470825
0.050340253253234185;0.05033832788467407
0.03213997283460531;0.03241351246833801
0.05239495665517307;0.052393943071365356
0.060066919728619037;0.06006529927253723
0.014173113934203476;0.014173537492752075
0.04832809004368545;0.0483265221118927
0.06884680108461154;0.06884482502937317
0.025568809346115773;0.025568991899490356
0.0007580042985808812;0.0007600188255310059
0.02351873637383295;0.023519545793533325
0.07600225094273899;0.07897669076919556
0.006170348943169688;0.0062704384326934814
0.00567478419591861;0.0056753456592559814
0.009148447452608755;0.009248584508895874
0.03479771448213998;0.03488007187843323
0.01598823166797114;0.01598837971687317
0.034337490119335776;0.037819892168045044
0.017679367494692087;0.017748922109603882
0.0038886219415542106;0.003889113664627075
0.024486438002361086;0.02454441785812378
0.021809634790764195;0.021808654069900513
0.009662055561564619;0.009661972522735596
0.018756645132077407;0.018756896257400513
0.033274844170072766;0.03327563405036926
0.005495085013513157;0.0054960548877716064
0.00967253961056692;0.00977066159248352
0.019441034706568334;0.019541263580322266
0.0669962094567314;0.06699469685554504
0.00874928119409291;0.008749991655349731
0.015574691921899786;0.015674829483032227
0.003474885039077527;0.0034752190113067627
0.04485739405622478;0.04485705494880676
0.0531351958811662;0.0534534752368927
0.001723788204015568;0.0017242431640625
0.0005620048476851282;0.0005626683123409748
0.021177771897001502;0.02117827534675598
0.00224935385196758;0.0022497475147247314
0.0006036569756632163;0.0006036758422851562
0.018821650939567988;0.018821746110916138
0.00035515307614095973;0.00035572052001953125
0.037841182300725675;0.037839919328689575
0.006880502963284466;0.006880760192871094
0.020179382599109806;0.02027440071105957
0.02723599418667198;0.02723601460456848
0.009055555258016233;0.009056121110916138
0.002605142993681511;0.0026054680347442627
0.005058070054807163;0.005058318376541138
0.04673874572482401;0.04816842079162598
0.05471204658541641;0.05478715896606445
0.01885717555399476;0.019525110721588135
0.0026317220192092956;0.0026321709156036377
0.02969663422494165;0.029796302318572998
0.0010525872051044536;0.0010528564453125
0.012622577609146242;0.012622863054275513
0.005917736936182548;0.005918532609939575
0.022911008382966155;0.022911101579666138
0.0037903012772666656;0.0037908852100372314
0.03086122764801005;0.031217992305755615
0.006654225200053729;0.0066547691822052
0.08453279621922101;0.08459430932998657
0.008436110970572652;0.008437186479568481
0.048336845791920324;0.048335105180740356
0.0840519429353488;0.08405211567878723
0.004976468034172019;0.0050765275955200195
0.01104744031431988;0.011047393083572388
0.006104431715385977;0.006104499101638794
0.026956704582131577;0.026955634355545044
0.028023110559582145;0.028022795915603638
0.00037571270419216795;0.0003757476806640625
0.012020844515775024;0.012021094560623169
0.02722090552849989;0.02722075581550598
0.010188729218165982;0.010189086198806763
0.028569564191455874;0.028669118881225586
0.0262681199072643;0.02636614441871643
0.015576592006309795;0.015783220529556274
0.0021148551708206733;0.00211527943611145
0.01638407078177104;0.016413897275924683
0.015575817978043202;0.015575438737869263
0.008431064794006994;0.008431464433670044
0.01306866349034577;0.013164877891540527
0.04664516063119709;0.049166709184646606
0.04077687225701496;0.04077628254890442
0.011433163514769857;0.011533081531524658
0.02924626879156276;0.029339760541915894
0.06856758857462122;0.07250240445137024
0.000592305642410111;0.0005931854248046875
0.019885350379762433;0.019886046648025513
0.02370429944098022;0.023756355047225952
0.0011286078589046423;0.001228630542755127
0.011707143326562898;0.011976897716522217
0.06442382595434269;0.07118624448776245
0.02157523410139985;0.021651417016983032
0.007026588198330809;0.007026702165603638
0.0034706919449901184;0.0034714043140411377
0.028153057133728964;0.028152495622634888
0.035910593295887805;0.03591063618659973
0.006073507459287327;0.006073981523513794
0.018988284318915794;0.018987685441970825
0.022699918902068655;0.023369967937469482
0.012459908528729899;0.012463599443435669
0.00868410384426113;0.0086841881275177
0.04406686554160152;0.04406455159187317
0.010685621777524301;0.010685950517654419
0.008456481186833504;0.008456259965896606
0.005800557878554352;0.0058012306690216064
0.03864175964131654;0.0387706458568573
0.024826952463196862;0.024918973445892334
0.021530402279159026;0.021531134843826294
0.004501318339011382;0.004595518112182617
0.00902745891529332;0.00902751088142395
0.03442568795770957;0.0344257652759552
0.011162395997605823;0.011162787675857544
0.007346273899784951;0.007347136735916138
0.017749333124380595;0.017903953790664673
0.020238791872311614;0.020238906145095825
0.023781963340744287;0.023864030838012695
0.006546364141530418;0.006646484136581421
0.04294997238015585;0.04302904009819031
0.0050359825671489515;0.005121767520904541
0.008022937390480791;0.008023291826248169
0.03884947466444694;0.040138959884643555
0.013232178832135701;0.013232260942459106
0.006653228388528026;0.006653815507888794
0.01195491186521958;0.011955291032791138
0.04652670217767446;0.04657953977584839
0.05895739876220568;0.05905178189277649
0.00048407469090941976;0.0005833804607391357
0.002370167497476261;0.002370864152908325
0.01747483186292953;0.017475157976150513
0.004077765082160925;0.004077941179275513
0.003087956085549061;0.003088027238845825
0.0003375213505885702;0.0003376007080078125
0.014496326234499812;0.014496833086013794
0.020907236048264572;0.020952492952346802
0.002176195762514541;0.00217631459236145
0.008343813455449715;0.008443713188171387
0.08685267326543308;0.10029512643814087
0.04854056830654392;0.05008414387702942
0.006035995280046216;0.00603678822517395
0.02043366094816393;0.020480185747146606
0.004258357560987805;0.0042591392993927
0.0323761466525896;0.032476454973220825
0.004981813526337118;0.004982024431228638
0.0293445920363413;0.029441505670547485
0.0020213730067777116;0.0021214187145233154
0.030889773779751228;0.03089049458503723
0.005083076003882118;0.0050831139087677
0.024982254917363996;0.024981528520584106
0.037514175762651515;0.03751376271247864
0.0031146522892539167;0.0031147301197052
0.01027476172438542;0.010359734296798706
0.0005542756966469804;0.0005550384521484375
0.005315906108233764;0.005415529012680054
0.005597541102352371;0.005598098039627075
0.01564700328155859;0.01564696431159973
0.035140833544206114;0.03514006733894348
0.018008141474984606;0.01809459924697876
0.05017673197717949;0.05027720332145691
0.04418787020668177;0.04451844096183777
0.014500386318477079;0.014500647783279419
0.05941524476807322;0.06220999360084534
0.0058748417564027195;0.005875617265701294
0.021634019250029328;0.021633177995681763
0.013854524771903772;0.013855010271072388
0.01647757927561739;0.016477614641189575
0.03998823997631615;0.04802706837654114
0.11609264008325479;0.11650079488754272
0.019814045859609546;0.019813567399978638
0.013105890273456542;0.013106375932693481
0.040354129628086544;0.04035380482673645
0.06467965954693941;0.06468012928962708
0.0712970244251863;0.07129290699958801
0.03548933748151735;0.03548884391784668
0.06009374640794727;0.060092002153396606
0.003302972544859545;0.0033035576343536377
0.006946751542305898;0.006947547197341919
0.01770776607858256;0.01780557632446289
0.05655725637762166;0.056557685136795044
0.03542412572301514;0.035424262285232544
0.007655675809058125;0.008297055959701538
0.008959647937293114;0.00896066427230835
0.0020397944572011655;0.0020399391651153564
0.01039622376292034;0.010396987199783325
0.0010591725898071599;0.0011052489280700684
0.008782379263289695;0.008881360292434692
0.027486211485037878;0.02755376696586609
0.019770780889102283;0.01976969838142395
0.003714250580316054;0.0037145912647247314
5.322205700678218e-05;5.340576171875e-05
0.004604054046854515;0.004604369401931763
0.024497367056129184;0.02459731698036194
0.03895679804429282;0.038956671953201294
0.01541120235978917;0.015411406755447388
0.028564484067163994;0.028663933277130127
0.012022288471946026;0.012023001909255981
0.004953637377037593;0.0049543678760528564
0.003712773848291383;0.0038130581378936768
0.02820029165091078;0.0282001793384552
0.053826729668246254;0.05382731556892395
0.0006594948709214622;0.000659942626953125
0.05969038289398148;0.05977815389633179
0.017214249925407085;0.0172138512134552
0.05937421720117309;0.0593738853931427
0.01111262360892319;0.011301696300506592
0.006923593294485446;0.007024019956588745
0.02348770555369387;0.02348807454109192
0.005038081069899026;0.005039244890213013
0.007388135838170992;0.007389098405838013
0.053737418732669774;0.05490100383758545
0.016665559663956653;0.016665488481521606
0.04133343084752764;0.041681528091430664
0.038423493537403805;0.038422614336013794
0.04102064272433033;0.04102042317390442
0.017735212809938856;0.01808643341064453
0.01650631112575677;0.016506224870681763
0.002779351983428792;0.0027799904346466064
0.0018997898566667144;0.0019006729125976562
0.03251777949636194;0.032970577478408813
0.011138328863936238;0.011138945817947388
0.005694380245086783;0.005794435739517212
0.0013533660846453226;0.001354217529296875
0.06581942717696872;0.06581786274909973
0.05362314003069958;0.060350313782691956
0.03772312213658031;0.0377216637134552
0.017239793461249524;0.01723960041999817
0.01007690812155564;0.010176748037338257
3.3400190149649483e-05;3.3736228942871094e-05
0.0037850954562827503;0.003785163164138794
0.023164102316839994;0.023163825273513794
0.028830927738875724;0.02883055806159973
0.028460875819463997;0.028461486101150513
0.01915187068306453;0.0191517174243927
0.0041152216006484455;0.0041151344776153564
0.03076499892904303;0.030764609575271606
0.001350978541216469;0.0013513565063476562
0.02591549092634403;0.02591612935066223
0.007453311306668435;0.007453948259353638
0.03696483375963861;0.037026941776275635
0.061312450875367554;0.06131178140640259
0.0005908354749389038;0.000591278076171875
0.011958174712374394;0.011959105730056763
0.02105865989303808;0.0210590660572052
0.02594267780647789;0.026011496782302856
0.007312440234698061;0.007312804460525513
0.003176292920989028;0.0031767189502716064
0.005930553754171099;0.0059309303760528564
0.06474742786194942;0.06474688649177551
0.053919901558391145;0.0543612539768219
0.03101264728165701;0.031011611223220825
0.006920221069557994;0.006920844316482544
0.010184007858057002;0.01028415560722351
0.03759463263105701;0.037592917680740356
0.012927477157738282;0.012928038835525513
0.01727145632422277;0.017367035150527954
0.03435706089787717;0.03435710072517395
0.01645146586784898;0.0164509117603302
0.0006897669169963146;0.000690460205078125
0.0051983352686772386;0.0051985085010528564
0.016467025194858185;0.016467124223709106
0.039240120893495184;0.03933781385421753
0.0028608789576746916;0.0028610527515411377
0.003416426237000225;0.0035160481929779053
0.02990302524539015;0.029902487993240356
0.011870497304682363;0.011964380741119385
0.15226110233742374;0.15225890278816223
0.016406632985767024;0.016407042741775513
0.027728980697466106;0.027728110551834106
0.007924526028712736;0.007925063371658325
0.047694951899073405;0.04769518971443176
0.010903994402970886;0.01100054383277893
0.004613460306587359;0.004613906145095825
0.0043020233100272195;0.004402101039886475
0.0011005303481175627;0.0011005401611328125
0.0604804892966251;0.06048014760017395
0.014346583839222968;0.014347106218338013
0.028955485314455354;0.028955399990081787
0.011806717390956048;0.011876136064529419
0.01748591048703831;0.01748564839363098
0.004816054515450777;0.00481608510017395
0.03128049638954626;0.03242775797843933
0.036352322927656854;0.036448389291763306
0.00949355301446855;0.009593546390533447
0.0449742567992829;0.045082420110702515
0.0069227510544329395;0.0069227516651153564
0.03708522786364458;0.03708750009536743
0.06188591774443611;0.0619468092918396
0.008352883881828154;0.008452743291854858
0.007441904459341613;0.007442504167556763
0.07501937469207214;0.0768146812915802
0.029193429500824257;0.02927011251449585
0.01537346088363035;0.015373259782791138
0.02293299819166904;0.023031681776046753
0.019321589277154178;0.019321471452713013
0.005451525821071018;0.005452185869216919
0.02555326364755772;0.02555277943611145
0.04689022165184134;0.04688933491706848
0.014471748085505385;0.014472037553787231
0.011439423345880412;0.011440306901931763
0.030323800799080994;0.03032401204109192
0.04748262313131088;0.04748156666755676
0.08502571058132884;0.0907631516456604
0.01256760050894392;0.012568503618240356
0.0076813575345353585;0.007682830095291138
0.015654565096700726;0.01565459370613098
0.019095309672661046;0.01909545063972473
0.01259848663293134;0.012683838605880737
0.05190091829950924;0.05631902813911438
0.01337354795555884;0.013473421335220337
0.0004281021152689832;0.00042819976806640625
0.009256429579523695;0.009348571300506592
0.07744270622398514;0.0774412453174591
0.028544138011853425;0.028544455766677856
0.0048261346719679285;0.004826575517654419
0.007016731345320982;0.007101595401763916
0.020493359226216635;0.020495444536209106
0.03703586389088173;0.03728315234184265
0.04910726767870484;0.049202024936676025
0.028528923738075394;0.028627097606658936
0.014707092928056678;0.0148068368434906
0.03513541759789219;0.035190194845199585
0.016301755853663755;0.016401946544647217
0.06508678330411326;0.06517750024795532
0.034878771582554556;0.03497493267059326
0.001797549664973475;0.0017976760864257812
0.09050709665719434;0.10089302062988281
0.007375891068040529;0.007477492094039917
0.06544804023798799;0.06693470478057861
0.024478435445371406;0.024477988481521606
0.0018408116970638805;0.0018415451049804688
0.0122404085686262;0.012241393327713013
0.011671446942968256;0.011672049760818481
0.08437674139666626;0.08437636494636536
0.038624746941033954;0.03862479329109192
0.006365465838822923;0.0063658058643341064
0.006153177277204566;0.006153106689453125
0.01619818855734569;0.016197234392166138
0.030736457710430373;0.03073599934577942
0.0038918165658255394;0.003991872072219849
0.016524519861291956;0.01652434468269348
0.04453100347941655;0.04453006386756897
0.02850015124237139;0.028499633073806763
0.0041474352419282705;0.004247456789016724
0.02998103746325982;0.030075758695602417
0.01752196693121197;0.017621248960494995
0.004626373853658987;0.004627257585525513
0.019033262755900084;0.019033461809158325
0.0035346291412760617;0.0036346614360809326
0.043849136345274556;0.043847113847732544
0.011042627999363688;0.011043578386306763
0.0388841749078706;0.03888419270515442
0.05982771635499445;0.05982401967048645
0.03307923846165217;0.03338237106800079
0.002533021870391403;0.002533942461013794
0.00010295933317444755;0.000102996826171875
0.08711671003383474;0.08721473813056946
0.004897903954702151;0.004898101091384888
0.008249149498669658;0.00824931263923645
0.03574495500038678;0.035744696855545044
0.001692137305829802;0.0017341971397399902
0.013849840797810617;0.013850241899490356
0.02085307268765754;0.020852118730545044
0.038781661650772875;0.03878024220466614
0.01035323005710033;0.010354071855545044
0.03378088979478276;0.033781081438064575
0.0047850616245587235;0.004884988069534302
0.03854373922129295;0.038723260164260864
0.013443767629569128;0.013443976640701294
0.014255050624017952;0.014254599809646606
0.014330844940711619;0.014431208372116089
0.017428651099229517;0.017528414726257324
0.032040399708830464;0.03224191069602966
0.00640838483600368;0.006408721208572388
0.000395333343481037;0.00039577484130859375
0.01598316359041151;0.015983611345291138
0.028338077175929795;0.028338491916656494
0.014985414728950935;0.014985114336013794
0.011728104443999873;0.01172831654548645
0.09336456889701317;0.09336188435554504
0.019893089547706945;0.020487815141677856
0.0047991677268071535;0.004834353923797607
0.018948474690162722;0.01894858479499817
0.008317557808777744;0.008387207984924316
0.033504134488453;0.03350451588630676
0.0015560190914426309;0.001556396484375
0.003299579795872366;0.0032997429370880127
0.009202129492063223;0.00943872332572937
0.02681059862813282;0.02799990028142929
0.012752155951601993;0.012752562761306763
0.012343792399448746;0.012344390153884888
0.019674776230350324;0.019770324230194092
0.03125131898971355;0.03131592273712158
0.026465007313504096;0.026464492082595825
0.009926551601434968;0.009926825761795044
0.01490484316503689;0.014905005693435669
0.0013627869702816154;0.001462787389755249
0.04084475185103562;0.040843039751052856
0.000817428704430828;0.0008182525634765625
0.03722371222031743;0.03923085331916809
0.03881984171279945;0.038819342851638794
2.6639328090312083e-05;2.6702880859375e-05
0.002085708446635216;0.0020866692066192627
0.016974359056007922;0.017007946968078613
0.09449572753804984;0.09449484944343567
0.014777210302635917;0.014877557754516602
0.018670111249945828;0.01875796914100647
0.0052111443668998655;0.005211859941482544
0.004079930693654627;0.004180014133453369
0.03774928719447928;0.037983715534210205
0.0003445514423326541;0.0003452301025390625
0.027347161976500996;0.027424633502960205
0.0008514202542255061;0.0008516311645507812
0.004814233262431398;0.004815131425857544
0.017693383391812745;0.017693549394607544
0.04238446590126656;0.04244124889373779
0.01355851129113725;0.01360994577407837
0.005624554146665606;0.00562480092048645
0.0019318799704882436;0.0019321441650390625
0.06808748589268496;0.06808379292488098
0.00916454256162552;0.00916483998298645
0.01943046523611415;0.01943114399909973
9.876215961739184e-05;9.918212890625e-05
0.0322363128687364;0.032403409481048584
0.01934910902202116;0.02056407928466797
0.013276829393411122;0.0132770836353302
0.01495878902568695;0.014959365129470825
3.981575843104537e-06;7.867813110351562e-06
0.040240800166173735;0.0402393639087677
0.023754372933826963;0.02406477928161621
0.05940365584417147;0.06115630269050598
0.0033188135079881193;0.0033188164234161377
0.017617576859420028;0.01771777868270874
0.026227500209586172;0.026327818632125854
0.0002602607436511134;0.00026035308837890625
0.010677775931219454;0.010678321123123169
0.05410228601534392;0.05410006642341614
0.002507346356794651;0.002508193254470825
0.041421840591382444;0.04142192006111145
0.05821369110641144;0.06253087520599365
0.013096288374735811;0.013095885515213013
0.04890796276038371;0.049047499895095825
0.020175439231067637;0.020175009965896606
0.010552039746275828;0.010552436113357544
0.0224034447396475;0.022402793169021606
0.009390533248197849;0.009390860795974731
0.09549682865675664;0.11765959858894348
0.015537974920752007;0.015538245439529419
0.0014279780931633558;0.0014286041259765625
0.039653351094054025;0.039652854204177856
0.07512930116016749;0.07512858510017395
0.00043459671824566817;0.00043487548828125
0.0053507736135775755;0.005351066589355469
0.01485191819291234;0.014851599931716919
0.018115544604320542;0.018116027116775513
0.013265640419420282;0.013365387916564941
0.011103617139719274;0.011203765869140625
0.006716980631553809;0.006811916828155518
0.03524635445877613;0.035250693559646606
0.012055323443193091;0.01215091347694397
0.037878517447289026;0.037878066301345825
0.008121020892092184;0.008121520280838013
0.0034915605386841323;0.0035875141620635986
0.011301276592511521;0.011401385068893433
0.035651367268366506;0.03565123677253723
0.019069535719690063;0.019169747829437256
0.01099846774143995;0.010998755693435669
0.012074945941102528;0.012075453996658325
0.033156062746410635;0.03398129343986511
0.011646063723254838;0.011646300554275513
0.005067729571627044;0.0050678551197052
0.0036648469245358093;0.003764897584915161
0.012333040789505641;0.012333899736404419
0.0031885241072202863;0.003194838762283325
0.01163460448984464;0.011732697486877441
0.02837187364569206;0.028471380472183228
0.01696340204809774;0.016963034868240356
0.00475621447179414;0.004756957292556763
0.009834017274554898;0.009933769702911377
0.004421951502948425;0.004422217607498169
0.015421260055872084;0.015520662069320679
0.052973090990581506;0.05297282338142395
0.002837428840642182;0.0028381645679473877
0.051287769995864596;0.051285773515701294
0.0028684181254841692;0.0028686821460723877
0.03875352601835557;0.04754546284675598
0.00656446107258053;0.006565123796463013
0.0386026479018837;0.03947010636329651
0.02038711767114435;0.0203876793384552
0.015094788364247684;0.015095740556716919
0.019316835190541188;0.01931670308113098
0.02909397999974665;0.029093772172927856
0.0006353340740930429;0.0006361007690429688
0.0001671441509876563;0.0001678466796875
0.04342236666757437;0.043421775102615356
0.013393622694716282;0.013394385576248169
0.01870310723704164;0.01876351237297058
0.0289960012215214;0.029093801975250244
0.005457219064412281;0.0054579079151153564
0.01142213137911058;0.011422187089920044
0.008499782883429258;0.0086001455783844
0.043761757351160745;0.04460102319717407
0.01990820220617094;0.019907981157302856
0.015269957297759776;0.015370190143585205
0.045760770164335954;0.04584789276123047
0.02105302637881145;0.02227655053138733
0.0190734328579456;0.019073516130447388
0.02516824569069794;0.02597743272781372
0.00409183919165313;0.0040922462940216064
0.04991011125962795;0.0500965416431427
0.044410265388920574;0.044408828020095825
0.006953400777824464;0.006954222917556763
0.004167658461341427;0.0041675865650177
0.004319605963021283;0.004379928112030029
0.0016987671547353264;0.0016994476318359375
0.015232060807245226;0.015233069658279419
0.02476329534802107;0.02483421564102173
0.057733114485125574;0.05804687738418579
0.0002814040917626963;0.00028228759765625
0.015724166266139022;0.015724211931228638
0.02819227642144701;0.02819254994392395
0.06201925278147959;0.06201842427253723
0.006366304375769427;0.006366759538650513
0.029956982091117634;0.02995780110359192
0.005663093132871227;0.0056639015674591064
0.019462377188080048;0.01946166157722473
0.017248776941227607;0.01724913716316223
0.007127271503930018;0.0071277916431427
0.03580647457693554;0.03582218289375305
0.03372246415647215;0.037294358015060425
0.006308601952457531;0.0063085854053497314
0.001600291323352438;0.0016012191772460938
0.04035832838751039;0.040357619524002075
0.03669371421359785;0.036692649126052856
0.0010932930761322476;0.0010938644409179688
0.010847829179512224;0.01092463731765747
0.008708352287545696;0.008708983659744263
0.008980257318442495;0.008980780839920044
0.03398039262117355;0.03407546877861023
0.05493462840581784;0.05503520369529724
0.020775748967223027;0.02077677845954895
0.014653669109120351;0.014654189348220825
0.009932633906901444;0.009933501482009888
0.05665981459188469;0.056658774614334106
0.002594985933320427;0.002594977617263794
0.0336516924065999;0.03365042805671692
0.004587231723451116;0.0045881569385528564
0.051950899127497674;0.051951438188552856
0.04085909047467838;0.04095953702926636
0.03512889902004774;0.03513720631599426
0.030564248175915902;0.030661582946777344
0.03417740166853046;0.03422999382019043
0.018236228513440592;0.0182361900806427
0.002815570244058537;0.002816230058670044
0.00116550748608969;0.0011663436889648438
0.020072745148494223;0.020072966814041138
0.011208437272574236;0.01130831241607666
0.010817273669059284;0.010917097330093384
0.017930311920929237;0.017952948808670044
0.0003003329092324788;0.00030040740966796875
0.03629044036971483;0.03629019856452942
0.055933054134001604;0.05593302845954895
0.012659285783988884;0.012660056352615356
0.0752197545240105;0.0847196877002716
0.031335531866131576;0.03143450617790222
0.017278623297892603;0.017278701066970825
0.0008591406516931487;0.0009326338768005371
0.06128858646639702;0.061581045389175415
0.0017300916718262038;0.0017309188842773438
0.009516254881588696;0.009516745805740356
0.03370810429246183;0.033707648515701294
0.007040604506239038;0.0070410072803497314
0.04267626823445623;0.04309159517288208
0.00739992320633306;0.007450699806213379
0.009911309597123013;0.009911566972732544
0.04568068635141113;0.0557270348072052
0.027717511712104577;0.027785271406173706
0.030512386076138102;0.030567198991775513
0.024572527987679206;0.02467268705368042
0.03376162611158017;0.03376200795173645
0.011164300129942321;0.011164695024490356
0.01124394226196512;0.011243849992752075
0.051397275354823746;0.051601529121398926
0.03044431342313094;0.0304432213306427
0.0440064857910153;0.04400637745857239
0.006229102054355617;0.006229430437088013
0.002232457629821793;0.0023325085639953613
0.025320299339343478;0.025320082902908325
0.03432487632136591;0.03432467579841614
0.002004959528970777;0.0020056068897247314
0.034582531604506035;0.034665077924728394
0.006552334220416804;0.0065527260303497314
0.0018242147671599178;0.0018243789672851562
0.04637042046290382;0.04637053608894348
0.0020272754133941707;0.002027541399002075
0.0005013712347045101;0.0005016326904296875
0.0006940148987293793;0.0007829666137695312
0.03471460966469274;0.03478598594665527
0.013110760079623291;0.013111144304275513
0.01722762742368099;0.017227202653884888
0.006314797351947721;0.006315261125564575
0.0001756990121880729;0.00017642974853515625
0.028311840058477537;0.028312712907791138
0.0008478008936524473;0.0008478164672851562
0.0010211159543391918;0.0010213851928710938
0.05868608217246013;0.05868247151374817
0.0054304568220194215;0.0054312050342559814
0.002743604730652625;0.002743750810623169
0.0007909580230131628;0.0007915496826171875
0.005287423757800391;0.005288153886795044
0.033246214763761876;0.033357203006744385
0.02173508408718475;0.021834909915924072
0.005455215933728429;0.005546778440475464
0.014237983439043672;0.014237433671951294
0.01493388513940662;0.015809088945388794
0.019401294862945367;0.019401580095291138
0.004615047439735647;0.004615813493728638
0.004997366880333453;0.004997283220291138
0.029678105605010795;0.029913127422332764
0.027239218728709172;0.027239829301834106
0.030092999016272434;0.03336632251739502
0.005196017068218807;0.005196601152420044
0.0008021701727786683;0.0008029937744140625
0.024224525484596457;0.024224400520324707
0.04848364988394147;0.04848483204841614
0.045308142714187614;0.045382529497146606
0.03693241809818873;0.03693106770515442
0.03410727606366924;0.03410723805427551
0.040624137085721684;0.040666162967681885
0.01264461317250417;0.012917876243591309
0.016225710299932476;0.016225844621658325
0.0134173846634023;0.013516843318939209
0.007630793629103143;0.0076313316822052
0.004122133017371461;0.004194676876068115
0.015736349229858098;0.015737563371658325
0.002351568902106741;0.0024515092372894287
0.001661921244481049;0.0016622543334960938
0.0056902264245518785;0.0056906044483184814
0.03552315026970503;0.03591403365135193
0.006999306090871738;0.006999999284744263
0.05685742220963264;0.056916117668151855
0.010730256866352672;0.010730773210525513
0.00411058822376575;0.004210323095321655
0.03500694268136609;0.03508538007736206
0.015116804901086123;0.015116721391677856
0.0095441131317518;0.009544402360916138
0.0072775866407918804;0.007377684116363525
0.08050826523821865;0.08056825399398804
0.06390611346275281;0.06503483653068542
0.09481462470395224;0.09491315484046936
0.0600603609147433;0.06015986204147339
0.02347287194479393;0.023565232753753662
0.023246039554335587;0.02324584126472473
0.004851411947404297;0.0048513710498809814
0.014155134515069783;0.014225363731384277
0.027819265483351247;0.0278187096118927
0.0069137987564593635;0.0069141685962677
0.01605488770738091;0.016055136919021606
0.01037280782066054;0.010373145341873169
0.025949112436823612;0.02597525715827942
0.009355990477343864;0.009455889463424683
0.0065933353631404965;0.006693392992019653
0.0009354938602946126;0.0009355545043945312
0.007083308073445375;0.00718313455581665
0.0010731983454167564;0.0010738372802734375
0.003457475365452907;0.00345805287361145
0.04592035248055458;0.04591849446296692
0.0014871477470676398;0.00148773193359375
0.012065092695246244;0.01215466856956482
0.057506875900330434;0.057505637407302856
0.003356671882697743;0.00335693359375
0.04587301588125915;0.04599460959434509
0.05363650683253505;0.05408480763435364
0.0006226237534792252;0.0006618499755859375
0.03723932549376995;0.037237197160720825
0.008567014035355315;0.008567839860916138
0.028878687759399897;0.030447974801063538
0.022563699891738793;0.02263888716697693
0.03146952951409351;0.031469374895095825
0.0022639116044661962;0.002264052629470825
0.03115728002543564;0.03115752339363098
0.03556655877136013;0.03565484285354614
0.026725997391958526;0.02672770619392395
0.11652421461539686;0.11652281880378723
0.015507185181890759;0.015506774187088013
0.005261693776078278;0.005262404680252075
0.02113963539494563;0.02114012837409973
0.02328365891305472;0.023283034563064575
0.021967492305086985;0.022066950798034668
0.02885365128693281;0.028853386640548706
0.006957525998332426;0.006958037614822388
0.03307118598888464;0.03307059407234192
0.054453153133120005;0.05986788868904114
0.02663186268901761;0.02663138508796692
0.007952499685620328;0.007952719926834106
0.0020697903577177245;0.0020704269409179688
0.002577073160426785;0.0025778114795684814
0.03330346839412061;0.033303290605545044
0.04066009737123907;0.040757596492767334
0.03313241718868801;0.03320515155792236
0.07271271541742501;0.07317572832107544
0.02453741366077775;0.0245380699634552
0.008736837793662008;0.008736640214920044
0.017008215224913737;0.01710730791091919
0.007759576472115091;0.007760077714920044
0.03338066329546554;0.03338053822517395
0.04563462385274594;0.04563334584236145
0.0068441791007245205;0.006844550371170044
0.013651314916706405;0.013751477003097534
0.01342262017601795;0.013422995805740356
0.009500087549693796;0.00950053334236145
0.08726498559521122;0.08726504445075989
0.0075725732076428656;0.0075730979442596436
6.874236900805599e-05;9.447336196899414e-05
0.006321487506158129;0.006421566009521484
0.04923319203123239;0.04923251271247864
0.03118668223240585;0.031187087297439575
0.0223638215815592;0.02370774745941162
0.03044872174722261;0.03044798970222473
0.04105635201227417;0.04146483540534973
0.01228469724194069;0.0122852623462677
0.0057356639982630905;0.0057363808155059814
0.020446794084982428;0.02044585347175598
0.000161234590562603;0.0001621246337890625
0.035635796682794825;0.03573596477508545
0.0070185422387908265;0.00711822509765625
0.06544255709073858;0.06826549768447876
4.1963404564149784e-05;4.225969314575195e-05
0.002027227764246763;0.002027541399002075
0.027011331696735173;0.02710023522377014
0.033385251061438755;0.033384352922439575
0.03600056612159367;0.03608235716819763
0.05290711058465104;0.05610176920890808
0.04862652417999924;0.04862597584724426
0.015660919995494058;0.01583889126777649
0.02586519641415029;0.0258655846118927
0.02862750296998836;0.031266242265701294
0.055182478966445354;0.055181533098220825
0.021025804073334223;0.021121054887771606
0.001143033921887854;0.0011434555053710938
0.0667639499968731;0.06685972213745117
0.0016363657657097446;0.001636505126953125
0.039673685896454446;0.03980594873428345
0.024031544561376354;0.024114161729812622
0.04005910519898048;0.04170447587966919
0.029495837355815856;0.029496222734451294
0.008299266008764754;0.008581042289733887
0.030207632814270902;0.030221611261367798
0.02418920311953299;0.024289458990097046
0.02207424389986781;0.02207377552986145
0.025697511731926546;0.025784432888031006
0.004203505969955238;0.004203826189041138
0.020452879781287982;0.020765841007232666
0.025046592838714653;0.025291502475738525
0.007906875634711905;0.007906943559646606
0.026579658031558144;0.026678353548049927
0.08696258974027388;0.08706268668174744
0.07778794503580128;0.08102068305015564
0.01625162747403368;0.016348987817764282
0.029954468757544078;0.03004273772239685
0.06175157135308907;0.061750441789627075
0.0316431090167764;0.031727880239486694
0.04889121870737327;0.048890143632888794
0.008226618031740879;0.008227378129959106
0.06102112207186798;0.061020880937576294
0.02247683578866387;0.022476226091384888
0.023706270314141503;0.023805856704711914
0.0032469504509369663;0.003247290849685669
0.018004369649164215;0.01810428500175476
0.0039310350862740194;0.00393107533454895
0.05057968496412609;0.050677329301834106
0.010409057230544853;0.010508805513381958
0.034731208675858764;0.034731894731521606
0.009877496262066347;0.009878188371658325
0.025661923350481796;0.025660544633865356
0.0064972721475548825;0.006497412919998169
0.0021555442695814432;0.002156287431716919
0.01809250746637152;0.018092185258865356
0.0262007680714145;0.026199370622634888
0.018513787483684065;0.018514662981033325
0.0423827733024083;0.04361647367477417
0.0033615382815027632;0.003361731767654419
0.027755641751600748;0.029122143983840942
0.011474050274866414;0.011474639177322388
0.07449155009660807;0.07449248433113098
0.04665258638257538;0.04679718613624573
0.0016422141199346164;0.0016422271728515625
0.018098203765184114;0.018097907304763794
0.025758421104060455;0.03280515968799591
0.044327667883401575;0.04441559314727783
0.07473294683016855;0.07720664143562317
0.042789115224838525;0.042788535356521606
0.0012985199434730052;0.0012989044189453125
0.045182002792286055;0.04518130421638489
0.008073360116468854;0.008173435926437378
0.0138134719916433;0.01391264796257019
0.004615501213654085;0.00470927357673645
0.034695110085668175;0.03472548723220825
0.010851414347149608;0.010899066925048828
0.06451958211762412;0.0664820671081543
0.010143031210126052;0.010143309831619263
0.0111962151615614;0.011196166276931763
0.023751878333156905;0.02375224232673645
0.02319449909678455;0.023194342851638794
0.0953650573919254;0.10841640830039978
0.0076576936053800474;0.007658034563064575
0.01857859875581538;0.01867881417274475
0.002902277441855133;0.0030013322830200195
0.006979483703143779;0.0069799721240997314
0.012527868731548437;0.012527495622634888
0.007366054398684068;0.007366210222244263
0.03269605053541133;0.03269580006599426
0.0048321850628765635;0.0049321651458740234
0.001597822871121819;0.001598358154296875
0.03244488685839566;0.03244495391845703
0.023037221066943857;0.023036986589431763
0.03105959673382626;0.031060248613357544
0.0033571257737075155;0.003357917070388794
0.007961207041424235;0.007961302995681763
0.01546623333763306;0.015565335750579834
0.007072055473143021;0.007072478532791138
0.007342933727191997;0.00743556022644043
0.026937261342536215;0.026937514543533325
0.016882464448958075;0.016980618238449097
0.010188473816486139;0.010288327932357788
0.0530583885338955;0.05305859446525574
0.0018044070105575985;0.0018053054809570312
0.0012339401760568796;0.0012340545654296875
0.010031607685543481;0.010110735893249512
0.00964585092937571;0.009646594524383545
0.021032170055297193;0.02103331685066223
0.048029281178548065;0.04835587739944458
0.009591022878939775;0.009591132402420044
0.02260374210940449;0.02269655466079712
0.00027511601045002165;0.00027561187744140625
0.0012768766972944075;0.0012769699096679688
0.023411085518321946;0.025208503007888794
0.004331714556615148;0.0043325722217559814
0.017030190372440843;0.017029792070388794
0.01100112927125781;0.011001616716384888
0.00045042253858606536;0.00045108795166015625
0.03539192994548584;0.038419097661972046
0.016975186011689243;0.01707443594932556
0.06635405870963104;0.06644344329833984
0.002963704519524975;0.0030636191368103027
0.02007347963362641;0.020073920488357544
0.00841418492989177;0.008441001176834106
0.010970682965488258;0.011070460081100464
0.013471385080863272;0.013571500778198242
0.02656766208085948;0.027513444423675537
0.0020773250694527926;0.0020780861377716064
0.031199530752301186;0.031299710273742676
0.009992806562418402;0.010092407464981079
0.015403531638784407;0.015403777360916138
0.010104235533940456;0.010105162858963013
0.018994854358438954;0.018995314836502075
0.033509303869404095;0.03360292315483093
0.00938835908156507;0.009388953447341919
0.05533971241186144;0.05535033345222473
0.027721726749591617;0.0278170108795166
0.002586844420684796;0.002587348222732544
0.07298380456644615;0.07298186421394348
0.03254640084671961;0.032545119524002075
0.014425192568050083;0.014474153518676758
0.015781227245827638;0.015962302684783936
0.03455438685370507;0.03455260396003723
0.015480983848314723;0.015659362077713013
0.01274850406583927;0.012845754623413086
0.013262590568874771;0.013262778520584106
0.03138274337468105;0.03138354420661926
0.052766500348616276;0.058530837297439575
0.005339148566544535;0.0053396522998809814
0.005539749063737612;0.005539923906326294
0.02228211103311357;0.023021429777145386
0.062199285880146046;0.062197715044021606
0.012806344676579366;0.012905716896057129
0.006406386430787213;0.006498932838439941
0.008141272499816783;0.008229672908782959
0.002811110299338823;0.0028114616870880127
0.034723420332660675;0.034789592027664185
0.012092669578220404;0.012092620134353638
0.008312358892913273;0.008312255144119263
0.008966565332947308;0.008967429399490356
0.04956775521508766;0.04965069890022278
0.014654050636000905;0.014753162860870361
0.013190331211602166;0.01352691650390625
0.019700405510407786;0.0197010338306427
0.08940998887802483;0.08972308039665222
0.01427731046883913;0.01437714695930481
0.000616113645798012;0.0006170272827148438
0.027338490252481248;0.02733805775642395
0.02698893233571463;0.027078896760940552
0.037340104396055826;0.0373401939868927
0.025661325382036197;0.025661498308181763
0.0101159851680303;0.010216593742370605
0.011049299677566097;0.0110493004322052
0.07833986324918982;0.07843822240829468
0.01835172956740875;0.01835155487060547
0.04807093201403234;0.04807022213935852
0.003912994394375172;0.004012942314147949
0.019433914429508748;0.01943400502204895
0.012940074743714768;0.013040751218795776
0.020080953499378433;0.020080596208572388
0.02371719550635451;0.023888885974884033
0.028973913311335957;0.02897360920906067
0.000737179396568815;0.0007371902465820312
0.018941655781126887;0.018941909074783325
0.05614477222244936;0.06290484964847565
0.09977285310973585;0.10043516755104065
0.02171322283417952;0.021750956773757935
0.11157192704480011;0.1116209626197815
0.007486609001457006;0.0074873268604278564
0.0011975217092036969;0.00119781494140625
0.010287683196776462;0.010288268327713013
0.04881382360241617;0.05011489987373352
0.0044351373505728455;0.0044355690479278564
0.04301911589522357;0.04979747533798218
0.0307197989508227;0.03144744038581848
0.003205967977342506;0.0032062828540802
0.006311388830216861;0.00631144642829895
0.001083809749946309;0.0011713244020938873
0.07467115735982524;0.0756092369556427
0.013415275752883172;0.013515263795852661
0.03701037867077865;0.03725209832191467
0.02546217452535156;0.02546122670173645
0.004062339295660196;0.004062682390213013
0.007478167856500594;0.007577985525131226
0.00248931986584304;0.0024900734424591064
0.02429633059768014;0.024396002292633057
0.014683750819694398;0.014781564474105835
0.027272858546269537;0.02727225422859192
0.0012615360405065605;0.0012617111206054688
0.059270444873009066;0.05934140086174011
0.03532025035591919;0.035419762134552
0.0037096082408706764;0.0037098228931427
0.09416966833251791;0.10382845997810364
0.012098289960976697;0.0128440260887146
0.005883021079392632;0.005883246660232544
0.017662547863235387;0.017845183610916138
0.005972208270322916;0.0059728920459747314
0.0035227230920193177;0.003622680902481079
0.007513402818912878;0.0075140297412872314
0.04295434234655528;0.04311400651931763
0.060513019366044835;0.07037359476089478
0.007550958194543906;0.007551223039627075
0.08107980583386312;0.08300234377384186
0.02762524016282391;0.027626067399978638
6.756176743505611e-05;6.771087646484375e-05
0.0018019527027234325;0.0018024444580078125
0.08358012143488505;0.08395949006080627
0.06031194845455861;0.0666080117225647
0.044628967081915515;0.04535314440727234
0.08777720276472407;0.08787623047828674
0.026821536854520156;0.026963472366333008
0.002479391559363781;0.0024795830249786377
0.02419557566511669;0.024193793535232544
0.003075251452393978;0.003175288438796997
0.02144707263571725;0.021447211503982544
0.011707943804712816;0.011808067560195923
0.011869799010087268;0.011870414018630981
0.02214637216490705;0.02224576473236084
0.0333902247890946;0.03344717621803284
0.017493828499028752;0.017494231462478638
0.010153239695930853;0.010153800249099731
0.062425288363930846;0.06242373585700989
0.021788664411863824;0.02178862690925598
0.05545059139028062;0.05545046925544739
0.008769305836454203;0.008863747119903564
0.01003560394623056;0.010036498308181763
0.03604440416819007;0.03604400157928467
0.0391618700337415;0.03916171193122864
0.0009731695002755642;0.001073196530342102
0.027949889783868913;0.027988582849502563
0.009786863704337534;0.009786635637283325
0.026930185166713756;0.026929885149002075
0.05229516412388942;0.052373915910720825
0.024227908735221248;0.024227172136306763
0.06062396699920634;0.06062224507331848
0.057631138178770074;0.05762866139411926
0.012570242524559834;0.012569457292556763
0.013399392080062102;0.01349872350692749
0.08331331518026144;0.08626416325569153
0.06174158367052385;0.0635586678981781
0.013660298233303819;0.013660460710525513
0.0032667682493138536;0.0032673180103302
0.017976430856131757;0.0179767906665802
0.002302553086727541;0.0023031532764434814
0.010331273382899362;0.0103321373462677
0.013925317619710392;0.01402592658996582
0.05455428731282655;0.05460187792778015
0.005961525982957419;0.006061583757400513
0.03426532640883221;0.0343681275844574
0.0003624722795081206;0.00036334991455078125
0.011622239437421317;0.011622309684753418
0.004500555884527708;0.004501372575759888
0.025442163092615648;0.02552381157875061
0.0628627221364796;0.06295955181121826
0.00323415518297194;0.0032348930835723877
0.019558084053307383;0.02004149556159973
0.038159670363957864;0.03825947642326355
0.03147713373020478;0.032294660806655884
0.0046505251656267935;0.004651099443435669
0.0029731160444536595;0.002973586320877075
0.03433600946431586;0.03442928194999695
0.010517228319532132;0.010518103837966919
0.053159757947194616;0.05315881967544556
0.014156175733798286;0.014156371355056763
0.014065867170286218;0.014066725969314575
0.007743939695953009;0.00784406065940857
0.02746946008555178;0.027568817138671875
0.11201290996360361;0.1185075044631958
0.05852932785344108;0.058528199791908264
0.018744964913290734;0.01874449849128723
0.012254377027115376;0.012354552745819092
0.041926941510810854;0.04192638397216797
0.009835828143375556;0.00983622670173645
0.03793151547455136;0.03801316022872925
0.0032738645500961696;0.003273993730545044
0.018120915123954407;0.018120795488357544
0.037631278663484626;0.037631064653396606
0.012957880297735872;0.013057202100753784
0.008586462655247951;0.008586913347244263
0.01876079112007395;0.018761664628982544
0.005107423760189354;0.005207538604736328
0.06773483793803824;0.06773284077644348
0.00619402816892442;0.0062941014766693115
0.01718639835069006;0.017187118530273438
0.007770801964600098;0.007771521806716919
0.020074507956105117;0.02007487416267395
0.01798071385866837;0.01808089017868042
3.318615246111186e-06;3.814697265625e-06
0.023190362462235777;0.024190157651901245
0.007992877015862484;0.008084505796432495
0.010747944584344069;0.010747939348220825
0.033111163944549375;0.03311064839363098
0.047506063784199394;0.04758191108703613
0.0001396023275491164;0.00014019012451171875
0.01365044082312505;0.013750523328781128
0.030005457220038338;0.030145108699798584
0.03332790118047433;0.035260945558547974
0.08174129305416797;0.08183827996253967
0.03454173769586976;0.03623899817466736
0.008353658323025108;0.008354216814041138
0.018172070675992445;0.018486499786376953
0.0021319941376601688;0.0022320449352264404
0.058119793827107774;0.058118849992752075
0.023873052917747575;0.023972421884536743
0.029390506490227734;0.0293903648853302
0.05018451775710118;0.05018332600593567
0.007417911850817498;0.0074177086353302
0.01813955529719049;0.018239766359329224
0.007878662796106752;0.00797659158706665
0.02701434099440852;0.02708938717842102
0.007137498839365926;0.007138282060623169
0.06269812459282953;0.06269648671150208
0.05972593213845651;0.060092926025390625
0.007029172328203869;0.0070295631885528564
0.005969494639322263;0.005970031023025513
0.03744132468556633;0.03785344958305359
0.013931991480297825;0.013932257890701294
0.0045680447444543274;0.004568129777908325
0.011021912570763636;0.011022597551345825


==> data/appendices/scatter/cifar10-c-relu-strong.csv <==
True Distance;Estimated Distance
0.014669895468584002;0.014679312705993652
0.027413677281954475;0.027495592832565308
0.021017953601469602;0.02103617787361145
0.003560007337469794;0.003574967384338379
0.02346343624349956;0.02355363965034485
0.027050364875732306;0.027443766593933105
0.01949480549298368;0.019529372453689575
0.024123205640469114;0.02416670322418213
0.02747402035406717;0.02757406234741211
0.022293540702646907;0.022385388612747192
0.007305377617282528;0.007364615797996521
0.0014337962751145464;0.0014489293098449707
0.0056496255965891;0.005651503801345825
0.030504859930181483;0.031101375818252563
0.0364014980933072;0.03687366098165512
0.030324772781134005;0.030417174100875854
0.03708079190318694;0.03717634081840515
0.018118950622046746;0.018153220415115356
0.012676179965727835;0.012705832719802856
0.051141522333518624;0.051471054553985596
0.010341874551606624;0.010443001985549927
0.007877169852601085;0.007926970720291138
0.043910690785777605;0.044008225202560425
0.020541971891366948;0.02054595947265625
0.006680053172728721;0.0066824257373809814
0.033731619452366406;0.03378954529762268
0.04242207000654182;0.04314163327217102
0.0005359841391475174;0.0005369186401367188
0.0033246965479669243;0.0033254921436309814
0.023398949123974715;0.02341654896736145
0.001417272062408097;0.0014181137084960938
0.035019815371387986;0.035624414682388306
0.03776659980553055;0.03778079152107239
0.012578750657869292;0.012606650590896606
0.005640352995422428;0.005686581134796143
0.0008608460158808971;0.0008640289306640625
0.012502319661368921;0.012558937072753906
0.015340826683933474;0.015428245067596436
0.00866869230112958;0.008680373430252075
0.0009431006210785162;0.0009431838989257812
0.0006424351997474115;0.0006427764892578125
0.001031768977283892;0.0010318756103515625
0.02075021963610664;0.020764976739883423
0.07237837588034561;0.07882030308246613
0.029694123768436758;0.03172624111175537
0.03224691242826046;0.032331764698028564
0.06574278158093069;0.06896880269050598
0.031650686096699264;0.03204965591430664
0.048482297468979654;0.049477994441986084
0.0163615850567707;0.016427069902420044
0.009249661523329808;0.00935816764831543
0.012681412580924235;0.012686759233474731
0.0050188481560044;0.005020171403884888
0.04766722591947663;0.04809290170669556
0.002162347951886259;0.0021629631519317627
0.006642884233338187;0.006650388240814209
0.013435317028367958;0.013441115617752075
0.0058956944019661174;0.005898505449295044
0.0018542286921321791;0.001859128475189209
0.012785428730731302;0.012793570756912231
0.03305069020557978;0.03685668110847473
0.004136694274268455;0.004194378852844238
0.010038377153956262;0.010059118270874023
0.01653114333891246;0.01663130521774292
0.007399105074152415;0.00741925835609436
0.015246298921734206;0.01529654860496521
0.044188428561769064;0.04462149739265442
0.039537235745589004;0.051975250244140625
0.01819965147389443;0.018207579851150513
0.00027880169746943867;0.00027942657470703125
0.031202314652044625;0.03126242756843567
0.01244475859465793;0.012467414140701294
0.03400823833784114;0.03413012623786926
0.012018754505310267;0.012027770280838013
0.06744657816903081;0.0675087571144104
0.002063724383144194;0.0020637810230255127
0.0035787195841355166;0.003598257899284363
0.03080815540314729;0.030834853649139404
0.032354431245587956;0.03246775269508362
0.0005287103865560035;0.0006287842988967896
0.027233732994246165;0.027331262826919556
0.012504410689906919;0.012581080198287964
0.012382524753951;0.012464523315429688
0.03361901504031701;0.03371885418891907
0.03884846753369357;0.03893435001373291
0.008541851647378737;0.008548766374588013
0.0011075966141095724;0.0011081695556640625
0.02929162531069905;0.02959352731704712
0.010071865587057076;0.010159939527511597
0.02159708506651053;0.02169668674468994
0.01988866541928354;0.019988149404525757
0.021455313513407525;0.0215417742729187
0.0013426826165439901;0.0013501644134521484
0.016340237146448656;0.016439825296401978
0.00998825619374128;0.010005027055740356
0.017466175044697472;0.017520427703857422
0.008223189241518618;0.008268356323242188
0.040163706704928304;0.04026061296463013
0.009803137611142942;0.009852707386016846
0.022263265067173042;0.022278815507888794
0.0660512563790052;0.06776347756385803
0.010176534689963525;0.010180503129959106
0.005368671447775751;0.005386024713516235
0.051934481488132796;0.05286547541618347
0.012918636510252405;0.01294681429862976
0.018213401767930692;0.018534302711486816
0.00258154127391545;0.0025825798511505127
0.029155779197150726;0.029294997453689575
0.010636050595720686;0.010642081499099731
0.05812057369214617;0.05822071433067322
0.011417658078771502;0.011463195085525513
0.048324403179790934;0.0485270619392395
0.039153200893975906;0.03962433338165283
0.0035616951764797984;0.0035857930779457092
0.031294983769114604;0.03136739134788513
0.0005117321699103993;0.0005182623863220215
0.0012744500209105423;0.0012750625610351562
0.00034466759441639094;0.0003452301025390625
0.02678380027635104;0.028822094202041626
0.08751428426522576;0.09362906217575073
0.027657429548137893;0.027757734060287476
0.002756409301543231;0.0027571022510528564
0.08255867954314494;0.08765631914138794
0.02893323243740726;0.029008686542510986
0.013228228373931557;0.013242989778518677
0.010209419549723028;0.010212928056716919
0.01040246298413088;0.01048743724822998
0.03084870954104503;0.030887633562088013
0.005335268336972109;0.005337744951248169
0.01623034818640269;0.016327589750289917
0.034707334529627765;0.0348077118396759
0.0429842831485911;0.043081849813461304
0.004558261263236225;0.004568129777908325
0.007170015090178268;0.007172614336013794
0.0023296584166727545;0.002353612333536148
0.02554072759062746;0.027494460344314575
0.006844367080191547;0.00688701868057251
0.04387873174983876;0.054260432720184326
0.08062411429439541;0.08072146773338318
0.001155964091656558;0.0011702179908752441
0.0025749687297893014;0.002575904130935669
0.027655558910018852;0.027665168046951294
0.04114529791264961;0.04123818874359131
0.00020597547880350824;0.00020599365234375
0.017349817607049456;0.017431437969207764
0.056227446619828064;0.056327998638153076
0.01525440179589262;0.015267401933670044
0.07189221168699893;0.0774739682674408
0.06043954180382034;0.06053018569946289
0.007532938558546085;0.007535010576248169
0.0001057485870024465;0.00010585784912109375
0.01026342933492541;0.010360926389694214
0.01716995106125509;0.0171833336353302
0.0044291051925633065;0.004529029130935669
0.030134680459551318;0.03014850616455078
0.0207007272153799;0.020800799131393433
0.00524894395177924;0.0052509605884552
0.035418282219128294;0.03547966480255127
0.004081770244920255;0.004085540771484375
0.0057973560493563715;0.0058002769947052
0.012546263306171774;0.012551337480545044
0.016812891844585925;0.01691308617591858
0.003211103885712975;0.0032120048999786377
0.047957399312734704;0.04804930090904236
0.028539939751020177;0.02896103262901306
0.030955772837201113;0.031007766723632812
0.049092993821396994;0.04918944835662842
0.0020178498635019682;0.0020328760147094727
0.06395358862591419;0.06403669714927673
0.0691306917237139;0.06918513774871826
0.001813863267089537;0.0018138885498046875
0.0334368182224653;0.03353723883628845
0.004614552438317979;0.0046148598194122314
0.026213179144093247;0.026313573122024536
0.07164748937308302;0.08166316151618958
0.002824289799174484;0.0028399229049682617
0.011893247738334764;0.011970549821853638
0.02647981214783958;0.0266476571559906
0.047822164385254703;0.04966452717781067
0.042500164716310594;0.04259935021400452
0.0035607315467413156;0.0035909414291381836
0.07300611241120364;0.09133675694465637
0.012489065567016417;0.012496978044509888
0.006604240962717149;0.0066089928150177
0.05871416024799507;0.058790773153305054
0.022911623439972252;0.023005753755569458
0.02071597804375275;0.020748376846313477
0.00015582010264500337;0.00016173720359802246
0.05416133222170426;0.06395509839057922
0.031239580662687286;0.03133997321128845
0.056334349808706156;0.06405165791511536
0.04883945446374036;0.04893958568572998
0.058092569317953355;0.058151960372924805
0.011229274930716272;0.011299319565296173
0.03492895686239769;0.035333216190338135
0.026885398887162456;0.026912719011306763
0.02475575872339986;0.024773627519607544
0.025267496944765315;0.02532866597175598
0.022226053247311674;0.02232465147972107
0.09526854592915834;0.09534406661987305
0.0682317586323418;0.06827154755592346
0.04806969567637102;0.04816892743110657
0.0005764408227153508;0.0005769729614257812
0.04095633234182855;0.04128459095954895
0.04081055801127412;0.0426274836063385
0.007962187185199586;0.007964164018630981
0.0026426527785476657;0.0026436150074005127
0.052451559213450794;0.053434401750564575
0.0021545251356925887;0.002179861068725586
0.004032848664718769;0.004034072160720825
0.0413904859994746;0.041466593742370605
0.052864671078054225;0.05296364426612854
0.09795389946769525;0.09804832935333252
0.02695654115778598;0.027033835649490356
0.006710434707039737;0.00674767792224884
0.02552111833644144;0.025578320026397705
0.008085141174346779;0.008156925439834595
0.03044624047610549;0.03057267516851425
0.0006183731000668505;0.0006189346313476562
0.019819011298200125;0.019940167665481567
0.08525057064740031;0.08557522296905518
0.019284787883655254;0.019314587116241455
0.011377494954539368;0.011385947465896606
0.003798091911107893;0.003814220428466797
0.02229149827663737;0.02238902449607849
0.008535438502443805;0.008574038743972778
0.033429558857766384;0.033534616231918335
0.010767254895967616;0.010773688554763794
0.02194706501871181;0.02200680784881115
0.0029484449897116964;0.0029594600200653076
0.0054760879702384895;0.005477935075759888
0.008499043769121676;0.00851401686668396
0.021067208507415076;0.021098166704177856
0.025061484240198276;0.025171279907226562
0.006471001118908714;0.006473571062088013
0.026617941768655565;0.026707082986831665
0.0071039416959814;0.007116153836250305
0.009241065580715425;0.009262114763259888
0.012830110863478753;0.012929767370223999
0.006656134127936163;0.0066654980182647705
0.032170469432908494;0.032609973102808
0.0012409863735653687;0.0012531057000160217
0.011804160472832274;0.011821776628494263
0.011370518196122979;0.011409908533096313
0.022230679199370367;0.022282540798187256
0.05102784148794283;0.05122685432434082
0.036205540844302574;0.03624635934829712
0.025985222694926192;0.026029467582702637
0.009685313234017254;0.009688407182693481
0.009174438017598143;0.009177237749099731
0.033948978548845245;0.03395986557006836
0.005347295171573493;0.005348235368728638
0.08035267957057485;0.08038276433944702
0.07114049368170375;0.071165531873703
0.0012399602839886902;0.0012407302856445312
0.0073693434116398815;0.007375746965408325
0.039226959885789774;0.0394306480884552
0.08493699864642107;0.08964747190475464
0.02567416846396027;0.0257452130317688
0.010392320510228812;0.010425657033920288
0.026743457135393424;0.02800348401069641
0.03337679314062113;0.03343364596366882
0.012566491942955612;0.01258280873298645
0.056114483557774014;0.056212395429611206
0.006960623287582648;0.007013425230979919
0.011578287256887216;0.011630326509475708
0.016432869542448034;0.016485244035720825
0.002710921085180357;0.0027122795581817627
0.024852109819957915;0.02486678957939148
0.008876716193678115;0.008951902389526367
0.030015038095026758;0.030087359249591827
0.04960937645295741;0.056158095598220825
0.007016171783420229;0.007017165422439575
0.004493270846326814;0.004504531621932983
0.007480218521268828;0.007549703121185303
0.015989641630436393;0.016176581382751465
0.14579564004886125;0.15387296676635742
0.003771222191289632;0.0037995129823684692
0.012441525362516274;0.012562587857246399
0.07583996704337422;0.07589906454086304
0.0075635350047881765;0.007566481828689575
0.02399837217189593;0.026112407445907593
0.0042084130167984995;0.004284560680389404
0.0086307267906383;0.008633643388748169
0.0030959424573576166;0.0030966103076934814
0.03546119471506424;0.03552442789077759
0.015264888487696663;0.015383966267108917
0.006330022219369425;0.006336688995361328
0.00041191186824598275;0.0004119873046875
0.06930127215045254;0.06939879059791565
0.005521091651977319;0.005573838949203491
0.010240103013091936;0.010246306657791138
0.03637694582162313;0.03643408417701721
0.009506518043602375;0.009527742862701416
0.05877341393590265;0.06946280598640442
0.058527008278404784;0.059347182512283325
0.009563098760563658;0.009641293436288834
0.01066916293990735;0.01067546010017395
0.04142624466964623;0.041554152965545654
0.025251073763008235;0.025382012128829956
0.014417909063825403;0.014517396688461304
0.04845779258331604;0.04854941368103027
0.010841826884237286;0.010937213897705078
0.028113874740781843;0.02828628569841385
0.018245599045900594;0.01831132173538208
0.005398647926261005;0.005448080599308014
0.04842327320455784;0.04899507761001587
0.02737180541036723;0.028442025184631348
0.003227672607860793;0.003228217363357544
0.02221589801751109;0.022230178117752075
0.030055584807897096;0.030100524425506592
0.0015152670340524128;0.0015153884887695312
0.027294717958178134;0.027394264936447144
0.01021360365315067;0.010300636291503906
0.011346751429369084;0.011359244585037231
0.022882289908993887;0.02289670705795288
0.010125280206176323;0.010142490267753601
0.03953427102509128;0.039614200592041016
0.014371867699976955;0.01446688175201416
0.013286140309316068;0.013379015028476715
0.041050574473713915;0.04108649492263794
0.03669061123434882;0.03680422902107239
0.006384899725894706;0.0063886940479278564
0.14493827148611566;0.16399317979812622
0.038723329192695936;0.03882193565368652
0.07731339548885659;0.07737526297569275
0.13857886548694417;0.1446089744567871
0.022322948328622735;0.02242216467857361
0.007287653521488169;0.007290869951248169
0.0013063874501619964;0.0013200640678405762
0.04734766305517854;0.07523231208324432
0.013084461973849784;0.013087302446365356
0.030588676682409673;0.030737046152353287
0.009558962773405644;0.00964607298374176
0.04574428193925576;0.0465717613697052
0.02816296849246242;0.028180450201034546
0.07068141074746903;0.12142470479011536
0.006839117633285041;0.006840735673904419
0.05737530200178257;0.05791011452674866
0.09322744846712636;0.09329193830490112
0.022704261180985598;0.022967085242271423
0.005162269403960927;0.005166083574295044
0.040540366122266525;0.04063501954078674
0.013938241352721549;0.013949424028396606
0.0037642191780216648;0.0037840604782104492
0.023323704005367846;0.02371007204055786
0.06193425037343112;0.061994075775146484
0.016652425847053197;0.0166645348072052
0.10909415382974766;0.10919439792633057
0.010643298994921974;0.010648757219314575
0.030640759965566755;0.030740290880203247
0.055967759152412096;0.056470513343811035
0.046936368150480794;0.047001004219055176
0.05985250280870715;0.06001189351081848
0.0052161501533253855;0.005216628313064575
0.09194327127531507;0.09201821684837341
0.028998609060421836;0.029008984565734863
0.0058633263449359395;0.005865126848220825
0.04558185879665579;0.046540141105651855
0.12606687192975077;0.1315615475177765
0.016387683373496234;0.01643088459968567
0.0037605333517934363;0.003783605992794037
0.01796071076872132;0.01797392964363098
0.051667342750052976;0.05202239751815796
0.0233732670524293;0.023471057415008545
0.01072317004928898;0.010768532752990723
0.02272720939470031;0.022741347551345825
0.034383735208089634;0.03447848558425903
0.012930113974222569;0.012962311506271362
0.008007709697076577;0.008009940385818481
0.03656994365271764;0.03878405690193176
0.029197934212087107;0.029297351837158203
0.00033136289810575543;0.000331878662109375
0.03799151335818398;0.042238980531692505
0.002034059445577201;0.002034217119216919
0.007532975480740147;0.007535010576248169
0.06297783878353054;0.06306326389312744
0.0048628936453564845;0.00496259331703186
0.033819489454474765;0.03391605615615845
0.0009465490180730203;0.0009469985961914062
0.007193526444401929;0.007208675146102905
0.0020953650793233258;0.002096205949783325
0.014088696243541317;0.014189153909683228
0.021593479309479365;0.02164176106452942
0.005364919033568948;0.005399107933044434
0.015374709749291015;0.01545172929763794
0.04493642265797618;0.045036137104034424
0.011183753285410972;0.011394798755645752
0.0012706171729822558;0.0012783408164978027
0.019058138423920817;0.019077330827713013
0.021373965593693065;0.021390914916992188
0.04994960847458998;0.04995393753051758
0.011637118428601195;0.011659622192382812
0.02719995883891772;0.027277633547782898
0.0544194730445556;0.05684483051300049
0.01047407853944709;0.01047709584236145
0.023528662640282916;0.023652970790863037
0.009973855330203323;0.010050985962152481
0.0036460659043562444;0.0036506950855255127
0.02223524225539645;0.022247344255447388
0.01775745153854806;0.017769843339920044
0.05033575145799533;0.050399333238601685
0.07162519687137278;0.07329338788986206
0.007943415697956119;0.007946044206619263
0.07560620651965386;0.07570302486419678
0.015470210429343444;0.015599071979522705
0.015556936141224807;0.015623986721038818
0.017775295694948158;0.017787009477615356
0.014041471364099535;0.014063864946365356
0.001238224594811498;0.0012388229370117188
0.04171564193346861;0.046588122844696045
0.002478387563025675;0.0024786293506622314
0.016293747305392885;0.016302138566970825
0.010871015288177103;0.010968804359436035
0.049241783568691105;0.050089865922927856
0.04562515250893902;0.04615502059459686
0.005214968189406004;0.005349099636077881
0.016431314024648695;0.016528993844985962
0.033115130720660566;0.0332011878490448
0.005707804935065878;0.00571635365486145
0.004750551994162223;0.0047512054443359375
0.023956351186244826;0.024052530527114868
0.07443648692910583;0.07451564073562622
0.020837064696140516;0.020849257707595825
0.02567428744215481;0.025773316621780396
0.009284424515720778;0.009336769580841064
0.04440159525995932;0.044444262981414795
0.018711494642274815;0.018803894519805908
0.03709167409564052;0.03718698024749756
0.014648230572858432;0.014656096696853638
0.0314061007671451;0.03149008750915527
0.03924656372859325;0.03932926058769226
0.03749216661706424;0.03756594657897949
0.0071650735330850025;0.0071668922901153564
0.07135500416033945;0.07241314649581909
0.07021803624847907;0.07040542364120483
0.024782924570037036;0.025272950530052185
0.02647962486929778;0.026551663875579834
0.012905238552977996;0.012957241386175156
0.0802079971090626;0.0802878737449646
0.0021650365340780534;0.002184651792049408
0.02921137267272327;0.029291123151779175
0.015974015953650753;0.016072481870651245
0.055033912108294426;0.05513229966163635
0.0048128200394392875;0.004848934710025787
0.005364217055297397;0.00536540150642395
0.02830466920656854;0.02840474247932434
0.015669902050467213;0.015678435564041138
0.026518535117214526;0.02661880850791931
0.034679229374935214;0.03475859761238098
0.0066330969184784485;0.006651341915130615
0.027052685052449985;0.027152955532073975
0.03765101045255467;0.037748515605926514
0.027479499351332443;0.027578204870224
0.07355424774389434;0.09902068972587585
0.0010249042591181329;0.0010338127613067627
0.005873750186964181;0.005875617265701294
0.02602875298115791;0.026104897260665894
0.0271555883125453;0.02725246548652649
0.09426311190712475;0.09479811787605286
0.04686262187376969;0.047198355197906494
0.00023065476731869977;0.0002307891845703125
0.0040900626720691115;0.004123032093048096
0.009907088087454856;0.009911566972732544
0.026114245579043148;0.026251167058944702
0.0015985056193972209;0.0015993118286132812
0.008542059985513198;0.008603207767009735
0.000309148712635815;0.0003153085708618164
0.024251801164693488;0.02434074878692627
0.0325423175367223;0.03293547034263611
0.039407288008561935;0.039516329765319824
0.03087513506242758;0.03133279085159302
0.016789362299702015;0.016876384615898132
0.14159275045846612;0.14169982075691223
0.0022088701417177876;0.0022295117378234863
0.010671281471754137;0.010690569877624512
0.029445628857035108;0.029465794563293457
0.003384677116820383;0.003385573625564575
0.010239189825871362;0.010263413190841675
0.007777781587946898;0.0077810585498809814
0.0013511441416131525;0.0013570785522460938
0.005524480929815004;0.0055256187915802
0.0032819188659105104;0.003313779830932617
0.007166406144390684;0.007167845964431763
0.013300572519766875;0.01338222622871399
0.028759823941193703;0.0295427143573761
0.03024573618087873;0.030326098203659058
0.008097003338481916;0.008107215166091919
0.016190142750002367;0.016256511211395264
0.053109617572323;0.05592253804206848
0.013737670628582646;0.0138377845287323
0.05878946117833225;0.059065744280815125
0.003880412973588771;0.00392758846282959
0.017490359960196288;0.01759052276611328
0.01832139419844287;0.018421590328216553
0.029758933213367374;0.02983635663986206
0.07537419862975178;0.07546409964561462
0.07733177290166494;0.08118575811386108
0.0076547650825689205;0.008118122816085815
0.008405364257199413;0.008407622575759888
0.03583860879375452;0.03611233830451965
0.024668868404983328;0.024770915508270264
0.043462941693226335;0.04382997751235962
0.004541580304835597;0.004569642245769501
0.02763157605144565;0.027734696865081787
0.01820041521287943;0.01830059289932251
0.02049122490143366;0.02059575915336609
0.04464700054349191;0.04474610090255737
0.016919549027260374;0.018927037715911865
0.07400652913483872;0.11283877491950989
0.05105846730092806;0.051454633474349976
0.10512381691688133;0.11565789580345154
0.03085342176661762;0.030952751636505127
0.008525927329062266;0.008528739213943481
0.007242176754235655;0.007246047258377075
0.12571762649804735;0.1292441338300705
0.009652532656121092;0.009657889604568481
0.03843743331698367;0.04162949323654175
0.010798395534838544;0.0108051598072052
0.10679292643077729;0.10688450932502747
0.05858015849708838;0.058680832386016846
0.05660008780237742;0.059850066900253296
0.0070170179335862755;0.007100433111190796
0.01954307165143835;0.019622117280960083
0.018042439760035826;0.018079787492752075
0.0010398466452933165;0.0010482966899871826
0.017106884064144123;0.017116576433181763
0.03281692733315228;0.0329129695892334
0.037996812313366886;0.0380934476852417
0.008572263075369178;0.008608147501945496
0.013693163565014004;0.01373782753944397
0.008947193902437079;0.008952170610427856
0.04056156830882272;0.040600940585136414
0.0070769649924411525;0.007081061601638794
0.023882319481121184;0.023916274309158325
0.01282658691688138;0.012831717729568481
0.03135541984405981;0.03138116002082825
0.005229871686963576;0.00525781512260437
0.021348246287212796;0.021447837352752686
0.0011275769234070513;0.0011281967163085938
0.011707188505333798;0.01171177625656128
0.013302132525643296;0.013389408588409424
0.00749218468354035;0.007546655833721161
0.02490898543373459;0.02500319480895996
0.004492460317957586;0.004522860050201416
0.001910112394758866;0.0019203126430511475
0.01994599056937805;0.021128714084625244
0.02615444556098944;0.026327818632125854
0.03848807313878444;0.038538962602615356
0.0017304959832637728;0.0017309188842773438
0.08261428217283956;0.08319336175918579
0.0005741351699510532;0.0005811452865600586
0.023392090998489413;0.023469597101211548
0.024084632050756078;0.02418375015258789
0.07168348794749167;0.08447873592376709
0.006477591495766453;0.0064840614795684814
0.03525017556883199;0.035350292921066284
0.02796255366121679;0.028199337422847748
0.054510483709125014;0.070158451795578
0.10031679076905066;0.10037559270858765
0.016879136802251272;0.017073333263397217
0.00738314778763037;0.007385283708572388
0.002996136211639795;0.002996474504470825
0.0004301694738953873;0.00043523311614990234
0.010002582572369264;0.010180503129959106
0.0841962157628273;0.08445852994918823
0.04701085374886806;0.047108590602874756
0.009406953482724573;0.00940898060798645
0.034845421224556104;0.03492462635040283
0.002118063580049866;0.0021347999572753906
0.00038938264908630914;0.0003934204578399658
0.003468628079994451;0.0034877657890319824
0.010517544842355377;0.011360526084899902
0.02903311899105413;0.029209256172180176
0.0023586578696080983;0.0023723244667053223
0.05136868360596183;0.05187895894050598
0.0035631711232926673;0.003563910722732544
0.019526079014195098;0.019625455141067505
0.032667969484268124;0.03276833891868591
0.01772067516752492;0.017742186784744263
0.001072512727357364;0.00107574462890625
0.009294257272439405;0.009305030107498169
0.06681454631129184;0.0669083297252655
0.033186387745312775;0.03327840566635132
0.02673094089308524;0.026755303144454956
0.001054878562172369;0.0010557174682617188
0.010742953732412356;0.010747939348220825
0.02708587869315273;0.027472764253616333
0.012197386357535209;0.01220133900642395
0.007945808096417466;0.008043259382247925
0.0458638002991625;0.04855138063430786
0.07030506974281442;0.07039865851402283
0.12486271660379657;0.12557440996170044
0.02071390146612462;0.020765334367752075
0.007677191969470236;0.0077047646045684814
0.04596368498051656;0.04600703716278076
0.04444022861833288;0.04453501105308533
0.04331309152187104;0.04458525776863098
0.00921374996340628;0.009266644716262817
0.035134755952945095;0.03551259636878967
0.014845379590910502;0.014850407838821411
0.054963878057608516;0.05506408214569092
0.031489292497300966;0.031488656997680664
0.009890084149037739;0.009949769824743271
0.025138163601765868;0.025170445442199707
0.021305229972781295;0.021322190761566162
0.006211353772643627;0.00622984766960144
0.014789077632188974;0.014818072319030762
0.0683449777171231;0.08322515338659286
0.00375354935839009;0.003754645586013794
0.010566795321897506;0.010666638612747192
0.023097709843245537;0.023187696933746338
0.015645516324563794;0.015677034854888916
0.046330773268942374;0.046644359827041626
0.057721176585296886;0.05781564116477966
0.013973221672521624;0.013981848955154419
0.006769550162768229;0.006772071123123169
0.050642668616489986;0.05294039845466614
0.039092984369587115;0.044271767139434814
0.02127440148898389;0.021345168352127075
0.009284189475047529;0.009380698204040527
0.009369981459421799;0.009381979703903198
0.02626795899715921;0.02636730670928955
0.002595369146976638;0.0025959312915802
0.002090891584987799;0.002091437578201294
0.023737661089149268;0.023795366287231445
0.00674084380710588;0.0067434608936309814
0.014850535375105594;0.014950811862945557
0.01873642335961557;0.018825411796569824
0.0008517707715093801;0.0008525848388671875
0.0043359137050819575;0.004337340593338013
0.010804785219939859;0.010837793350219727
0.03568940235685614;0.035787343978881836
0.004584058914700051;0.004585295915603638
0.09687318096377939;0.09701934456825256
0.003086369712429042;0.003087073564529419
0.025910662770235467;0.026007801294326782
0.0022324807275948726;0.002233535051345825
0.04429453314741723;0.04438298940658569
0.004254817888692181;0.004269599914550781
0.0058369607987472935;0.00583842396736145
0.0312663311155508;0.03136226534843445
0.03517726050635325;0.03527769446372986
0.0005127549784428511;0.0005130767822265625
0.007047341871857149;0.0070524513721466064
0.04295504462067959;0.043053627014160156
0.01613354299821267;0.01614108681678772
0.057017058217160445;0.05721545219421387
0.01237260490650175;0.012443482875823975
0.007393648088493096;0.007438778877258301
0.0012155492364940997;0.0012159347534179688
0.08194125965776101;0.08605465292930603
0.011896444483830445;0.011899977922439575
0.0356461790445566;0.035729944705963135
0.007708010654103366;0.007735311985015869
0.03205839462002292;0.03215813636779785
0.07499722308940616;0.07585254311561584
0.06003159727894713;0.06115296483039856
0.010488659720838728;0.010563880205154419
0.045145511809406166;0.04523763060569763
0.008651640091450023;0.008667021989822388
0.039858420654976544;0.03995406627655029
0.032185334522016114;0.032285720109939575
0.024357874042750964;0.02445545792579651
0.05862776854315498;0.058975666761398315
0.007521824149260696;0.00757424533367157
0.010839120685449259;0.01089787483215332
0.014221392266345367;0.01430772989988327
0.060802174005931894;0.06087324023246765
0.04220794842928293;0.042394667863845825
0.02464514914350596;0.02473747730255127
0.0015095885207345452;0.0015202760696411133
0.0405017035131769;0.04278889298439026
0.013138507420763404;0.013145476579666138
0.004866683103814773;0.0049085915088653564
0.059004251445597025;0.09215530753135681
0.001885111210581214;0.001905001699924469
0.022418026315338027;0.024479687213897705
0.04501727655972243;0.04509246349334717
0.026119783102430932;0.026196710765361786
0.0018399283455553621;0.0018405914306640625
0.007050252462855597;0.007150411605834961
0.07406516084167247;0.07414507865905762
0.027863886509444935;0.02796841412782669
0.045830411817253766;0.04597365856170654
0.03537867475339055;0.03599146008491516
0.0003914160244701246;0.0003988221287727356
0.018437060619913143;0.018494129180908203
0.014026593194775555;0.014114707708358765
0.028640005794846626;0.02873915433883667
0.021860930273214056;0.021961182355880737
0.0020550387301941334;0.0020669400691986084
0.006064098532954534;0.006066352128982544
0.018246189510321545;0.018294066190719604
0.012981406099603682;0.013081371784210205
0.016893390312622093;0.016984179615974426
0.010482458680585484;0.010583162307739258
0.012762959846569022;0.012769728899002075
0.028506682263135904;0.028605878353118896
0.025909646065767705;0.02610868215560913
0.010339130492870816;0.010361284017562866
0.07321185912716464;0.07527166604995728
0.034722939947422995;0.034822434186935425
0.00018651662529677626;0.000186920166015625
0.001654149622182799;0.0016546249389648438
0.010835280770502971;0.010935217142105103
0.007275718023950437;0.0072775185108184814
0.018516776293327725;0.01853373646736145
0.002295879479613924;0.00231286883354187
0.007341165787435544;0.007343322038650513
0.045284830650597505;0.04771122336387634
0.011085954261993266;0.011091262102127075
0.009867246096431885;0.009877234697341919
0.007366460640807017;0.007411181926727295
0.028995424170318553;0.029138237237930298
0.012278153225630726;0.012286186218261719
0.014275212851743727;0.014374732971191406
0.034499100694767644;0.03449884057044983
0.023684839514848267;0.023770838975906372
0.01947004073544769;0.01956954598426819
0.035344931951949675;0.03544527292251587
0.09122398513357033;0.10158160328865051
0.002652006752569641;0.002652198076248169
0.009880859185012728;0.009931832551956177
0.005501722064584629;0.0055027008056640625
0.02883839758890945;0.02902662381529808
0.017153433201379437;0.0172482430934906
0.0315599069702482;0.03165954351425171
0.06809173418660464;0.07150077819824219
0.03705817045134622;0.03712370991706848
0.029013760604775226;0.0291135311126709
0.005349638112942546;0.0053510963916778564
0.009937118516942121;0.009951621294021606
0.026271079166116925;0.02627396583557129
0.046081674161010694;0.04635077714920044
0.035071187824086025;0.03517046570777893
0.020782915234227615;0.020838230848312378
0.01257433145481082;0.012628793716430664
0.009932505659947136;0.009939730167388916
0.053164990789428865;0.05326169729232788
0.06363039022605899;0.07471808791160583
0.016203585011943706;0.01621153950691223
0.03703068293676127;0.03705582022666931
0.005056471645634212;0.005058318376541138
0.007695390639375793;0.007698088884353638
0.010337605697755006;0.010349303483963013
0.01944115499892926;0.01944279670715332
0.0384484880586477;0.038547366857528687
0.04366834197126742;0.045166850090026855
0.02637929832209374;0.026413947343826294
0.023297631339999497;0.023333340883255005
0.0018730216092319426;0.0018888935446739197
0.004180351800647186;0.004196137189865112
0.03323125979259296;0.03767302632331848
0.033259792615131026;0.03415578603744507
0.033525562376139316;0.03461354970932007
0.06384811066681592;0.06394368410110474
0.0070562310327382935;0.007155627012252808
0.007245102482492136;0.007248908281326294
0.055400461665499626;0.056824713945388794
0.044809079175162345;0.0448855459690094
0.011337721053554678;0.011361688375473022
0.01603621030300499;0.016055136919021606
0.042033698335873365;0.04212966561317444
0.001192377549524854;0.0011930465698242188
0.024718602012248413;0.024809449911117554
0.026516741248286527;0.026579558849334717
0.016608502280882082;0.016633063554763794
0.02146459102963345;0.02174028754234314
0.011055874737133915;0.011062651872634888
0.030109919754114707;0.030168533325195312
0.11010333893060435;0.12280657887458801
0.00216270319918702;0.002163916826248169
0.02493570569484045;0.025036633014678955
0.03722754624798034;0.037263691425323486
0.002808198548855151;0.0028351545333862305
0.01377726483439115;0.013869017362594604
0.09105091758164816;0.0911085307598114
0.007497126948498338;0.00754895806312561
0.005499291733173493;0.005500823259353638
0.012119801782691326;0.0121326744556427
0.02218026689524384;0.022255420684814453
0.0024098885472481502;0.0024099647998809814
0.0028501496550529175;0.002851516008377075
0.019988269640314194;0.02000334858894348
0.0007720092255232617;0.0007724761962890625
0.03444071954755893;0.03451463580131531
0.031127313516172785;0.03122556209564209
0.017678410948395167;0.01768210530281067
0.04449521560618268;0.04459330439567566
0.05415262853772136;0.05424433946609497
0.045848700966753635;0.04594385623931885
0.012408991647904705;0.012414127588272095
0.0640996740425876;0.0648222267627716
0.010400362309330174;0.010452985763549805
0.03433112466643171;0.034406691789627075
0.02270558819360236;0.022720366716384888
0.02394469661268903;0.024044930934906006
0.06958194851314305;0.07096704840660095
0.0309892512253569;0.031085312366485596
0.010123232775687139;0.010211169719696045
0.00420267490684816;0.004203826189041138
0.008907637992282143;0.008927702903747559
0.0018098249623991801;0.0018100738525390625
0.025676633393925286;0.025701448321342468
0.012741871824765234;0.012813359498977661
0.006346511587285229;0.006347686052322388
0.0203602734594296;0.02040526270866394
0.01901291332484065;0.019052654504776
0.03549330327433425;0.0356174111366272
0.053311846141200735;0.05339798331260681
0.0218657301276733;0.024575263261795044
0.05860400638617816;0.05870145559310913
0.014738244151075853;0.014756545424461365
0.023150580895170553;0.023301124572753906
0.00486291757551349;0.004863768815994263
0.02769186978973349;0.027781814336776733
0.05928102853232035;0.05944699048995972
0.0009340521224540454;0.000934600830078125
0.00418789162493508;0.004192382097244263
0.022123917626964446;0.022154152393341064
0.033477999911944285;0.03357473015785217
0.0032012364503328154;0.003201514482498169
0.0009393999585828591;0.0009480714797973633
0.0350932394185235;0.035220175981521606
0.03464070155779786;0.03525453805923462
0.030682481564044007;0.03074219822883606
0.04924649082900654;0.049339115619659424
0.0013843877261804241;0.0014843940734863281
0.042364809719598336;0.04462149739265442
0.014675547329133388;0.015383392572402954
0.016447002341555658;0.016508132219314575
0.029419133550134015;0.029518544673919678
0.06656923538733156;0.06666246056556702
0.018972839547954166;0.018992453813552856
0.006989046446723641;0.0069904625415802
0.043219364862655714;0.04329085350036621
0.01795283543778121;0.017988383769989014
0.012074004125812566;0.012174129486083984
0.011808221932316362;0.011905312538146973
0.00982765581074397;0.009833365678787231
0.007171518407301541;0.0072293877601623535
0.014558294255139078;0.014585524797439575
0.042277318474009416;0.04333609342575073
0.0010024351797967947;0.001003265380859375
0.060809661631791405;0.06089380383491516
0.035994742112625204;0.03609171509742737
0.03798342589337744;0.037991493940353394
0.02941899104900512;0.0295560359954834
0.03147646054284338;0.034236907958984375
0.05243276926518154;0.055063724517822266
0.022155669438847333;0.022181540727615356
0.02138856746470175;0.02148878574371338
0.010859787478052886;0.010926313698291779
0.00559304147504143;0.005600005388259888
0.020801437691410383;0.020820647478103638
0.04740320554366049;0.05359366536140442
0.12234749527228123;0.13383305072784424
0.06739995095995586;0.06749889254570007
0.022924420001759052;0.023013949394226074
0.042276467509954535;0.04236665368080139
0.0071731446740389325;0.00727391242980957
0.005746392821930551;0.005915328860282898
0.0060093719127241535;0.006109863519668579
0.0250854800690882;0.025163322687149048
0.012078846333398988;0.012122556567192078
0.01742259038133472;0.017509788274765015
0.010121442448008078;0.010159507393836975
0.007465923342305609;0.007469207048416138
0.0004996732951462084;0.0005034804344177246
0.0015691069061797422;0.0015697479248046875
0.007285460384929008;0.00728800892829895
0.0848389533580251;0.08868801593780518
0.009761839161041438;0.009766608476638794
0.07919452985918607;0.07935100793838501
0.021644567425501457;0.02179884910583496
0.09526083005902253;0.09945261478424072
0.07713216817244864;0.07765510678291321
0.008114681620785527;0.0081196129322052
0.002113503261918059;0.002133317291736603
0.09569091821723634;0.10810622572898865
0.002604067514147963;0.0026152431964874268
0.03664326755813758;0.03667673468589783
0.004061090093941121;0.0040617287158966064
0.029865793339061395;0.03079494833946228
0.04271268697522307;0.04276919364929199
0.010112709206405139;0.0101185142993927
0.010289771087438492;0.010298103094100952
0.011355425372300304;0.011457443237304688
0.006019239074864618;0.0060548484325408936
0.00946043660504465;0.009489268064498901
0.0013079046395945823;0.0013137757778167725
0.018181806304061996;0.018515020608901978
0.03607718716420775;0.03617027401924133
0.014096462910587745;0.0141562819480896
0.0018213395959432576;0.0018215179443359375
0.02333421904416116;0.023342281579971313
0.012177658859742459;0.012241154909133911
0.056766362832778465;0.05685076117515564
0.004444882329866295;0.0044921040534973145
0.02243377913161347;0.022483259439468384
0.028711078684934704;0.028809458017349243
0.0018394654833000866;0.0018555521965026855
0.011670163052002193;0.011685401201248169
0.026986545147660745;0.02705445885658264
0.0019822846806196543;0.0019827187061309814
0.012849777421592282;0.012882351875305176
0.019264212692719513;0.019358694553375244
0.01936974688900327;0.01946932077407837
0.014080822956782413;0.014173135161399841
0.05429266282917342;0.05631735920906067
0.0016700924011895323;0.00167083740234375
0.0011337705373066728;0.001143127679824829
0.007099767160087737;0.007177084684371948
0.003342908672138575;0.0033436119556427
0.041795219944697114;0.04253867268562317
0.0027529231336378664;0.00277024507522583
0.0073587440872214934;0.007362395524978638
0.03340694331151949;0.033814460039138794
0.0710408721481038;0.07113662362098694
0.03392817896140098;0.0340595543384552
0.011370045434347855;0.011375457048416138
0.012627506848834588;0.012727528810501099
0.02823546856977686;0.02840760350227356
0.04513612363511407;0.04522910714149475
0.05456223022461499;0.06484988331794739
0.01887186176330858;0.018971681594848633
0.02442757881719756;0.024453192949295044
0.0025728935166918956;0.002585291862487793
0.009829434392760628;0.009832412004470825
0.025455653851517764;0.025555133819580078
0.0015828996497172277;0.0015913844108581543
0.0001467546876221223;0.00015279650688171387
0.02361515356880976;0.02366432547569275
0.003333726356081686;0.0033340752124786377
0.0018802352285612503;0.001880645751953125
0.009623837391114413;0.00970447063446045
0.06982420743490776;0.06987231969833374
0.023023585122190264;0.023142188787460327
0.03400815273535513;0.034070998430252075
0.014285081289960679;0.014295607805252075
0.025181366627673576;0.025233030319213867
0.002652411898944312;0.002665102481842041
0.021057387359034493;0.021105796098709106
0.04668968079433643;0.050977736711502075
0.04354605604895714;0.04708138108253479
0.02347812033870335;0.02353447675704956
0.0012911356855641997;0.0012912750244140625
0.0035829920163246956;0.0035936832427978516
0.0046875255960440575;0.004692107439041138
0.01833687307325598;0.018363535404205322
0.059379802939372096;0.07049277424812317
0.004895412535391227;0.004896193742752075
0.010240600965941201;0.010259032249450684
0.014323084033130219;0.014333754777908325
0.029756509999406565;0.0298311710357666
0.0068084917845727955;0.006848953664302826
0.010913044772473717;0.010968908667564392
0.0030958460014771554;0.003113802522420883
0.006424538544691028;0.006458312273025513
0.05038010783991464;0.0504736602306366
0.0016955278099121866;0.0016956329345703125
0.0022574722460119295;0.0022583305835723877
0.004332417578334987;0.004369430243968964
0.0645764380959028;0.06462597846984863
0.003140388599889995;0.003141433000564575
0.036551912674473816;0.036610543727874756
0.001668880398271096;0.0016689300537109375
0.035899121630878106;0.035998523235321045
0.01074407026878822;0.010754615068435669
0.00416002906322431;0.004195272922515869
0.0014651884756166252;0.0014657974243164062
0.08363985444428292;0.0953722596168518
0.0030997555513396584;0.0031004250049591064
0.08693573832829526;0.08702516555786133
0.014389881083191244;0.014406472444534302
0.0047156632014396915;0.004744865000247955
0.004026852920836671;0.0040358006954193115
0.004129788892663456;0.0041303932666778564
0.019404057574548876;0.0194111168384552
0.00890862908364489;0.00892859697341919
0.0006612619597806795;0.0006662607192993164
0.024721671146540166;0.024756819009780884
0.03597682840015603;0.05133536458015442
0.009726381186298065;0.009738326072692871
0.02772738834581756;0.027826309204101562
0.04046882191123771;0.04222540557384491
0.0959026651368678;0.09598571062088013
0.015157615364992109;0.015165358781814575
0.007769283173565453;0.00777783989906311
0.03220974554358153;0.033008873462677
0.012730401132139087;0.012830197811126709
0.02529308927442725;0.025318950414657593
0.056731892487466566;0.05674794316291809
0.021597721769294552;0.021636992692947388
0.01359952372052914;0.013686656951904297
0.0424897369551988;0.042514339089393616
0.0372420033116199;0.03732946515083313
0.02059178573923978;0.020691007375717163
0.03172518351183979;0.031794577836990356
0.05224613595845693;0.053690940141677856
0.0023957997778482204;0.002396613359451294
0.0076489753069366945;0.007652312517166138
0.024894908088348267;0.02493223547935486
0.028286388666013938;0.028382301330566406
0.03346257345023183;0.03433418273925781
0.004788357599186754;0.004825606942176819
0.01837719477118202;0.0184098482131958
0.03569757572189883;0.03580033779144287
0.014142174075287907;0.014242768287658691
0.02479000123938453;0.02493634819984436
0.0014497711715117689;0.0014585554599761963
0.009838864456837888;0.009938985109329224
0.003234069480299392;0.0032348930835723877
0.007516529478277123;0.007542967796325684
0.004384633784211123;0.004420250654220581
0.0009824501523323036;0.0009832382202148438
0.005248668627414038;0.005287833511829376
0.028231892186065716;0.028254538774490356
0.01969967099286902;0.01971915364265442
0.0282772856373156;0.028353601694107056
0.034971175655359135;0.03516048192977905
0.06660919092685508;0.07165196537971497
0.014891132634515723;0.014905810356140137
0.03567142775929472;0.03576064109802246
0.0005745874697727639;0.0005750656127929688
0.08391398703953247;0.08487290143966675
0.033085346084224906;0.03315731883049011
0.1004058906341176;0.10050687193870544
0.03000480182416245;0.030056685209274292
0.010022293163081284;0.010106027126312256
0.035721455266764575;0.03582179546356201
0.008113790317469415;0.008123427629470825
0.06211531855408756;0.06520943343639374
0.010002943284491615;0.010006934404373169
0.017900236617726818;0.01794445514678955
0.02420731830410377;0.024900764226913452
0.04202028758845676;0.04211878776550293
0.024481111081441725;0.024539977312088013
0.005308603473696008;0.005331367254257202
0.05972922212792301;0.05978590250015259
0.06802724476398209;0.07317689061164856
0.01998336945536978;0.02003931999206543
0.003038429145897717;0.0031383931636810303
0.006390144040327671;0.006405353546142578
0.017618584596232556;0.01763346791267395
0.011041790287618859;0.011106312274932861
0.042841293611681895;0.04294058680534363
0.021957446133360217;0.02197173237800598
0.023585118174720907;0.023649245500564575
0.01885633125107341;0.01890668272972107
0.013863466012820659;0.013936936855316162
0.0419895778409889;0.042351238429546356
0.018430346468661974;0.018501758575439453
0.01229085904037342;0.012309104204177856
0.003446484402248407;0.0034475624561309814
0.03657283652080855;0.036671191453933716
0.06360814359430399;0.06370583176612854
0.010934618165418944;0.010941505432128906
0.0523614940406191;0.05301398038864136
0.004247270789958819;0.004286311566829681
0.007594301464378567;0.00773206353187561
0.011265363635886733;0.011346861720085144
0.013832840260086276;0.013836890459060669
0.026893923013574662;0.026993006467819214
0.025266708872485933;0.025359362363815308
0.00280805096199086;0.0028793811798095703
0.023563681961012904;0.023646950721740723
0.006614414634038113;0.0066547393798828125
0.01679217012574537;0.01689264178276062
0.004064069062676596;0.0040693581104278564
0.0015931977628227884;0.0015991032123565674
0.025633746433628354;0.02589133381843567
0.03441231887930765;0.03451138734817505
0.042333479803030226;0.05085211992263794
0.02317228173769507;0.023193389177322388
0.12787879947113756;0.13049176335334778
0.016956700906819444;0.017112283036112785
0.0748452443116051;0.07922318577766418
0.013378255391569838;0.013478338718414307
0.007015985663371022;0.007035493850708008
0.07014855097649421;0.08436617255210876
0.009377753415545906;0.009380370378494263
0.04968829897181451;0.04978877305984497
0.05194203308393765;0.05440923571586609
0.06512692077348663;0.06576037406921387
0.046757604984316484;0.04681485891342163
0.01518267991223197;0.015201270580291748
0.040047554880168715;0.040119707584381104
0.032294118855055114;0.03237861394882202
0.027337279370719343;0.02746400237083435
0.0005816832387619784;0.0005892515182495117
0.01611564168934725;0.016211092472076416
0.003262456392864307;0.0032654106616973877
0.008911021120458985;0.008938521146774292
0.001988669422764359;0.001989394426345825
0.05833906023667501;0.07200542092323303
0.0023877482347043517;0.0024123191833496094
0.009731058591102864;0.009735137224197388
0.02733242493849006;0.028596818447113037
0.05028523826618595;0.050345152616500854
0.03423279387360469;0.03448611497879028
0.015513323116049365;0.01563161611557007
0.01677931011759958;0.01685149222612381
0.01743901636284028;0.01744750142097473
0.05404617978422836;0.05430120229721069
0.034269255542614806;0.03436851501464844
0.04556470018310029;0.04566320776939392
0.0064193216559291335;0.006487071514129639
0.0059494421450675405;0.005987063050270081
0.050505018323478354;0.050595998764038086
0.002615214603116364;0.0026159584522247314
0.013365401900841322;0.013456523418426514
0.06335313753896597;0.06343531608581543
0.010836500297171692;0.010851889848709106
0.0095076551056694;0.00960800051689148
0.012677634865233703;0.012831240892410278
0.024384509512094796;0.024593472480773926
0.012246454996114608;0.012252837419509888
0.038365368052828815;0.03845834732055664
0.019595822303388837;0.019634246826171875
0.014526409750193309;0.014608651399612427
0.010520058132677925;0.010949134826660156
0.00021367870752855663;0.00021457672119140625
0.0201500496506729;0.02025178074836731
7.916251000342804e-05;8.243322372436523e-05
0.03141117864183425;0.03150808811187744
0.018195578943471614;0.01822569966316223
0.0075078664451611364;0.0075102150440216064
0.0158559832907055;0.015869170427322388
0.027489944961913274;0.027589112520217896
0.02865986485808602;0.0288715660572052
0.00449976380529906;0.0045032799243927
0.05717104740131508;0.05726972222328186
0.0016567819974280262;0.0016688704490661621
0.011549036517199518;0.011557608842849731
0.006331503376593546;0.006357699632644653
0.004201143961477169;0.004232272505760193
0.009495949846121938;0.009498625993728638
0.0289139578284325;0.028953760862350464
0.009146716425389226;0.009190142154693604
0.011062294172936013;0.01107218861579895
0.0003637852104446649;0.00037038326263427734
0.08465491155488411;0.08523240685462952
0.056246822401764617;0.06548789143562317
0.010032806335918201;0.010037451982498169
0.001797163967979649;0.0017976760864257812
0.021372707670167107;0.021411925554275513
0.05857262041650638;0.05867278575897217
0.01619669100434888;0.016204863786697388
0.0253177496487317;0.025539785623550415
0.09360699824283103;0.09373262524604797
0.004440188833196487;0.004540145397186279
0.02792118226687208;0.02797415852546692
0.018438440421246552;0.018516570329666138
0.06242375774726979;0.06576099991798401
0.03403496031299577;0.034044355154037476
0.125857975225408;0.1258702278137207
0.00045767067689458387;0.0004641413688659668
0.013473212293021602;0.013572841882705688
0.0261911715684387;0.026260733604431152
0.01238343819007561;0.012392044067382812
0.016981733665093552;0.01712363213300705
0.006258543797724505;0.0062951743602752686
0.04582153902771048;0.046077340841293335
0.06625577637043416;0.0663093626499176
0.035453836961581046;0.035512953996658325
0.0145085624508182;0.014517813920974731
0.05920040049758341;0.05959540605545044
0.0007839614453151844;0.0007917881011962891
0.021600216348425978;0.02162078022956848
0.00048424838333478964;0.0004915297031402588
0.023199041141653023;0.023222267627716064
0.004361149671086964;0.004364997148513794
0.021571862143768893;0.021609336137771606
0.01666518767036828;0.016727805137634277
0.009077991717976505;0.009103178977966309
0.04543824912101658;0.045754119753837585
0.006594433114206948;0.006596595048904419
0.0226534601426318;0.022706270217895508
1.941689077529793e-05;2.250075340270996e-05
0.01173788737054328;0.011837750673294067
0.004207408484599462;0.004208594560623169
0.014182726177553881;0.01427420973777771
0.07672480533403246;0.07678550481796265
0.07130528106864947;0.071379154920578
0.03803053809728759;0.03813055157661438
0.0003659389707866611;0.00037154555320739746
0.05588961466849528;0.05595511198043823
0.05172094321549284;0.05180409550666809
0.04331961226918606;0.04332056641578674
0.00882883471452085;0.008902639150619507
0.004873544546237118;0.004875212907791138
0.0198474999862644;0.01990988850593567
0.01222600053676064;0.01232612133026123
0.047211736807971624;0.04727095365524292
0.008509500887189722;0.00857311487197876
0.041771371442272595;0.04178929328918457
0.015493971267167138;0.015513449907302856
0.04105708323432236;0.04112914204597473
0.005661868356305879;0.00576251745223999
0.05168687580199414;0.05178707838058472
0.022513825293399983;0.02260318398475647
0.008370157857178246;0.008467942476272583
0.003792582516531999;0.00379374623298645
0.018788743624558256;0.01879972219467163
0.005258984106216461;0.005307048559188843
0.044286681780886156;0.04469430446624756
0.02155241454116603;0.021563619375228882
0.050340253253234185;0.05043831467628479
0.03213997283460531;0.032214149832725525
0.05239495665517307;0.05245742201805115
0.060066919728619037;0.06015929579734802
0.014173113934203476;0.01419416069984436
0.04832809004368545;0.04865172505378723
0.06884680108461154;0.08089470863342285
0.025568809346115773;0.025666475296020508
0.0007580042985808812;0.0007581710815429688
0.02351873637383295;0.023604094982147217
0.07600225094273899;0.07871133089065552
0.006170348943169688;0.006211400032043457
0.00567478419591861;0.005687743425369263
0.009148447452608755;0.009156644344329834
0.03479771448213998;0.03483223915100098
0.01598823166797114;0.016012221574783325
0.034337490119335776;0.03849172592163086
0.017679367494692087;0.017748922109603882
0.0038886219415542106;0.003889113664627075
0.024486438002361086;0.02454441785812378
0.021809634790764195;0.02190527319908142
0.009662055561564619;0.009731411933898926
0.018756645132077407;0.01877501606941223
0.033274844170072766;0.0333746075630188
0.005495085013513157;0.0054960548877716064
0.00967253961056692;0.009678870439529419
0.019441034706568334;0.019507288932800293
0.0669962094567314;0.06704682111740112
0.00874928119409291;0.00880444049835205
0.015574691921899786;0.015586882829666138
0.003474885039077527;0.003476172685623169
0.04485739405622478;0.04490906000137329
0.0531351958811662;0.05325514078140259
0.001723788204015568;0.0017242431640625
0.0005620048476851282;0.0005626678466796875
0.021177771897001502;0.021200209856033325
0.00224935385196758;0.002251654863357544
0.0006036569756632163;0.0006143748760223389
0.018821650939567988;0.018829375505447388
0.00035515307614095973;0.00035572052001953125
0.037841182300725675;0.037934333086013794
0.006880502963284466;0.0068836510181427
0.020179382599109806;0.02027440071105957
0.02723599418667198;0.027252227067947388
0.009055555258016233;0.009146317839622498
0.002605142993681511;0.002606421709060669
0.005058070054807163;0.0050942301750183105
0.04673874572482401;0.04702413082122803
0.05471204658541641;0.05478715896606445
0.01885717555399476;0.019217953085899353
0.0026317220192092956;0.0026398003101348877
0.02969663422494165;0.029796302318572998
0.0010525872051044536;0.0010610520839691162
0.012622577609146242;0.012627631425857544
0.005917736936182548;0.005928635597229004
0.022911008382966155;0.02298113703727722
0.0037903012772666656;0.0038032829761505127
0.03086122764801005;0.03105275332927704
0.006654225200053729;0.0066557228565216064
0.08453279621922101;0.08459421992301941
0.008436110970572652;0.008517861366271973
0.048336845791920324;0.05062448978424072
0.0840519429353488;0.08414837718009949
0.004976468034172019;0.004979163408279419
0.01104744031431988;0.011054068803787231
0.006104431715385977;0.006111711263656616
0.026956704582131577;0.027004890143871307
0.028023110559582145;0.028080791234970093
0.00037571270419216795;0.00037938356399536133
0.012020844515775024;0.012051612138748169
0.02722090552849989;0.02731907367706299
0.010188729218165982;0.010195761919021606
0.028569564191455874;0.028669118881225586
0.0262681199072643;0.02636745572090149
0.015576592006309795;0.015781521797180176
0.0021148551708206733;0.00211527943611145
0.01638407078177104;0.016413897275924683
0.015575817978043202;0.015673428773880005
0.008431064794006994;0.008435279130935669
0.01306866349034577;0.01316484808921814
0.04664516063119709;0.04926231503486633
0.04077687225701496;0.043252021074295044
0.011433163514769857;0.011471681296825409
0.02924626879156276;0.029339760541915894
0.06856758857462122;0.07250237464904785
0.000592305642410111;0.0005989670753479004
0.019885350379762433;0.01998525857925415
0.02370429944098022;0.023756355047225952
0.0011286078589046423;0.0011376142501831055
0.011707143326562898;0.011726081371307373
0.06442382595434269;0.07106178998947144
0.02157523410139985;0.021651357412338257
0.007026588198330809;0.0070410072803497314
0.0034706919449901184;0.0034714043140411377
0.028153057133728964;0.02819189429283142
0.035910593295887805;0.03601059317588806
0.006073507459287327;0.006073981523513794
0.018988284318915794;0.01908203959465027
0.022699918902068655;0.022918492555618286
0.012459908528729899;0.012554645538330078
0.00868410384426113;0.008686095476150513
0.04406686554160152;0.04415255784988403
0.010685621777524301;0.010689765214920044
0.008456481186833504;0.008462667465209961
0.005800557878554352;0.005803138017654419
0.03864175964131654;0.0387706458568573
0.024826952463196862;0.02491900324821472
0.021530402279159026;0.021531134843826294
0.004501318339011382;0.004545271396636963
0.00902745891529332;0.009098082780838013
0.03442568795770957;0.03452080488204956
0.011162395997605823;0.011214040219783783
0.007346273899784951;0.0073499977588653564
0.017749333124380595;0.017903953790664673
0.020238791872311614;0.02031642198562622
0.023781963340744287;0.023864030838012695
0.006546364141530418;0.006581902503967285
0.04294997238015585;0.04302904009819031
0.0050359825671489515;0.005073040723800659
0.008022937390480791;0.008026152849197388
0.03884947466444694;0.040138959884643555
0.013232178832135701;0.013237029314041138
0.006653228388528026;0.006658583879470825
0.01195491186521958;0.011999428272247314
0.04652670217767446;0.046579569578170776
0.05895739876220568;0.059051841497421265
0.00048407469090941976;0.0004914402961730957
0.002370167497476261;0.0023797154426574707
0.01747483186292953;0.020050764083862305
0.004077765082160925;0.004078894853591919
0.003087956085549061;0.0030889809131622314
0.0003375213505885702;0.0003376007080078125
0.014496326234499812;0.014578938484191895
0.020907236048264572;0.020952492952346802
0.002176195762514541;0.00217631459236145
0.008343813455449715;0.008384376764297485
0.08685267326543308;0.10027503967285156
0.04854056830654392;0.0515303909778595
0.006035995280046216;0.006050378084182739
0.02043366094816393;0.020519405603408813
0.004258357560987805;0.0042600929737091064
0.0323761466525896;0.03240483999252319
0.004981813526337118;0.004985839128494263
0.0293445920363413;0.02944159507751465
0.0020213730067777116;0.0020351409912109375
0.030889773779751228;0.030962735414505005
0.005083076003882118;0.0050840675830841064
0.024982254917363996;0.025056540966033936
0.037514175762651515;0.037720561027526855
0.0031146522892539167;0.0031156837940216064
0.01027476172438542;0.010359734296798706
0.0005542756966469804;0.0005550384521484375
0.005315906108233764;0.005339443683624268
0.005597541102352371;0.0056143105030059814
0.01564700328155859;0.015693843364715576
0.035140833544206114;0.03523901104927063
0.018008141474984606;0.01809459924697876
0.05017673197717949;0.050277262926101685
0.04418787020668177;0.04451844096183777
0.014500386318477079;0.014515906572341919
0.05941524476807322;0.0604744553565979
0.0058748417564027195;0.005896717309951782
0.021634019250029328;0.021718114614486694
0.013854524771903772;0.01394885778427124
0.01647757927561739;0.01648429036140442
0.03998823997631615;0.04837039113044739
0.11609264008325479;0.11650079488754272
0.019814045859609546;0.019825011491775513
0.013105890273456542;0.013121634721755981
0.040354129628086544;0.040746212005615234
0.06467965954693941;0.06477928161621094
0.0712970244251863;0.07814538478851318
0.03548933748151735;0.03548887372016907
0.06009374640794727;0.06394076347351074
0.003302972544859545;0.0033035576343536377
0.006946751542305898;0.006958037614822388
0.01770776607858256;0.01780557632446289
0.05655725637762166;0.05665111541748047
0.03542412572301514;0.03552359342575073
0.007655675809058125;0.008266016840934753
0.008959647937293114;0.008959800004959106
0.0020397944572011655;0.0020399391651153564
0.01039622376292034;0.010401755571365356
0.0010591725898071599;0.0010662972927093506
0.008782379263289695;0.008881360292434692
0.027486211485037878;0.027553796768188477
0.019770780889102283;0.01987820863723755
0.003714250580316054;0.0037145912647247314
5.322205700678218e-05;5.340576171875e-05
0.004604054046854515;0.004638880491256714
0.024497367056129184;0.02459728717803955
0.03895679804429282;0.03897085785865784
0.01541120235978917;0.015421897172927856
0.028564484067163994;0.028663933277130127
0.012022288471946026;0.012102767825126648
0.004953637377037593;0.004955321550369263
0.003712773848291383;0.0037541240453720093
0.02820029165091078;0.02829962968826294
0.053826729668246254;0.053904563188552856
0.0006594948709214622;0.000659942626953125
0.05969038289398148;0.059778183698654175
0.017214249925407085;0.017220526933670044
0.05937421720117309;0.06718707084655762
0.01111262360892319;0.011123672127723694
0.006923593294485446;0.007024049758911133
0.02348770555369387;0.023569107055664062
0.005038081069899026;0.005065053701400757
0.007388135838170992;0.007662832736968994
0.053737418732669774;0.05488884449005127
0.016665559663956653;0.016677886247634888
0.04133343084752764;0.041681528091430664
0.038423493537403805;0.0385204553604126
0.04102064272433033;0.04107695817947388
0.017735212809938856;0.01808643341064453
0.01650631112575677;0.01651480793952942
0.002779351983428792;0.0027799904346466064
0.0018997898566667144;0.0019200444221496582
0.03251777949636194;0.032881200313568115
0.011138328863936238;0.011226356029510498
0.005694380245086783;0.005717605352401733
0.0013533660846453226;0.001354217529296875
0.06581942717696872;0.06783488392829895
0.05362314003069958;0.058790743350982666
0.03772312213658031;0.037835150957107544
0.017239793461249524;0.017331629991531372
0.01007690812155564;0.010082244873046875
3.3400190149649483e-05;3.8251280784606934e-05
0.0037850954562827503;0.0037861168384552
0.023164102316839994;0.0231952965259552
0.028830927738875724;0.028929591178894043
0.028460875819463997;0.02852626144886017
0.01915187068306453;0.0191669762134552
0.0041152216006484455;0.004117041826248169
0.03076499892904303;0.030863791704177856
0.001350978541216469;0.0013513565063476562
0.02591549092634403;0.026013821363449097
0.007453311306668435;0.007512599229812622
0.03696483375963861;0.037026941776275635
0.061312450875367554;0.06141158938407898
0.0005908354749389038;0.000591278076171875
0.011958174712374394;0.011965781450271606
0.02105865989303808;0.021150976419448853
0.02594267780647789;0.02627292275428772
0.007312440234698061;0.007316619157791138
0.003176292920989028;0.003192514181137085
0.005930553754171099;0.0059347450733184814
0.06474742786194942;0.06956509500741959
0.053919901558391145;0.05418263375759125
0.03101264728165701;0.031036078929901123
0.006920221069557994;0.006928563117980957
0.010184007858057002;0.010233879089355469
0.03759463263105701;0.037644416093826294
0.012927477157738282;0.012942343950271606
0.01727145632422277;0.01731693744659424
0.03435706089787717;0.0344490110874176
0.01645146586784898;0.01645854115486145
0.0006897669169963146;0.000690460205078125
0.0051983352686772386;0.005199462175369263
0.016467025194858185;0.016486287117004395
0.039240120893495184;0.03933781385421753
0.0028608789576746916;0.0028689950704574585
0.003416426237000225;0.003439784049987793
0.02990302524539015;0.0299910306930542
0.011870497304682363;0.011874228715896606
0.15226110233742374;0.1557687520980835
0.016406632985767024;0.01650691032409668
0.027728980697466106;0.027756720781326294
0.007924526028712736;0.007926970720291138
0.047694951899073405;0.04778772592544556
0.010903994402970886;0.010958760976791382
0.004613460306587359;0.004618167877197266
0.0043020233100272195;0.004325270652770996
0.0011005303481175627;0.0011006593704223633
0.0604804892966251;0.06058064103126526
0.014346583839222968;0.014355689287185669
0.028955485314455354;0.029017359018325806
0.011806717390956048;0.011876165866851807
0.01748591048703831;0.017492324113845825
0.004816054515450777;0.0048170387744903564
0.03128049638954626;0.03140851855278015
0.036352322927656854;0.03644841909408569
0.00949355301446855;0.009586542844772339
0.0449742567992829;0.04506459832191467
0.0069227510544329395;0.006932288408279419
0.03708522786364458;0.03708752989768982
0.06188591774443611;0.06194677948951721
0.008352883881828154;0.008452743291854858
0.007441904459341613;0.007444411516189575
0.07501937469207214;0.08114627003669739
0.029193429500824257;0.02927011251449585
0.01537346088363035;0.015466511249542236
0.02293299819166904;0.023028448224067688
0.019321589277154178;0.019336730241775513
0.005451525821071018;0.005452185869216919
0.02555326364755772;0.02564990520477295
0.04689022165184134;0.046989500522613525
0.014471748085505385;0.014499127864837646
0.011439423345880412;0.011541396379470825
0.030323800799080994;0.030942171812057495
0.04748262313131088;0.0523400604724884
0.08502571058132884;0.09076312184333801
0.01256760050894392;0.012574225664138794
0.0076813575345353585;0.007782071828842163
0.015654565096700726;0.015754371881484985
0.019095309672661046;0.019195467233657837
0.01259848663293134;0.012683838605880737
0.05190091829950924;0.05631902813911438
0.01337354795555884;0.013473421335220337
0.0004281021152689832;0.00042819976806640625
0.009256429579523695;0.009332358837127686
0.07744270622398514;0.08704352378845215
0.028544138011853425;0.028644025325775146
0.0048261346719679285;0.004857540130615234
0.007016731345320982;0.007019072771072388
0.020493359226216635;0.02051284909248352
0.03703586389088173;0.03730633854866028
0.04910726767870484;0.049202024936676025
0.028528923738075394;0.02856352925300598
0.014707092928056678;0.0148068368434906
0.03513541759789219;0.035190194845199585
0.016301755853663755;0.016337424516677856
0.06508678330411326;0.06517753005027771
0.034878771582554556;0.034974902868270874
0.001797549664973475;0.001800537109375
0.09050709665719434;0.09737452864646912
0.007375891068040529;0.007377654314041138
0.06544804023798799;0.0679282546043396
0.024478435445371406;0.024503737688064575
0.0018408116970638805;0.0018415451049804688
0.0122404085686262;0.01225695013999939
0.011671446942968256;0.01175779104232788
0.08437674139666626;0.10125201940536499
0.038624746941033954;0.038717031478881836
0.006365465838822923;0.006368666887283325
0.006153177277204566;0.0064393579959869385
0.01619818855734569;0.016210585832595825
0.030736457710430373;0.030777007341384888
0.0038918165658255394;0.003913253545761108
0.016524519861291956;0.016531765460968018
0.04453100347941655;0.04453009366989136
0.02850015124237139;0.028599470853805542
0.0041474352419282705;0.0041803717613220215
0.02998103746325982;0.030075758695602417
0.01752196693121197;0.017554104328155518
0.004626373853658987;0.004647582769393921
0.019033262755900084;0.019038736820220947
0.0035346291412760617;0.0035537779331207275
0.043849136345274556;0.04597190022468567
0.011042627999363688;0.011046439409255981
0.0388841749078706;0.038942188024520874
0.05982771635499445;0.05991753935813904
0.03307923846165217;0.033399879932403564
0.002533021870391403;0.002533942461013794
0.00010295933317444755;0.000102996826171875
0.08711671003383474;0.08721467852592468
0.004897903954702151;0.004910692572593689
0.008249149498669658;0.008302092552185059
0.03574495500038678;0.03646665811538696
0.001692137305829802;0.0016927719116210938
0.013849840797810617;0.013858824968338013
0.02085307268765754;0.020910292863845825
0.038781661650772875;0.03913024067878723
0.01035323005710033;0.01039886474609375
0.03378088979478276;0.033881157636642456
0.0047850616245587235;0.004792720079421997
0.03854373922129295;0.03872328996658325
0.013443767629569128;0.013457328081130981
0.014255050624017952;0.014282822608947754
0.014330844940711619;0.014431208372116089
0.017428651099229517;0.017528414726257324
0.032040399708830464;0.03224194049835205
0.00640838483600368;0.006442368030548096
0.000395333343481037;0.00039577484130859375
0.01598316359041151;0.016076982021331787
0.028338077175929795;0.028358936309814453
0.014985414728950935;0.01507994532585144
0.011728104443999873;0.011816918849945068
0.09336456889701317;0.09596870839595795
0.019893089547706945;0.02058190107345581
0.0047991677268071535;0.004834383726119995
0.018948474690162722;0.019047409296035767
0.008317557808777744;0.008385475724935532
0.033504134488453;0.033604443073272705
0.0015560190914426309;0.001556396484375
0.003299579795872366;0.003309309482574463
0.009202129492063223;0.009244676679372787
0.02681059862813282;0.026938438415527344
0.012752155951601993;0.01283976435661316
0.012343792399448746;0.012358874082565308
0.019674776230350324;0.019770324230194092
0.03125131898971355;0.03131595253944397
0.026465007313504096;0.026481658220291138
0.009926551601434968;0.009931594133377075
0.01490484316503689;0.014984488487243652
0.0013627869702816154;0.0013628005981445312
0.04084475185103562;0.040917426347732544
0.000817428704430828;0.0008246302604675293
0.03722371222031743;0.03848189860582352
0.03881984171279945;0.03891727328300476
2.6639328090312083e-05;2.6702880859375e-05
0.002085708446635216;0.002091318368911743
0.016974359056007922;0.017007946968078613
0.09449572753804984;0.09501901268959045
0.014777210302635917;0.01487758755683899
0.018670111249945828;0.01875796914100647
0.0052111443668998655;0.00521281361579895
0.004079930693654627;0.004129886627197266
0.03774928719447928;0.03798374533653259
0.0003445514423326541;0.0003452301025390625
0.027347161976500996;0.027370065450668335
0.0008514202542255061;0.0008595287799835205
0.004814233262431398;0.004815131425857544
0.017693383391812745;0.017699390649795532
0.04238446590126656;0.042441219091415405
0.01355851129113725;0.01360994577407837
0.005624554146665606;0.005626708269119263
0.0019318799704882436;0.0019427835941314697
0.06808748589268496;0.06809359788894653
0.00916454256162552;0.00921940803527832
0.01943046523611415;0.019530057907104492
9.876215961739184e-05;9.918212890625e-05
0.0322363128687364;0.032403379678726196
0.01934910902202116;0.01943117380142212
0.013276829393411122;0.013286620378494263
0.01495878902568695;0.014966040849685669
3.981575843104537e-06;4.76837158203125e-06
0.040240800166173735;0.04075530171394348
0.023754372933826963;0.024064749479293823
0.05940365584417147;0.05963188409805298
0.0033188135079881193;0.003319770097732544
0.017617576859420028;0.01763881742954254
0.026227500209586172;0.026327788829803467
0.0002602607436511134;0.0002658963203430176
0.010677775931219454;0.010684996843338013
0.05410228601534392;0.0545978844165802
0.002507346356794651;0.002508193254470825
0.041421840591382444;0.041521161794662476
0.05821369110641144;0.06253087520599365
0.013096288374735811;0.013100653886795044
0.04890796276038371;0.05084994435310364
0.020175439231067637;0.020274579524993896
0.010552039746275828;0.010555297136306763
0.0224034447396475;0.022416144609451294
0.009390533248197849;0.009397536516189575
0.09549682865675664;0.13778001070022583
0.015537974920752007;0.015582114458084106
0.0014279780931633558;0.0014429986476898193
0.039653351094054025;0.043894797563552856
0.07512930116016749;0.08632215857505798
0.00043459671824566817;0.0004405379295349121
0.0053507736135775755;0.005450457334518433
0.01485191819291234;0.014910995960235596
0.018115544604320542;0.018214166164398193
0.013265640419420282;0.013312160968780518
0.011103617139719274;0.011203795671463013
0.006716980631553809;0.006811976432800293
0.03524635445877613;0.035362303256988525
0.012055323443193091;0.012130200862884521
0.037878517447289026;0.038188636302948
0.008121020892092184;0.008136779069900513
0.0034915605386841323;0.0035875439643859863
0.011301276592511521;0.01134878396987915
0.035651367268366506;0.03692889213562012
0.019069535719690063;0.0190926194190979
0.01099846774143995;0.011049091815948486
0.012074945941102528;0.01209348440170288
0.033156062746410635;0.03398129343986511
0.011646063723254838;0.01165655255317688
0.005067729571627044;0.0050688087940216064
0.0036648469245358093;0.003697305917739868
0.012333040789505641;0.012337714433670044
0.0031885241072202863;0.003197699785232544
0.01163460448984464;0.011732697486877441
0.02837187364569206;0.02847135066986084
0.01696340204809774;0.016989678144454956
0.00475621447179414;0.004758864641189575
0.009834017274554898;0.009908832609653473
0.004421951502948425;0.004423171281814575
0.015421260055872084;0.015520632266998291
0.052973090990581506;0.053066909313201904
0.002837428840642182;0.0028381645679473877
0.051287769995864596;0.05618026852607727
0.0028684181254841692;0.002880886197090149
0.03875352601835557;0.04804709553718567
0.00656446107258053;0.006568938493728638
0.0386026479018837;0.03947010636329651
0.02038711767114435;0.02048701047897339
0.015094788364247684;0.015101462602615356
0.019316835190541188;0.019344359636306763
0.02909397999974665;0.02917957305908203
0.0006353340740930429;0.0006425380706787109
0.0001671441509876563;0.0001678466796875
0.04342236666757437;0.04391482472419739
0.013393622694716282;0.013407737016677856
0.01870310723704164;0.01876354217529297
0.0289960012215214;0.029093772172927856
0.005457219064412281;0.005458861589431763
0.01142213137911058;0.011422187089920044
0.008499782883429258;0.008532732725143433
0.043761757351160745;0.04392653703689575
0.01990820220617094;0.019916564226150513
0.015269957297759776;0.015319466590881348
0.045760770164335954;0.04584789276123047
0.02105302637881145;0.02227655053138733
0.0190734328579456;0.019168883562088013
0.02516824569069794;0.02597746253013611
0.00409183919165313;0.004092216491699219
0.04991011125962795;0.04993197321891785
0.044410265388920574;0.04610064625740051
0.006953400777824464;0.0070158690214157104
0.004167658461341427;0.0041685402393341064
0.004319605963021283;0.004332154989242554
0.0016987671547353264;0.0016994476318359375
0.015232060807245226;0.015240699052810669
0.02476329534802107;0.02483421564102173
0.057733114485125574;0.05781644582748413
0.0002814040917626963;0.00028324127197265625
0.015724166266139022;0.01573038101196289
0.02819227642144701;0.02824881672859192
0.06201925278147959;0.06246963143348694
0.006366304375769427;0.0063696205615997314
0.029956982091117634;0.029991120100021362
0.005663093132871227;0.005709856748580933
0.019462377188080048;0.0194721519947052
0.017248776941227607;0.017326027154922485
0.007127271503930018;0.007129698991775513
0.03580647457693554;0.03582221269607544
0.03372246415647215;0.03391288220882416
0.006308601952457531;0.006310492753982544
0.001600291323352438;0.0017005205154418945
0.04035832838751039;0.04157167673110962
0.03669371421359785;0.036793023347854614
0.0010932930761322476;0.0010938644409179688
0.010847829179512224;0.010863333940505981
0.008708352287545696;0.008720427751541138
0.008980257318442495;0.008980721235275269
0.03398039262117355;0.03407549858093262
0.05493462840581784;0.055035173892974854
0.020775748967223027;0.020876169204711914
0.014653669109120351;0.014659911394119263
0.009932633906901444;0.00998905673623085
0.05665981459188469;0.05675932765007019
0.002594985933320427;0.002594977617263794
0.0336516924065999;0.03405643254518509
0.004587231723451116;0.004629284143447876
0.051950899127497674;0.05302143096923828
0.04085909047467838;0.04095953702926636
0.03512889902004774;0.035208165645599365
0.030564248175915902;0.030597597360610962
0.03417740166853046;0.03423002362251282
0.018236228513440592;0.018253594636917114
0.002815570244058537;0.002816230058670044
0.00116550748608969;0.0011663436889648438
0.020072745148494223;0.02007487416267395
0.011208437272574236;0.011308342218399048
0.010817273669059284;0.010823279619216919
0.017930311920929237;0.017958402633666992
0.0003003329092324788;0.00030040740966796875
0.03629044036971483;0.03634709119796753
0.055933054134001604;0.057846903800964355
0.012659285783988884;0.012671500444412231
0.0752197545240105;0.086088627576828
0.031335531866131576;0.03143450617790222
0.017278623297892603;0.017378628253936768
0.0008591406516931487;0.0008592605590820312
0.06128858646639702;0.06158101558685303
0.0017300916718262038;0.0017309188842773438
0.009516254881588696;0.009616106748580933
0.03370810429246183;0.033803790807724
0.007040604506239038;0.007061868906021118
0.04267626823445623;0.04309156537055969
0.00739992320633306;0.00742533802986145
0.009911309597123013;0.009923011064529419
0.04568068635141113;0.05596163868904114
0.027717511712104577;0.027785271406173706
0.030512386076138102;0.030724555253982544
0.024572527987679206;0.02467268705368042
0.03376162611158017;0.033823370933532715
0.011164300129942321;0.011240571737289429
0.01124394226196512;0.011294543743133545
0.051397275354823746;0.05156761407852173
0.03044431342313094;0.030542492866516113
0.0440064857910153;0.04410645365715027
0.006229102054355617;0.0062322914600372314
0.002232457629821793;0.0022458136081695557
0.025320299339343478;0.025393515825271606
0.03432487632136591;0.0343421995639801
0.002004959528970777;0.002007514238357544
0.034582531604506035;0.034665077924728394
0.006552334220416804;0.006553679704666138
0.0018242147671599178;0.0018243789672851562
0.04637042046290382;0.046822696924209595
0.0020272754133941707;0.002027541399002075
0.0005013712347045101;0.0005016326904296875
0.0006940148987293793;0.00069427490234375
0.03471460966469274;0.03478598594665527
0.013110760079623291;0.013187050819396973
0.01722762742368099;0.01723960041999817
0.006314797351947721;0.0063162147998809814
0.0001756990121880729;0.00017642974853515625
0.028311840058477537;0.02840524911880493
0.0008478008936524473;0.0008547306060791016
0.0010211159543391918;0.0010216832160949707
0.05868608217246013;0.05876678228378296
0.0054304568220194215;0.0054340660572052
0.002743604730652625;0.002743750810623169
0.0007909580230131628;0.0007915496826171875
0.005287423757800391;0.00528910756111145
0.033246214763761876;0.033357173204422
0.02173508408718475;0.0217573344707489
0.005455215933728429;0.005458861589431763
0.014237983439043672;0.014304354786872864
0.01493388513940662;0.014938384294509888
0.019401294862945367;0.01950150728225708
0.004615047439735647;0.0046430230140686035
0.004997366880333453;0.00499919056892395
0.029678105605010795;0.029739797115325928
0.027239218728709172;0.027338087558746338
0.030092999016272434;0.03032374382019043
0.005196017068218807;0.005279481410980225
0.0008021701727786683;0.0008099675178527832
0.024224525484596457;0.02432456612586975
0.04848364988394147;0.04872405529022217
0.045308142714187614;0.04591148719191551
0.03693241809818873;0.03703033924102783
0.03410727606366924;0.03417590260505676
0.040624137085721684;0.040666043758392334
0.01264461317250417;0.012917906045913696
0.016225710299932476;0.016325294971466064
0.0134173846634023;0.013424903154373169
0.007630793629103143;0.007634192705154419
0.004122133017371461;0.004194676876068115
0.015736349229858098;0.016014747321605682
0.002351568902106741;0.0023715198040008545
0.001661921244481049;0.0016622543334960938
0.0056902264245518785;0.005691558122634888
0.03552315026970503;0.035791218280792236
0.006999306090871738;0.007001906633377075
0.05685742220963264;0.056916117668151855
0.010730256866352672;0.01073649525642395
0.00411058822376575;0.004210323095321655
0.03500694268136609;0.03508538007736206
0.015116804901086123;0.015129119157791138
0.0095441131317518;0.009547263383865356
0.0072775866407918804;0.007307291030883789
0.08050826523821865;0.08056828379631042
0.06390611346275281;0.06455394625663757
0.09481462470395224;0.09491315484046936
0.0600603609147433;0.06015986204147339
0.02347287194479393;0.02356526255607605
0.023246039554335587;0.02334466576576233
0.004851411947404297;0.004852324724197388
0.014155134515069783;0.014219582080841064
0.027819265483351247;0.027835875749588013
0.0069137987564593635;0.006916075944900513
0.01605488770738091;0.016063719987869263
0.01037280782066054;0.01041516661643982
0.025949112436823612;0.026204749941825867
0.009355990477343864;0.009359389543533325
0.0065933353631404965;0.006628096103668213
0.0009354938602946126;0.0009355545043945312
0.007083308073445375;0.007085829973220825
0.0010731983454167564;0.001081705093383789
0.003457475365452907;0.00345805287361145
0.04592035248055458;0.0521414577960968
0.0014871477470676398;0.0014962553977966309
0.012065092695246244;0.012154698371887207
0.057506875900330434;0.060082465410232544
0.003356671882697743;0.003357917070388794
0.04587301588125915;0.04599460959434509
0.05363650683253505;0.0630960762500763
0.0006226237534792252;0.000626683235168457
0.03723932549376995;0.037287741899490356
0.008567014035355315;0.00858798623085022
0.028878687759399897;0.02896706759929657
0.022563699891738793;0.022598296403884888
0.03146952951409351;0.03162100911140442
0.0022639116044661962;0.002264052629470825
0.03115728002543564;0.03125676512718201
0.03556655877136013;0.03565484285354614
0.026725997391958526;0.026806414127349854
0.11652421461539686;0.13142535090446472
0.015507185181890759;0.015560053288936615
0.005261693776078278;0.005305171012878418
0.02113963539494563;0.021230459213256836
0.02328365891305472;0.023298293352127075
0.021967492305086985;0.021986693143844604
0.02885365128693281;0.028949052095413208
0.006957525998332426;0.006977349519729614
0.03307118598888464;0.03309759497642517
0.054453153133120005;0.0610063374042511
0.02663186268901761;0.02672518789768219
0.007952499685620328;0.007955580949783325
0.0020697903577177245;0.0020704567432403564
0.002577073160426785;0.0025778114795684814
0.03330346839412061;0.03464224934577942
0.04066009737123907;0.040757566690444946
0.03313241718868801;0.033205121755599976
0.07271271541742501;0.07317569851875305
0.02453741366077775;0.02462431788444519
0.008736837793662008;0.0087660551071167
0.017008215224913737;0.01709359884262085
0.007759576472115091;0.007774472236633301
0.03338066329546554;0.033521682024002075
0.04563462385274594;0.04571336507797241
0.0068441791007245205;0.006895318627357483
0.013651314916706405;0.013751447200775146
0.01342262017601795;0.013431578874588013
0.009500087549693796;0.00958234816789627
0.08726498559521122;0.087360680103302
0.0075725732076428656;0.007573157548904419
6.874236900805599e-05;7.218122482299805e-05
0.006321487506158129;0.006352901458740234
0.04923319203123239;0.04932904243469238
0.03118668223240585;0.031244605779647827
0.0223638215815592;0.023707717657089233
0.03044872174722261;0.03198671340942383
0.04105635201227417;0.04180148243904114
0.01228469724194069;0.01237758994102478
0.0057356639982630905;0.005766093730926514
0.020446794084982428;0.020467787981033325
0.000161234590562603;0.0001621246337890625
0.035635796682794825;0.03573593497276306
0.0070185422387908265;0.00711822509765625
0.06544255709073858;0.06833881139755249
4.1963404564149784e-05;4.225969314575195e-05
0.002027227764246763;0.0020486414432525635
0.027011331696735173;0.027100205421447754
0.033385251061438755;0.0333961546421051
0.03600056612159367;0.03608238697052002
0.05290711058465104;0.05608603358268738
0.04862652417999924;0.04868915677070618
0.015660919995494058;0.015720732510089874
0.02586519641415029;0.025948166847229004
0.02862750296998836;0.02889639139175415
0.055182478966445354;0.05672657489776611
0.021025804073334223;0.02113249897956848
0.001143033921887854;0.0011538863182067871
0.0667639499968731;0.06685972213745117
0.0016363657657097446;0.001636505126953125
0.039673685896454446;0.03980588912963867
0.024031544561376354;0.02411419153213501
0.04005910519898048;0.04038892686367035
0.029495837355815856;0.02949923276901245
0.008299266008764754;0.008319109678268433
0.030207632814270902;0.030221641063690186
0.02418920311953299;0.024289429187774658
0.02207424389986781;0.022083312273025513
0.025697511731926546;0.025784432888031006
0.004203505969955238;0.004218071699142456
0.020452879781287982;0.020688317716121674
0.025046592838714653;0.025291502475738525
0.007906875634711905;0.007908850908279419
0.026579658031558144;0.026678353548049927
0.08696258974027388;0.08706268668174744
0.07778794503580128;0.080559641122818
0.01625162747403368;0.016349047422409058
0.029954468757544078;0.030042707920074463
0.06175157135308907;0.0644659698009491
0.0316431090167764;0.031727880239486694
0.04889121870737327;0.04898926615715027
0.008226618031740879;0.008238613605499268
0.06102112207186798;0.061731547117233276
0.02247683578866387;0.02248576283454895
0.023706270314141503;0.023805856704711914
0.0032469504509369663;0.003248244524002075
0.018004369649164215;0.018065210431814194
0.0039310350862740194;0.0039320290088653564
0.05057968496412609;0.050677359104156494
0.010409057230544853;0.010508805513381958
0.034731208675858764;0.03483158349990845
0.009877496262066347;0.009882956743240356
0.025661923350481796;0.025765687227249146
0.0064972721475548825;0.006503075361251831
0.0021555442695814432;0.002156287431716919
0.01809250746637152;0.01810935139656067
0.0262007680714145;0.02622130513191223
0.018513787483684065;0.018556028604507446
0.0423827733024083;0.04245293140411377
0.0033615382815027632;0.0034013986587524414
0.027755641751600748;0.029122143983840942
0.011474050274866414;0.011565148830413818
0.07449155009660807;0.08482125401496887
0.04665258638257538;0.04679715633392334
0.0016422141199346164;0.0016422271728515625
0.018098203765184114;0.018227040767669678
0.025758421104060455;0.03265273571014404
0.044327667883401575;0.04441559314727783
0.07473294683016855;0.07771572470664978
0.042789115224838525;0.042874276638031006
0.0012985199434730052;0.0012989044189453125
0.045182002792286055;0.04527810215950012
0.008073360116468854;0.00808870792388916
0.0138134719916433;0.01387682557106018
0.004615501213654085;0.004636317491531372
0.034695110085668175;0.03472548723220825
0.010851414347149608;0.010860472917556763
0.06451958211762412;0.06504097580909729
0.010143031210126052;0.0101490318775177
0.0111962151615614;0.011199027299880981
0.023751878333156905;0.023819267749786377
0.02319449909678455;0.023220092058181763
0.0953650573919254;0.09865757077932358
0.0076576936053800474;0.007664710283279419
0.01857859875581538;0.01861053705215454
0.002902277441855133;0.0030013322830200195
0.006979483703143779;0.007047414779663086
0.012527868731548437;0.012595057487487793
0.007366054398684068;0.007368117570877075
0.03269605053541133;0.0328083336353302
0.0048321850628765635;0.004840433597564697
0.001597822871121819;0.001598358154296875
0.03244488685839566;0.03267931938171387
0.023037221066943857;0.023134350776672363
0.03105959673382626;0.031093627214431763
0.0033571257737075155;0.0033588707447052
0.007961207041424235;0.007966071367263794
0.01546623333763306;0.015565305948257446
0.007072055473143021;0.007109940052032471
0.007342933727191997;0.007414223626255989
0.026937261342536215;0.02708899974822998
0.016882464448958075;0.016968965530395508
0.010188473816486139;0.010288357734680176
0.0530583885338955;0.057359546422958374
0.0018044070105575985;0.0018133819103240967
0.0012339401760568796;0.0012340545654296875
0.010031607685543481;0.010110735893249512
0.00964585092937571;0.009658843278884888
0.021032170055297193;0.021183162927627563
0.048029281178548065;0.04826650023460388
0.009591022878939775;0.009643763303756714
0.02260374210940449;0.02264311909675598
0.00027511601045002165;0.00027561187744140625
0.0012768766972944075;0.001277923583984375
0.023411085518321946;0.023414641618728638
0.004331714556615148;0.0043354332447052
0.017030190372440843;0.017036467790603638
0.01100112927125781;0.011001616716384888
0.00045042253858606536;0.0004565715789794922
0.03539192994548584;0.0362415611743927
0.016975186011689243;0.017074406147003174
0.06635405870963104;0.06644344329833984
0.002963704519524975;0.0029640495777130127
0.02007347963362641;0.020095854997634888
0.00841418492989177;0.00846874713897705
0.010970682965488258;0.011019796133041382
0.013471385080863272;0.01357153058052063
0.02656766208085948;0.026755064725875854
0.0020773250694527926;0.0020839571952819824
0.031199530752301186;0.03129968047142029
0.009992806562418402;0.009995490312576294
0.015403531638784407;0.015441536903381348
0.010104235533940456;0.010161787271499634
0.018994854358438954;0.019080817699432373
0.033509303869404095;0.03360292315483093
0.00938835908156507;0.009394675493240356
0.05533971241186144;0.05734008550643921
0.027721726749591617;0.0278170108795166
0.002586844420684796;0.0026063919067382812
0.07298380456644615;0.07694101333618164
0.03254640084671961;0.03264537453651428
0.014425192568050083;0.014474183320999146
0.015781227245827638;0.015962302684783936
0.03455438685370507;0.034597426652908325
0.015480983848314723;0.015628933906555176
0.01274850406583927;0.012845724821090698
0.013262590568874771;0.013361543416976929
0.03138274337468105;0.031434476375579834
0.052766500348616276;0.059495508670806885
0.005339148566544535;0.005340605974197388
0.005539749063737612;0.0055408775806427
0.02228211103311357;0.02230548858642578
0.062199285880146046;0.06524088978767395
0.012806344676579366;0.012884445488452911
0.006406386430787213;0.006425231695175171
0.008141272499816783;0.008205294609069824
0.002811110299338823;0.0028114616870880127
0.034723420332660675;0.0347895622253418
0.012092669578220404;0.012095481157302856
0.008312358892913273;0.008316069841384888
0.008966565332947308;0.008995771408081055
0.04956775521508766;0.049650758504867554
0.014654050636000905;0.014753252267837524
0.013190331211602166;0.013526946306228638
0.019700405510407786;0.0197162926197052
0.08940998887802483;0.08972305059432983
0.01427731046883913;0.01437714695930481
0.000616113645798012;0.000619247555732727
0.027338490252481248;0.02737957239151001
0.02698893233571463;0.02707892656326294
0.037340104396055826;0.037439942359924316
0.025661325382036197;0.02574726939201355
0.0101159851680303;0.010184332728385925
0.011049299677566097;0.011060744524002075
0.07833986324918982;0.07843822240829468
0.01835172956740875;0.018365859985351562
0.04807093201403234;0.048168689012527466
0.003912994394375172;0.003937721252441406
0.019433914429508748;0.020544230937957764
0.012940074743714768;0.01304055005311966
0.020080953499378433;0.020179301500320435
0.02371719550635451;0.02388891577720642
0.028973913311335957;0.02902659773826599
0.000737179396568815;0.0007465779781341553
0.018941655781126887;0.01903676986694336
0.05614477222244936;0.05653195083141327
0.09977285310973585;0.10043519735336304
0.02171322283417952;0.021727323532104492
0.11157192704480011;0.1116209626197815
0.007486609001457006;0.007488280534744263
0.0011975217092036969;0.00119781494140625
0.010287683196776462;0.010329142212867737
0.04881382360241617;0.05011492967605591
0.0044351373505728455;0.004535168409347534
0.04301911589522357;0.04979747533798218
0.0307197989508227;0.03092864155769348
0.003205967977342506;0.0032072365283966064
0.006311388830216861;0.006358206272125244
0.001083809749946309;0.0010893642902374268
0.07467115735982524;0.07585054636001587
0.013415275752883172;0.013515263795852661
0.03701037867077865;0.03725048899650574
0.02546217452535156;0.025560766458511353
0.004062339295660196;0.004067450761795044
0.007478167856500594;0.007531344890594482
0.00248931986584304;0.0024900734424591064
0.02429633059768014;0.024355947971343994
0.014683750819694398;0.014781594276428223
0.027272858546269537;0.027371525764465332
0.0012615360405065605;0.0012617111206054688
0.059270444873009066;0.05934140086174011
0.03532025035591919;0.035419732332229614
0.0037096082408706764;0.003743767738342285
0.09416966833251791;0.11386910080909729
0.012098289960976697;0.012121528387069702
0.005883021079392632;0.0058851540088653564
0.017662547863235387;0.017889052629470825
0.005972208270322916;0.005973845720291138
0.0035227230920193177;0.003622710704803467
0.007513402818912878;0.007523253560066223
0.04295434234655528;0.043114036321640015
0.060513019366044835;0.06218239665031433
0.007550958194543906;0.007553130388259888
0.08107980583386312;0.08149118721485138
0.02762524016282391;0.02820846438407898
6.756176743505611e-05;6.771087646484375e-05
0.0018019527027234325;0.0018024444580078125
0.08358012143488505;0.08380928635597229
0.06031194845455861;0.06523013114929199
0.044628967081915515;0.04506164789199829
0.08777720276472407;0.08787623047828674
0.026821536854520156;0.026963472366333008
0.002479391559363781;0.002480536699295044
0.02419557566511669;0.024213820695877075
0.003075251452393978;0.003075629472732544
0.02144707263571725;0.021546900272369385
0.011707943804712816;0.011730194091796875
0.011869799010087268;0.011970072984695435
0.02214637216490705;0.02224576473236084
0.0333902247890946;0.03344714641571045
0.017493828499028752;0.01756148785352707
0.010153239695930853;0.010253190994262695
0.062425288363930846;0.06252303719520569
0.021788664411863824;0.021974265575408936
0.05545059139028062;0.05555036664009094
0.008769305836454203;0.008859097957611084
0.01003560394623056;0.010041266679763794
0.03604440416819007;0.036119818687438965
0.0391618700337415;0.03926163911819458
0.0009731695002755642;0.0009737014770507812
0.027949889783868913;0.02798861265182495
0.009786863704337534;0.009841293096542358
0.026930185166713756;0.027039431035518646
0.05229516412388942;0.05319136381149292
0.024227908735221248;0.02424749732017517
0.06062396699920634;0.061989665031433105
0.057631138178770074;0.057719260454177856
0.012570242524559834;0.012656360864639282
0.013399392080062102;0.013409346342086792
0.08331331518026144;0.08626416325569153
0.06174158367052385;0.0635586678981781
0.013660298233303819;0.013661414384841919
0.0032667682493138536;0.0032673180103302
0.017976430856131757;0.018076300621032715
0.002302553086727541;0.0023031532764434814
0.010331273382899362;0.0103321373462677
0.013925317619710392;0.013956770300865173
0.05455428731282655;0.05460187792778015
0.005961525982957419;0.005980819463729858
0.03426532640883221;0.0343681275844574
0.0003624722795081206;0.00036334991455078125
0.011622239437421317;0.011679112911224365
0.004500555884527708;0.0045080482959747314
0.025442163092615648;0.025523871183395386
0.0628627221364796;0.0629594624042511
0.00323415518297194;0.003254801034927368
0.019558084053307383;0.021634548902511597
0.038159670363957864;0.03825944662094116
0.03147713373020478;0.031607016921043396
0.0046505251656267935;0.004651099443435669
0.0029731160444536595;0.0029994845390319824
0.03433600946431586;0.034429311752319336
0.010517228319532132;0.010527640581130981
0.053159757947194616;0.05322951078414917
0.014156175733798286;0.014221129938960075
0.014065867170286218;0.014082938432693481
0.007743939695953009;0.00784406065940857
0.02746946008555178;0.027568846940994263
0.11201290996360361;0.11850747466087341
0.05852932785344108;0.06165003776550293
0.018744964913290734;0.01878264546394348
0.012254377027115376;0.012291908264160156
0.041926941510810854;0.04202157258987427
0.009835828143375556;0.009847670793533325
0.03793151547455136;0.03801313042640686
0.0032738645500961696;0.003273993730545044
0.018120915123954407;0.01813700795173645
0.037631278663484626;0.03772863745689392
0.012957880297735872;0.013057172298431396
0.008586462655247951;0.008621960878372192
0.01876079112007395;0.01883035898208618
0.005107423760189354;0.005144596099853516
0.06773483793803824;0.06781724095344543
0.00619402816892442;0.006198912858963013
0.01718639835069006;0.017219573259353638
0.007770801964600098;0.007806628942489624
0.020074507956105117;0.020124465227127075
0.01798071385866837;0.018080919981002808
3.318615246111186e-06;4.112720489501953e-06
0.023190362462235777;0.023354947566986084
0.007992877015862484;0.008078962564468384
0.010747944584344069;0.010750800371170044
0.033111163944549375;0.03316068649291992
0.047506063784199394;0.04758191108703613
0.0001396023275491164;0.0001450181007385254
0.01365044082312505;0.013661205768585205
0.030005457220038338;0.030145108699798584
0.03332790118047433;0.03382021188735962
0.08174129305416797;0.0818382203578949
0.03454173769586976;0.03623896837234497
0.008353658323025108;0.008443176746368408
0.018172070675992445;0.018174201250076294
0.0021319941376601688;0.002148568630218506
0.058119793827107774;0.05843350291252136
0.023873052917747575;0.02397245168685913
0.029390506490227734;0.029486268758773804
0.05018451775710118;0.05027934908866882
0.007417911850817498;0.007423430681228638
0.01813955529719049;0.018239766359329224
0.007878662796106752;0.007881194353103638
0.02701434099440852;0.02708938717842102
0.007137498839365926;0.0071401894092559814
0.06269812459282953;0.06279629468917847
0.05972593213845651;0.060047417879104614
0.007029172328203869;0.007030516862869263
0.005969494639322263;0.005971938371658325
0.03744132468556633;0.0378534197807312
0.013931991480297825;0.01394084095954895
0.0045680447444543274;0.0045690834522247314
0.011021912570763636;0.011095434427261353


==> data/appendices/scatter/cifar10-c-standard-balanced.csv <==
True Distance;Estimated Distance
0.003961764992737445;0.0039625465869903564
0.0020984859380999625;0.002111464738845825
0.0009800343871770969;0.000980377197265625
0.010161267650340533;0.010227233171463013
0.0003350687953290918;0.000335693359375
0.013463545993496995;0.013537436723709106
0.0063920458815698595;0.006393462419509888
0.012927574039832074;0.013183027505874634
0.008515295796557965;0.008553504943847656
0.015623089119864604;0.015659362077713013
0.005478628464726465;0.0054931640625
0.0012497981233942318;0.0013498663902282715
0.0025963755167580397;0.0025968849658966064
0.0066550816080239;0.0070243775844573975
0.009177443668509346;0.009324699640274048
0.005222457202427594;0.005534172058105469
0.0020739034801665903;0.0020742714405059814
0.0074650196213225314;0.0075216591358184814
0.0010083649257792112;0.0010089874267578125
0.0057959500100897045;0.005863189697265625
0.0004175871472162693;0.0004177093505859375
0.004067332843881761;0.0040740966796875
0.003111241617248591;0.0031118392944335938
0.007253119046267261;0.007339507341384888
0.0012933268058276375;0.0012941360473632812
7.387002539525736e-05;7.43865966796875e-05
0.0030774552882445534;0.0030775368213653564
0.007679490239610913;0.007702827453613281
0.0027767361163448735;0.0028841532766819
0.00426262022926015;0.004262953996658325
0.0022349438695617187;0.0023328959941864014
0.005122618444894071;0.005225032567977905
1.5352066458465326e-05;1.621246337890625e-05
0.013366860515514084;0.013473480939865112
0.004112872236807926;0.004194289445877075
0.011550299196392918;0.01203736662864685
0.004453271332012587;0.004633277654647827
0.0020566517994635085;0.002057105302810669
0.00018380886592113228;0.00018405914306640625
0.00033162781713728186;0.00038674473762512207
0.005357050262854203;0.005363404750823975
0.006384435283232293;0.00647929310798645
0.005584687275862968;0.005631446838378906
0.010198787281262597;0.010480761528015137
0.0009654742707060168;0.0009660720825195312
0.002965258684310936;0.003060638904571533
6.68706908191465e-05;6.771087646484375e-05
0.00385900181844754;0.003966271877288818
0.005361860638642292;0.0053625404834747314
0.0068842670617869995;0.006885558366775513
0.003622931482580407;0.0037387609481811523
0.015827822234533283;0.015836745500564575
0.002675392247505642;0.0026970207691192627
0.003386142169671675;0.0033865272998809814
0.006063635549315543;0.00616338849067688
0.00493256265247427;0.005219548940658569
0.006788918950890987;0.006862670183181763
0.000420655541040587;0.0004215240478515625
0.006087314975152012;0.006350964307785034
0.012253251036882462;0.01275297999382019
0.00512813930425472;0.005185037851333618
0.009775068756348792;0.010111570358276367
0.0067307691890412785;0.006875723600387573
0.004201814069747747;0.004314780235290527
0.0009769897674833342;0.0009775161743164062
4.7608366719317845e-05;4.76837158203125e-05
0.0016615231911929558;0.0016621947288513184
0.0020260332545379723;0.0020485222339630127
0.010965704117308359;0.011218786239624023
0.006273733481130116;0.006275177001953125
0.011793600869589508;0.011829406023025513
0.0098668988117729;0.010317802429199219
0.0003630092437386095;0.00036334991455078125
0.0018776433022410126;0.0019485056400299072
0.008393326068610745;0.0084247887134552
0.008358170675505358;0.008484646677970886
0.007598270191518314;0.0076541900634765625
0.007312290343164462;0.007336646318435669
0.004502515285011966;0.0045032799243927
0.004062650934693479;0.00406646728515625
0.0006638868952322352;0.0006647109985351562
0.0016835016670447706;0.001682281494140625
0.008782681541031472;0.008786231279373169
0.012234810886451754;0.012854516506195068
0.01343532564844962;0.01343730092048645
0.016815835052781416;0.01685526967048645
0.003470918892569183;0.003550320863723755
0.0019053453321207922;0.0019292831420898438
0.0010913597734041132;0.0010919570922851562
0.013591814580389225;0.014062225818634033
0.00046644381150429164;0.0004673004150390625
0.005912484988045274;0.005913764238357544
0.001320049086740207;0.0013207793235778809
0.00544322872400648;0.005529195070266724
0.00812622342827052;0.0081653892993927
0.0016367110628713135;0.0016374588012695312
0.0010355907640255937;0.0010356903076171875
0.006805610734253455;0.006806403398513794
0.0012157664959569312;0.0012159347534179688
0.01701526045200366;0.017396152019500732
0.0008122086782344258;0.000812530517578125
0.010534349164557687;0.010548621416091919
0.0014959042303099536;0.0014963150024414062
0.00521615172573095;0.005328774452209473
0.019440291085981568;0.019578009843826294
0.005052697671351768;0.0050535500049591064
0.009113747723646731;0.009115248918533325
0.0017666751699912096;0.0017671585083007812
0.0001858739887751041;0.00018596649169921875
0.015134069351063973;0.015271216630935669
0.002341321829638441;0.0024442076683044434
0.016573016377136464;0.01658347249031067
0.0015379955136286825;0.0015438497066497803
0.0022107990423358777;0.0022116005420684814
0.004373473673991778;0.004668712615966797
0.007237455360286754;0.007353067398071289
0.004283801280524882;0.00444638729095459
0.00489395841766978;0.0049596428871154785
0.00936815830567783;0.0095481276512146
0.004221901325002393;0.004247695207595825
0.004429909445353551;0.004441291093826294
0.0009799563426835204;0.0009813308715820312
0.00032654229119852843;0.00032711029052734375
0.004324105604515351;0.004424154758453369
0.012940080489145439;0.01375734806060791
0.006355474505377317;0.006356269121170044
0.007028552082644544;0.007229983806610107
0.003105123311656036;0.0031108856201171875
0.010221348808949341;0.010579138994216919
0.010303358664666582;0.01122206449508667
0.00498413520024815;0.004985839128494263
0.013406907662473634;0.013537347316741943
0.0075914467016136395;0.007673293352127075
0.00011840750464940044;0.00011920928955078125
0.015915759779496174;0.016070157289505005
0.0021556713856769774;0.0021553337574005127
0.003555500039632575;0.003638327121734619
0.0057694534208630865;0.00585368275642395
0.00018341035845907268;0.00018405914306640625
0.009183193797057183;0.009207755327224731
0.0007217698589983801;0.0007219314575195312
0.0005596276786924574;0.0005598068237304688
0.0013075175437424259;0.001308441162109375
0.022271917512030524;0.022670775651931763
0.01495475871833575;0.015347301959991455
0.008173188759299399;0.008613169193267822
0.001263639082281109;0.0013651549816131592
0.003007545639672285;0.0030079185962677
0.01503608077670962;0.015294909477233887
0.0008693802902551156;0.0008697509765625
0.004385381988313977;0.004385948181152344
0.0030494884893552993;0.003049880266189575
0.003953365461351452;0.004014045000076294
0.004574715105064505;0.004838109016418457
0.011298137311679406;0.011705517768859863
0.004966924298457431;0.005139142274856567
0.0013333473951530172;0.0013341903686523438
0.0011728109983398887;0.0011730194091796875
0.002563028459535022;0.0026608705520629883
0.012178797372373845;0.012384086847305298
0.015631767471486677;0.01613137125968933
0.008719079623436075;0.008719474077224731
0.0004238619460550804;0.00042438507080078125
0.009468226888427807;0.00947001576423645
0.01049162037892924;0.010492324829101562
0.008595094382757346;0.008926033973693848
0.002525549373706871;0.002526313066482544
0.0021987794869548455;0.0022011101245880127
0.0048843456146787;0.0048847496509552
0.0018475930879223814;0.0018482208251953125
0.014021264987516208;0.015090525150299072
0.015281195063753665;0.01570609211921692
0.008506285678972408;0.008523017168045044
0.000578742964008875;0.000579833984375
0.01139737004322622;0.011655837297439575
0.008248021028431442;0.008297950029373169
0.004240675874244394;0.004246711730957031
0.011233989693817137;0.011926352977752686
0.03150977703712744;0.0316009521484375
0.013201602979039783;0.013318061828613281
0.002423589731893004;0.002424269914627075
0.01413892018859406;0.015160053968429565
0.005715454818509688;0.005713373422622681
0.008873968023630854;0.008884459733963013
0.010439385053043098;0.01073649525642395
0.0017977572542713415;0.0017995834350585938
0.002294129758270729;0.002294570207595825
0.017955709751199922;0.019565284252166748
0.0009804800367256795;0.0009813308715820312
0.0014686535100399405;0.0014667510986328125
0.00352907862537253;0.0035305023193359375
0.0011241300978315901;0.0011243820190429688
0.005686249582012099;0.0056867897510528564
0.009836828021876512;0.009856253862380981
0.006868177661602047;0.0068693459033966064
0.004537357940279175;0.0045690834522247314
0.008776788484862175;0.008804351091384888
0.001264414395689789;0.0012655258178710938
0.00756897452641675;0.007637977600097656
0.0027072927057452496;0.0027075111865997314
0.005814835628072704;0.0058155357837677
0.020251285093985997;0.020252257585525513
0.01072230115045944;0.010967075824737549
0.006372554929261786;0.006513744592666626
0.01689268075875928;0.017147541046142578
0.0014445530621853627;0.0014448165893554688
0.007472528449513934;0.007473021745681763
0.0004780644955656306;0.0004787445068359375
0.000414025100964976;0.00041484832763671875
0.01502709221218862;0.01612260937690735
0.003940576686441962;0.0039415061473846436
0.010658337542389174;0.010744571685791016
0.0034577021769879287;0.0034656524658203125
0.01593306717388812;0.016185790300369263
0.0007930187161106342;0.00079345703125
0.011750378716771247;0.012542426586151123
0.012562392607025418;0.012562781572341919
0.004929551821220479;0.004929572343826294
0.007622140402643727;0.00762370228767395
0.000864400711437971;0.0009222030639648438
0.00338739638168969;0.0033884048461914062
0.006351023999267988;0.006438255310058594
0.004052485658586233;0.004071265459060669
0.002698150406209356;0.0027969777584075928
0.005612382006467147;0.005737125873565674
0.0050201305839257405;0.005217909812927246
0.01034582934903549;0.010448485612869263
0.004245314110865558;0.00430452823638916
0.0006617569210944799;0.0006628036499023438
0.005278627731596798;0.005279541015625
0.0014874586032736408;0.0015573501586914062
0.0002592154291315244;0.0002593994140625
0.002668973382922113;0.0026693642139434814
0.011241206622209161;0.011265784502029419
3.6818831598616404e-05;3.719329833984375e-05
0.01055207519607856;0.010563820600509644
0.0037093386328658647;0.0037155449390411377
0.0004924245087412477;0.0004930496215820312
0.01229959763951589;0.012908309698104858
0.003253234916575809;0.0032539665699005127
0.008289650815533605;0.008290320634841919
0.007983803496265764;0.007994651794433594
0.0015376789412347583;0.0015382766723632812
0.0037550548585948726;0.0037575066089630127
0.002491457019028524;0.002491980791091919
0.0032685278066415446;0.0032797157764434814
0.0021061103448250973;0.002206146717071533
0.002995344932539059;0.0030079185962677
0.009790051723646699;0.010797083377838135
0.0052516660307407315;0.0054885149002075195
0.005014716340233006;0.005028754472732544
0.016635938080833683;0.016930609941482544
0.006435836730666661;0.006664395332336426
0.0009579227537564402;0.0009584426879882812
0.00046938642696522427;0.00047010183334350586
0.0015795544149526095;0.0015811920166015625
0.0012964993687250737;0.001300811767578125
0.013354274950882117;0.013378173112869263
0.00990477245370193;0.010343439877033234
0.008043378557852898;0.00835844874382019
0.0060553573908194245;0.0060558319091796875
0.0204104850491921;0.020585089921951294
0.002993239771530719;0.0029897689819335938
0.005734730704799664;0.005811721086502075
0.003384002818321831;0.0033798515796661377
0.0062526220366022215;0.006360143423080444
0.004758734200138019;0.0047750771045684814
0.0020971165115991784;0.0020980536937713623
0.0032296487674958914;0.00323486328125
0.0016536226394485165;0.0016584396362304688
0.0005685878715363748;0.000568389892578125
0.0070009213035456255;0.007002800703048706
0.0028274817527690777;0.002828538417816162
0.0029872287579967402;0.0029907524585723877
0.00021396161324521425;0.00021457672119140625
0.0010786085807206061;0.0010794997215270996
0.001387181847897903;0.0013875961303710938
0.0038766273777264258;0.003928184509277344
0.00280211442954211;0.0028057098388671875
0.011473566016347605;0.01172831654548645
0.007173651421236285;0.007303029298782349
0.004712821535788985;0.004713088274002075
0.0046777499574077435;0.004678517580032349
0.0008737724927876156;0.0008745193481445312
0.009702354190907104;0.00977247953414917
0.01559835372413133;0.01564696431159973
0.00520376652358809;0.005318671464920044
0.003236266094691002;0.0032367706298828125
0.0009841047863011754;0.00098419189453125
0.009819871175034184;0.009908348321914673
0.005648616523813497;0.005649566650390625
0.0008577984139529154;0.0008573532104492188
0.004413071065828337;0.004413634538650513
0.02985765246843827;0.030252456665039062
0.004192399771989547;0.004192709922790527
0.010733522566374588;0.010971128940582275
0.004894638084031591;0.004895240068435669
0.001479739012855154;0.0014766454696655273
0.00264678044741214;0.00264739990234375
0.0033866157671465103;0.0033874809741973877
0.0006042316602535798;0.0006046295166015625
0.015062264491151613;0.015072852373123169
0.0036158682356177054;0.0036163330078125
0.004630713894249151;0.004700213670730591
0.006857776182179513;0.0070057213306427
0.0130577641790411;0.013087302446365356
0.005419636298448228;0.0055686235427856445
0.00044966382362790166;0.0004558563232421875
0.00010602939202223975;0.0001068115234375
0.007627957103096312;0.008141428232192993
0.0037025053465882464;0.0037031471729278564
0.004850458479455029;0.004914283752441406
0.0006387235405779769;0.0006389617919921875
0.000617218779950573;0.00061798095703125
0.01728964528909315;0.017447710037231445
0.001992418518314938;0.001993149518966675
0.0030796692426064785;0.003095656633377075
0.009450843513163696;0.009455710649490356
0.004624622686027792;0.00462910532951355
0.004052704806304613;0.004063636064529419
0.003895990449432499;0.0039348602294921875
0.015423101309029356;0.015533417463302612
0.0021053209111885074;0.0021086037158966064
0.005573281906725972;0.005575209856033325
0.00010847065675483529;0.0001087188720703125
0.009928043248605146;0.010166198015213013
0.005438241170673685;0.005607776343822479
0.00740063797327661;0.007413893938064575
0.00888663881904435;0.009200125932693481
0.004378532202613581;0.0043792724609375
0.004150348718787936;0.004226773977279663
0.0014549467068759802;0.0014553070068359375
0.00789081575946654;0.007892578840255737
0.0039059802727766492;0.003906279802322388
0.0028222688716548552;0.0028350353240966797
0.0006738764200049124;0.0006723403930664062
0.0003693833023642081;0.000370025634765625
0.01346958784501688;0.014724161475896835
0.0034483740094155097;0.0034485161304473877
0.003682220125283057;0.0037260055541992188
0.0006011879554252913;0.0006017684936523438
0.002222159733881973;0.0022230148315429688
0.010325886218786766;0.010403662919998169
0.0020018621131135273;0.0020298361778259277
0.011435449813580356;0.011557668447494507
0.010327323049163763;0.010355979204177856
0.00029441584637737006;0.00029468536376953125
0.0006478914601958485;0.00064849853515625
0.011472452806475644;0.011473685503005981
0.0018718460379862987;0.001873016357421875
0.007221229174972889;0.00736236572265625
0.006506224725465608;0.0065183937549591064
0.002347716421318665;0.002347975969314575
0.005447837877522803;0.005459815263748169
0.013376643313067095;0.013383865356445312
0.025961959829376595;0.025983840227127075
0.0094061662704787;0.009504497051239014
0.006331631573626369;0.00636446475982666
0.003950160438129907;0.003967314958572388
0.002688605670408019;0.0026893913745880127
0.008091394227903276;0.008151084184646606
0.000262639635917786;0.000263214111328125
0.007434908073833799;0.0074453651905059814
0.015768185538982342;0.016543596982955933
0.014034043400420576;0.014280706644058228
0.007092249675708581;0.00748714804649353
0.007579556506863656;0.008090704679489136
0.002477268531689184;0.0025539398193359375
0.002951916903091002;0.0030525028705596924
0.004044105971757309;0.00406840443611145
0.005302680809765925;0.005394726991653442
0.009667576759283791;0.009882956743240356
0.01088683515950971;0.011030495166778564
1.580365925806981e-05;1.621246337890625e-05
0.019011176265634533;0.01917174458503723
0.0022738774366257816;0.002274543046951294
0.020089302276307994;0.020215004682540894
0.0020344687838251816;0.002035170793533325
0.0015250439323777683;0.00152587890625
0.006001604891350113;0.0061934590339660645
0.0012968648974277797;0.0012979507446289062
0.018211532677079534;0.018349677324295044
0.014718761875888973;0.015220731496810913
0.00279483009247012;0.0027952492237091064
0.0035694238839784017;0.003586798906326294
0.00615609122839993;0.006232216954231262
0.0011150280638536519;0.0011138916015625
0.0038956371990978345;0.0038967132568359375
0.001946369874556373;0.0019473433494567871
0.02702971272902577;0.027039557695388794
0.0010325833857782573;0.0010318756103515625
0.014408593128717473;0.014446288347244263
0.004338093869595304;0.004376441240310669
0.0009203405822060729;0.0009202957153320312
0.002367063261925703;0.002420485019683838
0.0026359307769551706;0.0026359856128692627
0.01824404624902048;0.018403083086013794
9.594269908578108e-05;9.632110595703125e-05
0.0019601494524472247;0.00196075439453125
0.005005961439041497;0.005129992961883545
0.012311294550667241;0.012313872575759888
0.0003370900857835106;0.0003376007080078125
0.002252703242144163;0.0023699402809143066
0.010032862332446013;0.010045051574707031
0.012247458990670033;0.012644439935684204
5.240589761343032e-05;5.245208740234375e-05
0.0028963205863531704;0.002897292375564575
0.0026944743676415688;0.002695053815841675
0.02146251160581595;0.022110044956207275
0.009743157814130352;0.009945213794708252
0.002271836372473534;0.0022706985473632812
0.012283101250918603;0.012325316667556763
0.0008403966645547369;0.0008440017700195312
0.001905986537703141;0.002000182867050171
0.005661067222807394;0.005705833435058594
0.0013147893698745585;0.0013151168823242188
0.004863179131011731;0.004863768815994263
0.0006626882172775788;0.0006628036499023438
0.002786171170219297;0.002882629632949829
0.0010846419852331428;0.0010852813720703125
0.004428424165108331;0.004428893327713013
0.00046701934788249364;0.0004673004150390625
0.003806237058101214;0.0038985610008239746
0.00953024211995994;0.009788542985916138
0.009208598726021838;0.009670257568359375
0.0005659005785541012;0.0005664825439453125
0.0031277503428400783;0.0031280815601348877
0.009404253129684688;0.009609252214431763
0.015432671609177571;0.015478163957595825
0.01139448592074885;0.011683464050292969
0.0027751125937641283;0.002776116132736206
0.003243711574426982;0.0032444000244140625
0.0035826195173912596;0.003582984209060669
0.0025999582885223808;0.0026997923851013184
0.0001802913547332694;0.0001811981201171875
0.0046775703209129636;0.0047935545444488525
0.004524014097864653;0.004561424255371094
0.001789749177299947;0.0017900466918945312
0.006675548976301689;0.006676703691482544
0.0031154715284379083;0.0031156837940216064
0.000872360506745734;0.0008726119995117188
0.019223310722629196;0.020532429218292236
0.0018342184219473255;0.001834869384765625
0.0005337348037114199;0.0005340576171875
0.0016707649000785474;0.001697540283203125
0.010437526667065723;0.010683894157409668
0.0005252837518896295;0.0005254745483398438
0.005175348183837408;0.00518229603767395
0.011626592089404964;0.011834144592285156
0.00888015778990426;0.009410589933395386
0.0029964789817209024;0.003002166748046875
0.001078347189936968;0.0010786056518554688
0.002698475677662983;0.0026988983154296875
0.003941075184575189;0.004110246896743774
0.004471689278944695;0.0044727325439453125
0.0010136009481589744;0.0010777115821838379
0.0020463754764789973;0.0020466148853302
0.002464699964620894;0.0024662017822265625
0.0015606309784329498;0.0015611648559570312
0.01375401085046933;0.014136135578155518
2.3367390480184792e-05;2.384185791015625e-05
0.008876042188961328;0.008978933095932007
0.012904819337072986;0.013039588928222656
0.005387481347786785;0.0053882896900177
0.004751344207244855;0.004755944013595581
0.015538390910240181;0.01669350266456604
0.003263964251095691;0.0032644569873809814
0.006427875052077134;0.006633639335632324
0.010266854009563342;0.010268241167068481
0.012089479486602423;0.01221504807472229
0.01082079814550974;0.010848015546798706
0.016021648022207985;0.01603129506111145
0.0068855915396964975;0.006923675537109375
0.0004418621117568687;0.0004425048828125
0.0027207501573920548;0.0027242302894592285
0.006898906450091533;0.006944596767425537
0.003924726883771878;0.003949195146560669
0.009503284105858314;0.009634673595428467
0.007801769713507567;0.007902562618255615
0.0006479210622218099;0.0006504058837890625
0.017559011643414866;0.019313327968120575
0.0034051512646590953;0.0034056007862091064
0.0084733817478193;0.008646994829177856
0.009227758763679806;0.009265929460525513
0.004395737787776007;0.004645049571990967
0.008128797566491666;0.008502990007400513
0.011184148668745026;0.01152309775352478
0.0009598746305785365;0.0010203123092651367
0.0023197951791443672;0.002330780029296875
0.0008834423370567647;0.0008840560913085938
0.0007709353780096625;0.0007715225219726562
0.00748966869171915;0.007541567087173462
0.0011042239685824496;0.0011043548583984375
0.007844563989675854;0.00792020559310913
0.008955845965285487;0.00910186767578125
0.0014131380542829596;0.0014162063598632812
0.0032139297455281565;0.00321391224861145
0.007866875362014542;0.007868796586990356
0.0014276222948044722;0.001527443528175354
0.023223183188037178;0.023495614528656006
0.007153478196860182;0.0071544647216796875
0.005146869175561739;0.00514790415763855
0.0009519227404212375;0.0009527206420898438
0.014119606248858496;0.014397650957107544
0.005343053909377504;0.005344420671463013
0.002706949309096402;0.0027075111865997314
0.004172884668943994;0.0042645931243896484
0.015080427627102927;0.01528257131576538
0.008676470238206035;0.00919729471206665
0.004867924990221385;0.004868537187576294
0.002242280785637667;0.0023259520530700684
0.0073254556546301095;0.007399559020996094
0.0064835115416745645;0.006484031677246094
0.015797322848855103;0.01639273762702942
0.012097597707552157;0.012487143278121948
0.0037294384901895403;0.0037441253662109375
0.0006577021119100562;0.0006580352783203125
0.005494278898062822;0.005578070878982544
0.00038562063973990383;0.00038614869117736816
0.001499728745989115;0.0015001296997070312
0.000306476933344928;0.0003070831298828125
0.021547516034202522;0.02394285798072815
0.001131294258380433;0.0011358261108398438
0.015041832974102824;0.016094297170639038
0.0065526077711560516;0.0067005157470703125
0.008084527993390659;0.008214026689529419
0.007371254959166552;0.0075931549072265625
0.020459384233512776;0.020698577165603638
0.009324143241316534;0.0093250572681427
0.00048006606071603297;0.00048065185546875
0.011687100578179807;0.011806637048721313
0.01312910236471579;0.01316380500793457
0.01750915753525222;0.017774462699890137
0.002340021774594072;0.0023527443408966064
0.005536023214120772;0.0058698952198028564
0.018665027097030724;0.018946677446365356
0.0009598066600074333;0.0009603500366210938
0.015366387411660938;0.015486687421798706
0.001085829565465801;0.0010862350463867188
0.008272911912485003;0.008292227983474731
0.010036702947164714;0.010408848524093628
0.003655360549359174;0.0036650002002716064
0.011329279270576118;0.011731773614883423
0.000996330338512271;0.0009965896606445312
0.005742823248686847;0.00587889552116394
0.0067419927061031434;0.006924539804458618
0.01062636364315849;0.010730773210525513
0.0034835845303944164;0.0034846365451812744
0.001361880516252576;0.0013625025749206543
0.0028041132653144644;0.0028852522373199463
0.013620620398625528;0.013950914144515991
0.008647779601872893;0.008968651294708252
0.002240228875600068;0.0022335052490234375
0.01047557906882948;0.010973840951919556
0.0024282712468013438;0.0024290382862091064
0.00931934518832399;0.009320288896560669
0.0031725956333510286;0.0031910240650177
4.886921888448018e-05;4.9591064453125e-05
0.0017111870528220955;0.0017681121826171875
0.020832898753983784;0.021088629961013794
0.0038560355308470302;0.003856658935546875
0.005206955727712178;0.005374640226364136
0.0005524624635726446;0.000553131103515625
0.003656046053415381;0.003724813461303711
0.0019462421740881891;0.0019464492797851562
0.011937330269337071;0.012275993824005127
0.002524185926513927;0.002624213695526123
0.0027901815159585993;0.0028228461742401123
0.006565620723290519;0.0065679848194122314
0.013312721169090469;0.013599365949630737
0.00011147638504632065;0.00011157989501953125
0.006681991240327904;0.006683230400085449
0.003370304872558014;0.0033702850341796875
0.0016590282039926402;0.001674652099609375
0.0007788018011207579;0.0008400976657867432
0.004253557098757407;0.004311591386795044
0.001125973312079534;0.0011262893676757812
0.002300184577369632;0.0023002922534942627
0.0025121590107019015;0.0026137828826904297
0.011934853740389455;0.01227504014968872
0.006432578487265636;0.00643351674079895
0.008974554232677014;0.008976012468338013
0.004155068904528626;0.004155188798904419
0.008855262467510228;0.009036064147949219
0.005288180096503609;0.005311042070388794
0.007595239006328714;0.007596045732498169
0.008566014196249583;0.008619338274002075
0.007842968577946866;0.007894545793533325
0.002898798813901159;0.0028991997241973877
0.0023499564565688854;0.002445608377456665
0.004246476877545928;0.004257231950759888
0.009298365913646203;0.009535938501358032
0.012166073553721615;0.012168854475021362
0.0019403414037785227;0.0020939409732818604
0.002100371404041052;0.002148449420928955
0.01716794712534703;0.01753261685371399
0.0015195859093946839;0.0015611648559570312
0.007742036242760751;0.007742881774902344
0.0011196277491857254;0.0011202096939086914
0.004344998946165909;0.004463136196136475
0.010554958631995041;0.010675936937332153
0.01608168051919105;0.0160999596118927
0.000884120287071687;0.000885009765625
0.013827203944252736;0.014214545488357544
0.0018885819077650542;0.00189208984375
0.0066126901383650296;0.0067205727100372314
0.016471940134491957;0.017309457063674927
0.001281655886529873;0.00128173828125
0.006195691641246523;0.0062017738819122314
0.0009408627975942694;0.0009412765502929688
0.0010253892249619497;0.001026153564453125
0.013484667641973433;0.013539344072341919
0.0021014065965841745;0.0021028220653533936
0.002661600879128295;0.0026617348194122314
0.0033841694521403736;0.0034769773483276367
0.0034111368937652263;0.003411322832107544
0.0038749031727760884;0.0038965940475463867
0.001560316568658344;0.0015611648559570312
0.006661579694030019;0.00666239857673645
0.0005331209932589653;0.0005340576171875
0.008932759367474008;0.009159356355667114
0.0021304750163162753;0.0021313726902008057
0.00925115962516624;0.009630680084228516
0.0027145118902553423;0.0027151405811309814
0.015669014176651848;0.015694648027420044
0.005729861556008502;0.005730658769607544
0.007245636545160507;0.007246941328048706
0.003557100169475535;0.0035591423511505127
0.011383732143007504;0.011384904384613037
0.012412466699701804;0.012640982866287231
0.000766331790072721;0.000766754150390625
0.014413472761091848;0.014613538980484009
0.009447502600206464;0.009569168090820312
0.014295157669668232;0.01475951075553894
0.005374730497691654;0.005375891923904419
0.006383021970884078;0.006970584392547607
0.0026380742232203344;0.002640753984451294
0.0005522713492217618;0.000553131103515625
0.0076309998576690255;0.00771525502204895
0.003088462792103282;0.0030889809131622314
0.0011371607257801624;0.0011434555053710938
0.005022769124439186;0.0050230324268341064
0.0010633934913124965;0.001164257526397705
0.00018999289517384837;0.00019073486328125
0.00941501630575354;0.009434729814529419
0.0027502578034425632;0.002751171588897705
0.0002921046172867923;0.00029277801513671875
0.000451648439944645;0.000453948974609375
0.0019041703052714905;0.0019044876098632812
0.0009911231293967912;0.0010762810707092285
0.0026708110188445855;0.002671271562576294
0.004633054691428142;0.004702627658843994
0.0017600566748654436;0.0017576217651367188
0.0041412470994180465;0.004141807556152344
0.006934052001504712;0.0069380104541778564
0.00029651110174086173;0.00029659271240234375
0.008390723082529633;0.008506089448928833
0.007198980418050341;0.007290929555892944
0.0020857004331272045;0.002096205949783325
0.0027423500267209546;0.002770453691482544
0.0018737041967951094;0.0018739700317382812
0.02241072493681343;0.02326717972755432
0.0004101366151642139;0.00040912628173828125
0.012111216342255536;0.012141257524490356
0.02243054456690027;0.02303031086921692
0.0008248132693098129;0.0008656978607177734
0.005480801914173827;0.005494147539138794
0.003829172011685822;0.003935307264328003
0.005046998835578041;0.005070686340332031
0.014488091469837042;0.01449015736579895
0.002706179798751556;0.002706557512283325
0.001787526463446593;0.0017881393432617188
0.005553585548642843;0.005692481994628906
0.005823699424301842;0.0059223473072052
0.006401344532514929;0.006548881530761719
0.008889842097601222;0.009068399667739868
0.006367670398557998;0.006368666887283325
0.017949042821438548;0.01951327919960022
0.006774472095204996;0.006882995367050171
0.0006013348871463717;0.0006017684936523438
0.018203449217895486;0.019326001405715942
0.002940639814877054;0.002941131591796875
0.00314283285026306;0.0031433403491973877
2.242803637890659e-05;2.288818359375e-05
0.0019768283547031223;0.0019855797290802
0.0142712822430007;0.01544278860092163
0.0020131680930070587;0.0020138919353485107
0.006597876325705194;0.006651878356933594
0.01041614506361354;0.0104389488697052
0.0041752328628267815;0.0042143166065216064
0.0007589212870735329;0.000759124755859375
0.001253685800385148;0.0012540817260742188
0.005343343461110187;0.005374938249588013
0.0003216933779779808;0.0003223419189453125
0.006453859567947709;0.006454497575759888
0.00032685231522443394;0.00032711029052734375
0.006944734701236541;0.006955146789550781
0.0067353751042796076;0.0069141685962677
0.0031681698219161777;0.0031690895557403564
0.008286814851154702;0.0082874596118927
0.0022002608318048124;0.0022011101245880127
0.006610781779492933;0.0066404640674591064
0.014385201198423656;0.014435768127441406
0.005234519253832102;0.005307018756866455
0.014296076468439662;0.016039490699768066
0.0023171857720355976;0.002412647008895874
0.0023424123743479713;0.002349853515625
0.002381773380444979;0.0023823082447052
0.008228311827421208;0.008229196071624756
0.005960399832161032;0.005998522043228149
0.025838664355559614;0.026182204484939575
0.001180649521741684;0.0011758804321289062
0.0006046303654449491;0.0006055831909179688
0.0048878569291534255;0.004888564348220825
0.005345152130728196;0.0053462982177734375
0.0016466067925825717;0.0016469955444335938
0.005322561957616615;0.0054895877838134766
0.0006383814431256965;0.0006389617919921875
0.0034389302746560533;0.0034398436546325684
0.00561474689711252;0.0058183372020721436
0.010934056374249738;0.011078864336013794
0.0007576794812633796;0.0007581710815429688
0.0015845993485531953;0.0015850067138671875
0.005514982865564922;0.005520820617675781
0.0008267980339551746;0.0008268356323242188
0.0024945748023621397;0.00249481201171875
0.004352229715450032;0.0043506920337677
0.002822133266352222;0.0028228256851434708
0.0017170672846177695;0.0017175674438476562
0.01056155914221317;0.010579138994216919
0.00949977132034245;0.009618788957595825
0.011857370305765256;0.012629032135009766
0.0010785003999691462;0.0011148452758789062
0.003330070354394237;0.00335124135017395
0.004935045099221972;0.005038797855377197
0.002064881102546744;0.00206950306892395
0.004387185965009071;0.004549980163574219
0.0003218558001380955;0.0003223419189453125
0.00042867241322735794;0.0004291534423828125
0.003925006865826783;0.0039262473583221436
0.006884153648950765;0.006885558366775513
0.0012277697285122385;0.0012273788452148438
0.0003681964717801622;0.0003689378499984741
0.0011709315840609216;0.001171112060546875
0.0008360760038851194;0.0008382797241210938
0.0032386077311738906;0.0032482147216796875
0.006178523586554402;0.006206512451171875
0.003312403080598241;0.0033130645751953125
0.0009709980888650648;0.0009717941284179688
0.007590091462618814;0.007595062255859375
0.00814422341305708;0.008145362138748169
0.00258086953937472;0.0025816261768341064
0.005412575563559738;0.0054330527782440186
0.004368784395801861;0.0044661760330200195
0.005802409447441617;0.005921602249145508
0.008396676440463718;0.00851130485534668
0.007547166858233839;0.007713019847869873
0.011382727914362846;0.012021571397781372
1.6316250144852055e-05;1.71661376953125e-05
0.011927399322122405;0.0122910737991333
0.014657627724985814;0.0148029625415802
0.01388988373057885;0.014435797929763794
0.0005408181897836152;0.0005416274070739746
0.001796359462724493;0.001796722412109375
0.009849257832895754;0.00992777943611145
0.003644326610140416;0.0036611557006835938
0.010995099554142311;0.010993987321853638
0.004462719601162107;0.004463225603103638
0.011084950529766014;0.011199027299880981
0.015868190235690516;0.016042649745941162
0.00045016287331065246;0.00045013427734375
0.0006296550119811485;0.0006303787231445312
0.004398325787194241;0.004398375749588013
0.0001917063676586157;0.00019210577011108398
0.007071686185487432;0.007072478532791138
0.0010023719655044545;0.0010833442211151123
0.005672460374470223;0.005762964487075806
0.0015737115650592583;0.0015716552734375
0.01676954101566506;0.01691916584968567
0.001904803306278922;0.0020206570625305176
0.01260182099731059;0.012904107570648193
0.013231114983458966;0.013243675231933594
0.02007078016671685;0.021397411823272705
0.0033113400218376544;0.0034113824367523193
0.004693118167331228;0.004798918962478638
0.009777849492344504;0.00993838906288147
0.0012866813296338003;0.0012912750244140625
0.008860250273536008;0.008880645036697388
0.006387380670529537;0.006431609392166138
0.005508197522392403;0.005539923906326294
0.009855178940297723;0.009865760803222656
0.02032801201865205;0.020538359880447388
0.014552706423138934;0.015013843774795532
0.004988428049517383;0.00508493185043335
0.006918665363168561;0.0071897804737091064
0.0018513377306677735;0.0018520355224609375
0.004490290539625914;0.004528015851974487
0.006645695330433946;0.00664713978767395
0.001255688048265008;0.0013344883918762207
0.0031086375014242797;0.0031090080738067627
0.0016652418300215175;0.0017563700675964355
0.003757479467811964;0.003865957260131836
0.003915359034455056;0.004137307405471802
0.009135570414955746;0.009565383195877075
0.00041596459932828243;0.00041675567626953125
0.006426168799112884;0.0064268410205841064
0.0016356294447457526;0.001636505126953125
0.009432219626003402;0.009448051452636719
0.003818943530754735;0.0038280487060546875
0.0017339961182291606;0.0017347335815429688
0.004414573363026941;0.004511833190917969
0.0010379683782646843;0.001135706901550293
0.0031958379844771794;0.003196626901626587
0.007890239774735642;0.007999449968338013
0.0002484221315011913;0.00024890899658203125
0.0027555510347604924;0.0027580559253692627
5.29829115087599e-05;5.340576171875e-05
0.0009051312434747572;0.0009059906005859375
0.00757092814186871;0.007572203874588013
0.0036493206065351808;0.0036916136741638184
0.0037013045489582334;0.0037079155445098877
0.004150804210560798;0.004509836435317993
0.006360649609492159;0.00647890567779541
0.00665021120991213;0.0066509246826171875
0.002314965830423452;0.002315521240234375
0.007253942653895035;0.007566481828689575
5.9362876735366115e-05;6.008148193359375e-05
0.003955660099644528;0.003956735134124756
0.00022211790677598292;0.00022220611572265625
0.0034556554107403143;0.00345611572265625
0.003729372488843225;0.003731667995452881
0.0024502761118614944;0.0024719536304473877
0.01172754529977501;0.011750191450119019
0.0030917258665589284;0.003164619207382202
0.003514413794257734;0.0035581886768341064
0.0036315673723923553;0.0037497282028198242
0.008471500683546114;0.008730649948120117
0.0010282665694231008;0.0010271072387695312
0.009337167481264503;0.009397536516189575
0.0041232889638534225;0.004123717546463013
0.002268508054663327;0.0022688210010528564
0.004434429264462135;0.004471808671951294
0.0019344894729417049;0.0019350051879882812
0.007974010224422744;0.008011847734451294
0.0022620177172065666;0.0022621452808380127
0.0003313038696451101;0.000331878662109375
0.0025953001840282163;0.0025949478149414062
0.010121415149834185;0.010395675897598267
0.011575687922497708;0.012593507766723633
0.004333198587497587;0.0043430328369140625
0.0028289515693103087;0.0028304755687713623
0.006838936947356655;0.006957828998565674
0.00893226024796045;0.009165704250335693
0.004683440864877993;0.00469401478767395
0.004291808208709805;0.004292517900466919
0.0006243267295548983;0.0006932616233825684
0.014433103428750099;0.014435797929763794
0.004400696233200245;0.004417449235916138
0.001970463429439947;0.0019922256469726562
0.004855181956029012;0.005035042762756348
0.00924844562396268;0.01000910997390747
0.00017860290149651742;0.000179290771484375
9.487863079943701e-05;9.5367431640625e-05
0.0015980515288896975;0.001598358154296875
0.005865790929945092;0.0058660805225372314
0.011092621758698861;0.01131407916545868
0.0076747830579662;0.00836530327796936
0.004301844186749642;0.0043027400970458984
0.0058243559226785115;0.005882292985916138
0.005586267387563608;0.00577208399772644
0.007011601280846008;0.007012397050857544
0.0015302614325615775;0.0015306472778320312
0.006332579876465344;0.006483912467956543
0.004369307394956875;0.0043697357177734375
0.00375626652295703;0.0037565529346466064
0.0028945632348146315;0.0029862523078918457
0.015823434609758665;0.016029059886932373
0.004958359296332367;0.005033999681472778
0.0028020979488735053;0.0028028488159179688
0.00466373130570069;0.0049464404582977295
0.009894473243440529;0.01020282506942749
0.0025242251524222803;0.002533942461013794
0.0028405621694181015;0.002937614917755127
0.0011023537168986905;0.001102447509765625
0.0005393298484377648;0.0005396604537963867
0.0011111845268378787;0.0011091232299804688
0.004058394707484302;0.004078894853591919
0.0043144308579675765;0.0043592751026153564
0.0033166732830102715;0.0033177435398101807
0.0012542898674546574;0.001255035400390625
0.007766748854341421;0.007767707109451294
0.0060265390260996555;0.006282299757003784
0.01348239889041618;0.013892203569412231
0.008189590138197065;0.008236914873123169
0.0005501163212198651;0.0005502700805664062
0.0016553215267954516;0.0017344951629638672
0.0024190820869016815;0.002419501543045044
0.011597047361563747;0.012001067399978638
0.023642255292251352;0.02404499053955078
0.008461611249346484;0.008462846279144287
0.001972239388315533;0.0019730329513549805
0.0037595315294765776;0.0038747787475585938
0.00979308423499535;0.009794265031814575
0.005363251160973664;0.005363494157791138
0.0009202915902505903;0.0009202957153320312
0.002450708822013424;0.0025507211685180664
0.013583163382867058;0.01410055160522461
0.010283179791449536;0.010284423828125
8.929429542573596e-05;8.96453857421875e-05
0.0046303692760734745;0.0046415627002716064
0.02359771033328147;0.025262415409088135
0.0047337442687998615;0.004769355058670044
0.01149582484386278;0.011686950922012329
0.0025242378024445673;0.0025358498096466064
0.004229066480271452;0.004331856966018677
0.009333313710424673;0.0093536376953125
0.001347420836109366;0.0013475418090820312
0.0033063908828894198;0.003320634365081787
0.00021598024850929444;0.00021648406982421875
0.001594150389434382;0.00159454345703125
0.017869386407639312;0.018221884965896606
0.01737974488245226;0.017679840326309204
0.0020317425839878824;0.0020323097705841064
0.002203218825851657;0.0022655725479125977
0.00813936704822879;0.008140504360198975
0.0021917251497958474;0.0022535324096679688
0.007646021112687386;0.007652312517166138
0.01015195250783612;0.010183364152908325
0.0037488825183700824;0.0037497878074645996
0.006299042845658365;0.006300002336502075
0.003668703528716498;0.0037687718868255615
0.0010150855568968207;0.0010156631469726562
0.0029779856071287364;0.0029945671558380127
0.0028186340752394705;0.002819061279296875
0.0017589096272133328;0.0017671585083007812
0.010506131545702175;0.01070055365562439
0.00012301665722320803;0.00012302398681640625
0.017463755740124976;0.017951399087905884
0.00500698499880558;0.0050115883350372314
3.04585689076642e-06;3.2782554626464844e-06
0.012673343694742384;0.012790709733963013
0.0011235899367995168;0.0011243820190429688
0.011307089819610271;0.011342078447341919
0.0018842202337008458;0.00188446044921875
0.02450104695647503;0.02450278401374817
0.016362530330446073;0.01636412739753723
0.018700446715618012;0.0187855064868927
0.0006517324530636931;0.000652313232421875
0.01077897381435956;0.010946303606033325
0.014305865976520936;0.014408055692911148
0.001972317619352005;0.001974135637283325
0.01519969432786305;0.018168389797210693
0.014944575076260427;0.0160999596118927
0.00448620413127011;0.004581481218338013
2.7540036931023693e-05;2.765655517578125e-05
0.010020822552352085;0.010082274675369263
0.0054675493632388205;0.005608677864074707
0.00707068208733892;0.007123023271560669
0.00772499986638799;0.007771521806716919
0.0015171543075142848;0.0015305876731872559
0.003557008625252623;0.003582984209060669
0.0010577891032636719;0.0010585784912109375
0.006022452270808254;0.006134122610092163
0.009209229102408512;0.009316116571426392
0.0025798599968804336;0.0025806427001953125
0.006347366387953236;0.0064528584480285645
0.007365763502965648;0.00760263204574585
0.0011735830578832474;0.0011739730834960938
0.004835670088368358;0.0048361122608184814
0.016583473185757144;0.017550528049468994
0.001940987276857199;0.001941680908203125
0.003678023813739135;0.0037737786769866943
0.007306759757927872;0.007821321487426758
0.009634806441331445;0.009642601013183594
0.012881426340549179;0.012889891862869263
0.011807654889027328;0.012225598096847534
0.0004784010145883788;0.0004787445068359375
0.0008389491809378683;0.0008392333984375
0.003242919941236157;0.003254920244216919
0.00974522885272721;0.009806662797927856
0.0005300510430866838;0.000530242919921875
0.001838233125754077;0.0019382834434509277
8.038148023664302e-05;8.106231689453125e-05
0.0033002810463250844;0.003300696611404419
0.008333223703303713;0.008733183145523071
0.008344081615431006;0.008507728576660156
0.00730969716524833;0.007355719804763794
0.001510377627664547;0.0015058517456054688
0.008284814523793439;0.008738577365875244
0.0019048402174367002;0.0019054412841796875
0.004036904481798151;0.004063636064529419
0.00132460891331106;0.0013246536254882812
0.008729548784868443;0.009033381938934326
0.00601462285932784;0.006015807390213013
0.0029269431619584566;0.002927809953689575
8.315747823058178e-05;8.392333984375e-05
0.008849019281134437;0.009458955377340317
0.010593612779629754;0.010594397783279419
0.0027014358920277107;0.0027990639209747314
0.006166956103983019;0.0064420998096466064
0.0021973722969754173;0.002198249101638794
0.01983687240866867;0.020772278308868408
0.005191774710729407;0.005255639553070068
0.005971682311565215;0.005973756313323975
0.012924375659094609;0.013253927230834961
0.0038421946408562567;0.003842383623123169
0.00986632466217023;0.009867668151855469
0.0018020827141180308;0.0019221305847167969
0.0016334113664682164;0.0016383528709411621
0.008924422199566674;0.009051263332366943
0.0067120972270515505;0.006776273250579834
0.008668383327718169;0.008717566728591919
0.0015375398450729351;0.0015382766723632812
0.0002345304733488465;0.0002346038818359375
0.0002880616703491771;0.00033664703369140625
0.006981237671728674;0.006994277238845825
0.016322141752462976;0.01683880388736725
0.0004392063833205125;0.00043964385986328125
0.0049727865072153555;0.0049734413623809814
0.016530579001608085;0.017613232135772705
0.009520455887153799;0.009525299072265625
0.006802300827027225;0.006858855485916138
0.01012276126788933;0.010181009769439697
0.016170258871219634;0.016511261463165283
0.005022356970672528;0.00509074330329895
8.019290130137377e-05;8.106231689453125e-05
0.0010133177295633562;0.0010137557983398438
0.008426033242325865;0.008881986141204834
0.003139355879794865;0.0031404495239257812
0.0014659286713991006;0.001466698944568634
0.0026221765409125733;0.0026273727416992188
0.0028932241642511407;0.0028886795043945312
0.0016184567659065076;0.0016192793846130371
0.0002584054953581275;0.00025844573974609375
0.0014765179993488243;0.0014772415161132812
0.00823194461706524;0.008385509252548218
0.0022053695366146047;0.002262204885482788
0.01810525091135585;0.0182209312915802
6.876357453079403e-05;6.961822509765625e-05
0.005467057316027527;0.005467444658279419
0.005162938848664818;0.00516703724861145
0.0009517023269527667;0.000949859619140625
0.0043596493976718635;0.004360198974609375
0.011290706044753506;0.01168978214263916
0.0032529428549168083;0.003263503313064575
0.00042941141067441216;0.00043010711669921875
0.0030154334249234355;0.00307387113571167
0.003473840541672802;0.0034742355346679688
0.007132983105276594;0.0072262585163116455
0.005174433702228371;0.005191832780838013
0.010315232538683716;0.01031675934791565
0.005328531770745726;0.005401641130447388
0.006241398035584831;0.0062427818775177
0.002246946958596888;0.002244025468826294
0.0072023525380570455;0.00731310248374939
0.006933899680050864;0.006943732500076294
0.003221787823325647;0.0032224655151367188
0.010328352169300116;0.010506272315979004
0.0038430105055960615;0.003907442092895508
0.0021383658776913477;0.0021390914916992188
0.016924956858571268;0.01692679524421692
0.005336411436238044;0.005375862121582031
0.011665898786674884;0.0118122398853302
0.012564645725583976;0.012565642595291138
0.010517837614942464;0.010705441236495972
0.000833740546788418;0.0008344650268554688
0.019753461524756624;0.01975536346435547
0.005167392659335931;0.005216628313064575
0.01083396303130966;0.011278092861175537
0.004797840041294087;0.00479888916015625
0.00598578441603079;0.006010085344314575
0.0019069236287428;0.0020151734352111816
0.01108663685003576;0.011091262102127075
0.0009302121098660673;0.0009250640869140625
0.0042322635925503204;0.004341155290603638
0.00011102616630137849;0.00011157989501953125
0.0030057883151070864;0.0030060112476348877
0.004262031779896685;0.0042629241943359375
0.0001903003230463557;0.00019073486328125
0.002283332784072947;0.0022840797901153564
0.004611439175192323;0.004650145769119263
0.0009761491570205018;0.0009765625
0.009231516054806493;0.009330779314041138
0.0008993080803395001;0.0009689629077911377
0.0005053578277763401;0.0005015730857849121
0.0003683438011661966;0.00036907196044921875
0.0022054626754819027;0.002205878496170044
0.0005676665250034046;0.000568389892578125
0.01246409224687841;0.012584716081619263
0.003042958938004805;0.0030432045459747314
0.0015560535741777825;0.0015516281127929688
0.01332020702963222;0.013707160949707031
0.001362350402278088;0.0013628005981445312
0.009081145092324534;0.009234756231307983
0.006086555997235746;0.006166040897369385
0.0045589674129395885;0.004559546709060669
0.003031872920836173;0.003042250871658325
4.136195855730455e-05;4.166364669799805e-05
0.004560821672711781;0.004577517509460449
0.003604714449854507;0.0036115944385528564
0.007032598603737679;0.007049590349197388
0.0004582184652618423;0.00045680999755859375
0.007700163548461475;0.0077009499073028564
0.0016904042039974387;0.0017823576927185059
0.009608648349253361;0.009616881608963013
0.0026817751976298803;0.0026826560497283936
0.003845169741336087;0.003846198320388794
0.00523678980492734;0.005238473415374756
0.00385183619494826;0.0038776695728302
0.0036273634506398798;0.0036773979663848877
0.004618605418293902;0.004708319902420044
0.010564383376546152;0.010757476091384888
0.0007656875120182944;0.0007657408714294434
0.004047387357024643;0.004247874021530151
0.00040390000016265684;0.00040435791015625
0.005998739939162376;0.006000548601150513
0.0003153716382639023;0.00031566619873046875
0.0014347279359979849;0.0014362335205078125
0.012163204479458154;0.012239426374435425
0.002376077882470502;0.002376556396484375
0.0005861123827768766;0.0005865097045898438
0.011596230998802678;0.011596709489822388
0.009299252718804935;0.009601682424545288
0.016172937823856173;0.016231566667556763
0.0002179941745893209;0.00021839141845703125
0.0004396018528261582;0.00043964385986328125
0.00018545252797824293;0.00018596649169921875
0.002754945345861497;0.0027561187744140625
0.003226894977704072;0.00325775146484375
0.011269905397579662;0.011375457048416138
4.253373261156482e-05;4.291534423828125e-05
0.009169425578211512;0.0091877281665802
0.0012502761132474117;0.001247406005859375
0.002944129176161195;0.0029793083667755127
0.003936180123849162;0.004081830382347107
0.00350184655321137;0.0035914480686187744
0.0022099659518674346;0.002210646867752075
0.0018755406348503814;0.001888275146484375
0.0027731547136524396;0.0027809441089630127
0.0024842487446375024;0.002485215663909912
0.0018183221294680695;0.0018186569213867188
0.0027743068458446507;0.0027751624584198
0.0059168262460166455;0.0059337317943573
0.0025590469643503827;0.002559661865234375
0.00021687848593118458;0.000217437744140625
0.0060226257087584775;0.006023436784744263
0.002160546161908843;0.00216105580329895
0.012492024178016864;0.0126667320728302
0.0028505223638109066;0.002851426601409912
0.029531471066721715;0.029534369707107544
0.0015997050533553023;0.0016002655029296875
0.002436294035211623;0.0025326013565063477
0.010827561946074015;0.01082804799079895
0.0017718949931756413;0.0017728805541992188
0.011117780219250554;0.011118859052658081
0.0051763120482896125;0.005176573991775513
0.00013295034865822228;0.000133514404296875
0.0007193417328044945;0.0007181167602539062
0.0013920553261704807;0.0014962255954742432
0.0018082587738986894;0.0018090903759002686
0.01907357574809749;0.01981845498085022
0.000282028166977525;0.00028228759765625
8.631204957370131e-05;8.678436279296875e-05
0.010442570466807273;0.010756313800811768
0.014833955232391782;0.014949977397918701
0.002364412199043517;0.0023651123046875
0.008537923996232218;0.008577346801757812
0.0004751682205832636;0.00047582387924194336
0.016000300179717764;0.0161915123462677
0.005191993164032399;0.005765646696090698
0.010774281192154091;0.010946303606033325
0.0018479004707988537;0.0018482208251953125
0.003440220900442805;0.0035533607006073
0.0033577365553818417;0.0033645927906036377
0.00398863859012313;0.003989189863204956
0.02366921140117867;0.0237751305103302
0.0016902179210757616;0.00168609619140625
0.007871553297304249;0.008115798234939575
0.027433807648672863;0.028892308473587036
0.0031355432592528854;0.0031357109546661377
0.005566826276772029;0.0056639015674591064
0.013294803972705072;0.013637721538543701
0.006414294090063096;0.0064344704151153564
0.0024310619755926583;0.0024503767490386963
0.013590317983053948;0.013806372880935669
0.0075103504323055055;0.007744818925857544
0.002587265419429714;0.0026540756225585938
0.002456179994580074;0.002450883388519287
0.0016734742322555513;0.0016736984252929688
0.008166423163487644;0.008654266595840454
0.006097443798449931;0.00609782338142395
0.022384214333495946;0.022399932146072388
0.0005677721353482495;0.000568389892578125
0.007765970971773335;0.007877320051193237
0.014051887160422518;0.014971889555454254
0.0006752459357401956;0.0006761550903320312
0.0020575740698984767;0.0020580291748046875
3.4418637306125036e-05;3.528594970703125e-05
0.006343721276844269;0.006336212158203125
0.0057644405430077065;0.0058126747608184814
0.001665721695424539;0.0016660690307617188
0.00976293339657967;0.01009458303451538
0.002984787755392715;0.0029859840869903564
0.0036611245718863867;0.0038587749004364014
0.009734730303892936;0.010322779417037964
0.01894945892893205;0.019429251551628113
0.007561764135565613;0.0075788795948028564
0.0010438633949942527;0.0010442733764648438
0.0012981361165569567;0.0012989044189453125
0.0062957330794726684;0.006302863359451294
0.002421332119249787;0.002423316240310669
0.00034910905957550534;0.00034999847412109375
0.0010446694027769917;0.00104522705078125
0.010867861395989031;0.0112418532371521
0.0018138123193983905;0.0018147826194763184
0.005863397510243081;0.005969345569610596
0.0026121705560012264;0.0026983022689819336
0.009059798381941406;0.009349912405014038
0.007117193970627744;0.007118254899978638
0.004715809651501229;0.0047550201416015625
0.011318559293766042;0.011326819658279419
0.004521621695020683;0.004590213298797607
0.003899198194552884;0.0038995742797851562
0.028894311713810572;0.029421836137771606
0.007698325564001949;0.007956206798553467
0.0024799956446551687;0.002480536699295044
0.0042387550269463664;0.004273444414138794
0.015146522805323701;0.015590071678161621
0.000494187502678937;0.0004949569702148438
0.00018021747261773587;0.00018024444580078125
0.013010844586633175;0.013035774230957031
0.001243763229663595;0.0012445449829101562
0.005056157446803008;0.005159318447113037
0.013531055333596534;0.013532668352127075
0.001040661548466203;0.001041412353515625
0.005956577640353115;0.006389737129211426
0.014485969287068814;0.015100300312042236
0.009027652854479795;0.009029388427734375
0.006439810843890272;0.006445884704589844
0.000968943662335477;0.0009698867797851562
0.004322475743200904;0.004339247941970825
0.007511396115657635;0.008300095796585083
0.0005847473716124786;0.0005826950073242188
0.0031185691761811394;0.0032273828983306885
0.0014569947841949768;0.00145721435546875
0.004490175672755711;0.004493743181228638
0.014905841463218132;0.015026122331619263
0.010629897407409878;0.01078137755393982
0.004499723370355074;0.004502296447753906
0.010971502296402355;0.011125564575195312
0.006402345173582374;0.00640299916267395
0.005377826116515527;0.005378663539886475
0.016939073501724175;0.017175644636154175
0.003955051305509196;0.004042774438858032
0.016549977212766794;0.017455637454986572
0.0016404965579283164;0.0017399191856384277
0.00846636821353971;0.008520156145095825
0.0048457262116725535;0.004942089319229126
4.067160258921437e-05;4.100799560546875e-05
0.010216303609538641;0.010219603776931763
0.007686024699618397;0.0078096091747283936
0.002641861005572228;0.0026436150074005127
0.0018410574349703088;0.001918196678161621
0.0001681110573367734;0.00016880035400390625
0.015428397911624404;0.015480950474739075
0.007659762056472907;0.0076618194580078125
0.018632411694981036;0.019176539033651352
0.006446246722155917;0.006621360778808594
0.0017334182962352983;0.0017452239990234375
0.00745696013988043;0.007626533508300781
0.003355496152920911;0.003460615873336792
0.008730892323942452;0.008747994899749756
0.0015355554480142967;0.0015363693237304688
0.0003367041517912904;0.0003376007080078125
0.008387546212845766;0.008388519287109375
0.00377970245167758;0.0038756728172302246
0.007630347491332169;0.007632255554199219
0.006344003065740087;0.0063447654247283936
0.000910820191236669;0.0009107589721679688
0.0013160818426196813;0.0013170242309570312
0.0034583361523608473;0.0034599602222442627
0.01321449651551199;0.013278037309646606
0.002232549358157274;0.002236396074295044
0.007786718582447545;0.008079051971435547
0.0011944968089207602;0.0011949539184570312
0.002222800689641578;0.002322852611541748
0.002079380318772145;0.002076178789138794
0.022383156211407493;0.022400856018066406
0.01057763816865986;0.011000841856002808
0.006933332766811317;0.007317245006561279
0.009811518792968496;0.009814262390136719
0.0023602953457079415;0.002378493547439575
0.0012763386024858346;0.0012769699096679688
0.00929050788113884;0.009557068347930908
0.0005942776683777809;0.0005950927734375
0.001975869190459191;0.0019712746143341064
0.0006118719762590416;0.0006947517395019531
0.00031759825277957835;0.00031757354736328125
0.0012456696740836826;0.0013321340084075928
0.012173095965765346;0.012721776962280273
0.017247759146995143;0.0172596275806427
0.0004199565228666763;0.00042057037353515625
0.013514475355245905;0.01384928822517395
0.004586479444211009;0.004681527614593506
0.0012257890641580729;0.0012264251708984375
0.001050071681881771;0.0010508894920349121
0.0019007828576721804;0.0019016265869140625
0.0026579336631356596;0.0026588737964630127
0.002953603989790615;0.002958327531814575
0.0033845836467183165;0.003385573625564575
0.0015069424159020297;0.0015077590942382812
0.003385688275605885;0.003386467695236206
0.012275764900966346;0.012475043535232544
0.002006319215418042;0.0020065605640411377
0.007667769587191783;0.00766947865486145
0.009038324979003398;0.009058982133865356
0.0008440846372661165;0.0008449256420135498
0.007046346372569717;0.0073397159576416016
0.007324756551846285;0.0073413848876953125
0.015066508143262412;0.015398979187011719
0.0025748888508372453;0.0025749504566192627
0.0009045332978836104;0.0009088516235351562
0.011423527499097858;0.011722028255462646
0.000324441949474499;0.00032520294189453125
0.01118899184442373;0.01141577959060669
0.014864298687700615;0.015442818403244019
0.0017797438367607333;0.0017805099487304688
0.007998963152431302;0.008224010467529297
0.002407339941947821;0.002408057451248169
0.0015449173627275494;0.0015478134155273438
0.00895185261578784;0.009378060698509216
6.878735657997391e-05;6.955862045288086e-05
0.00733551004970961;0.007427603006362915
6.358956101116289e-05;9.813904762268066e-05
0.017039538280408308;0.0172099769115448
6.0735066036821363e-05;6.103515625e-05
0.0010747696522443182;0.0010747909545898438
0.00022652787568419464;0.0002269744873046875
0.003979613802473498;0.003982573747634888
0.002919394866669336;0.002997845411300659
0.002604726783569498;0.0027102530002593994
0.0044038727309015585;0.0044155120849609375
0.0029189375944104583;0.002984941005706787
0.007043445010132725;0.00704386830329895
0.009344576239634356;0.009397506713867188
0.008568548961890706;0.008755505084991455
0.012718801242513792;0.012812614440917969
0.0008257938663395949;0.0008736848831176758
0.022103334691066585;0.022653520107269287
0.008818098229339483;0.008978337049484253
0.0004918876713953529;0.000492095947265625
0.001219839020511064;0.001220703125
0.00447306348307557;0.0045270491391420364
0.0009012450015434562;0.0009021759033203125
0.002314380705388937;0.0023155510425567627
0.0018302480011012686;0.0018310546875
0.0033551124226201155;0.0033560097217559814
0.000837275544480182;0.0008363723754882812
0.01599460064950886;0.01604941487312317
0.0035695600538614342;0.0035696327686309814
0.0013844833567808286;0.001384735107421875
0.002882465969407874;0.0028829872608184814
0.002490116209423453;0.002488166093826294
0.0020951594436409166;0.0021057426929473877
0.011421648503717172;0.011422187089920044
0.006602642937657661;0.006604030728340149
0.014750529752407987;0.014800101518630981
0.00547447785547933;0.005482703447341919
0.003277400092646237;0.003277808427810669
0.008494862662933561;0.008666813373565674
0.01033313388571655;0.010452628135681152
0.0017510785981360451;0.0018057525157928467
0.0018173974694276035;0.0018177032470703125
0.004426177429784827;0.004569917917251587
0.008272238337529627;0.00870409607887268
0.005905729384461634;0.005946159362792969
0.0010050505040954593;0.0010051727294921875
0.016773995691576248;0.01800355315208435
0.011251338830390764;0.011263847351074219
0.0037276216926166216;0.0037718117237091064
0.0023885555694408245;0.002385169267654419
0.007754549509760786;0.008052468299865723
0.009314904540572218;0.009461075067520142
0.004276562301637874;0.004278123378753662
0.011038208917616763;0.01131322979927063
0.0004996947431169437;0.0005492269992828369
0.005189702373426528;0.005254775285720825
0.0014049544122490124;0.0014057159423828125
0.0034854320954959047;0.0034866034984588623
0.001984590333875017;0.00208321213722229
0.0019917319581503;0.0020466148853302
0.0045380290156951586;0.004539430141448975
0.014328816857686706;0.014410942792892456
0.0020103394979733413;0.002012282609939575
0.0011457222143714657;0.0011463165283203125
0.004531882625784139;0.004540383815765381
0.0011733249173224518;0.0011758804321289062
0.008663344960004137;0.008664160966873169
0.011042338610583622;0.011150389909744263
0.0011139923096493169;0.00112152099609375
0.004988728412180616;0.0050585269927978516
0.007024281306933222;0.007083922624588013
0.006644393870561429;0.00664520263671875
0.00781534891647195;0.007816314697265625
0.0006238769572447344;0.0006246566772460938
0.0001176219003416298;0.000118255615234375
0.0015389174631815063;0.0015392303466796875
0.010900274171319684;0.010903388261795044
0.0027267475630131837;0.002727508544921875
0.009978756565001416;0.010942250490188599
0.0053849307528056846;0.005646109580993652
0.00806726862924801;0.008087158203125
0.0044685281168314675;0.0044737160205841064
0.0012759585756501584;0.0012760162353515625
0.0008484242276426875;0.0008487701416015625
0.0009767138128002032;0.0009775161743164062
0.0035746809609033155;0.003601968288421631
0.008380265842979356;0.008387595415115356
0.0043449141974223095;0.004345923662185669
0.01428652128627738;0.014287889003753662
0.006445398389076165;0.006446808576583862
0.013635306682079318;0.014484405517578125
0.00509731514387577;0.005097329616546631
0.01006420450499293;0.0102711021900177
0.0037196486480959223;0.0039157867431640625
0.0019540370187644054;0.0019578933715820312
0.0029993655825145057;0.003080815076828003
0.0035467244495010065;0.0035553276538848877
0.0004169162066398599;0.0004177093505859375
0.001568968756342799;0.0015697479248046875
0.0005488969888071336;0.00054931640625
0.006281739650157276;0.00629425048828125
0.0023721339635576605;0.0024664998054504395
0.0023742583048182867;0.00237467885017395
0.0008782824089346532;0.0008783340454101562
0.001834488710852211;0.001834869384765625
0.004968585179209601;0.005169689655303955
0.004277051743851165;0.004300028085708618
0.005950789008668335;0.005967170000076294
0.00889447248339898;0.009440600872039795
0.008307360040917597;0.008538007736206055
0.022569309674074948;0.022944360971450806
0.0034735693949154703;0.0035972893238067627
0.002817062237308357;0.002892404794692993
0.0027142647962479357;0.0027427971363067627
0.0011660752062959221;0.0011644363403320312
0.0017075641608221056;0.0017070770263671875
0.0021794017831946156;0.0021953582763671875
0.002435961514115151;0.00243571400642395
0.0012401339661297667;0.0012340545654296875
0.024519403675005942;0.024717360734939575
0.0013543094040255937;0.0013551712036132812
0.002169943871575757;0.00222209095954895
0.007206681889351831;0.00725063681602478
0.0003119347443144425;0.00031280517578125
0.005099177398653714;0.0051136314868927
0.0017226086412875379;0.0017232894897460938
0.00846079618757258;0.008553743362426758
0.006163296415315097;0.0064166635274887085
0.0026816724791267534;0.0026855766773223877
0.002418200886651289;0.002424269914627075
0.0018417622016305031;0.0018377304077148438
0.009618951144116287;0.00966838002204895
0.0015372875796518359;0.0015316009521484375
0.002338979538766116;0.002343118190765381
0.0010981558409341;0.0010986328125
0.00018100030405109703;0.0001811981201171875
0.003849801788400775;0.0038432776927948
0.006616689766462802;0.006699591875076294
0.0008746250510067966;0.0008859634399414062
0.009722706699215272;0.009723693132400513
0.008763196839551502;0.008907139301300049
0.0038523743873434824;0.0038528740406036377
0.006742187659125818;0.006834208965301514
0.025470435791841196;0.025913268327713013
0.0013741941982261282;0.0014710724353790283
0.0023517897729870138;0.0024189352989196777
0.013919416909029475;0.015376865863800049
0.003735974065634738;0.00376129150390625
0.0042063445960899;0.004443764686584473
0.005508419698086176;0.005509018898010254
0.005007209723516115;0.0050487518310546875
0.0011146567903549732;0.0011148452758789062
0.009191397642225166;0.009402930736541748
0.0024627370783786807;0.0025145113468170166
0.0030699612591566653;0.0030775368213653564
0.007365166206672701;0.007855769246816635
0.00043733715177077134;0.00043767690658569336
0.00033117522306693234;0.000331878662109375
0.00037885570644484695;0.00038623809814453125
0.004132192376466027;0.004132300615310669
0.0032722699450836133;0.00327301025390625
0.0054374064092636235;0.0054388344287872314
0.003086102466838556;0.003166019916534424
0.004302610257266075;0.004686176776885986
0.009502165360931862;0.009503394365310669
0.007376738199522026;0.007443428039550781
0.0009752854593459189;0.0010285377502441406
0.024055528509834417;0.024326354265213013
0.0011422491206038276;0.0011425018310546875
0.0030734613494166636;0.0030832290649414062
0.0038476705218967824;0.003850966691970825
0.005456845821512773;0.005656212568283081
0.002773764946123701;0.002811431884765625
0.0001820919377222056;0.00018215179443359375
0.0029596750445660585;0.0029602348804473877
0.017902818205736828;0.017952948808670044
0.001079309245070808;0.0010852813720703125
0.002388684672510825;0.002388983964920044
0.00566994212192546;0.005816221237182617
0.022271857064304942;0.022861510515213013
0.002746909475503421;0.002747565507888794
0.00014930343671698407;0.0001506805419921875
0.007158084566681629;0.007166862487792969
0.004515375877935379;0.004635423421859741
0.0045867976358814925;0.004596740007400513
0.0006733122016351242;0.0007693767547607422
7.04568190907096e-05;7.05718994140625e-05
0.0008229067771372139;0.0009138584136962891
0.009518788406833375;0.009651213884353638
0.0041971810720892715;0.004242837429046631
0.0006100386639527835;0.0006103515625
0.0023627585444048354;0.0024901926517486572
0.012814819073496863;0.0129832923412323
0.003397905584179948;0.003399878740310669
0.009306831469405207;0.009307891130447388
0.01431765297569673;0.014439612627029419
0.0033935919675008763;0.0034815073013305664
0.001481424249658969;0.0015456974506378174
0.004307195853387605;0.004307776689529419
0.01376792256360082;0.014051884412765503
0.0031489168027900856;0.003155738115310669
0.0003819974677016833;0.00038242340087890625
0.0016901134955145684;0.001689910888671875
0.0013105247731672277;0.0013073980808258057
0.009017915807708082;0.009053170680999756
0.004753309287901162;0.004754096269607544
0.0034335773082975764;0.0036248862743377686
0.0008099682575267445;0.0008096694946289062
0.0026141133740473312;0.0026264488697052
0.016636265299128754;0.016637831926345825
0.0008662261105502757;0.000865936279296875
0.00682738101086013;0.006849318742752075
0.000597270163106457;0.0005979537963867188
0.0028852568581470856;0.0028915703296661377
0.0006643080544130078;0.0006647109985351562
2.235248088611225e-05;2.288818359375e-05
0.0008524084934351816;0.0008525848388671875
0.003178923772993837;0.003179579973220825
0.007602091252614629;0.007741957902908325
0.0038304433056420154;0.0038451552391052246
0.0030466903976356743;0.003047943115234375
0.004107855677592903;0.004144608974456787
0.004261924085195214;0.00435987114906311
0.00490517076605808;0.004906654357910156
0.004534595636600714;0.004914432764053345
0.009016554122484637;0.009052306413650513
0.0009097563062832797;0.0009698867797851562
0.010212373850548353;0.010214775800704956
0.0025034318517322537;0.002504110336303711
0.005827864791062781;0.005933314561843872
0.0052833899557358545;0.005284309387207031
0.0023355197449949298;0.0023363828659057617
0.017424359682379213;0.017631471157073975
0.0034947677255239696;0.003495246171951294
0.0006082764544626152;0.0006084442138671875
0.005097558486929813;0.0050983726978302
0.003881402684271877;0.0038929283618927
0.002212089029283315;0.0022125542163848877
0.005370173247522848;0.005482673645019531
0.00026626418219838837;0.00026702880859375
0.00023596980611132644;0.00023651123046875
0.008503800902898115;0.009015142917633057
0.00842486262240583;0.008841220289468765
0.013809537597992043;0.013810187578201294
0.008198916317852295;0.008213043212890625
0.014462938939133845;0.014562636613845825
0.0008936144624466338;0.0008945465087890625
0.003875535391766499;0.0038786232471466064
0.003757551671046932;0.003782302141189575
0.004813547071918184;0.004814177751541138
0.0024298108209448964;0.0024394989013671875
0.002530118689452492;0.0025861263275146484
0.002119241695580892;0.0021200478076934814
0.005580978573225886;0.005597114562988281
0.0027869852812033185;0.0027876198291778564
0.007926720790122787;0.007927924394607544
0.007643504449491273;0.007644683122634888
0.009768225098961098;0.00977519154548645
0.006540013158155777;0.006551772356033325
0.0008155982463342741;0.00081634521484375
0.0027400682889340312;0.0029633641242980957
0.006532049790402717;0.006535559892654419
0.002000323011631241;0.00202372670173645
0.00542934391452915;0.005430251359939575
0.0007378435420455785;0.0007371306419372559
0.001138687326520617;0.0012248754501342773
0.004607987269770877;0.004609048366546631
0.0016172927446972756;0.0016183257102966309
0.003451092245812386;0.0034513473510742188
0.004486504968334315;0.0044880211353302
0.0043670834778824245;0.0043697357177734375
0.01251981454634367;0.012807130813598633
0.001789068239653288;0.0018949657678604126
0.00369857626040255;0.0037581920623779297
0.0024243594620763785;0.0024252235889434814
0.006981156866515887;0.006981849670410156
0.005307656770376232;0.0054051876068115234
0.005967866948499732;0.006049156188964844
0.001124526653132719;0.0012516975402832031
0.008888565529080725;0.009058982133865356
0.004542668841963377;0.0045528411865234375
0.009872787402866515;0.010367423295974731
0.0009922226085631151;0.0009918212890625
0.0032323832410822103;0.003232985734939575
0.003565736311092325;0.003602057695388794
0.005731472834440681;0.0060596466064453125
0.0034784393147589887;0.0036598145961761475
0.00022028687198738511;0.00022029876708984375
0.0004742887735852316;0.0004749298095703125
0.012212150852752986;0.01315559446811676
0.005094414684053932;0.005095481872558594
0.0005763775644590847;0.0006666183471679688
0.014510859420892048;0.014914840459823608
0.007424616981080003;0.007627367973327637
0.0007485574511359807;0.0007486343383789062
0.007290100426381845;0.007497817277908325
0.004241617458236605;0.004293471574783325
0.0028310108972390137;0.0028314590454101562
0.014815496089001689;0.014941871166229248
0.0010240730440623435;0.0010745525360107422
0.004284148689624036;0.004319190979003906
0.0011727242510101716;0.0011701583862304688
0.009242925104885929;0.009243994951248169
0.0020927728370238752;0.0020942091941833496
0.00424297886616582;0.004243791103363037
0.004320024080113421;0.0043201744556427
0.007842272845705293;0.007848769426345825
0.0010672646597416821;0.0010680854320526123
0.003166906347630258;0.003167182207107544
0.003233374225833589;0.0032547414302825928
0.003893004462771872;0.003987759351730347
0.003767944826021881;0.003774672746658325
0.001370913039408542;0.0013675689697265625
0.00019379457063633073;0.0001945197582244873
0.02475295202522493;0.025518596172332764
0.0019109219241210506;0.001911163330078125
0.018679827860668078;0.019633322954177856
0.004857709360007137;0.004951506853103638
0.0027425236094260536;0.0027427971363067627
0.002277268056180716;0.002277374267578125
0.0016998022011629975;0.0017004013061523438
0.012811081924336921;0.012812644243240356
0.0025046377061246467;0.0025043487548828125
4.936367407452232e-05;4.9591064453125e-05
0.0017066079956459268;0.0017070770263671875
0.0010399487124693471;0.0010404586791992188
0.0006766855840609737;0.0006771087646484375
0.009215793522192135;0.009217262268066406
0.015814981746549224;0.01586058735847473
0.00896256030831351;0.009176850318908691
0.0037854134380593788;0.003879159688949585
0.004149435262267589;0.004150420427322388
0.0038396972060353546;0.003836601972579956
0.002272728817478265;0.0022735297679901123
0.0014083410788535053;0.0014066696166992188
0.003768394874342917;0.00379180908203125
0.01005788438316277;0.010785281658172607
0.012345411340584589;0.012647509574890137
0.0021221535002901477;0.0021229088306427
0.002552449700679971;0.002652466297149658
0.010218290700971131;0.010552167892456055
0.005563253409118747;0.00556376576423645
0.0014035337302559924;0.00140380859375
0.002386104027554341;0.0023870766162872314
0.007397480755628784;0.0074329674243927
0.0071979959667256435;0.00736469030380249
0.012410465751150608;0.012794524431228638
0.004159375648277346;0.0041675865650177
0.0027714491227356264;0.002785712480545044
0.001152563530811846;0.0011529922485351562
0.007847382749186999;0.007908850908279419
0.015028856354964228;0.01550137996673584
0.007896455837352424;0.008230596780776978
0.002822016711506269;0.0028228759765625
0.0029886212893224986;0.002988845109939575
5.527110695679969e-05;5.53131103515625e-05
0.004838107728601202;0.0048389732837677
0.008987231302118346;0.010495692491531372
0.006679272343231489;0.006764411926269531
9.931273437264824e-05;0.00010013580322265625
0.008031185099033616;0.008453339338302612
0.0008044380142184122;0.000804901123046875
0.006805789287813482;0.007315546274185181
0.005935340914259814;0.006183803081512451
0.0001433657512004207;0.00014400482177734375
0.005828765779102357;0.005829811096191406
0.0033286404218117412;0.0033292770385742188
0.013970936957362585;0.01415446400642395
0.009138598466124616;0.00948294997215271
0.004049398572103352;0.004181355237960815
0.004063409942005656;0.004108458757400513
0.007662477736887198;0.00766560435295105
0.004478793642305203;0.004480332136154175
0.0012878515427431779;0.0012884140014648438
0.012318099717963254;0.012499839067459106
0.003041771197389138;0.003141731023788452
0.00023818979718644777;0.0002384185791015625
0.0048665677952719295;0.0048857033252716064
0.0038921060613222895;0.003935366868972778
0.0003681201084297176;0.0004209578037261963
0.00878949435082809;0.0088062584400177
0.006446796261807438;0.006728261709213257
0.011932664693235891;0.011966735124588013
0.010524045114958048;0.01067844033241272
0.00035788189572993743;0.00035858154296875
0.0027938932289834897;0.0027990341186523438
0.007744079595113872;0.007764846086502075
0.0052652821530985655;0.005266129970550537
0.0013238599141401893;0.0013246536254882812
0.002116961422831312;0.0021200478076934814
0.007125474558800941;0.007152587175369263
0.002919552446026331;0.002919226884841919
2.7366888517250767e-05;2.765655517578125e-05
0.011200743816090441;0.011345893144607544
0.002259872691955148;0.0023553967475891113
0.00452199452586129;0.0045500099658966064
0.003288212986829192;0.0032891929149627686
0.0011593814021781058;0.00115966796875
0.0009008522903195822;0.0009050369262695312
0.005454507994367311;0.005535155534744263
0.0037517161996536144;0.0037526488304138184
0.009576212747362782;0.009576797485351562
0.008602757980103792;0.008610755205154419
0.007677699864158669;0.008037716150283813
0.00580205832301532;0.005963146686553955
0.009548888915194799;0.009575873613357544
0.000538478818735996;0.0006119906902313232
0.0021480384072196405;0.002148658037185669
0.010155354244772949;0.010252326726913452
0.009577349403185513;0.009616881608963013
0.0015294800129299956;0.001529693603515625
0.005720442937729268;0.0058543384075164795
0.004020806192445063;0.004071265459060669
0.01568269209502505;0.016115814447402954
0.00227787552847711;0.002278357744216919
0.003993180346480376;0.003995925188064575
0.001796618586096207;0.0018042922019958496
0.001573142326380067;0.0016701966524124146
0.005707002829303475;0.005707740783691406
0.020388367907216837;0.02163022756576538
0.004258475287222332;0.004360705614089966
0.013448720186352969;0.013808228075504303
0.002725499053424272;0.00272563099861145
0.011803185923561778;0.011993348598480225
0.005556115528896778;0.005687445402145386
0.005971099408573343;0.005978614091873169
0.001415623299668996;0.0014162063598632812
0.003813664325312119;0.0038137733936309814
0.014071167416457689;0.014515906572341919
0.0037882096314960268;0.004141688346862793
0.0015894556586162059;0.0016894936561584473
0.006594519503325975;0.0066519081592559814
0.011463010491208236;0.011465102434158325
0.014864449454919243;0.015050917863845825
0.0007919233350377869;0.0007925033569335938
0.01000650088349009;0.010044127702713013
0.007926401833535563;0.008508175611495972
0.0008227470258743015;0.0008230209350585938
0.0007184705589269213;0.0007190704345703125
0.005115937521733247;0.005115538835525513
0.00108671735909587;0.001087188720703125
0.0036966294320072627;0.0037783384323120117
0.00033085605542081576;0.00033092498779296875
0.002471616414050265;0.00256386399269104
0.010282884875446572;0.010284364223480225
0.002475378586030823;0.002518683671951294
0.012911201510719157;0.01311841607093811
0.0007322760232998816;0.000732421875
0.003109413587680147;0.0031099319458007812
0.008338542817250572;0.008438140153884888
0.001469150714552297;0.0014696121215820312
0.00041751908868673307;0.0004177093505859375
0.000819810088077059;0.000820159912109375
0.007842415712065629;0.007844001054763794
0.01132060859023873;0.011322945356369019
0.0041861060448496485;0.004401177167892456
0.013279161103132951;0.013874739408493042
0.017516350393270045;0.017559081315994263
0.004908890852561546;0.004970252513885498
0.006570970930799987;0.006625175476074219
0.003516591637851782;0.00351715087890625
0.002281756848576161;0.0023810863494873047
0.004492278672584768;0.004492759704589844
0.0035984818852392653;0.003599196672439575
0.008905088582160265;0.009009361267089844
0.0035110963857448206;0.0035162270069122314
0.01575050824159513;0.01582619547843933
0.010882922198306555;0.01088520884513855
0.0020586803152888122;0.002057105302810669
0.004290999718184632;0.004598081111907959
0.006175613238500564;0.006319910287857056
0.005680007536078023;0.005680978298187256
0.0016280703726009572;0.001628875732421875
0.00022833165947599507;0.0002288818359375
0.012339802329785649;0.012378692626953125
0.0005541754067720372;0.0005550384521484375
0.0029612097360827844;0.0029621422290802
0.01548392234406209;0.01583021879196167
0.004779681790070434;0.00487440824508667
0.003510383353832396;0.003511399030685425
0.016998126014159218;0.018219679594039917
0.005358284077384495;0.0054787397384643555
0.009907077350568306;0.009907752275466919
0.0026075249543088303;0.0026140213012695312
0.0020394004568716493;0.0020332634449005127
0.0020966975244629065;0.0021028295159339905
0.0055124392998387815;0.005530714988708496
0.004193817500044202;0.004285275936126709
0.0035737100219503833;0.0036459267139434814
0.020175288690449152;0.020581185817718506
0.004192810978913354;0.004193335771560669
0.009699069499192829;0.010194838047027588
0.01876951089709557;0.019363045692443848
0.004932149946453248;0.005175143480300903
0.0184973056677794;0.019981414079666138
0.0012714503688520146;0.0012674331665039062
0.00033200733835287414;0.00033271312713623047
0.003819954941769022;0.003932535648345947
0.01900114963932089;0.01922038197517395
0.00038678739271169404;0.0003871917724609375
0.014066761950305028;0.014683187007904053
5.8070022228747554e-05;5.91278076171875e-05
0.001476832859009588;0.0014905929565429688
0.009208514824908651;0.00931549072265625
0.007905134203964815;0.00841115415096283
0.010267669974861435;0.010303527116775513
0.0031489191284004747;0.003149062395095825
0.0015857759784358712;0.0015859603881835938
0.008728614265348877;0.009093135595321655
0.004345863287560868;0.004432708024978638
0.0012467798279067388;0.001247406005859375
0.00744885862186435;0.0075254738330841064
0.0004452822083277522;0.00044536590576171875
0.003937056734597567;0.003937721252441406
0.002265496047675738;0.0022658705711364746
0.0005019472992693644;0.0005025863647460938
0.01265353150624367;0.013100504875183105
0.0032400887394839098;0.0032405853271484375
0.0008541086410693941;0.0008544921875
0.013595666061955029;0.013731926679611206
3.0057372503922344e-06;3.814697265625e-06
0.0013264390916495796;0.0013267993927001953
0.0021130275272872577;0.002173781394958496
0.007810614689394296;0.007823020219802856
0.005021625065627216;0.005092650651931763
0.008337124857188865;0.008544981479644775
0.004980062701728438;0.0049848854541778564
0.004392908834849966;0.004498600959777832
0.0014712021782174079;0.0015655159950256348
0.007256360530017392;0.007292687892913818
0.0004927807872446156;0.0004930496215820312
0.003287067180149105;0.0032873451709747314
0.014598953998060445;0.014668494462966919
0.0031031076467396435;0.0031956136226654053
0.0038912280891513973;0.003909409046173096
0.003369026532098803;0.003369361162185669
0.013250918612870236;0.013544857501983643
0.00837907080605911;0.008402794599533081
0.003646313228408473;0.003644973039627075
0.00025907695398321654;0.0002593994140625
0.0051198959919022255;0.005167961120605469
0.011804801183477426;0.011805564165115356
0.002685880258645973;0.0026865005493164062
0.00027145778430752795;0.00027179718017578125
0.007640180454093726;0.007711619138717651
0.015038684521209768;0.015186846256256104
0.008102204784239106;0.008104294538497925
0.0016132319851793811;0.001613616943359375
0.0018269897875014905;0.0018672943115234375
0.005267579966323583;0.005551092326641083
0.008661869102893377;0.008731871843338013
0.009919113610946566;0.009937316179275513
0.011158093011143013;0.011357724666595459
0.0072276855104588;0.0072508156299591064
0.0027326373515884094;0.0027332305908203125
0.004070736343352055;0.004100829362869263
0.0015251860169066633;0.00152587890625
4.928120701827158e-05;4.9591064453125e-05
0.00042563584896489583;0.00042629241943359375
0.012607487487281785;0.012609511613845825
0.006428019100684077;0.006428748369216919
0.006958020783537218;0.0069685280323028564
0.0006987149169833285;0.0006990432739257812
0.007959218316360948;0.008102774620056152
0.002510646644204001;0.002619504928588867
0.003278180688298923;0.00338175892829895
0.0026125830754430567;0.0026130974292755127
0.000686216579022937;0.0007697343826293945
0.003666622384777304;0.003667861223220825
0.0020036441153207323;0.002003699541091919
0.0005200737045550856;0.0005207061767578125
0.0004985545927066326;0.000498652458190918
0.00650419572187641;0.0065107643604278564
0.00023900770276242205;0.00023937225341796875
0.00591665881160966;0.006011933088302612
0.000914749192963135;0.0009174346923828125
0.011710365789378983;0.012063384056091309
0.02798745135931371;0.028304308652877808
0.004406295889347017;0.004429847002029419
0.0031482386593962683;0.003149062395095825
0.012638079574448121;0.012886345386505127
0.0021558869611456987;0.002171546220779419
0.00156911023569042;0.0015869140625
0.005437461893344723;0.005437880754470825
0.001227704577091634;0.00122833251953125
0.016368269022971203;0.016462355852127075
0.00719588656523389;0.007273465394973755
0.012567963347124435;0.012601882219314575
0.0033074262102901005;0.003331214189529419
0.00412911337815543;0.0041303932666778564
0.01690589218032233;0.017023086547851562
0.004094790948351549;0.004095107316970825
0.002173675581169553;0.00217437744140625
0.0028462410503056106;0.002846747636795044
0.0020501377123110483;0.0021506547927856445
0.004582973140009198;0.004593878984451294
0.007854176011674456;0.007945090532302856
0.006921987903752686;0.006923645734786987
0.0019002144420791698;0.0019006729125976562
0.0004096627642541668;0.0004100799560546875
0.003451466582746803;0.0034523308277130127
0.0008495568877382808;0.0008497238159179688
0.0070280814308570526;0.0071808695793151855
0.007121778238453338;0.007123023271560669
0.0019475280870914378;0.0020038485527038574
0.0025249260725095876;0.0025253593921661377
0.005732713942699691;0.005916565656661987
0.008261542747903543;0.008316069841384888
0.003325706865872406;0.00341227650642395
0.0037100173311336634;0.003708869218826294
0.006679161435120914;0.006703406572341919
0.005182835113666673;0.0051888227462768555
0.002833282512476614;0.0028352737426757812
0.0013170619273839097;0.0013207793235778809
0.0030177693694612017;0.0030165016651153564
0.005795858668157121;0.005843132734298706
0.004467787067379936;0.004468947649002075
0.0002676981655927155;0.00026798248291015625
0.00226020239029563;0.0022602379322052
0.014801007204112326;0.015729933977127075
3.7541393527374545e-05;3.814697265625e-05
0.011495963567394357;0.011524230241775513
0.0036458379822937067;0.0036487877368927
0.004390085636886659;0.004390716552734375
0.018923902844259946;0.019785888493061066
0.010564301095256938;0.010852247476577759
0.007811881933001179;0.007812529802322388
0.005980406000646647;0.006036221981048584
0.01590664334262195;0.015907317399978638
0.017335604667160165;0.01743951439857483
0.000990243463736951;0.0009927749633789062
0.0005083466317308479;0.0005091056227684021
0.003461827260227038;0.0034818947315216064
0.005831365029856105;0.006035745143890381
0.0012760225503957749;0.0012769103050231934
0.008433310995218683;0.008465796709060669
0.010857702281128423;0.010909110307693481
0.002580840007273607;0.002682924270629883
0.005467774900787582;0.005468398332595825
0.010406853128642805;0.0104084312915802
0.00456058292283539;0.004561424255371094
0.008515806075096525;0.008923470973968506
0.00807668979543988;0.008645474910736084
0.002578491633425546;0.0025787651538848877
0.0013352750615687652;0.0013360977172851562
0.0011384120749161107;0.001238413155078888
0.004811544205729331;0.004812270402908325
0.002231219791522712;0.0022316277027130127
0.0002691346801645838;0.00026988983154296875
0.004033924373169382;0.004041701555252075
0.0013702492318185295;0.001369476318359375
0.0026164759125024747;0.0026169121265411377
0.010136645190861125;0.010221511125564575
0.0022864108878245834;0.002289801836013794
0.0036057053818659797;0.003605872392654419
0.009170936510013585;0.009548217058181763
0.006993343197349475;0.006988555192947388
0.0019058634383590128;0.0019044876098632812
0.0015821700929299568;0.001584962010383606
0.0006040978670173575;0.0006046295166015625
0.013951900956280223;0.01401326060295105
0.012913918784631325;0.012914687395095825
5.993284136553542e-05;6.008148193359375e-05
0.008598489114907347;0.0086592435836792
0.0008364948995902167;0.0008373260498046875
0.01544293658357814;0.016207605600357056
0.00976187949729732;0.00977519154548645
0.025254726238084023;0.02792564034461975
0.013688097246223744;0.014520134776830673
0.0012159777778068665;0.0012168288230895996
8.230823961169976e-05;8.296966552734375e-05
0.0019208452740555142;0.0020225942134857178
0.0011852486677988825;0.0011882781982421875
0.004156196321374497;0.004437804222106934
0.0009473697280655139;0.0009479522705078125
0.0005683004692654186;0.000568389892578125
0.011299294526660338;0.011306792497634888
0.005339399706772108;0.005443572998046875
0.015757210641717867;0.01616576313972473
0.0037695510074257257;0.003769904375076294
0.007720902431750692;0.007807642221450806
0.005801814178393438;0.005847036838531494
0.0019331784241268001;0.001972198486328125
0.0001645938071800433;0.00016498565673828125
0.012765589869146058;0.012768775224685669
0.00788703596738079;0.007894515991210938
0.0011388651792640335;0.001140594482421875
0.00020709995364000077;0.0002079010009765625
0.0033834614901004085;0.003383636474609375
0.0028312521153416193;0.002831399440765381
0.002048389845585209;0.002049356698989868
0.00042638116352515954;0.00042724609375
0.0017741084380760025;0.0017747879028320312
0.0032516086309156856;0.003354012966156006
0.01630149345466267;0.01733076572418213
0.009731499855390615;0.009772330522537231
0.002743167165400256;0.002743750810623169
0.0027725964742287956;0.0028028786182403564
0.0068256152205765155;0.006886571645736694
0.0026499504751258253;0.002645522356033325
0.0007813230344137095;0.0007810592651367188
0.0005684998662017557;0.0005693435668945312
0.013928543533939587;0.013931244611740112
0.0017597731945622125;0.001855209469795227
0.012875030893897188;0.012925177812576294
0.00047076789234284857;0.0005219578742980957
0.0023053352122902678;0.0023060142993927
0.00833842997801898;0.00845518708229065
0.013817790343346006;0.014048606157302856
0.0016475779138516262;0.00164794921875
0.0026761539383878446;0.002676039934158325
0.008085783431284516;0.008091002702713013
0.008114639504248181;0.008440673351287842
2.887978933217524e-05;2.956390380859375e-05
0.0014982437658529833;0.0015249252319335938
0.009443739967171875;0.00951579213142395
0.005818243322935105;0.006108671426773071
0.01779525973029035;0.018927842378616333
0.0009803356487962955;0.0009812712669372559
0.002990097835151183;0.0029945671558380127
0.0026448401654890746;0.0027446746826171875
0.0031606265615587996;0.003213644027709961
0.01883623046361237;0.020130783319473267
0.027240997971631535;0.028335273265838623
0.004396944251452508;0.004398375749588013
0.0013849149594364811;0.0013904571533203125
0.018281936355832522;0.019273996353149414
0.016589223324828893;0.016735106706619263
0.004794585724274419;0.0050036609172821045
0.0005072405032147137;0.000507354736328125
0.005960587400564543;0.005963355302810669
0.0024154449293440346;0.002512902021408081
0.002276178996109127;0.002367764711380005
0.005502822196146051;0.005616188049316406
0.0014779304111476005;0.0014791488647460938
0.008787327803044082;0.009063720703125
0.014657836114770582;0.014776051044464111
0.002429234473086429;0.0024299919605255127
0.0140017118869805;0.014042794704437256
0.0015860617991159415;0.0015869140625
0.00031328583200371176;0.00031375885009765625
0.002164928190070915;0.0021657943725585938
0.0034693838341348726;0.0035257339477539062
0.007322705832240783;0.007489204406738281
0.011948886967254192;0.01200297474861145
0.012148735991859819;0.012149840593338013
0.01702403729275069;0.017255574464797974
0.0008978669721481189;0.0008983612060546875
0.005647113179998182;0.005648612976074219
0.010945265594366966;0.011288493871688843
0.00787542816069757;0.007931739091873169
0.001162285903518066;0.001163482666015625
0.001044208621827543;0.0010442733764648438
0.006819612535417841;0.006821632385253906
0.005138464334350132;0.005336105823516846
0.0015756613622942759;0.0016724169254302979
0.0022626183931608672;0.0022792816162109375
0.003976097205255482;0.004003554582595825
0.007216043219990688;0.00742340087890625
0.0035181575727235934;0.003518998622894287
0.012691547707521945;0.012692451477050781
0.0026723239254145825;0.002690345048904419
0.004639171041961316;0.004738539457321167
0.006675160364545657;0.006676703691482544
0.0004950287406970628;0.00049591064453125
0.012712979902312387;0.012837797403335571
0.004698738192807845;0.004955321550369263
0.0039873568667125265;0.00420534610748291
0.011195875451523925;0.011197060346603394
0.002319203654327844;0.0024050474166870117
0.006032491111158204;0.006076812744140625
0.0009290652438479464;0.0009298324584960938
0.009499357182872741;0.00985303521156311


==> data/appendices/scatter/cifar10-c-standard-strong.csv <==
True Distance;Estimated Distance
0.003961764992737445;0.003980666399002075
0.0020984859380999625;0.002111464738845825
0.0009800343871770969;0.000980377197265625
0.010161267650340533;0.010227233171463013
0.0003350687953290918;0.000335693359375
0.013463545993496995;0.014203488826751709
0.0063920458815698595;0.007035046815872192
0.012927574039832074;0.013203620910644531
0.008515295796557965;0.008571445941925049
0.015623089119864604;0.015988439321517944
0.005478628464726465;0.0055162906646728516
0.0012497981233942318;0.0012578964233398438
0.0025963755167580397;0.0025999844074249268
0.0066550816080239;0.0070243775844573975
0.009177443668509346;0.00917816162109375
0.005222457202427594;0.005534172058105469
0.0020739034801665903;0.0020742416381835938
0.0074650196213225314;0.007485419511795044
0.0010083649257792112;0.0010089874267578125
0.0057959500100897045;0.0057964324951171875
0.0004175871472162693;0.0004222989082336426
0.004067332843881761;0.004098653793334961
0.003111241617248591;0.003126576542854309
0.007253119046267261;0.0072536468505859375
0.0012933268058276375;0.001302570104598999
7.387002539525736e-05;7.43865966796875e-05
0.0030774552882445534;0.0030775368213653564
0.007679490239610913;0.007700860500335693
0.0027767361163448735;0.0027832314372062683
0.00426262022926015;0.004306968301534653
0.0022349438695617187;0.002253517508506775
0.005122618444894071;0.005149662494659424
1.5352066458465326e-05;1.6301870346069336e-05
0.013366860515514084;0.013493835926055908
0.004112872236807926;0.0041418373584747314
0.011550299196392918;0.01183229684829712
0.004453271332012587;0.0045219361782073975
0.0020566517994635085;0.0020791590213775635
0.00018380886592113228;0.00018405914306640625
0.00033162781713728186;0.0003361999988555908
0.005357050262854203;0.005394726991653442
0.006384435283232293;0.0064716637134552
0.005584687275862968;0.0056314170360565186
0.010198787281262597;0.010309994220733643
0.0009654742707060168;0.0009660720825195312
0.002965258684310936;0.002998054027557373
6.68706908191465e-05;6.771087646484375e-05
0.00385900181844754;0.003876984119415283
0.005361860638642292;0.005402237176895142
0.0068842670617869995;0.006951630115509033
0.003622931482580407;0.0036559253931045532
0.015827822234533283;0.016047239303588867
0.002675392247505642;0.002675086259841919
0.003386142169671675;0.0033865272998809814
0.006063635549315543;0.00606536865234375
0.00493256265247427;0.005053136497735977
0.006788918950890987;0.006839439272880554
0.000420655541040587;0.0004215240478515625
0.006087314975152012;0.006208524107933044
0.012253251036882462;0.012393951416015625
0.00512813930425472;0.005154367536306381
0.009775068756348792;0.009940765798091888
0.0067307691890412785;0.006740450859069824
0.004201814069747747;0.004202783107757568
0.0009769897674833342;0.000981748104095459
4.7608366719317845e-05;4.76837158203125e-05
0.0016615231911929558;0.001669168472290039
0.0020260332545379723;0.0020256340503692627
0.010965704117308359;0.011218816041946411
0.006273733481130116;0.006290435791015625
0.011793600869589508;0.011829406023025513
0.0098668988117729;0.009969621896743774
0.0003630092437386095;0.0003680884838104248
0.0018776433022410126;0.0018876492977142334
0.008393326068610745;0.0086384117603302
0.008358170675505358;0.008371919393539429
0.007598270191518314;0.0076970309019088745
0.007312290343164462;0.007320433855056763
0.004502515285011966;0.0045032501220703125
0.004062650934693479;0.0040708184242248535
0.0006638868952322352;0.0006646513938903809
0.0016835016670447706;0.001682281494140625
0.008782681541031472;0.008785247802734375
0.012234810886451754;0.012814968824386597
0.01343532564844962;0.013436347246170044
0.016815835052781416;0.017245322465896606
0.003470918892569183;0.003492385149002075
0.0019053453321207922;0.0019092559814453125
0.0010913597734041132;0.0011011958122253418
0.013591814580389225;0.013786733150482178
0.00046644381150429164;0.00047078728675842285
0.005912484988045274;0.00594446063041687
0.001320049086740207;0.0013207793235778809
0.00544322872400648;0.005504965782165527
0.00812622342827052;0.008154571056365967
0.0016367110628713135;0.0016374588012695312
0.0010355907640255937;0.0010356903076171875
0.006805610734253455;0.0068609267473220825
0.0012157664959569312;0.0012178421020507812
0.01701526045200366;0.01738286018371582
0.0008122086782344258;0.000812530517578125
0.010534349164557687;0.011327624320983887
0.0014959042303099536;0.0014963150024414062
0.00521615172573095;0.005240947008132935
0.019440291085981568;0.01981016993522644
0.005052697671351768;0.0050535500049591064
0.009113747723646731;0.009199436753988266
0.0017666751699912096;0.0017671585083007812
0.0001858739887751041;0.00018596649169921875
0.015134069351063973;0.015614539384841919
0.002341321829638441;0.0024441778659820557
0.016573016377136464;0.01756531000137329
0.0015379955136286825;0.0015363693237304688
0.0022107990423358777;0.0023107826709747314
0.004373473673991778;0.004375487565994263
0.007237455360286754;0.007278233766555786
0.004283801280524882;0.004320502281188965
0.00489395841766978;0.004946976900100708
0.00936815830567783;0.009455740451812744
0.004221901325002393;0.004269689321517944
0.004429909445353551;0.004491753876209259
0.0009799563426835204;0.0009867846965789795
0.00032654229119852843;0.00032711029052734375
0.004324105604515351;0.004327714443206787
0.012940080489145439;0.013676673173904419
0.006355474505377317;0.006356239318847656
0.007028552082644544;0.007129698991775513
0.003105123311656036;0.0031108856201171875
0.010221348808949341;0.01095438003540039
0.010303358664666582;0.01101994514465332
0.00498413520024815;0.0049848854541778564
0.013406907662473634;0.013684689998626709
0.0075914467016136395;0.007596045732498169
0.00011840750464940044;0.00011920928955078125
0.015915759779496174;0.016070127487182617
0.0021556713856769774;0.0021593868732452393
0.003555500039632575;0.0035562515258789062
0.0057694534208630865;0.0058609843254089355
0.00018341035845907268;0.00018405914306640625
0.009183193797057183;0.009207755327224731
0.0007217698589983801;0.0007219314575195312
0.0005596276786924574;0.0005655586719512939
0.0013075175437424259;0.0013187527656555176
0.022271917512030524;0.02243483066558838
0.01495475871833575;0.015347301959991455
0.008173188759299399;0.0081806480884552
0.001263639082281109;0.001268535852432251
0.003007545639672285;0.0030393600463867188
0.01503608077670962;0.015520751476287842
0.0008693802902551156;0.0008735954761505127
0.004385381988313977;0.004389733076095581
0.0030494884893552993;0.0030608773231506348
0.003953365461351452;0.004091322422027588
0.004574715105064505;0.004574805498123169
0.011298137311679406;0.011438608169555664
0.004966924298457431;0.004973411560058594
0.0013333473951530172;0.0014245212078094482
0.0011728109983398887;0.001186370849609375
0.002563028459535022;0.0026608705520629883
0.012178797372373845;0.012201696634292603
0.015631767471486677;0.01705700159072876
0.008719079623436075;0.008739501237869263
0.0004238619460550804;0.00042754411697387695
0.009468226888427807;0.00953441858291626
0.01049162037892924;0.010653018951416016
0.008595094382757346;0.008926063776016235
0.002525549373706871;0.0025262534618377686
0.0021987794869548455;0.0022035539150238037
0.0048843456146787;0.004883795976638794
0.0018475930879223814;0.0018813610076904297
0.014021264987516208;0.014102905988693237
0.015281195063753665;0.016804397106170654
0.008506285678972408;0.008581392467021942
0.000578742964008875;0.0005788803100585938
0.01139737004322622;0.011418372392654419
0.008248021028431442;0.008630633354187012
0.004240675874244394;0.004294306039810181
0.011233989693817137;0.011926352977752686
0.03150977703712744;0.03168681263923645
0.013201602979039783;0.013382822275161743
0.002423589731893004;0.002433478832244873
0.01413892018859406;0.014200657606124878
0.005715454818509688;0.005719214677810669
0.008873968023630854;0.008934050798416138
0.010439385053043098;0.010735481977462769
0.0017977572542713415;0.0018109679222106934
0.002294129758270729;0.0022997260093688965
0.017955709751199922;0.019565284252166748
0.0009804800367256795;0.0009813308715820312
0.0014686535100399405;0.0014731287956237793
0.00352907862537253;0.0035347342491149902
0.0011241300978315901;0.0011341571807861328
0.005686249582012099;0.0057310909032821655
0.009836828021876512;0.009919635951519012
0.006868177661602047;0.00687563419342041
0.004537357940279175;0.0045385658740997314
0.008776788484862175;0.00877755880355835
0.001264414395689789;0.0012616664171218872
0.00756897452641675;0.007576972246170044
0.0027072927057452496;0.0027075111865997314
0.005814835628072704;0.005843218415975571
0.020251285093985997;0.020420074462890625
0.01072230115045944;0.010967075824737549
0.006372554929261786;0.00640946626663208
0.01689268075875928;0.016901999711990356
0.0014445530621853627;0.0014448165893554688
0.007472528449513934;0.007799208164215088
0.0004780644955656306;0.0004787445068359375
0.000414025100964976;0.0004176199436187744
0.01502709221218862;0.01609709858894348
0.003940576686441962;0.003963440656661987
0.010658337542389174;0.010744571685791016
0.0034577021769879287;0.0034580230712890625
0.01593306717388812;0.016043245792388916
0.0007930187161106342;0.00079345703125
0.011750378716771247;0.012542426586151123
0.012562392607025418;0.012861639261245728
0.004929551821220479;0.0049314796924591064
0.007622140402643727;0.0077204108238220215
0.000864400711437971;0.0008684098720550537
0.00338739638168969;0.003419041633605957
0.006351023999267988;0.006353408098220825
0.004052485658586233;0.004210442304611206
0.002698150406209356;0.002722501754760742
0.005612382006467147;0.005666256882250309
0.0050201305839257405;0.005052626132965088
0.01034582934903549;0.010448366403579712
0.004245314110865558;0.004254341125488281
0.0006617569210944799;0.0006618499755859375
0.005278627731596798;0.005279362201690674
0.0014874586032736408;0.00150236114859581
0.0002592154291315244;0.0002593994140625
0.002668973382922113;0.0026703178882598877
0.011241206622209161;0.011305749416351318
3.6818831598616404e-05;3.719329833984375e-05
0.01055207519607856;0.010609835386276245
0.0037093386328658647;0.00371551513671875
0.0004924245087412477;0.0004977285861968994
0.01229959763951589;0.01290827989578247
0.003253234916575809;0.0032824277877807617
0.008289650815533605;0.008290290832519531
0.007983803496265764;0.00802832841873169
0.0015376789412347583;0.0015523433685302734
0.0037550548585948726;0.0037565529346466064
0.002491457019028524;0.0024938881397247314
0.0032685278066415446;0.003367483615875244
0.0021061103448250973;0.0021182894706726074
0.002995344932539059;0.0030280649662017822
0.009790051723646699;0.010797113180160522
0.0052516660307407315;0.0052519142627716064
0.005014716340233006;0.005095928907394409
0.016635938080833683;0.01690763235092163
0.006435836730666661;0.006664365530014038
0.0009579227537564402;0.0009584426879882812
0.00046938642696522427;0.00047010183334350586
0.0015795544149526095;0.0015802383422851562
0.0012964993687250737;0.0013065338134765625
0.013354274950882117;0.013410598039627075
0.00990477245370193;0.0099354088306427
0.008043378557852898;0.008084878325462341
0.0060553573908194245;0.006157130002975464
0.0204104850491921;0.02077585458755493
0.002993239771530719;0.0030088424682617188
0.005734730704799664;0.00584787130355835
0.003384002818321831;0.0033797621726989746
0.0062526220366022215;0.006287857890129089
0.004758734200138019;0.004789382219314575
0.0020971165115991784;0.0021065473556518555
0.0032296487674958914;0.0032485127449035645
0.0016536226394485165;0.0016701817512512207
0.0005685878715363748;0.000572502613067627
0.0070009213035456255;0.007243022322654724
0.0028274817527690777;0.0028796233236789703
0.0029872287579967402;0.0030081868171691895
0.00021396161324521425;0.00021457672119140625
0.0010786085807206061;0.0010794401168823242
0.001387181847897903;0.0013875961303710938
0.0038766273777264258;0.003902256488800049
0.00280211442954211;0.002816528081893921
0.011473566016347605;0.011781513690948486
0.007173651421236285;0.00720687210559845
0.004712821535788985;0.004798263311386108
0.0046777499574077435;0.004684478044509888
0.0008737724927876156;0.0008745193481445312
0.009702354190907104;0.009792745113372803
0.01559835372413133;0.016561537981033325
0.00520376652358809;0.0052495598793029785
0.003236266094691002;0.0033001303672790527
0.0009841047863011754;0.000990450382232666
0.009819871175034184;0.00990837812423706
0.005648616523813497;0.00564950704574585
0.0008577984139529154;0.0008573532104492188
0.004413071065828337;0.004413604736328125
0.02985765246843827;0.030496031045913696
0.004192399771989547;0.004192709922790527
0.010733522566374588;0.010971099138259888
0.004894638084031591;0.0049207210540771484
0.001479739012855154;0.0014766454696655273
0.00264678044741214;0.002675086259841919
0.0033866157671465103;0.0034018754959106445
0.0006042316602535798;0.0006083548069000244
0.015062264491151613;0.015729427337646484
0.0036158682356177054;0.0036163628101348877
0.004630713894249151;0.004700005054473877
0.006857776182179513;0.006873130798339844
0.0130577641790411;0.013669192790985107
0.005419636298448228;0.005568593740463257
0.00044966382362790166;0.00045013427734375
0.00010602939202223975;0.0001068115234375
0.007627957103096312;0.0076399147510528564
0.0037025053465882464;0.003704965114593506
0.004850458479455029;0.004944592714309692
0.0006387235405779769;0.0006443262100219727
0.000617218779950573;0.00061798095703125
0.01728964528909315;0.017438918352127075
0.001992418518314938;0.001993119716644287
0.0030796692426064785;0.003090381622314453
0.009450843513163696;0.009738296270370483
0.004624622686027792;0.004716068506240845
0.004052704806304613;0.00405314564704895
0.003895990449432499;0.003937870264053345
0.015423101309029356;0.01549634337425232
0.0021053209111885074;0.0021100640296936035
0.005573281906725972;0.005595207214355469
0.00010847065675483529;0.0001087188720703125
0.009928043248605146;0.010001800954341888
0.005438241170673685;0.005482647567987442
0.00740063797327661;0.0074514783918857574
0.00888663881904435;0.009040579199790955
0.004378532202613581;0.004406869411468506
0.004150348718787936;0.004157721996307373
0.0014549467068759802;0.0014553070068359375
0.00789081575946654;0.008097171783447266
0.0039059802727766492;0.003922909498214722
0.0028222688716548552;0.0028305351734161377
0.0006738764200049124;0.0006804168224334717
0.0003693833023642081;0.000370025634765625
0.01346958784501688;0.013602063059806824
0.0034483740094155097;0.0034915804862976074
0.003682220125283057;0.003683537244796753
0.0006011879554252913;0.0006017684936523438
0.002222159733881973;0.0022230148315429688
0.010325886218786766;0.010430783033370972
0.0020018621131135273;0.0020284652709960938
0.011435449813580356;0.01146891713142395
0.010327323049163763;0.010785281658172607
0.00029441584637737006;0.00029468536376953125
0.0006478914601958485;0.00064849853515625
0.011472452806475644;0.012005716562271118
0.0018718460379862987;0.0018720626831054688
0.007221229174972889;0.007369875907897949
0.006506224725465608;0.006560862064361572
0.002347716421318665;0.002368152141571045
0.005447837877522803;0.005579054355621338
0.013376643313067095;0.01346781849861145
0.025961959829376595;0.027681618928909302
0.0094061662704787;0.009461082518100739
0.006331631573626369;0.0063391029834747314
0.003950160438129907;0.003967314958572388
0.002688605670408019;0.0026893913745880127
0.008091394227903276;0.008131057024002075
0.000262639635917786;0.000263214111328125
0.007434908073833799;0.007458627223968506
0.015768185538982342;0.015949010848999023
0.014034043400420576;0.014280706644058228
0.007092249675708581;0.00748714804649353
0.007579556506863656;0.007761865854263306
0.002477268531689184;0.0025539398193359375
0.002951916903091002;0.00295451283454895
0.004044105971757309;0.004095613956451416
0.005302680809765925;0.005342960357666016
0.009667576759283791;0.00984114408493042
0.01088683515950971;0.011030495166778564
1.580365925806981e-05;1.621246337890625e-05
0.019011176265634533;0.019245192408561707
0.0022738774366257816;0.0022895336151123047
0.020089302276307994;0.020294666290283203
0.0020344687838251816;0.002035170793533325
0.0015250439323777683;0.00152587890625
0.006001604891350113;0.006030261516571045
0.0012968648974277797;0.0012969970703125
0.018211532677079534;0.018534064292907715
0.014718761875888973;0.015220731496810913
0.00279483009247012;0.0027952492237091064
0.0035694238839784017;0.0036420226097106934
0.00615609122839993;0.006273448467254639
0.0011150280638536519;0.0011138916015625
0.0038956371990978345;0.003924787975847721
0.001946369874556373;0.0019473433494567871
0.02702971272902577;0.027752220630645752
0.0010325833857782573;0.0010318756103515625
0.014408593128717473;0.01447431743144989
0.004338093869595304;0.0044023990631103516
0.0009203405822060729;0.0009244084358215332
0.002367063261925703;0.0023799538612365723
0.0026359307769551706;0.0026359856128692627
0.01824404624902048;0.01842808723449707
9.594269908578108e-05;9.825825691223145e-05
0.0019601494524472247;0.001990675926208496
0.005005961439041497;0.005019456148147583
0.012311294550667241;0.012388229370117188
0.0003370900857835106;0.00034205615520477295
0.002252703242144163;0.0022785961627960205
0.010032862332446013;0.010092973709106445
0.012247458990670033;0.012460172176361084
5.240589761343032e-05;5.245208740234375e-05
0.0028963205863531704;0.0029180049896240234
0.0026944743676415688;0.002698659896850586
0.02146251160581595;0.02182033658027649
0.009743157814130352;0.009855210781097412
0.002271836372473534;0.002269744873046875
0.012283101250918603;0.012408792972564697
0.0008403966645547369;0.0008472055196762085
0.001905986537703141;0.002000182867050171
0.005661067222807394;0.005722135305404663
0.0013147893698745585;0.0013208389282226562
0.004863179131011731;0.0048694908618927
0.0006626882172775788;0.00066375732421875
0.002786171170219297;0.002803206443786621
0.0010846419852331428;0.0010919570922851562
0.004428424165108331;0.004428893327713013
0.00046701934788249364;0.00047087669372558594
0.003806237058101214;0.003808051347732544
0.00953024211995994;0.010097697377204895
0.009208598726021838;0.009275436401367188
0.0005659005785541012;0.0005664825439453125
0.0031277503428400783;0.0032274723052978516
0.009404253129684688;0.009449779987335205
0.015432671609177571;0.01571190357208252
0.01139448592074885;0.011477798223495483
0.0027751125937641283;0.0027761757373809814
0.003243711574426982;0.0032444000244140625
0.0035826195173912596;0.003582984209060669
0.0025999582885223808;0.0026169419288635254
0.0001802913547332694;0.0001811981201171875
0.0046775703209129636;0.0047935545444488525
0.004524014097864653;0.0045587122440338135
0.001789749177299947;0.0017900466918945312
0.006675548976301689;0.006715446710586548
0.0031154715284379083;0.0031156539916992188
0.000872360506745734;0.0008726119995117188
0.019223310722629196;0.01959976553916931
0.0018342184219473255;0.0018388628959655762
0.0005337348037114199;0.0005374550819396973
0.0016707649000785474;0.0017004013061523438
0.010437526667065723;0.010490059852600098
0.0005252837518896295;0.0005254745483398438
0.005175348183837408;0.005334138870239258
0.011626592089404964;0.011709392070770264
0.00888015778990426;0.008894741535186768
0.0029964789817209024;0.0029973387718200684
0.001078347189936968;0.0010786056518554688
0.002698475677662983;0.0027092695236206055
0.003941075184575189;0.004026621580123901
0.004471689278944695;0.00449061393737793
0.0010136009481589744;0.0010137557983398438
0.0020463754764789973;0.0020533502101898193
0.002464699964620894;0.002484656870365143
0.0015606309784329498;0.0015611648559570312
0.01375401085046933;0.013947911560535431
2.3367390480184792e-05;2.384185791015625e-05
0.008876042188961328;0.008978933095932007
0.012904819337072986;0.013242006301879883
0.005387481347786785;0.005388200283050537
0.004751344207244855;0.004752129316329956
0.015538390910240181;0.016441941261291504
0.003263964251095691;0.0033011436462402344
0.006427875052077134;0.006633639335632324
0.010266854009563342;0.010319709777832031
0.012089479486602423;0.012152642011642456
0.01082079814550974;0.010880306363105774
0.016021648022207985;0.01602843403816223
0.0068855915396964975;0.0069370269775390625
0.0004418621117568687;0.00044614076614379883
0.0027207501573920548;0.0027241408824920654
0.006898906450091533;0.0071794092655181885
0.003924726883771878;0.003925353288650513
0.009503284105858314;0.009625941514968872
0.007801769713507567;0.007902562618255615
0.0006479210622218099;0.00064849853515625
0.017559011643414866;0.018263399600982666
0.0034051512646590953;0.0034056007862091064
0.0084733817478193;0.008828461170196533
0.009227758763679806;0.009265899658203125
0.004395737787776007;0.00444059818983078
0.008128797566491666;0.008602319285273552
0.011184148668745026;0.011238452047109604
0.0009598746305785365;0.0009643733501434326
0.0023197951791443672;0.0023292601108551025
0.0008834423370567647;0.0008916258811950684
0.0007709353780096625;0.0008697509765625
0.00748966869171915;0.007766515016555786
0.0011042239685824496;0.0011043548583984375
0.007844563989675854;0.007889896631240845
0.008955845965285487;0.009116701781749725
0.0014131380542829596;0.0014227032661437988
0.0032139297455281565;0.00321391224861145
0.007866875362014542;0.007868647575378418
0.0014276222948044722;0.0014286041259765625
0.023223183188037178;0.02388101816177368
0.007153478196860182;0.007154062390327454
0.005146869175561739;0.005184352397918701
0.0009519227404212375;0.0009570121765136719
0.014119606248858496;0.014397621154785156
0.005343053909377504;0.005387119948863983
0.002706949309096402;0.0027074813842773438
0.004172884668943994;0.004189908504486084
0.015080427627102927;0.015222981572151184
0.008676470238206035;0.008992373943328857
0.004867924990221385;0.004868537187576294
0.002242280785637667;0.0022604167461395264
0.0073254556546301095;0.007451415061950684
0.0064835115416745645;0.006577402353286743
0.015797322848855103;0.016454756259918213
0.012097597707552157;0.012143075466156006
0.0037294384901895403;0.0037398934364318848
0.0006577021119100562;0.0006646811962127686
0.005494278898062822;0.005591236054897308
0.00038562063973990383;0.0003902614116668701
0.001499728745989115;0.001507580280303955
0.000306476933344928;0.0003070831298828125
0.021547516034202522;0.02394285798072815
0.001131294258380433;0.0011310577392578125
0.015041832974102824;0.01518154889345169
0.0065526077711560516;0.006700485944747925
0.008084527993390659;0.008149445056915283
0.007371254959166552;0.007443785667419434
0.020459384233512776;0.021412312984466553
0.009324143241316534;0.009558945894241333
0.00048006606071603297;0.0004850625991821289
0.011687100578179807;0.011804193258285522
0.01312910236471579;0.013160854578018188
0.01750915753525222;0.017534852027893066
0.002340021774594072;0.002354145050048828
0.005536023214120772;0.005869865417480469
0.018665027097030724;0.01868271827697754
0.0009598066600074333;0.0009603500366210938
0.015366387411660938;0.015602558851242065
0.001085829565465801;0.0010862350463867188
0.008272911912485003;0.008356451988220215
0.010036702947164714;0.010361284017562866
0.003655360549359174;0.0036916136741638184
0.011329279270576118;0.011752188205718994
0.000996330338512271;0.0010065138339996338
0.005742823248686847;0.005756273865699768
0.0067419927061031434;0.006804913282394409
0.01062636364315849;0.010740697383880615
0.0034835845303944164;0.003498077392578125
0.001361880516252576;0.001362621784210205
0.0028041132653144644;0.002820432186126709
0.013620620398625528;0.013950943946838379
0.008647779601872893;0.008790791034698486
0.002240228875600068;0.002233535051345825
0.01047557906882948;0.01063738763332367
0.0024282712468013438;0.0024435818195343018
0.00931934518832399;0.009320199489593506
0.0031725956333510286;0.0031910240650177
4.886921888448018e-05;5.1587820053100586e-05
0.0017111870528220955;0.0017681196331977844
0.020832898753983784;0.02130889892578125
0.0038560355308470302;0.0038584470748901367
0.005206955727712178;0.005307197570800781
0.0005524624635726446;0.0005568861961364746
0.003656046053415381;0.00365641713142395
0.0019462421740881891;0.0019486844539642334
0.011937330269337071;0.012276023626327515
0.002524185926513927;0.0025328099727630615
0.0027901815159585993;0.0028338730335235596
0.006565620723290519;0.006567895412445068
0.013312721169090469;0.013473689556121826
0.00011147638504632065;0.00011157989501953125
0.006681991240327904;0.006705373525619507
0.003370304872558014;0.003440380096435547
0.0016590282039926402;0.001659393310546875
0.0007788018011207579;0.0007791519165039062
0.004253557098757407;0.0042543113231658936
0.001125973312079534;0.0011262893676757812
0.002300184577369632;0.002304553985595703
0.0025121590107019015;0.002535194158554077
0.011934853740389455;0.011981666088104248
0.006432578487265636;0.00654149055480957
0.008974554232677014;0.009030133485794067
0.004155068904528626;0.004155188798904419
0.008855262467510228;0.008936405181884766
0.005288180096503609;0.005322813987731934
0.007595239006328714;0.0076441168785095215
0.008566014196249583;0.008639335632324219
0.007842968577946866;0.007894545793533325
0.002898798813901159;0.0029134750366210938
0.0023499564565688854;0.0023590177297592163
0.004246476877545928;0.004310905933380127
0.009298365913646203;0.009392619132995605
0.012166073553721615;0.012736469507217407
0.0019403414037785227;0.0019502341747283936
0.002100371404041052;0.0021127164363861084
0.01716794712534703;0.0175132155418396
0.0015195859093946839;0.0015766620635986328
0.007742036242760751;0.007811188697814941
0.0011196277491857254;0.0011247098445892334
0.004344998946165909;0.004410147666931152
0.010554958631995041;0.010681867599487305
0.01608168051919105;0.016300201416015625
0.000884120287071687;0.000885009765625
0.013827203944252736;0.014683783054351807
0.0018885819077650542;0.0019048750400543213
0.0066126901383650296;0.0067594051361083984
0.016471940134491957;0.016613364219665527
0.001281655886529873;0.00128173828125
0.006195691641246523;0.006232857704162598
0.0009408627975942694;0.000942230224609375
0.0010253892249619497;0.0010260939598083496
0.013484667641973433;0.01353543996810913
0.0021014065965841745;0.002101898193359375
0.002661600879128295;0.0026823505759239197
0.0033841694521403736;0.003432929515838623
0.0034111368937652263;0.0034873485565185547
0.0038749031727760884;0.0039262473583221436
0.001560316568658344;0.0015611648559570312
0.006661579694030019;0.0068711042404174805
0.0005331209932589653;0.0005340203642845154
0.008932759367474008;0.009159356355667114
0.0021304750163162753;0.0021351277828216553
0.00925115962516624;0.009630650281906128
0.0027145118902553423;0.0028138160705566406
0.015669014176651848;0.015926390886306763
0.005729861556008502;0.005994975566864014
0.007245636545160507;0.007270008325576782
0.003557100169475535;0.0035572350025177
0.011383732143007504;0.01139262318611145
0.012412466699701804;0.012916222214698792
0.000766331790072721;0.000766754150390625
0.014413472761091848;0.014613568782806396
0.009447502600206464;0.00949937105178833
0.014295157669668232;0.014394491910934448
0.005374730497691654;0.005374938249588013
0.006383021970884078;0.006590843200683594
0.0026380742232203344;0.0026454925537109375
0.0005522713492217618;0.000553131103515625
0.0076309998576690255;0.007674157619476318
0.003088462792103282;0.003175973892211914
0.0011371607257801624;0.0011434555053710938
0.005022769124439186;0.0050230324268341064
0.0010633934913124965;0.001070261001586914
0.00018999289517384837;0.00019073486328125
0.00941501630575354;0.009552001953125
0.0027502578034425632;0.0027694106101989746
0.0002921046172867923;0.00029277801513671875
0.000451648439944645;0.0004520416259765625
0.0019041703052714905;0.0019209161400794983
0.0009911231293967912;0.0009918212890625
0.0026708110188445855;0.0026946961879730225
0.004633054691428142;0.004669100046157837
0.0017600566748654436;0.0017783120274543762
0.0041412470994180465;0.00414276123046875
0.006934052001504712;0.0070101916790008545
0.00029651110174086173;0.00029997527599334717
0.008390723082529633;0.008506089448928833
0.007198980418050341;0.007290929555892944
0.0020857004331272045;0.002117663621902466
0.0027423500267209546;0.0027617812156677246
0.0018737041967951094;0.0018785595893859863
0.02241072493681343;0.023244261741638184
0.0004101366151642139;0.00041368603706359863
0.012111216342255536;0.012572316452860832
0.02243054456690027;0.0227908194065094
0.0008248132693098129;0.0008298754692077637
0.005480801914173827;0.005494147539138794
0.003829172011685822;0.003935307264328003
0.005046998835578041;0.005101203918457031
0.014488091469837042;0.01456528902053833
0.002706179798751556;0.00272214412689209
0.001787526463446593;0.0017881393432617188
0.005553585548642843;0.005738377571105957
0.005823699424301842;0.0058241188526153564
0.006401344532514929;0.00648188591003418
0.008889842097601222;0.008927106857299805
0.006367670398557998;0.006368577480316162
0.017949042821438548;0.018236994743347168
0.006774472095204996;0.006810486316680908
0.0006013348871463717;0.0006058216094970703
0.018203449217895486;0.018611133098602295
0.002940639814877054;0.002941131591796875
0.00314283285026306;0.0031675100326538086
2.242803637890659e-05;2.288818359375e-05
0.0019768283547031223;0.001981765031814575
0.0142712822430007;0.015146546065807343
0.0020131680930070587;0.0020132362842559814
0.006597876325705194;0.006820231676101685
0.01041614506361354;0.010487228631973267
0.0041752328628267815;0.004313647747039795
0.0007589212870735329;0.000759124755859375
0.001253685800385148;0.0013681352138519287
0.005343343461110187;0.005372047424316406
0.0003216933779779808;0.0003223419189453125
0.006453859567947709;0.006507910788059235
0.00032685231522443394;0.00033211708068847656
0.006944734701236541;0.007079603150486946
0.0067353751042796076;0.0069193243980407715
0.0031681698219161777;0.0031928345561027527
0.008286814851154702;0.008339911699295044
0.0022002608318048124;0.0022030770778656006
0.006610781779492933;0.006700865924358368
0.014385201198423656;0.01440313458442688
0.005234519253832102;0.005234748125076294
0.014296076468439662;0.015504419803619385
0.0023171857720355976;0.0023406147956848145
0.0023424123743479713;0.0023489296436309814
0.002381773380444979;0.0023823082447052
0.008228311827421208;0.008228331804275513
0.005960399832161032;0.005998522043228149
0.025838664355559614;0.026126228272914886
0.001180649521741684;0.0011854171752929688
0.0006046303654449491;0.0006121397018432617
0.0048878569291534255;0.0049047768115997314
0.005345152130728196;0.005360648036003113
0.0016466067925825717;0.0016469955444335938
0.005322561957616615;0.005338788032531738
0.0006383814431256965;0.0006483197212219238
0.0034389302746560533;0.003470003604888916
0.00561474689711252;0.0058183372020721436
0.010934056374249738;0.01118612289428711
0.0007576794812633796;0.0007581710815429688
0.0015845993485531953;0.0015850067138671875
0.005514982865564922;0.005530178546905518
0.0008267980339551746;0.0008328109979629517
0.0024945748023621397;0.00249481201171875
0.004352229715450032;0.004352599382400513
0.002822133266352222;0.0028402209281921387
0.0017170672846177695;0.0017175674438476562
0.01056155914221317;0.010562926530838013
0.00949977132034245;0.009539186954498291
0.011857370305765256;0.01220225915312767
0.0010785003999691462;0.0010913610458374023
0.003330070354394237;0.0033683180809020996
0.004935045099221972;0.0049352943897247314
0.002064881102546744;0.0020914971828460693
0.004387185965009071;0.004417896270751953
0.0003218558001380955;0.0003260374069213867
0.00042867241322735794;0.0004291534423828125
0.003925006865826783;0.00392913818359375
0.006884153648950765;0.006905496120452881
0.0012277697285122385;0.0012363269925117493
0.0003681964717801622;0.0003688931465148926
0.0011709315840609216;0.001171112060546875
0.0008360760038851194;0.0008382797241210938
0.0032386077311738906;0.0032387077808380127
0.006178523586554402;0.006249852478504181
0.003312403080598241;0.0033130645751953125
0.0009709980888650648;0.0009717941284179688
0.007590091462618814;0.007641822099685669
0.00814422341305708;0.008152246475219727
0.00258086953937472;0.0025816261768341064
0.005412575563559738;0.005430042743682861
0.004368784395801861;0.00438883900642395
0.005802409447441617;0.005827486515045166
0.008396676440463718;0.008511275053024292
0.007547166858233839;0.0075965821743011475
0.011382727914362846;0.01156628131866455
1.6316250144852055e-05;1.71661376953125e-05
0.011927399322122405;0.012058727443218231
0.014657627724985814;0.014745742082595825
0.01388988373057885;0.013909369707107544
0.0005408181897836152;0.0005415678024291992
0.001796359462724493;0.0018053054809570312
0.009849257832895754;0.009927690029144287
0.003644326610140416;0.0036583244800567627
0.010995099554142311;0.010993033647537231
0.004462719601162107;0.004463225603103638
0.011084950529766014;0.011274874210357666
0.015868190235690516;0.016047298908233643
0.00045016287331065246;0.0004506111145019531
0.0006296550119811485;0.0006303787231445312
0.004398325787194241;0.004399299621582031
0.0001917063676586157;0.00019210577011108398
0.007071686185487432;0.007092148065567017
0.0010023719655044545;0.0010129213333129883
0.005672460374470223;0.005736231803894043
0.0015737115650592583;0.0015716552734375
0.01676954101566506;0.017946183681488037
0.001904803306278922;0.0019980669021606445
0.01260182099731059;0.013053268194198608
0.013231114983458966;0.013757377862930298
0.02007078016671685;0.021397411823272705
0.0033113400218376544;0.0034113824367523193
0.004693118167331228;0.0047560036182403564
0.009777849492344504;0.0098915696144104
0.0012866813296338003;0.0012912750244140625
0.008860250273536008;0.00892820954322815
0.006387380670529537;0.006427764892578125
0.005508197522392403;0.005651630461215973
0.009855178940297723;0.009992923587560654
0.02032801201865205;0.021269023418426514
0.014552706423138934;0.015013843774795532
0.004988428049517383;0.005060754716396332
0.006918665363168561;0.006948232650756836
0.0018513377306677735;0.0018690824508666992
0.004490290539625914;0.00453871488571167
0.006645695330433946;0.006646990776062012
0.001255688048265008;0.0012559890747070312
0.0031086375014242797;0.0031090080738067627
0.0016652418300215175;0.0016684234142303467
0.003757479467811964;0.003786057233810425
0.003915359034455056;0.004137307405471802
0.009135570414955746;0.009415119886398315
0.00041596459932828243;0.0004189610481262207
0.006426168799112884;0.006446778774261475
0.0016356294447457526;0.0016363859176635742
0.009432219626003402;0.009440451860427856
0.003818943530754735;0.003847360610961914
0.0017339961182291606;0.0017385482788085938
0.004414573363026941;0.0045108795166015625
0.0010379683782646843;0.001048266887664795
0.0031958379844771794;0.003204941749572754
0.007890239774735642;0.008001357316970825
0.0002484221315011913;0.00024890899658203125
0.0027555510347604924;0.002759009599685669
5.29829115087599e-05;5.340576171875e-05
0.0009051312434747572;0.0009059309959411621
0.00757092814186871;0.00760272890329361
0.0036493206065351808;0.0036779940128326416
0.0037013045489582334;0.003989696502685547
0.004150804210560798;0.0042989253997802734
0.006360649609492159;0.00643467903137207
0.00665021120991213;0.006792515516281128
0.002314965830423452;0.0023288875818252563
0.007253942653895035;0.007730454206466675
5.9362876735366115e-05;6.008148193359375e-05
0.003955660099644528;0.003964424133300781
0.00022211790677598292;0.0002231597900390625
0.0034556554107403143;0.0034561455249786377
0.003729372488843225;0.003777623176574707
0.0024502761118614944;0.0024509429931640625
0.01172754529977501;0.01177188754081726
0.0030917258665589284;0.003125399351119995
0.003514413794257734;0.0035417377948760986
0.0036315673723923553;0.003718137741088867
0.008471500683546114;0.008629083633422852
0.0010282665694231008;0.0010271072387695312
0.009337167481264503;0.009461313486099243
0.0041232889638534225;0.004124671220779419
0.002268508054663327;0.0022688210010528564
0.004434429264462135;0.0044705867767333984
0.0019344894729417049;0.0019350051879882812
0.007974010224422744;0.0080634206533432
0.0022620177172065666;0.002279631793498993
0.0003313038696451101;0.000331878662109375
0.0025953001840282163;0.002608761191368103
0.010121415149834185;0.010395646095275879
0.011575687922497708;0.0126323401927948
0.004333198587497587;0.004359304904937744
0.0028289515693103087;0.0028466954827308655
0.006838936947356655;0.006903126835823059
0.00893226024796045;0.009062319993972778
0.004683440864877993;0.004684478044509888
0.004291808208709805;0.004292517900466919
0.0006243267295548983;0.0006246566772460938
0.014433103428750099;0.01483696699142456
0.004400696233200245;0.004518598318099976
0.001970463429439947;0.0019921064376831055
0.004855181956029012;0.005035042762756348
0.00924844562396268;0.009334594011306763
0.00017860290149651742;0.000179290771484375
9.487863079943701e-05;9.5367431640625e-05
0.0015980515288896975;0.001598358154296875
0.005865790929945092;0.0058660805225372314
0.011092621758698861;0.01114778220653534
0.0076747830579662;0.007757965475320816
0.004301844186749642;0.004300147294998169
0.0058243559226785115;0.005991607904434204
0.005586267387563608;0.0056115686893463135
0.007011601280846008;0.007039070129394531
0.0015302614325615775;0.0015388429164886475
0.006332579876465344;0.006363213062286377
0.004369307394956875;0.00440824031829834
0.00375626652295703;0.0037565529346466064
0.0028945632348146315;0.002900153398513794
0.015823434609758665;0.01583993434906006
0.004958359296332367;0.004980236291885376
0.0028020979488735053;0.002805739641189575
0.00466373130570069;0.0049464404582977295
0.009894473243440529;0.010143011808395386
0.0025242251524222803;0.0025326907634735107
0.0028405621694181015;0.002937614917755127
0.0011023537168986905;0.001102447509765625
0.0005393298484377648;0.0005339980125427246
0.0011111845268378787;0.001130133867263794
0.004058394707484302;0.004078865051269531
0.0043144308579675765;0.00438159704208374
0.0033166732830102715;0.003316909074783325
0.0012542898674546574;0.0012521743774414062
0.007766748854341421;0.007792174816131592
0.0060265390260996555;0.006101101636886597
0.01348239889041618;0.013989627361297607
0.008189590138197065;0.008283734321594238
0.0005501163212198651;0.0005546212196350098
0.0016553215267954516;0.00165557861328125
0.0024190820869016815;0.002439945936203003
0.011597047361563747;0.012520253658294678
0.023642255292251352;0.023892901837825775
0.008461611249346484;0.008476227521896362
0.001972239388315533;0.001973092555999756
0.0037595315294765776;0.003866225481033325
0.00979308423499535;0.009807169437408447
0.005363251160973664;0.005364447832107544
0.0009202915902505903;0.0009202957153320312
0.002450708822013424;0.002550750970840454
0.013583163382867058;0.01410055160522461
0.010283179791449536;0.010528113692998886
8.929429542573596e-05;8.96453857421875e-05
0.0046303692760734745;0.004670500755310059
0.02359771033328147;0.02514919638633728
0.0047337442687998615;0.004783034324645996
0.01149582484386278;0.011642396450042725
0.0025242378024445673;0.0025358200073242188
0.004229066480271452;0.004331856966018677
0.009333313710424673;0.009600043296813965
0.001347420836109366;0.0013475418090820312
0.0033063908828894198;0.0033293068408966064
0.00021598024850929444;0.00022168457508087158
0.001594150389434382;0.0015935897827148438
0.017869386407639312;0.018196582794189453
0.01737974488245226;0.017679840326309204
0.0020317425839878824;0.0020501017570495605
0.002203218825851657;0.0022079944610595703
0.00813936704822879;0.00849071890115738
0.0021917251497958474;0.0021963417530059814
0.007646021112687386;0.0076732337474823
0.01015195250783612;0.0104006826877594
0.0037488825183700824;0.0037694722414016724
0.006299042845658365;0.006356537342071533
0.003668703528716498;0.00367167592048645
0.0010150855568968207;0.0010156631469726562
0.0029779856071287364;0.003036506474018097
0.0028186340752394705;0.002820998430252075
0.0017589096272133328;0.0017680823802947998
0.010506131545702175;0.010700583457946777
0.00012301665722320803;0.00012302398681640625
0.017463755740124976;0.017951399087905884
0.00500698499880558;0.005051441490650177
3.04585689076642e-06;3.2782554626464844e-06
0.012673343694742384;0.013941645622253418
0.0011235899367995168;0.0011243224143981934
0.011307089819610271;0.011343896389007568
0.0018842202337008458;0.00188446044921875
0.02450104695647503;0.02637532353401184
0.016362530330446073;0.016364946961402893
0.018700446715618012;0.018776148557662964
0.0006517324530636931;0.000652313232421875
0.01077897381435956;0.011308372020721436
0.014305865976520936;0.01453310251235962
0.001972317619352005;0.001981198787689209
0.01519969432786305;0.016848444938659668
0.014944575076260427;0.015313386917114258
0.00448620413127011;0.004491835832595825
2.7540036931023693e-05;3.0428171157836914e-05
0.010020822552352085;0.010140478610992432
0.0054675493632388205;0.005601644515991211
0.00707068208733892;0.007122069597244263
0.00772499986638799;0.007770568132400513
0.0015171543075142848;0.0015286803245544434
0.003557008625252623;0.003568321466445923
0.0010577891032636719;0.001062154769897461
0.006022452270808254;0.00604015588760376
0.009209229102408512;0.009235471487045288
0.0025798599968804336;0.002580612897872925
0.006347366387953236;0.0063980817794799805
0.007365763502965648;0.007506221532821655
0.0011735830578832474;0.0011739730834960938
0.004835670088368358;0.004862546920776367
0.016583473185757144;0.01678183674812317
0.001940987276857199;0.001941680908203125
0.003678023813739135;0.0036783218383789062
0.007306759757927872;0.007821321487426758
0.009634806441331445;0.0096406489610672
0.012881426340549179;0.013077035546302795
0.011807654889027328;0.011941585689783096
0.0004784010145883788;0.0004787445068359375
0.0008389491809378683;0.0008392333984375
0.003242919941236157;0.0033021345734596252
0.00974522885272721;0.009816493839025497
0.0005300510430866838;0.000530242919921875
0.001838233125754077;0.0018405914306640625
8.038148023664302e-05;8.106231689453125e-05
0.0033002810463250844;0.003338843584060669
0.008333223703303713;0.008468538522720337
0.008344081615431006;0.00883471965789795
0.00730969716524833;0.007400006055831909
0.001510377627664547;0.0015058517456054688
0.008284814523793439;0.008738577365875244
0.0019048402174367002;0.0019053816795349121
0.004036904481798151;0.0040655434131622314
0.00132460891331106;0.0013246536254882812
0.008729548784868443;0.009033381938934326
0.00601462285932784;0.006042033433914185
0.0029269431619584566;0.002936065196990967
8.315747823058178e-05;8.392333984375e-05
0.008849019281134437;0.00892573595046997
0.010593612779629754;0.010594397783279419
0.0027014358920277107;0.0027990341186523438
0.006166956103983019;0.006204545497894287
0.0021973722969754173;0.0022090673446655273
0.01983687240866867;0.020530596375465393
0.005191774710729407;0.005255639553070068
0.005971682311565215;0.006215989589691162
0.012924375659094609;0.013271063566207886
0.0038421946408562567;0.003850013017654419
0.00986632466217023;0.00994807481765747
0.0018020827141180308;0.0018186569213867188
0.0016334113664682164;0.0016381144523620605
0.008924422199566674;0.00903308391571045
0.0067120972270515505;0.006759278476238251
0.008668383327718169;0.008711546659469604
0.0015375398450729351;0.0015382766723632812
0.0002345304733488465;0.0002346038818359375
0.0002880616703491771;0.00028896331787109375
0.006981237671728674;0.0069952309131622314
0.016322141752462976;0.016446739435195923
0.0004392063833205125;0.00043964385986328125
0.0049727865072153555;0.004976451396942139
0.016530579001608085;0.01665990799665451
0.009520455887153799;0.009584128856658936
0.006802300827027225;0.006979823112487793
0.01012276126788933;0.010181039571762085
0.016170258871219634;0.016411691904067993
0.005022356970672528;0.005074530839920044
8.019290130137377e-05;8.106231689453125e-05
0.0010133177295633562;0.0010137557983398438
0.008426033242325865;0.008881986141204834
0.003139355879794865;0.0031630396842956543
0.0014659286713991006;0.0014666616916656494
0.0026221765409125733;0.0026274025440216064
0.0028932241642511407;0.002888619899749756
0.0016184567659065076;0.0016192793846130371
0.0002584054953581275;0.00025844573974609375
0.0014765179993488243;0.0014772415161132812
0.00823194461706524;0.008283309638500214
0.0022053695366146047;0.002223595976829529
0.01810525091135585;0.018503189086914062
6.876357453079403e-05;6.961822509765625e-05
0.005467057316027527;0.005467444658279419
0.005162938848664818;0.005163222551345825
0.0009517023269527667;0.000949859619140625
0.0043596493976718635;0.004360198974609375
0.011290706044753506;0.01167917251586914
0.0032529428549168083;0.0033044517040252686
0.00042941141067441216;0.00043010711669921875
0.0030154334249234355;0.0030475258827209473
0.003473840541672802;0.003522813320159912
0.007132983105276594;0.007183276116847992
0.005174433702228371;0.0051850974559783936
0.010315232538683716;0.010331422090530396
0.005328531770745726;0.0054045021533966064
0.006241398035584831;0.006315708160400391
0.002246946958596888;0.002244025468826294
0.0072023525380570455;0.00731310248374939
0.006933899680050864;0.006965667009353638
0.003221787823325647;0.0032224655151367188
0.010328352169300116;0.01033562421798706
0.0038430105055960615;0.0038723014295101166
0.0021383658776913477;0.002137213945388794
0.016924956858571268;0.017386406660079956
0.005336411436238044;0.005343437194824219
0.011665898786674884;0.01187753863632679
0.012564645725583976;0.01256561279296875
0.010517837614942464;0.010705441236495972
0.000833740546788418;0.0008344650268554688
0.019753461524756624;0.020521581172943115
0.005167392659335931;0.005217432975769043
0.01083396303130966;0.010834723711013794
0.004797840041294087;0.00484037771821022
0.00598578441603079;0.005992472171783447
0.0019069236287428;0.0019276142120361328
0.01108663685003576;0.011360794305801392
0.0009302121098660673;0.0009318515658378601
0.0042322635925503204;0.00435328483581543
0.00011102616630137849;0.00011157989501953125
0.0030057883151070864;0.003014117479324341
0.004262031779896685;0.004328399896621704
0.0001903003230463557;0.00019069015979766846
0.002283332784072947;0.0023001134395599365
0.004611439175192323;0.004650145769119263
0.0009761491570205018;0.0009857416152954102
0.009231516054806493;0.009287826716899872
0.0008993080803395001;0.0008993148803710938
0.0005053578277763401;0.0005008578300476074
0.0003683438011661966;0.00037351250648498535
0.0022054626754819027;0.002205878496170044
0.0005676665250034046;0.0005747079849243164
0.01246409224687841;0.012640241533517838
0.003042958938004805;0.003072865307331085
0.0015560535741777825;0.0015550553798675537
0.01332020702963222;0.013707160949707031
0.001362350402278088;0.0013720393180847168
0.009081145092324534;0.009173929691314697
0.006086555997235746;0.006166040897369385
0.0045589674129395885;0.004559516906738281
0.003031872920836173;0.0030327141284942627
4.136195855730455e-05;4.166364669799805e-05
0.004560821672711781;0.004604935646057129
0.003604714449854507;0.003605872392654419
0.007032598603737679;0.0071067214012146
0.0004582184652618423;0.00045680999755859375
0.007700163548461475;0.007701903581619263
0.0016904042039974387;0.0017823576927185059
0.009608648349253361;0.009616881608963013
0.0026817751976298803;0.0026817619800567627
0.003845169741336087;0.003912568092346191
0.00523678980492734;0.005317062139511108
0.00385183619494826;0.0038759708404541016
0.0036273634506398798;0.0036824047565460205
0.004618605418293902;0.004681229591369629
0.010564383376546152;0.010857343673706055
0.0007656875120182944;0.0007657408714294434
0.004047387357024643;0.004048287868499756
0.00040390000016265684;0.00040435791015625
0.005998739939162376;0.006034880876541138
0.0003153716382639023;0.0003183633089065552
0.0014347279359979849;0.0014467239379882812
0.012163204479458154;0.012915700674057007
0.002376077882470502;0.0024559497833251953
0.0005861123827768766;0.0005865097045898438
0.011596230998802678;0.011690497398376465
0.009299252718804935;0.009601682424545288
0.016172937823856173;0.016232535243034363
0.0002179941745893209;0.00022080540657043457
0.0004396018528261582;0.00043964385986328125
0.00018545252797824293;0.00018596649169921875
0.002754945345861497;0.002794623374938965
0.003226894977704072;0.0032586753368377686
0.011269905397579662;0.011324137449264526
4.253373261156482e-05;4.291534423828125e-05
0.009169425578211512;0.009226828813552856
0.0012502761132474117;0.001247406005859375
0.002944129176161195;0.0029440224170684814
0.003936180123849162;0.004056409001350403
0.00350184655321137;0.003544539213180542
0.0022099659518674346;0.0022849440574645996
0.0018755406348503814;0.0018922090530395508
0.0027731547136524396;0.002778083086013794
0.0024842487446375024;0.002485305070877075
0.0018183221294680695;0.0018186569213867188
0.0027743068458446507;0.002793937921524048
0.0059168262460166455;0.006006419658660889
0.0025590469643503827;0.002582162618637085
0.00021687848593118458;0.00022009015083312988
0.0060226257087584775;0.0060339272022247314
0.002160546161908843;0.0021649599075317383
0.012492024178016864;0.013675719499588013
0.0028505223638109066;0.002851516008377075
0.029531471066721715;0.030838042497634888
0.0015997050533553023;0.0016002655029296875
0.002436294035211623;0.002447366714477539
0.010827561946074015;0.010861426591873169
0.0017718949931756413;0.0017728805541992188
0.011117780219250554;0.011372774839401245
0.0051763120482896125;0.005227118730545044
0.00013295034865822228;0.00013700127601623535
0.0007193417328044945;0.0007181167602539062
0.0013920553261704807;0.001392364501953125
0.0018082587738986894;0.0018090605735778809
0.01907357574809749;0.019257187843322754
0.000282028166977525;0.00028228759765625
8.631204957370131e-05;8.672475814819336e-05
0.010442570466807273;0.010756313800811768
0.014833955232391782;0.014902167022228241
0.002364412199043517;0.002375483512878418
0.008537923996232218;0.008565515279769897
0.0004751682205832636;0.000478595495223999
0.016000300179717764;0.01611970365047455
0.005191993164032399;0.00553382933139801
0.010774281192154091;0.011033207178115845
0.0018479004707988537;0.0018491744995117188
0.003440220900442805;0.0035533607006073
0.0033577365553818417;0.003366529941558838
0.00398863859012313;0.0039892494678497314
0.02366921140117867;0.023939967155456543
0.0016902179210757616;0.0016870498657226562
0.007871553297304249;0.007946014404296875
0.027433807648672863;0.02768397331237793
0.0031355432592528854;0.0031767189502716064
0.005566826276772029;0.005638152360916138
0.013294803972705072;0.013637721538543701
0.006414294090063096;0.006446629762649536
0.0024310619755926583;0.0025034844875335693
0.013590317983053948;0.013940215110778809
0.0075103504323055055;0.007821142673492432
0.002587265419429714;0.002602517604827881
0.002456179994580074;0.0024680495262145996
0.0016734742322555513;0.001674652099609375
0.008166423163487644;0.00826004147529602
0.006097443798449931;0.006121747195720673
0.022384214333495946;0.022534430027008057
0.0005677721353482495;0.000568389892578125
0.007765970971773335;0.0078115761280059814
0.014051887160422518;0.014363758265972137
0.0006752459357401956;0.0006761550903320312
0.0020575740698984767;0.0020599663257598877
3.4418637306125036e-05;3.528594970703125e-05
0.006343721276844269;0.006466299295425415
0.0057644405430077065;0.0058286190032958984
0.001665721695424539;0.0016660690307617188
0.00976293339657967;0.0098610520362854
0.002984787755392715;0.00298503041267395
0.0036611245718863867;0.0036620795726776123
0.009734730303892936;0.010301560163497925
0.01894945892893205;0.01921325922012329
0.007561764135565613;0.007599055767059326
0.0010438633949942527;0.0010442733764648438
0.0012981361165569567;0.0012989044189453125
0.0062957330794726684;0.006360650062561035
0.002421332119249787;0.002426236867904663
0.00034910905957550534;0.00034999847412109375
0.0010446694027769917;0.0010499358177185059
0.010867861395989031;0.010890334844589233
0.0018138123193983905;0.0018138885498046875
0.005863397510243081;0.005946405231952667
0.0026121705560012264;0.002632938325405121
0.009059798381941406;0.009349912405014038
0.007117193970627744;0.007249116897583008
0.004715809651501229;0.004740804433822632
0.011318559293766042;0.011334359645843506
0.004521621695020683;0.004554271697998047
0.003899198194552884;0.0038995742797851562
0.028894311713810572;0.02963358163833618
0.007698325564001949;0.0077453553676605225
0.0024799956446551687;0.0024850964546203613
0.0042387550269463664;0.004296720027923584
0.015146522805323701;0.015590071678161621
0.000494187502678937;0.0004949569702148438
0.00018021747261773587;0.00018024444580078125
0.013010844586633175;0.013146460056304932
0.001243763229663595;0.0012546926736831665
0.005056157446803008;0.005056411027908325
0.013531055333596534;0.01403835415840149
0.001040661548466203;0.0010529756546020508
0.005956577640353115;0.0060007572174072266
0.014485969287068814;0.015100330114364624
0.009027652854479795;0.009196043014526367
0.006439810843890272;0.006523996591567993
0.000968943662335477;0.0009698867797851562
0.004322475743200904;0.0044565349817276
0.007511396115657635;0.00764794647693634
0.0005847473716124786;0.0005875825881958008
0.0031185691761811394;0.0031194984912872314
0.0014569947841949768;0.0014624595642089844
0.004490175672755711;0.004493743181228638
0.014905841463218132;0.015195667743682861
0.010629897407409878;0.010779492557048798
0.004499723370355074;0.004500389099121094
0.010971502296402355;0.011063337326049805
0.006402345173582374;0.006416350603103638
0.005377826116515527;0.005478352308273315
0.016939073501724175;0.01705300807952881
0.003955051305509196;0.003995425999164581
0.016549977212766794;0.016680777072906494
0.0016404965579283164;0.001655668020248413
0.00846636821353971;0.008792996406555176
0.0048457262116725535;0.00487634539604187
4.067160258921437e-05;4.100799560546875e-05
0.010216303609538641;0.010246306657791138
0.007686024699618397;0.0077131688594818115
0.002641861005572228;0.002647697925567627
0.0018410574349703088;0.0018527507781982422
0.0001681110573367734;0.00017386674880981445
0.015428397911624404;0.015535824000835419
0.007659762056472907;0.007695704698562622
0.018632411694981036;0.018743395805358887
0.006446246722155917;0.006533384323120117
0.0017334182962352983;0.0017337799072265625
0.00745696013988043;0.007465392351150513
0.003355496152920911;0.0033771097660064697
0.008730892323942452;0.008790433406829834
0.0015355554480142967;0.0015363693237304688
0.0003367041517912904;0.00033721327781677246
0.008387546212845766;0.00838768482208252
0.00377970245167758;0.0037972629070281982
0.007630347491332169;0.007657825946807861
0.006344003065740087;0.006344735622406006
0.000910820191236669;0.00091552734375
0.0013160818426196813;0.001316860318183899
0.0034583361523608473;0.0034590065479278564
0.01321449651551199;0.013353347778320312
0.002232549358157274;0.002240210771560669
0.007786718582447545;0.008079051971435547
0.0011944968089207602;0.0012089014053344727
0.002222800689641578;0.0022230446338653564
0.002079380318772145;0.002076178789138794
0.022383156211407493;0.022613879293203354
0.01057763816865986;0.010585367679595947
0.006933332766811317;0.007090777158737183
0.009811518792968496;0.009814202785491943
0.0023602953457079415;0.002376765012741089
0.0012763386024858346;0.001289069652557373
0.00929050788113884;0.009370312094688416
0.0005942776683777809;0.0005950927734375
0.001975869190459191;0.0019712746143341064
0.0006118719762590416;0.0006196796894073486
0.00031759825277957835;0.00031757354736328125
0.0012456696740836826;0.001246422529220581
0.012173095965765346;0.012721806764602661
0.017247759146995143;0.01726248860359192
0.0004199565228666763;0.00042057037353515625
0.013514475355245905;0.013946712017059326
0.004586479444211009;0.004587143659591675
0.0012257890641580729;0.0012264251708984375
0.001050071681881771;0.0010564327239990234
0.0019007828576721804;0.001906275749206543
0.0026579336631356596;0.0026588737964630127
0.002953603989790615;0.0029868632555007935
0.0033845836467183165;0.003408201038837433
0.0015069424159020297;0.0015141963958740234
0.003385688275605885;0.0033864378929138184
0.012275764900966346;0.013195723295211792
0.002006319215418042;0.0020157694816589355
0.007667769587191783;0.007725328207015991
0.009038324979003398;0.009377069771289825
0.0008440846372661165;0.0008448362350463867
0.007046346372569717;0.007288888096809387
0.007324756551846285;0.007408864796161652
0.015066508143262412;0.01599094271659851
0.0025748888508372453;0.002584904432296753
0.0009045332978836104;0.0008993148803710938
0.011423527499097858;0.011470019817352295
0.000324441949474499;0.000324249267578125
0.01118899184442373;0.011342763900756836
0.014864298687700615;0.015399038791656494
0.0017797438367607333;0.0017805099487304688
0.007998963152431302;0.00822398066520691
0.002407339941947821;0.002408057451248169
0.0015449173627275494;0.0015492290258407593
0.00895185261578784;0.009124666452407837
6.878735657997391e-05;6.961822509765625e-05
0.00733551004970961;0.007345974445343018
6.358956101116289e-05;6.702542304992676e-05
0.017039538280408308;0.017263472080230713
6.0735066036821363e-05;6.446242332458496e-05
0.0010747696522443182;0.0010810494422912598
0.00022652787568419464;0.0002269744873046875
0.003979613802473498;0.004041701555252075
0.002919394866669336;0.0029258131980895996
0.002604726783569498;0.0026093125343322754
0.0044038727309015585;0.00440409779548645
0.0029189375944104583;0.0030087530612945557
0.007043445010132725;0.007085293531417847
0.009344576239634356;0.009360343217849731
0.008568548961890706;0.008586674928665161
0.012718801242513792;0.01277613639831543
0.0008257938663395949;0.0008258819580078125
0.022103334691066585;0.02219107747077942
0.008818098229339483;0.00897836685180664
0.0004918876713953529;0.0004963278770446777
0.001219839020511064;0.00123518705368042
0.00447306348307557;0.004525214433670044
0.0009012450015434562;0.0009021759033203125
0.002314380705388937;0.002330869436264038
0.0018302480011012686;0.0018329620361328125
0.0033551124226201155;0.003378733992576599
0.000837275544480182;0.0008363723754882812
0.01599460064950886;0.016364336013793945
0.0035695600538614342;0.003598332405090332
0.0013844833567808286;0.001384735107421875
0.002882465969407874;0.0029023289680480957
0.002490116209423453;0.002495884895324707
0.0020951594436409166;0.0021057426929473877
0.011421648503717172;0.011422187089920044
0.006602642937657661;0.006651520729064941
0.014750529752407987;0.014820486307144165
0.00547447785547933;0.005476027727127075
0.003277400092646237;0.003277808427810669
0.008494862662933561;0.008538961410522461
0.01033313388571655;0.010452628135681152
0.0017510785981360451;0.0017625391483306885
0.0018173974694276035;0.0018177032470703125
0.004426177429784827;0.004433572292327881
0.008272238337529627;0.008307605981826782
0.005905729384461634;0.005950599908828735
0.0010050505040954593;0.0010164380073547363
0.016773995691576248;0.017926275730133057
0.011251338830390764;0.011453986167907715
0.0037276216926166216;0.003752470016479492
0.0023885555694408245;0.0024252235889434814
0.007754549509760786;0.007893800735473633
0.009314904540572218;0.009461075067520142
0.004276562301637874;0.004277259111404419
0.011038208917616763;0.011128455400466919
0.0004996947431169437;0.0005061924457550049
0.005189702373426528;0.005273759365081787
0.0014049544122490124;0.001411348581314087
0.0034854320954959047;0.003525674343109131
0.001984590333875017;0.0019855797290802
0.0019917319581503;0.0020029544830322266
0.0045380290156951586;0.004573822021484375
0.014328816857686706;0.014542996883392334
0.0020103394979733413;0.002031475305557251
0.0011457222143714657;0.0011585056781768799
0.004531882625784139;0.004569821059703827
0.0011733249173224518;0.0011739730834960938
0.008663344960004137;0.008681803941726685
0.011042338610583622;0.011101126670837402
0.0011139923096493169;0.0011148452758789062
0.004988728412180616;0.005009979009628296
0.007024281306933222;0.007118701934814453
0.006644393870561429;0.006645232439041138
0.00781534891647195;0.007821977138519287
0.0006238769572447344;0.0006246566772460938
0.0001176219003416298;0.000118255615234375
0.0015389174631815063;0.0015392303466796875
0.010900274171319684;0.011118501424789429
0.0027267475630131837;0.0027274787425994873
0.009978756565001416;0.010481089353561401
0.0053849307528056846;0.005449280142784119
0.00806726862924801;0.008171886205673218
0.0044685281168314675;0.004516445100307465
0.0012759585756501584;0.0012769699096679688
0.0008484242276426875;0.0008487701416015625
0.0009767138128002032;0.0009869039058685303
0.0035746809609033155;0.0038157999515533447
0.008380265842979356;0.008405715227127075
0.0043449141974223095;0.004418164491653442
0.01428652128627738;0.014582380652427673
0.006445398389076165;0.0064459145069122314
0.013635306682079318;0.014259755611419678
0.00509731514387577;0.005125284194946289
0.01006420450499293;0.010323554277420044
0.0037196486480959223;0.003738969564437866
0.0019540370187644054;0.00196075439453125
0.0029993655825145057;0.0030808448791503906
0.0035467244495010065;0.00354766845703125
0.0004169162066398599;0.0004177093505859375
0.001568968756342799;0.0015697479248046875
0.0005488969888071336;0.00054931640625
0.006281739650157276;0.006295233964920044
0.0023721339635576605;0.0023727715015411377
0.0023742583048182867;0.002398967742919922
0.0008782824089346532;0.0008783340454101562
0.001834488710852211;0.001834869384765625
0.004968585179209601;0.0050376057624816895
0.004277051743851165;0.0042896568775177
0.005950789008668335;0.0059528648853302
0.00889447248339898;0.009440630674362183
0.008307360040917597;0.008377432823181152
0.022569309674074948;0.022934287786483765
0.0034735693949154703;0.003487110137939453
0.002817062237308357;0.002841651439666748
0.0027142647962479357;0.0027337372303009033
0.0011660752062959221;0.0011751651763916016
0.0017075641608221056;0.0017070770263671875
0.0021794017831946156;0.0022158026695251465
0.002435961514115151;0.00243571400642395
0.0012401339661297667;0.0012340545654296875
0.024519403675005942;0.024794697761535645
0.0013543094040255937;0.0013665854930877686
0.002169943871575757;0.0021862387657165527
0.007206681889351831;0.00725063681602478
0.0003119347443144425;0.00031280517578125
0.005099177398653714;0.005210891366004944
0.0017226086412875379;0.001728057861328125
0.00846079618757258;0.008552789688110352
0.006163296415315097;0.006397798657417297
0.0026816724791267534;0.0026817619800567627
0.002418200886651289;0.0024557262659072876
0.0018417622016305031;0.0018592998385429382
0.009618951144116287;0.009707227349281311
0.0015372875796518359;0.0015505850315093994
0.002338979538766116;0.002343118190765381
0.0010981558409341;0.0010986328125
0.00018100030405109703;0.0001811981201171875
0.003849801788400775;0.003867626190185547
0.006616689766462802;0.00708046555519104
0.0008746250510067966;0.0008859634399414062
0.009722706699215272;0.009743720293045044
0.008763196839551502;0.008807122707366943
0.0038523743873434824;0.00385478138923645
0.006742187659125818;0.006834208965301514
0.025470435791841196;0.02598249912261963
0.0013741941982261282;0.0013742446899414062
0.0023517897729870138;0.00235903263092041
0.013919416909029475;0.015376865863800049
0.003735974065634738;0.003736525774002075
0.0042063445960899;0.004238300025463104
0.005508419698086176;0.005513221025466919
0.005007209723516115;0.005089610815048218
0.0011146567903549732;0.0011148452758789062
0.009191397642225166;0.0093097984790802
0.0024627370783786807;0.0024872124195098877
0.0030699612591566653;0.003106415271759033
0.007365166206672701;0.00743180513381958
0.00043733715177077134;0.00043773651123046875
0.00033117522306693234;0.0003368258476257324
0.00037885570644484695;0.0003795623779296875
0.004132192376466027;0.004212230443954468
0.0032722699450836133;0.00327301025390625
0.0054374064092636235;0.0054378509521484375
0.003086102466838556;0.0031152963638305664
0.004302610257266075;0.00441858172416687
0.009502165360931862;0.009503394365310669
0.007376738199522026;0.007433563470840454
0.0009752854593459189;0.000984281301498413
0.024055528509834417;0.0246812105178833
0.0011422491206038276;0.0011434555053710938
0.0030734613494166636;0.003091096878051758
0.0038476705218967824;0.0038749054074287415
0.005456845821512773;0.005485139787197113
0.002773764946123701;0.0027771294116973877
0.0001820919377222056;0.00018215179443359375
0.0029596750445660585;0.0029602348804473877
0.017902818205736828;0.017970502376556396
0.001079309245070808;0.0010919272899627686
0.002388684672510825;0.0023880302906036377
0.00566994212192546;0.0057198405265808105
0.022271857064304942;0.022539973258972168
0.002746909475503421;0.002751976251602173
0.00014930343671698407;0.0001506805419921875
0.007158084566681629;0.007194682955741882
0.004515375877935379;0.004635423421859741
0.0045867976358814925;0.00462176650762558
0.0006733122016351242;0.0006742477416992188
7.04568190907096e-05;7.05718994140625e-05
0.0008229067771372139;0.0008302927017211914
0.009518788406833375;0.009694576263427734
0.0041971810720892715;0.004198014736175537
0.0006100386639527835;0.0006103515625
0.0023627585444048354;0.0023802220821380615
0.012814819073496863;0.013385206460952759
0.003397905584179948;0.003403693437576294
0.009306831469405207;0.009419277310371399
0.01431765297569673;0.014502108097076416
0.0033935919675008763;0.0034008026123046875
0.001481424249658969;0.0014954209327697754
0.004307195853387605;0.004367105662822723
0.01376792256360082;0.013769179582595825
0.0031489168027900856;0.0031576454639434814
0.0003819974677016833;0.00038242340087890625
0.0016901134955145684;0.001689910888671875
0.0013105247731672277;0.0013074874877929688
0.009017915807708082;0.009106636047363281
0.004753309287901162;0.004775375127792358
0.0034335773082975764;0.0034491419792175293
0.0008099682575267445;0.0008106231689453125
0.0026141133740473312;0.0026377737522125244
0.016636265299128754;0.01677665114402771
0.0008662261105502757;0.0008748173713684082
0.00682738101086013;0.006907401606440544
0.000597270163106457;0.0006008148193359375
0.0028852568581470856;0.0029134154319763184
0.0006643080544130078;0.000682830810546875
2.235248088611225e-05;2.288818359375e-05
0.0008524084934351816;0.0008525848388671875
0.003178923772993837;0.003179579973220825
0.007602091252614629;0.0077130794525146484
0.0038304433056420154;0.0038481056690216064
0.0030466903976356743;0.0030736327171325684
0.004107855677592903;0.004146575927734375
0.004261924085195214;0.004300996661186218
0.00490517076605808;0.0050660669803619385
0.004534595636600714;0.004570901393890381
0.009016554122484637;0.00928640365600586
0.0009097563062832797;0.0009698867797851562
0.010212373850548353;0.010550826787948608
0.0025034318517322537;0.002504199743270874
0.005827864791062781;0.005933314561843872
0.0052833899557358545;0.005310416221618652
0.0023355197449949298;0.0023362040519714355
0.017424359682379213;0.018043935298919678
0.0034947677255239696;0.00352555513381958
0.0006082764544626152;0.0006084442138671875
0.005097558486929813;0.005144715309143066
0.003881402684271877;0.003880411386489868
0.002212089029283315;0.0022125542163848877
0.005370173247522848;0.005403384566307068
0.00026626418219838837;0.00026991963386535645
0.00023596980611132644;0.00023651123046875
0.008503800902898115;0.008545778691768646
0.00842486262240583;0.008501820266246796
0.013809537597992043;0.014172285795211792
0.008198916317852295;0.008236095309257507
0.014462938939133845;0.014464408159255981
0.0008936144624466338;0.0009058117866516113
0.003875535391766499;0.003974646329879761
0.003757551671046932;0.00383894145488739
0.004813547071918184;0.004880368709564209
0.0024298108209448964;0.0024299919605255127
0.002530118689452492;0.0025446414947509766
0.002119241695580892;0.0021200478076934814
0.005580978573225886;0.0056739747524261475
0.0027869852812033185;0.0027876198291778564
0.007926720790122787;0.007948696613311768
0.007643504449491273;0.007701396942138672
0.009768225098961098;0.009803637862205505
0.006540013158155777;0.006560385227203369
0.0008155982463342741;0.00081634521484375
0.0027400682889340312;0.0027862489223480225
0.006532049790402717;0.006605178117752075
0.002000323011631241;0.002018958330154419
0.00542934391452915;0.0054301917552948
0.0007378435420455785;0.0007407963275909424
0.001138687326520617;0.0011339187622070312
0.004607987269770877;0.004617899656295776
0.0016172927446972756;0.0016262233257293701
0.003451092245812386;0.0034513473510742188
0.004486504968334315;0.004487067461013794
0.0043670834778824245;0.004440095275640488
0.01251981454634367;0.012807130813598633
0.001789068239653288;0.0018042325973510742
0.00369857626040255;0.0037581920623779297
0.0024243594620763785;0.0024372339248657227
0.006981156866515887;0.007091701030731201
0.005307656770376232;0.005330711603164673
0.005967866948499732;0.0060155391693115234
0.001124526653132719;0.0011544227600097656
0.008888565529080725;0.008914977312088013
0.004542668841963377;0.004544287919998169
0.009872787402866515;0.010572969913482666
0.0009922226085631151;0.0009899139404296875
0.0032323832410822103;0.0032339394092559814
0.003565736311092325;0.0036150366067886353
0.005731472834440681;0.0060596466064453125
0.0034784393147589887;0.0036598145961761475
0.00022028687198738511;0.00022491812705993652
0.0004742887735852316;0.0004749298095703125
0.012212150852752986;0.012273415923118591
0.005094414684053932;0.005138605833053589
0.0005763775644590847;0.0005769729614257812
0.014510859420892048;0.014914840459823608
0.007424616981080003;0.007549520581960678
0.0007485574511359807;0.0007583498954772949
0.007290100426381845;0.0073572322726249695
0.004241617458236605;0.004255324602127075
0.0028310108972390137;0.0029124319553375244
0.014815496089001689;0.014912962913513184
0.0010240730440623435;0.0010242462158203125
0.004284148689624036;0.004342973232269287
0.0011727242510101716;0.001171112060546875
0.009242925104885929;0.009245872497558594
0.0020927728370238752;0.0020933151245117188
0.00424297886616582;0.004248619079589844
0.004320024080113421;0.0043211281299591064
0.007842272845705293;0.00787729024887085
0.0010672646597416821;0.00107603520154953
0.003166906347630258;0.0031671524047851562
0.003233374225833589;0.0032539665699005127
0.003893004462771872;0.003926068544387817
0.003767944826021881;0.003788977861404419
0.001370913039408542;0.0013675689697265625
0.00019379457063633073;0.000194549560546875
0.02475295202522493;0.025081634521484375
0.0019109219241210506;0.0019182860851287842
0.018679827860668078;0.018835097551345825
0.004857709360007137;0.004960238933563232
0.0027425236094260536;0.002766907215118408
0.002277268056180716;0.00230620801448822
0.0016998022011629975;0.001720130443572998
0.012811081924336921;0.013431042432785034
0.0025046377061246467;0.0025211572647094727
4.936367407452232e-05;4.9591064453125e-05
0.0017066079956459268;0.0017070770263671875
0.0010399487124693471;0.001051187515258789
0.0006766855840609737;0.0006771087646484375
0.009215793522192135;0.009247921407222748
0.015814981746549224;0.0160084068775177
0.00896256030831351;0.009176850318908691
0.0037854134380593788;0.0037990808486938477
0.004149435262267589;0.004149585962295532
0.0038396972060353546;0.0038365721702575684
0.002272728817478265;0.0022754967212677
0.0014083410788535053;0.0014066696166992188
0.003768394874342917;0.0037903785705566406
0.01005788438316277;0.01039046049118042
0.012345411340584589;0.012465685606002808
0.0021221535002901477;0.0021229088306427
0.002552449700679971;0.002553969621658325
0.010218290700971131;0.010552167892456055
0.005563253409118747;0.00556376576423645
0.0014035337302559924;0.0014036674983799458
0.002386104027554341;0.0024068355560302734
0.007397480755628784;0.007529914379119873
0.0071979959667256435;0.007260262966156006
0.012410465751150608;0.012657999992370605
0.004159375648277346;0.004190504550933838
0.0027714491227356264;0.0027875304222106934
0.001152563530811846;0.001157999038696289
0.007847382749186999;0.008061349391937256
0.015028856354964228;0.015274643898010254
0.007896455837352424;0.00789731740951538
0.002822016711506269;0.0028228461742401123
0.0029886212893224986;0.002988845109939575
5.527110695679969e-05;5.53131103515625e-05
0.004838107728601202;0.00489594042301178
0.008987231302118346;0.010378628969192505
0.006679272343231489;0.0069081783294677734
9.931273437264824e-05;0.00010013580322265625
0.008031185099033616;0.0080384761095047
0.0008044380142184122;0.000804901123046875
0.006805789287813482;0.007315546274185181
0.005935340914259814;0.006120443344116211
0.0001433657512004207;0.00014400482177734375
0.005828765779102357;0.005832672119140625
0.0033286404218117412;0.0033417344093322754
0.013970936957362585;0.014070689678192139
0.009138598466124616;0.009227633476257324
0.004049398572103352;0.0040502846240997314
0.004063409942005656;0.004077345132827759
0.007662477736887198;0.007712453603744507
0.004478793642305203;0.004480302333831787
0.0012878515427431779;0.0012884140014648438
0.012318099717963254;0.012751638889312744
0.003041771197389138;0.003067612648010254
0.00023818979718644777;0.0002384185791015625
0.0048665677952719295;0.004872351884841919
0.0038921060613222895;0.003927707672119141
0.0003681201084297176;0.0003719031810760498
0.00878949435082809;0.00883418321609497
0.006446796261807438;0.0065278708934783936
0.011932664693235891;0.012373030185699463
0.010524045114958048;0.010677486658096313
0.00035788189572993743;0.00036260485649108887
0.0027938932289834897;0.00279824435710907
0.007744079595113872;0.00775870680809021
0.0052652821530985655;0.005265921354293823
0.0013238599141401893;0.001323699951171875
0.002116961422831312;0.0021200478076934814
0.007125474558800941;0.0071888267993927
0.002919552446026331;0.00292399525642395
2.7366888517250767e-05;2.765655517578125e-05
0.011200743816090441;0.011343985795974731
0.002259872691955148;0.0022602379322052
0.00452199452586129;0.004621446132659912
0.003288212986829192;0.0033305883407592773
0.0011593814021781058;0.00116652250289917
0.0009008522903195822;0.0009031295776367188
0.005454507994367311;0.00569114089012146
0.0037517161996536144;0.003787010908126831
0.009576212747362782;0.00964009016752243
0.008602757980103792;0.008617907762527466
0.007677699864158669;0.007729232311248779
0.00580205832301532;0.005878239870071411
0.009548888915194799;0.0095653235912323
0.000538478818735996;0.000546187162399292
0.0021480384072196405;0.002164483070373535
0.010155354244772949;0.010252296924591064
0.009577349403185513;0.00961369276046753
0.0015294800129299956;0.0016294866800308228
0.005720442937729268;0.005735188722610474
0.004020806192445063;0.004143655300140381
0.01568269209502505;0.016115814447402954
0.00227787552847711;0.002278357744216919
0.003993180346480376;0.0040069520473480225
0.001796618586096207;0.0018153786659240723
0.001573142326380067;0.0016701892018318176
0.005707002829303475;0.005707740783691406
0.020388367907216837;0.02209421992301941
0.004258475287222332;0.004262804985046387
0.013448720186352969;0.013521134853363037
0.002725499053424272;0.00272563099861145
0.011803185923561778;0.011983856558799744
0.005556115528896778;0.005660265684127808
0.005971099408573343;0.005977660417556763
0.001415623299668996;0.0014162063598632812
0.003813664325312119;0.003815680742263794
0.014071167416457689;0.015022814273834229
0.0037882096314960268;0.00410383939743042
0.0015894556586162059;0.0015939176082611084
0.006594519503325975;0.006713956594467163
0.011463010491208236;0.012240052223205566
0.014864449454919243;0.015213996171951294
0.0007919233350377869;0.0007925033569335938
0.01000650088349009;0.010050803422927856
0.007926401833535563;0.00850820541381836
0.0008227470258743015;0.0008230209350585938
0.0007184705589269213;0.0007190704345703125
0.005115937521733247;0.005115479230880737
0.00108671735909587;0.0010966956615447998
0.0036966294320072627;0.0038101673126220703
0.00033085605542081576;0.00033092498779296875
0.002471616414050265;0.002491980791091919
0.010282884875446572;0.010602742433547974
0.002475378586030823;0.002518683671951294
0.012911201510719157;0.01311841607093811
0.0007322760232998816;0.000732421875
0.003109413587680147;0.0031099319458007812
0.008338542817250572;0.008384734392166138
0.001469150714552297;0.0014811903238296509
0.00041751908868673307;0.00042170286178588867
0.000819810088077059;0.000820159912109375
0.007842415712065629;0.008262813091278076
0.01132060859023873;0.011463195085525513
0.0041861060448496485;0.004401147365570068
0.013279161103132951;0.013874739408493042
0.017516350393270045;0.018099695444107056
0.004908890852561546;0.004947274923324585
0.006570970930799987;0.0065934062004089355
0.003516591637851782;0.003551781177520752
0.002281756848576161;0.002381056547164917
0.004492278672584768;0.004556834697723389
0.0035984818852392653;0.0036011040210723877
0.008905088582160265;0.008961856365203857
0.0035110963857448206;0.0035114586353302
0.01575050824159513;0.016291499137878418
0.010882922198306555;0.01117222011089325
0.0020586803152888122;0.0020752549171447754
0.004290999718184632;0.004315406084060669
0.006175613238500564;0.006319910287857056
0.005680007536078023;0.0057267844676971436
0.0016280703726009572;0.001628875732421875
0.00022833165947599507;0.0002288818359375
0.012339802329785649;0.012340575456619263
0.0005541754067720372;0.0005550384521484375
0.0029612097360827844;0.0029857754707336426
0.01548392234406209;0.015655778348445892
0.004779681790070434;0.004784882068634033
0.003510383353832396;0.003510504961013794
0.016998126014159218;0.018130868673324585
0.005358284077384495;0.0054787397384643555
0.009907077350568306;0.009907752275466919
0.0026075249543088303;0.002625495195388794
0.0020394004568716493;0.0020332634449005127
0.0020966975244629065;0.0020971596240997314
0.0055124392998387815;0.005530714988708496
0.004193817500044202;0.004262328147888184
0.0035737100219503833;0.003610379993915558
0.020175288690449152;0.02065455913543701
0.004192810978913354;0.004209965467453003
0.009699069499192829;0.010194838047027588
0.01876951089709557;0.019173741340637207
0.004932149946453248;0.005005896091461182
0.0184973056677794;0.01993536949157715
0.0012714503688520146;0.0012841969728469849
0.00033200733835287414;0.00033283233642578125
0.003819954941769022;0.003827899694442749
0.01900114963932089;0.02004215121269226
0.00038678739271169404;0.0003871917724609375
0.014066761950305028;0.014158666133880615
5.8070022228747554e-05;5.91278076171875e-05
0.001476832859009588;0.0014772415161132812
0.009208514824908651;0.009339630603790283
0.007905134203964815;0.007942527532577515
0.010267669974861435;0.010758548974990845
0.0031489191284004747;0.003149062395095825
0.0015857759784358712;0.0015859603881835938
0.008728614265348877;0.009069174528121948
0.004345863287560868;0.0043859779834747314
0.0012467798279067388;0.0012565255165100098
0.00744885862186435;0.007736235857009888
0.0004452822083277522;0.00044536590576171875
0.003937056734597567;0.003970623016357422
0.002265496047675738;0.0022649765014648438
0.0005019472992693644;0.0005025863647460938
0.01265353150624367;0.012796968221664429
0.0032400887394839098;0.0032405853271484375
0.0008541086410693941;0.0008635520935058594
0.013595666061955029;0.013748109340667725
3.0057372503922344e-06;3.814697265625e-06
0.0013264390916495796;0.0013267993927001953
0.0021130275272872577;0.002133309841156006
0.007810614689394296;0.008087307214736938
0.005021625065627216;0.005054205656051636
0.008337124857188865;0.008387178182601929
0.004980062701728438;0.004980117082595825
0.004392908834849966;0.004396229982376099
0.0014712021782174079;0.0014802664518356323
0.007256360530017392;0.007436811923980713
0.0004927807872446156;0.0004930496215820312
0.003287067180149105;0.0033044815063476562
0.014598953998060445;0.015167474746704102
0.0031031076467396435;0.003113985061645508
0.0038912280891513973;0.003906726837158203
0.003369026532098803;0.0034166574478149414
0.013250918612870236;0.013302966952323914
0.00837907080605911;0.008414238691329956
0.003646313228408473;0.00367775559425354
0.00025907695398321654;0.0002593994140625
0.0051198959919022255;0.005152463912963867
0.011804801183477426;0.01216137409210205
0.002685880258645973;0.0026865005493164062
0.00027145778430752795;0.00027179718017578125
0.007640180454093726;0.007711619138717651
0.015038684521209768;0.015090316534042358
0.008102204784239106;0.008102446794509888
0.0016132319851793811;0.001613616943359375
0.0018269897875014905;0.001827239990234375
0.005267579966323583;0.005281269550323486
0.008661869102893377;0.008745715022087097
0.009919113610946566;0.009979918599128723
0.011158093011143013;0.011193409562110901
0.0072276855104588;0.007333964109420776
0.0027326373515884094;0.002733170986175537
0.004070736343352055;0.004100829362869263
0.0015251860169066633;0.0015368461608886719
4.928120701827158e-05;4.9591064453125e-05
0.00042563584896489583;0.00042629241943359375
0.012607487487281785;0.012726366519927979
0.006428019100684077;0.006469368934631348
0.006958020783537218;0.006973177194595337
0.0006987149169833285;0.0007025301456451416
0.007959218316360948;0.008102774620056152
0.002510646644204001;0.0025281235575675964
0.003278180688298923;0.003278762102127075
0.0026125830754430567;0.002615898847579956
0.000686216579022937;0.0006924867630004883
0.003666622384777304;0.0036764144897460938
0.0020036441153207323;0.0020207762718200684
0.0005200737045550856;0.000527113676071167
0.0004985545927066326;0.0004986077547073364
0.00650419572187641;0.006827980279922485
0.00023900770276242205;0.0002406872808933258
0.00591665881160966;0.005997657775878906
0.000914749192963135;0.0009164810180664062
0.011710365789378983;0.011781342327594757
0.02798745135931371;0.028198838233947754
0.004406295889347017;0.004446983337402344
0.0031482386593962683;0.0031538307666778564
0.012638079574448121;0.012833118438720703
0.0021558869611456987;0.0021848678588867188
0.00156911023569042;0.0015697479248046875
0.005437461893344723;0.0054378509521484375
0.001227704577091634;0.00122833251953125
0.016368269022971203;0.0164203941822052
0.00719588656523389;0.007258355617523193
0.012567963347124435;0.01260116696357727
0.0033074262102901005;0.003339797258377075
0.00412911337815543;0.00414586067199707
0.01690589218032233;0.017176389694213867
0.004094790948351549;0.004151850938796997
0.002173675581169553;0.002178698778152466
0.0028462410503056106;0.002928018569946289
0.0020501377123110483;0.0020485222339630127
0.004582973140009198;0.004612982273101807
0.007854176011674456;0.008187085390090942
0.006921987903752686;0.00699567049741745
0.0019002144420791698;0.001907646656036377
0.0004096627642541668;0.0004100799560546875
0.003451466582746803;0.0034967362880706787
0.0008495568877382808;0.0008497238159179688
0.0070280814308570526;0.007123768329620361
0.007121778238453338;0.007149249315261841
0.0019475280870914378;0.0019474029541015625
0.0025249260725095876;0.0025253593921661377
0.005732713942699691;0.005916565656661987
0.008261542747903543;0.008378922939300537
0.003325706865872406;0.003338754177093506
0.0037100173311336634;0.003725975751876831
0.006679161435120914;0.00674748420715332
0.005182835113666673;0.0051832497119903564
0.002833282512476614;0.0028343498706817627
0.0013170619273839097;0.001322031021118164
0.0030177693694612017;0.003024056553840637
0.005795858668157121;0.0058812350034713745
0.004467787067379936;0.004501849412918091
0.0002676981655927155;0.00026798248291015625
0.00226020239029563;0.0022602379322052
0.014801007204112326;0.014864861965179443
3.7541393527374545e-05;3.987550735473633e-05
0.011495963567394357;0.011500388383865356
0.0036458379822937067;0.0036459267139434814
0.004390085636886659;0.004390716552734375
0.018923902844259946;0.01916319876909256
0.010564301095256938;0.010689079761505127
0.007811881933001179;0.007837295532226562
0.005980406000646647;0.005988061428070068
0.01590664334262195;0.016525328159332275
0.017335604667160165;0.01741105318069458
0.000990243463736951;0.0009918212890625
0.0005083466317308479;0.0005090832710266113
0.003461827260227038;0.003523707389831543
0.005831365029856105;0.005991816520690918
0.0012760225503957749;0.0012768805027008057
0.008433310995218683;0.008547008037567139
0.010857702281128423;0.010951191186904907
0.002580840007273607;0.0026120468974113464
0.005467774900787582;0.005507320165634155
0.010406853128642805;0.010407477617263794
0.00456058292283539;0.004561394453048706
0.008515806075096525;0.008923470973968506
0.00807668979543988;0.008180901408195496
0.002578491633425546;0.0025825798511505127
0.0013352750615687652;0.0013360977172851562
0.0011384120749161107;0.0011386871337890625
0.004811544205729331;0.004841700196266174
0.002231219791522712;0.0022513270378112793
0.0002691346801645838;0.00026988983154296875
0.004033924373169382;0.004038810729980469
0.0013702492318185295;0.0014648735523223877
0.0026164759125024747;0.0026169121265411377
0.010136645190861125;0.010234475135803223
0.0022864108878245834;0.002286940813064575
0.0036057053818659797;0.0036182701587677
0.009170936510013585;0.009208351373672485
0.006993343197349475;0.007003307342529297
0.0019058634383590128;0.0019044876098632812
0.0015821700929299568;0.0015868842601776123
0.0006040978670173575;0.0006046295166015625
0.013951900956280223;0.014608502388000488
0.012913918784631325;0.013036847114562988
5.993284136553542e-05;6.008148193359375e-05
0.008598489114907347;0.008627057075500488
0.0008364948995902167;0.0008373260498046875
0.01544293658357814;0.015552494674921036
0.00976187949729732;0.009844638407230377
0.025254726238084023;0.027857035398483276
0.013688097246223744;0.013920240104198456
0.0012159777778068665;0.0012164115905761719
8.230823961169976e-05;8.296966552734375e-05
0.0019208452740555142;0.0020225942134857178
0.0011852486677988825;0.0011916160583496094
0.004156196321374497;0.004361003637313843
0.0009473697280655139;0.0009545981884002686
0.0005683004692654186;0.0005741417407989502
0.011299294526660338;0.011304885149002075
0.005339399706772108;0.005443572998046875
0.015757210641717867;0.015846967697143555
0.0037695510074257257;0.003823310136795044
0.007720902431750692;0.007741361856460571
0.005801814178393438;0.00581282377243042
0.0019331784241268001;0.0019407272338867188
0.0001645938071800433;0.00016498565673828125
0.012765589869146058;0.012830257415771484
0.00788703596738079;0.007981762290000916
0.0011388651792640335;0.001140594482421875
0.00020709995364000077;0.0002079010009765625
0.0033834614901004085;0.003391176462173462
0.0028312521153416193;0.0028314590454101562
0.002048389845585209;0.0020690783858299255
0.00042638116352515954;0.00043129920959472656
0.0017741084380760025;0.0017935633659362793
0.0032516086309156856;0.003354012966156006
0.01630149345466267;0.01657778024673462
0.009731499855390615;0.009796828031539917
0.002743167165400256;0.002743750810623169
0.0027725964742287956;0.0028062760829925537
0.0068256152205765155;0.006870940327644348
0.0026499504751258253;0.002663165330886841
0.0007813230344137095;0.0007810592651367188
0.0005684998662017557;0.0005753040313720703
0.013928543533939587;0.013937950134277344
0.0017597731945622125;0.0018552020192146301
0.012875030893897188;0.013931840658187866
0.00047076789234284857;0.0005219578742980957
0.0023053352122902678;0.0023060142993927
0.00833842997801898;0.008455157279968262
0.013817790343346006;0.014343738555908203
0.0016475779138516262;0.0016636848449707031
0.0026761539383878446;0.002676039934158325
0.008085783431284516;0.008120566606521606
0.008114639504248181;0.008125275373458862
2.887978933217524e-05;3.1888484954833984e-05
0.0014982437658529833;0.0015050172805786133
0.009443739967171875;0.009460687637329102
0.005818243322935105;0.005823612213134766
0.01779525973029035;0.018404066562652588
0.0009803356487962955;0.000980377197265625
0.002990097835151183;0.0030091702938079834
0.0026448401654890746;0.0026655197143554688
0.0031606265615587996;0.0031814873218536377
0.01883623046361237;0.020130783319473267
0.027240997971631535;0.028335273265838623
0.004396944251452508;0.004411250352859497
0.0013849149594364811;0.0013904571533203125
0.018281936355832522;0.018812239170074463
0.016589223324828893;0.016908258199691772
0.004794585724274419;0.004850744269788265
0.0005072405032147137;0.000507354736328125
0.005960587400564543;0.0060672760009765625
0.0024154449293440346;0.00243455171585083
0.002276178996109127;0.0022764503955841064
0.005502822196146051;0.005954444408416748
0.0014779304111476005;0.0014781951904296875
0.008787327803044082;0.008991539478302002
0.014657836114770582;0.014776051044464111
0.002429234473086429;0.002435058355331421
0.0140017118869805;0.014097929000854492
0.0015860617991159415;0.001601099967956543
0.00031328583200371176;0.00031375885009765625
0.002164928190070915;0.0021658241748809814
0.0034693838341348726;0.0034857094287872314
0.007322705832240783;0.0073232948780059814
0.011948886967254192;0.012136608362197876
0.012148735991859819;0.012185871601104736
0.01702403729275069;0.017174631357192993
0.0008978669721481189;0.0008983612060546875
0.005647113179998182;0.0060089826583862305
0.010945265594366966;0.011088073253631592
0.00787542816069757;0.00798952579498291
0.001162285903518066;0.0011625289916992188
0.001044208621827543;0.0010536909103393555
0.006819612535417841;0.006846785545349121
0.005138464334350132;0.005163013935089111
0.0015756613622942759;0.0015880465507507324
0.0022626183931608672;0.0022979071363806725
0.003976097205255482;0.0040121376514434814
0.007216043219990688;0.00756603479385376
0.0035181575727235934;0.003693118691444397
0.012691547707521945;0.012692481279373169
0.0026723239254145825;0.002673029899597168
0.004639171041961316;0.004732310771942139
0.006675160364545657;0.006688147783279419
0.0004950287406970628;0.00049591064453125
0.012712979902312387;0.012762725353240967
0.004698738192807845;0.004940062761306763
0.0039873568667125265;0.0040367841720581055
0.011195875451523925;0.011383295059204102
0.002319203654327844;0.0023279786109924316
0.006032491111158204;0.006070166826248169
0.0009290652438479464;0.0009297728538513184
0.009499357182872741;0.009539812803268433


==> data/appendices/scatter/mnist-a-adversarial-balanced.csv <==
True Distance;Estimated Distance
0.1295681852753603;0.1357434093952179
0.08073743216819024;0.08080390095710754
0.10556193880661013;0.10642439126968384
0.08552527485609959;0.09150946140289307
0.12956672888339466;0.12956812977790833
0.08497025307352235;0.0914156436920166
0.04741626248506557;0.047417640686035156
0.0019258566620845988;0.001926422119140625
0.07243434742871789;0.0724344253540039
0.044531986517563266;0.047419458627700806
0.0746194254499599;0.07665617763996124
0.11392593106233284;0.12605193257331848
0.16015426250556686;0.1633538007736206
0.13131961476668644;0.13132184743881226
0.06864952561284088;0.07006502151489258
0.10732186467413592;0.10755062103271484
0.1667418512324227;0.17004016041755676
0.11107505773966447;0.11145386099815369
0.032617058565795956;0.03261756896972656
0.06739632961056409;0.07067632675170898
0.060079045209198;0.06017383933067322
0.06372166162110295;0.06372547149658203
0.017067446099482447;0.017067909240722656
0.1407706416307455;0.14359664916992188
0.14660555154012392;0.1517973244190216
0.10823099869762996;0.10824871063232422
0.07504002181831806;0.07828867435455322
0.09449991641122363;0.10297520458698273
0.04202561424347856;0.04202735424041748
0.1508008433213067;0.16290104389190674
0.08564565290883527;0.0861322283744812
0.07085251122474095;0.07276284694671631
0.07688349444192687;0.07688334584236145
0.049950403664765296;0.049952536821365356
0.09105373645298737;0.09127521514892578
3.6198078491686344e-05;3.62396240234375e-05
0.004519940050530036;0.004520416259765625
0.057874295651602715;0.05787467956542969
0.11649365055934335;0.11807921528816223
0.09701155807384988;0.1064901351928711
0.055808678672585744;0.060823023319244385
0.048343892254293724;0.04834464192390442
0.01589889159413925;0.015899658203125
0.08376736928041288;0.08654022216796875
0.11248866741800874;0.11275741457939148
0.09463951694143498;0.09658241271972656
0.14073643694167748;0.14073851704597473
0.050640921336843815;0.050735414028167725
0.10116223064628722;0.10392418503761292
0.09901415494265317;0.09951519966125488
0.06666274905390174;0.06871896982192993
0.032497747923238486;0.0332794189453125
0.17554811196775133;0.18596145510673523
0.15500552490066377;0.1570749580860138
0.1104354004612663;0.11802387237548828
0.05587811642185875;0.055878639221191406
0.10036390168872744;0.10148167610168457
0.10360383067300033;0.10680583119392395
0.047053758186177894;0.047054290771484375
0.005482537159441769;0.005482673645019531
0.0009025610068890714;0.0009089112281799316
0.1137050070538618;0.12305548787117004
0.01542024279803705;0.015606403350830078
0.001169473155201054;0.0011701583862304688
0.07632184885082209;0.07632258534431458
0.1362523747697375;0.1479128897190094
0.06349754612253763;0.06349757313728333
0.09171568896552718;0.0919179618358612
0.1077240043480161;0.10775470733642578
0.10568919407103466;0.11263340711593628
0.0060102911116794635;0.006011009216308594
0.12481413724981127;0.1248159408569336
0.009967039179602214;0.009967803955078125
0.07661307957756931;0.08065977692604065
0.1507997788221364;0.15098837018013
0.09909080969703125;0.09949970245361328
0.10059797892596939;0.10059918463230133
0.043329423527507134;0.044814109802246094
0.059984937235244784;0.05998802185058594
0.034200054593917534;0.034201622009277344
0.11641981860006297;0.11642074584960938
0.12229148467669802;0.12282276153564453
0.0393189740214579;0.039330482482910156
0.007481372496761584;0.007481575012207031
0.09571706210910597;0.09572887420654297
0.09853969515551086;0.10058853030204773
0.047920267733065666;0.05192989110946655
0.11318093926155658;0.11577227711677551
0.09579087162070518;0.095791757106781
0.11855053561802495;0.11855128407478333
0.06787918968457927;0.06929963827133179
0.09277025580950354;0.0927724838256836
0.1779924515675161;0.17800045013427734
0.04293724084218964;0.042937278747558594
0.0639956920794835;0.06624826788902283
0.07191457371194844;0.07281163334846497
0.07874683392406208;0.0793255865573883
0.04757578007534626;0.04757583141326904
0.09504050127589363;0.09504321217536926
0.07462516390699281;0.07761803269386292
0.06668382217884458;0.07091015577316284
0.017512524770381017;0.017513275146484375
0.0650273516470731;0.06584376096725464
0.1178470000737427;0.11901447176933289
0.07253639113034768;0.07253646850585938
0.11809966772927528;0.11920273303985596
0.09317188336277112;0.09318158030509949
0.047777703436904684;0.047898828983306885
0.10856149818167501;0.11328890919685364
0.12649596002228897;0.12843993306159973
0.0041654827750040695;0.0041656494140625
0.07540942959288312;0.07545942068099976
0.06186108345332262;0.06277185678482056
0.11068965507333338;0.11605152487754822
0.11781515728619575;0.12326094508171082
0.08327845294105599;0.08328059315681458
0.11896671706700784;0.13061955571174622
0.1053063042386202;0.10530662536621094
0.050729441035056305;0.050731658935546875
0.06902925903534894;0.06925499439239502
0.11283643998029923;0.1128377914428711
0.03504646099467522;0.035120874643325806
8.125889347074157e-05;8.20159912109375e-05
0.0530843179161375;0.053084373474121094
0.11066794692702506;0.11068060994148254
0.0332524893925123;0.033359527587890625
0.06427214353677112;0.06427288055419922
0.09745036143737887;0.13192176818847656
0.07281798646815402;0.07282164692878723
0.03488029476064902;0.03496825695037842
0.029988659310738065;0.029990196228027344
0.08376443646226328;0.0850314199924469
0.08929133043725994;0.0892934799194336
0.03174822062614202;0.03174877166748047
0.08769469147382343;0.0876958966255188
0.055732313149143474;0.056243896484375
0.08565826089971362;0.08613014221191406
0.0691182465431819;0.06918901205062866
0.08158070274227217;0.08307203650474548
0.09003554549389817;0.09009647369384766
0.1324053439097379;0.1464960277080536
0.086270069633049;0.08773958683013916
0.04504013761238791;0.04504203796386719
0.029274890982756242;0.029275834560394287
0.0476443134551501;0.04878172278404236
0.09887765398073875;0.10141649842262268
0.08977604689098356;0.08989527821540833
0.022635840105730585;0.023449242115020752
0.11346702069302812;0.11347010731697083
0.061407436941938655;0.06148079037666321
0.07161301414623945;0.07261323928833008
0.1331156889531589;0.14509865641593933
0.029056799697918845;0.02912139892578125
0.05270051993403324;0.052702903747558594
0.09045001437014741;0.09141618758440018
0.08207323937059281;0.085643470287323
0.10351892829276226;0.10352706909179688
0.1420224519122602;0.14608493447303772
0.1069984566875668;0.10860910266637802
0.10467987253239602;0.10616719722747803
0.10302520080567756;0.10302734375
0.11419150680134042;0.11419296264648438
0.06364743403529392;0.06380939483642578
0.06771211821793874;0.07881656289100647
0.04724013387822731;0.04749870300292969
0.060839225312962535;0.060839682817459106
0.14507908183321122;0.1491265594959259
0.08183699718156756;0.08290375769138336
0.2034872977751031;0.2035694420337677
0.09072893929608239;0.09073066711425781
0.0863351259728752;0.0867948830127716
0.08370698003160908;0.08370879292488098
0.05090344234048736;0.051833152770996094
0.03925204564710144;0.03925231099128723
0.053700879233172405;0.05415153503417969
0.10262934892627743;0.10263442993164062
0.09868963145125045;0.09964179992675781
0.03216484982860926;0.033608049154281616
0.11628018679278618;0.11703875660896301
0.03876610111212083;0.038822174072265625
0.053716971913730524;0.06653600931167603
0.09477344260084965;0.09477618336677551
0.09913184886124007;0.10089418292045593
0.10034800157806122;0.10048770904541016
0.056270457851095745;0.056596338748931885
0.09330721654044767;0.09385588765144348
0.08169300665773022;0.08283722400665283
0.07993499789592423;0.08371448516845703
0.07434458119598547;0.07642844319343567
0.04356874305317996;0.04381561279296875
0.14551393606284457;0.14808371663093567
0.0689530758046092;0.06962886452674866
0.0688509373991521;0.07068520784378052
0.09050391248465103;0.09434089064598083
0.05342849120047599;0.054274678230285645
0.027348581137451103;0.027349472045898438
0.013746593873511617;0.013747215270996094
0.09125181849984167;0.09634643793106079
0.025662480632837287;0.025663375854492188
0.003371412903411427;0.0033721923828125
0.08776543980154224;0.09346482157707214
0.017452818931766784;0.01745319366455078
0.12079285439172548;0.13160943984985352
0.075604766194446;0.076923668384552
0.07578434906108587;0.07702448964118958
0.05951248828371693;0.061299026012420654
0.14883241913666578;0.15321731567382812
0.012348114784944408;0.012349128723144531
0.10229556867117756;0.11233782768249512
0.08584488706986966;0.08584785461425781
0.14129481137413483;0.1423424780368805
0.0754511983280639;0.07562574744224548
0.03704162426628167;0.03723961114883423
0.0012984737123435074;0.0012989044189453125
0.12418442013994203;0.1266450434923172
0.05698965882134806;0.05698978900909424
0.07657324787873407;0.07657435536384583
0.136401074262069;0.13817310333251953
0.09141470064765204;0.09141543507575989
0.06541599377112758;0.06601092219352722
0.07340020702407375;0.07340052723884583
0.08561493064968952;0.08957961201667786
0.022550443761679095;0.022550612688064575
0.0027949861074117724;0.0027952194213867188
0.16684991747026362;0.16685104370117188
0.07184584455982117;0.07480067014694214
0.04368069665982554;0.04373931884765625
0.10505140822992762;0.10656553506851196
0.04977843442634309;0.051859110593795776
0.008770766149907877;0.008770942687988281
0.16230348932966265;0.1713714897632599
0.11038093028543566;0.1120404601097107
0.14236691580823;0.14821867644786835
0.12070598707182627;0.12070658802986145
0.05786234779125337;0.05831912159919739
0.033995986791881205;0.034657180309295654
0.035317054107425166;0.035317420959472656
0.09993479412205296;0.09993556141853333
0.0598805813590413;0.07099118828773499
0.0017174573147871752;0.0017175674438476562
0.010643142172494917;0.010666429996490479
0.0529970362436009;0.05513942241668701
0.09944409716916243;0.1010141372680664
0.10956864878923364;0.11329936981201172
0.05625957873232579;0.056457966566085815
0.11500934261192654;0.11665338277816772
0.12579166352966106;0.12787863612174988
0.08424253144825442;0.08446840196847916
0.015037343655956862;0.015038490295410156
0.11703271985881114;0.1170368492603302
0.08178760036888981;0.08184907585382462
0.025843609870786915;0.025844573974609375
0.06737489047595621;0.07057684659957886
0.06394442032755998;0.06394481658935547
0.03643448279354443;0.03687328100204468
0.10230693180752296;0.10613885521888733
0.033281161162304854;0.03470531105995178
0.08541430028365611;0.08649089932441711
0.11864730210851777;0.11865032464265823
0.03416658929907912;0.03416919708251953
0.05404447519513265;0.05406138300895691
0.11109617387006326;0.11170286685228348
0.05935089884128656;0.059474945068359375
0.0760687949198952;0.07619842886924744
0.07751205206708155;0.0808529257774353
0.09641792625087893;0.10018563270568848
0.05562268492846788;0.06162959337234497
0.05756927445107696;0.05824977159500122
0.04563244274491224;0.045696109533309937
0.009104457938220145;0.009104728698730469
0.01583821396710481;0.015905946493148804
0.059039197369942086;0.05904102325439453
0.005766507512376166;0.005766868591308594
0.10622993025861505;0.1062326431274414
0.11457994385968584;0.1210709810256958
0.1268326400112096;0.12879112362861633
0.11564562565601182;0.12096980214118958
0.09156833532343159;0.09909680485725403
0.10573407261368961;0.10670363903045654
0.10450171639648932;0.10539233684539795
0.08234134444265438;0.0836741030216217
0.1627635562849299;0.1627693474292755
0.027485009145003056;0.02748584747314453
0.007018084375485226;0.007018923759460449
0.02352727467100173;0.023528099060058594
0.0825104594792059;0.08461731672286987
0.09249866864645385;0.09250064194202423
0.12511910090164746;0.12844470143318176
0.0907136313158317;0.09071922302246094
0.10697816564118248;0.10787174105644226
0.08796658676632202;0.08942598849534988
0.08490843269112884;0.08490946888923645
0.07056222923776846;0.07385766506195068
0.07474255858923722;0.07743111252784729
0.044390108547896864;0.04439258575439453
0.11718825755013464;0.12039092183113098
0.09322427467850272;0.09356880187988281
0.06791643164636711;0.0679168701171875
0.07554097398291848;0.0755423977971077
0.09187746075757716;0.10219863057136536
0.06750993775397196;0.06952539086341858
0.09318900695216904;0.09617042541503906
0.0478432649194087;0.047942280769348145
0.0897973226257486;0.09316635131835938
0.06459010788825315;0.06557637453079224
0.029240138583300303;0.02924060821533203
0.15254986191906467;0.16233590245246887
0.07061487182608722;0.0708780586719513
0.09884241985282326;0.10623806715011597
0.1483223822840243;0.14869287610054016
0.006232541368017062;0.00623321533203125
0.10977342794678047;0.11252295970916748
0.05964723004991425;0.059836000204086304
0.09920748989445495;0.10495173931121826
0.10726081759340213;0.10726261138916016
0.07792727581220821;0.08209946751594543
0.031697178395684505;0.03206664323806763
0.13989506543653604;0.14484596252441406
0.08126483917044319;0.08126544952392578
0.12669216977056158;0.12873080372810364
0.028077991292033755;0.028341174125671387
0.0805098275408358;0.08075229823589325
0.12418201318448764;0.12705007195472717
0.07037476580956889;0.07430076599121094
0.08518580897584387;0.0851888656616211
0.16767686393821318;0.17219066619873047
0.0981988715782916;0.09902527928352356
0.16064438762869926;0.16087223589420319
0.10472819719212176;0.10473158955574036
0.0590415006465883;0.06084245443344116
0.04719146630295687;0.04719725251197815
0.1007075076514308;0.10071086883544922
0.02853847013167625;0.028541594743728638
0.0883238612925987;0.09076786041259766
0.04019713043563713;0.04112732410430908
0.12095421335583861;0.12318584322929382
0.0859571296832709;0.08611583709716797
0.1165352013744605;0.11653903126716614
0.087940151099299;0.08936920762062073
0.05543430255672712;0.05720114707946777
0.025786982095508153;0.025787353515625
0.12161302040538954;0.1237061619758606
0.1363396835755878;0.13645461201667786
0.14699393588126464;0.14811134338378906
0.020462445320721934;0.02064228057861328
0.013336721666998706;0.013337135314941406
0.11790137139862275;0.1185588538646698
0.115675117180042;0.11671629548072815
0.031684153692919576;0.03168487548828125
0.13683845960175645;0.13683894276618958
0.0860009153004373;0.09027102589607239
0.0077758605104483024;0.0077762603759765625
0.13602828434178638;0.14565038681030273
0.10458047543699227;0.10727548599243164
0.06916785187652114;0.07285921275615692
0.06451379119965411;0.06583660840988159
0.0017293348448217253;0.0017299652099609375
0.02891755629306713;0.028929799795150757
0.10391051372536025;0.10464707016944885
0.08973133038801845;0.08973315358161926
0.0799712522056868;0.08031520247459412
0.15323746594626705;0.16059783101081848
0.09165192017374918;0.09165376424789429
0.07807581299786652;0.07989156991243362
0.051866049140587775;0.053788959980010986
0.10999199450968866;0.10999298095703125
0.10832442537668276;0.10836505889892578
0.09776897842227861;0.10256433486938477
0.060091399397754194;0.06009197235107422
0.10970814870420541;0.11028063297271729
0.11433668898410786;0.1167861819267273
0.047932194161841066;0.04807579517364502
0.10413371947875003;0.10802286863327026
0.09807242120128314;0.09933081269264221
0.09464050377920685;0.09835314750671387
0.07489070448199525;0.07588532567024231
0.08466272367264134;0.08817219734191895
0.014885773721729284;0.014885902404785156
0.11362549479630613;0.11490827798843384
0.03843545046425127;0.038435935974121094
0.0788090494182296;0.07927343249320984
0.0020935903784381807;0.002115674316883087
0.11246348402935946;0.11338230967521667
0.009579948764216282;0.009588897228240967
0.10231411691028762;0.10395243763923645
0.07007210489165583;0.07085514068603516
0.05210022269379182;0.052550315856933594
0.08351160812740027;0.08414741605520248
0.0978980167206435;0.10141649842262268
0.14130303948449716;0.1507677435874939
0.08475555110872765;0.08564350008964539
0.07849181773182695;0.07849311828613281
0.05776921059539068;0.05969446897506714
0.1098559784305702;0.11122733354568481
0.10068927660489381;0.10073855519294739
0.043781872590231016;0.04441538453102112
0.07833438471563427;0.07833477854728699
0.1465508413825315;0.14655402302742004
0.15281722718374782;0.1587395966053009
0.1134685216764769;0.11653771996498108
0.04557444926208206;0.046581000089645386
0.13623267648500909;0.13656169176101685
0.04923895742581445;0.05140554904937744
0.020115513672385323;0.02011585235595703
0.055162684588101744;0.05516430735588074
0.13655938312345128;0.13898849487304688
0.07541600428386772;0.07730091363191605
0.0784075420608713;0.07977747917175293
0.1287330659924799;0.13296249508857727
0.09967165933045188;0.09967327117919922
0.014334475896135233;0.014824897050857544
0.05425148835616871;0.054342120885849
0.04169389670353251;0.04186296463012695
0.0522075989632968;0.05220794677734375
0.08901649938385825;0.0893586277961731
0.05265792689496762;0.05400741100311279
0.015742104910062032;0.01585713028907776
0.10061685627072775;0.10662227869033813
0.12275924797196384;0.12310698628425598
0.052515019534106096;0.05252459645271301
0.05263712511532915;0.05285942554473877
0.036741991733836625;0.03799724578857422
0.06941832938061926;0.07191181182861328
0.1343699577421528;0.13632965087890625
0.0815864233444612;0.08525243401527405
0.05209093873185665;0.05322431027889252
0.012556486601440363;0.012557029724121094
0.0660044094664979;0.06713664531707764
0.13314095851588834;0.1358337700366974
0.007058678367688195;0.007058918476104736
0.06751124606193555;0.06879860162734985
0.1150072054299181;0.12852197885513306
0.08769570739917926;0.08769705891609192
0.036438665146726404;0.0404939204454422
0.10902702668715666;0.11946827173233032
0.14561178120800855;0.16560563445091248
0.006294979818826067;0.006295204162597656
0.05895470913527481;0.05924177169799805
0.1253982949416483;0.12554168701171875
0.06495284243642654;0.06495288014411926
0.08932420451311145;0.09658724069595337
0.026619827873446363;0.026620864868164062
0.0759997419459864;0.07600119709968567
0.09601658507550771;0.09688663482666016
0.1154515647469044;0.11558249592781067
0.09029062926654187;0.0952804684638977
0.17841461460610275;0.1784752756357193
0.14162403455431297;0.14565041661262512
0.005357757977627072;0.005397677421569824
0.11218466895727393;0.11309626698493958
0.08730030540728943;0.08896544575691223
0.09517210481637398;0.09809070825576782
0.050621601245316325;0.053402483463287354
0.021584128966359667;0.021585464477539062
0.1531789091266251;0.1661815643310547
0.08642834550958209;0.08738040924072266
0.010777311826168078;0.010777473449707031
0.003200439627015258;0.003200531005859375
0.05032222051165402;0.05033114552497864
0.016593537018302462;0.01659393310546875
0.026153194972352942;0.02681875228881836
0.06196719965223977;0.0652506947517395
0.08001369023135527;0.08441519737243652
0.07931944619541893;0.07931995391845703
0.03190498009536838;0.032581865787506104
0.09689648534970656;0.09950768947601318
0.017676795801827357;0.01776149868965149
0.09186047589614774;0.09335950016975403
0.10603823930523311;0.10603907704353333
0.089393261909046;0.08984744548797607
0.07404822380143586;0.07504045963287354
0.09434048484213223;0.0977659821510315
0.09183919824703657;0.09183979034423828
0.10399547968672183;0.10634720325469971
0.1010728433631794;0.1086130142211914
0.08151880009458488;0.0832887589931488
0.12006242682166278;0.12304496765136719
0.1096060813416901;0.11257079243659973
0.10428309504755226;0.10687994956970215
0.09315492170998395;0.09766876697540283
0.008508332709652086;0.008508682250976562
0.0716404853487872;0.07304993271827698
0.10962319562352803;0.10989714413881302
0.031244098452425557;0.031244277954101562
0.08545253044588644;0.08565998077392578
0.11211598905823816;0.11211684346199036
0.08630109976259609;0.08661368489265442
0.043602538903512573;0.043602973222732544
0.117942753136154;0.12202838063240051
0.036496538368625105;0.03649711608886719
0.09597673916645527;0.09659335017204285
0.10101763554575172;0.10176753997802734
0.09546822488393146;0.09913182258605957
0.13513360557917214;0.13521185517311096
0.12417634182745395;0.12417888641357422
0.10724494396394095;0.11137911677360535
0.0852842152148742;0.08529269695281982
0.08050138879123689;0.08069327473640442
0.02466944094716792;0.024669677019119263
0.06725376905189427;0.06871303915977478
0.08234668929621905;0.0834909975528717
0.09291279540756392;0.09363654255867004
0.12218886342333196;0.12778380513191223
0.03632046840476643;0.0375438928604126
0.07005025286164565;0.0751110315322876
0.06673911540044622;0.06687232851982117
0.06866648026997021;0.07064855098724365
0.08063646518903142;0.0819891095161438
0.0532764984974422;0.05584844946861267
0.09545603058148755;0.09982040524482727
0.09417161957313892;0.09435081481933594
0.12951230326322802;0.1295137107372284
0.009013977709781282;0.009014129638671875
0.08192640033952762;0.08273696899414062
0.06328221339552785;0.06484320759773254
0.03000551567552239;0.03016066551208496
0.07743363819264733;0.0794571042060852
0.1164786301591069;0.11888408660888672
0.03858846620941015;0.0385894775390625
0.07125323850311469;0.0716705322265625
0.07703919684258341;0.07900142669677734
0.03235932384269149;0.03236010670661926
0.08464704750629329;0.08946487307548523
0.08260005452559481;0.08260536193847656
0.1025471401608325;0.10714602470397949
0.10059543518993626;0.10102337598800659
0.016693125027301407;0.016693145036697388
0.14160887315376303;0.14167216420173645
0.07580057095007944;0.07724937796592712
0.11080201978039116;0.11262702941894531
0.0202067619111901;0.02020740509033203
0.08044466227678138;0.08201602101325989
0.08835278172439143;0.09099221229553223
0.11298035244327924;0.11393547058105469
0.10661904765095853;0.1126248836517334
0.10439635876084963;0.11262702941894531
0.13450384902666;0.13451197743415833
0.1427364616092015;0.14669325947761536
0.0897747407456843;0.09116730093955994
0.030228314917735206;0.030966460704803467
0.10893008392030323;0.1089324951171875
0.12761366561030218;0.12761589884757996
0.10770877709645783;0.10770869255065918
0.0401538652312602;0.040154457092285156
0.11757429557989003;0.12123048305511475
0.11426948580935865;0.11976975202560425
0.057676889907065244;0.0585705041885376
0.009277719469813574;0.009366810321807861
0.07057515521217199;0.07083180546760559
0.10210881998381072;0.10741284489631653
0.07356566811495409;0.0737001895904541
0.08968339793152957;0.08968448638916016
0.13885671694377885;0.14625874161720276
0.011201319342728085;0.0112018883228302
0.15736166329385565;0.16442158818244934
0.0807971297073556;0.0811147689819336
0.08428025342834723;0.08428096771240234
0.10260826287520258;0.1044798493385315
0.11417544035018136;0.11530017852783203
0.04821064991719858;0.0500626266002655
0.12575257852836935;0.12575340270996094
0.05730700942073599;0.058994174003601074
0.10981474301842702;0.11562523245811462
0.08010394194439563;0.081732839345932
0.12545205404619675;0.129573255777359
0.11665777260073075;0.11666002124547958
0.04351931833687725;0.04351997375488281
0.08137214693717944;0.0821847915649414
0.11185996644263126;0.11796092987060547
0.13129929354661368;0.1313004493713379
0.0014851468958819397;0.0014858245849609375
0.04500857644320985;0.04658287763595581
0.006964215199402353;0.007168769836425781
0.015247160623261518;0.015360057353973389
0.07872927229914664;0.0794687271118164
0.12283786056784006;0.13034644722938538
0.0935961027698457;0.09780696034431458
0.12625218550354267;0.1306086778640747
0.13749158245972715;0.13913261890411377
0.08314452457448653;0.08561515808105469
0.13847726733095997;0.13847830891609192
0.041921194530634864;0.042130351066589355
0.10790582188965236;0.11637935042381287
0.010651671574435726;0.010744959115982056
0.13964398826132074;0.14349079132080078
0.09486586269684008;0.09514713287353516
0.12541511189064788;0.1273379921913147
0.10156609396287057;0.10156723856925964
0.07596349252572668;0.07596400380134583
0.09809069893364185;0.10144002735614777
0.12341143219234113;0.12361425161361694
0.10428095312773679;0.10746258497238159
0.08219247392134951;0.08421897888183594
0.07275836792455552;0.07420158386230469
0.08039674087220038;0.08063602447509766
0.026861775210003967;0.027032405138015747
0.03838079267922727;0.03977510333061218
0.06532687244815516;0.06983694434165955
0.04832175040097421;0.048322707414627075
0.13059256392168617;0.14114001393318176
0.07172594197554019;0.07244500517845154
0.12711755255841276;0.12983396649360657
0.10664576726707979;0.10728245973587036
0.06472997455285068;0.06473258137702942
0.1244935093026361;0.12536635994911194
0.11390999063999153;0.11410003900527954
0.09707945089282591;0.09826052188873291
0.12726527424533604;0.12727263569831848
0.1542769093189115;0.15428641438484192
0.02978505882786439;0.029785186052322388
0.044659260956020665;0.047785788774490356
0.1612524403491975;0.1612529754638672
0.004627341657368276;0.004628181457519531
0.07211408059857151;0.07312679290771484
0.0627116779950019;0.06691789627075195
0.08390575216538876;0.08390706777572632
0.0012975771890524686;0.0012979507446289062
0.04346441492164785;0.04643130302429199
0.005007562333619241;0.005007743835449219
0.09259403879902246;0.09422364830970764
0.044132975348013415;0.04419603943824768
0.10854503467207738;0.10855010151863098
0.10593956346529554;0.10845568776130676
0.06821953136045533;0.07175204157829285
0.10385918572356062;0.1063699722290039
0.10322527871093168;0.10331156849861145
0.1012510630271383;0.10272002220153809
0.06117910074635913;0.06348443031311035
0.11062088734117448;0.1126270592212677
0.020051228216283808;0.020135879516601562
0.10241583037296079;0.1024169921875
0.19088948232072062;0.19516661763191223
0.07280042886568003;0.07872620224952698
0.0929386667330812;0.09652680158615112
0.12938164048050244;0.13191965222358704
0.12013240050304828;0.12013721466064453
0.08993475542329771;0.09363424777984619
0.10317235789100114;0.10448074340820312
0.12021868339558255;0.12050896883010864
0.0779320825320702;0.07930660247802734
0.0913821572844812;0.09434309601783752
0.06241805712052107;0.06241801381111145
0.13144235323753778;0.1327017843723297
0.07719284113914729;0.07719805836677551
0.12269183427608449;0.12270069122314453
0.08179073298929612;0.0819263756275177
0.0038257077976489445;0.003826141357421875
0.086576945500438;0.086578369140625
0.021636275946138553;0.02418309450149536
0.062212182026953826;0.06569913029670715
0.10985496941115026;0.11028063297271729
0.10949681730145451;0.11065959930419922
0.07040896652311254;0.07040977478027344
0.09915925191295402;0.09916117787361145
0.10317961964878275;0.1032114028930664
0.11136089206980566;0.11236634850502014
0.04428868003525294;0.044407397508621216
0.08121571157214882;0.08173280954360962
0.09116098870107818;0.09458744525909424
0.12272419012282854;0.12995904684066772
0.0904715275671236;0.09792795777320862
0.12217699468767503;0.1221780776977539
0.12805448493727328;0.12931254506111145
0.06486335448207955;0.06715106964111328
0.06871236270780473;0.07081344723701477
0.18622869196228614;0.1862325668334961
0.018115401461787885;0.018116608262062073
0.06933397978394769;0.06935954093933105
0.004751138490498479;0.004751235246658325
0.016698150859086845;0.01678931713104248
0.05155334250657532;0.05169963836669922
0.10693823398844528;0.11460155248641968
0.0022774385883631374;0.0022783279418945312
0.07083666241906394;0.07452392578125
0.1223801807683722;0.12238219380378723
0.09681924775207501;0.09742587804794312
0.05971580067245898;0.06008481979370117
0.014743349077795707;0.014743804931640625
0.1494210990090187;0.14962098002433777
0.1454718514533615;0.1544790267944336
0.06816239080677083;0.06816291809082031
0.10997001462692586;0.11154651641845703
0.07459798135038503;0.07459831237792969
0.03239067013019811;0.03241288661956787
0.002428109137095661;0.0024290084838867188
0.008043967895643997;0.008044242858886719
0.07447712725389422;0.07664895057678223
0.11303235095892392;0.11303424835205078
0.06583054512737554;0.06863856315612793
0.0737159284091485;0.075100839138031
0.11113428525420954;0.11692345142364502
0.07738919616763267;0.07800853252410889
0.039475884455862746;0.040386587381362915
0.10048662564504034;0.10428011417388916
0.1257842374500242;0.12879112362861633
0.12023260111685422;0.12155631184577942
0.03440558707961897;0.03440570831298828
0.103506016334148;0.10893139243125916
0.11130215876779703;0.11781692504882812
0.05213690682828817;0.052768051624298096
0.13539749423639547;0.1359941065311432
0.07334136584277291;0.07334136962890625
0.04455636653912338;0.04478171467781067
0.10338487661110678;0.10497283935546875
0.09313928678814716;0.09477978944778442
0.06912492021668457;0.06984710693359375
0.14654565743922246;0.14654846489429474
0.1130055232000156;0.11341381072998047
0.04351800294036333;0.04601505398750305
0.10377715797180223;0.10379600524902344
0.10851807676773137;0.1086873710155487
0.10800817851654074;0.11611136794090271
0.008248296579082942;0.00830090045928955
0.08880235803284461;0.09000974893569946
0.08087196686326104;0.08547577261924744
0.06844942902149383;0.0684499740600586
0.09720391717003163;0.10374641418457031
0.10521445812330671;0.10632705688476562
0.14371289756254238;0.14900267124176025
0.09546432876973028;0.09588149189949036
0.12418855530762118;0.1304408609867096
0.03910081067729426;0.039101600646972656
0.0489970056025319;0.04899973422288895
0.0677390417444324;0.06774237751960754
0.0996265409378132;0.10024330019950867
0.12198746485175094;0.12246513366699219
0.0621063396189922;0.06489011645317078
0.04882016489508608;0.04950994253158569
0.003779647265143914;0.003780364990234375
0.047487417403898474;0.04758206009864807
0.12378974525298798;0.1273813545703888
0.09074695432920449;0.10292816162109375
0.09997295992247665;0.10141649842262268
0.10318335500664305;0.10395050048828125
0.09810407073329992;0.0981903076171875
0.005369624012261399;0.005370140075683594
0.020249164461581502;0.020249366760253906
0.09636256417333837;0.10273092985153198
0.02429044207863185;0.02731284499168396
0.09863561722120497;0.09891599416732788
0.10103332687859126;0.10116103291511536
0.07496323986041017;0.07496455311775208
0.0632092299845784;0.06471964716911316
0.058752123418042215;0.05959153175354004
0.11502263110234141;0.11898517608642578
0.08786529198359222;0.08956527709960938
0.09232786898214629;0.0923318862915039
0.0443270369049278;0.044828012585639954
0.12578498878415456;0.12579253315925598
0.057143509465419816;0.05730390548706055
0.09814894304936041;0.10778927803039551
0.011763114435291834;0.011900365352630615
0.08502220758720284;0.08502867817878723
0.10713593027861228;0.11054137349128723
0.022697308176741385;0.022913187742233276
0.02686121384955992;0.02686217427253723
0.08459619740501144;0.08522704243659973
0.10682512061880875;0.10703662037849426
0.015182889593307672;0.015183448791503906
0.09434665842747758;0.09435561299324036
0.09161912948102349;0.09163779020309448
0.12495077299519021;0.12812569737434387
0.009030479813311135;0.009031295776367188
0.13340194757520596;0.14164626598358154
0.0646616879190071;0.06466296315193176
0.0040873161127321115;0.0040874481201171875
0.07981962001041454;0.0798197090625763
0.11425848175533222;0.1142597496509552
0.03370640516231333;0.033707570284605026
0.09273771834460659;0.0939645767211914
0.12765749878713706;0.1374063789844513
0.11861644440691094;0.12099906802177429
0.07026583661870246;0.07504072785377502
0.06125752414164005;0.06378534436225891
0.11510571699554699;0.11511039733886719
0.07607667483326605;0.08100783824920654
0.09228394028147344;0.09264755249023438
0.07531004744120294;0.07531645894050598
0.10242247660548301;0.10706937313079834
0.10370007950008993;0.10370349884033203
0.08183278171531845;0.08190745115280151
0.0959511537921644;0.09805983304977417
0.027437899485551896;0.028645366430282593
0.08249591908210914;0.08249664306640625
0.11479177234472888;0.11780866980552673
0.11968812628974296;0.12380501627922058
0.08090122318340572;0.0809030532836914
0.07408408936975817;0.08154869079589844
0.052507413195335716;0.05318799614906311
0.059762092735043015;0.06068804860115051
0.08184888985257141;0.08185001462697983
0.12511053174849154;0.12511253356933594
0.043874751799732575;0.04387474060058594
0.13790705931374805;0.14135360717773438
0.03477138118605427;0.03477194905281067
0.048220799351802894;0.048221588134765625
0.018615009089394195;0.01861572265625
0.028239872746075225;0.02833452820777893
0.10984024661163463;0.1101503074169159
0.0613331177639877;0.06239950656890869
0.12707199558808127;0.13297080993652344
0.02491969070595437;0.025449752807617188
0.12052436682528701;0.12052536010742188
0.08055310688148311;0.08312135934829712
0.11000163505081882;0.11731985211372375
0.1407618344855578;0.14139649271965027
0.040430139569516924;0.04043102264404297
0.07716091734291443;0.07716178894042969
0.10274690816392093;0.1058119535446167
0.12201956852111338;0.12456881999969482
0.039496381915781684;0.039572566747665405
0.07366319239650615;0.07406139373779297
0.1140839172326253;0.1171036958694458
0.09570001881741988;0.09854868054389954
0.0052311405199423;0.005231887102127075
0.10000336321264307;0.1008601188659668
0.1377704644600265;0.14305877685546875
0.1279648254593594;0.1316661834716797
0.07284954791204809;0.0783032476902008
0.01149119399968729;0.011523932218551636
0.03706019872450961;0.03706073760986328
0.041983547391580195;0.041983604431152344
0.08002508167614082;0.08050921559333801
0.12065277523806642;0.1264447271823883
0.13340482860067374;0.1347331404685974
0.10312991908512764;0.10777664184570312
0.06272131478964461;0.06396538019180298
0.09323172052463552;0.09346082806587219
0.023750084766386757;0.023780465126037598
0.08052949472162649;0.08180320262908936
0.09292808444052199;0.09365919232368469
0.10580156355026264;0.1100035011768341
0.13896885386042973;0.14050960540771484
0.10497930119603154;0.10613250732421875
0.08458006225581662;0.08458137512207031
0.13946185785003157;0.1404838263988495
0.06256366795130672;0.06408733129501343
0.11252281415863527;0.11253166198730469
0.0034478964873820932;0.003448486328125
0.1287609158004013;0.12880182266235352
0.009048883621812498;0.009142130613327026
0.11787450545054667;0.11880964040756226
0.07303287228765172;0.07449811697006226
0.11388640667303616;0.12395957112312317
0.11781232035493076;0.11976242065429688
0.07835842375208762;0.07960224151611328
0.05794240965156712;0.058219969272613525
0.07550606803612524;0.07952499389648438
0.09244354707849918;0.09244441986083984
0.029968013370150266;0.02997112274169922
0.09570847480778065;0.09692329168319702
0.06305282657425354;0.06691047549247742
0.12034135807471558;0.1227225661277771
0.05248975972337514;0.05309009552001953
0.036822696337823674;0.036823272705078125
0.023385086205972835;0.02347216010093689
0.12413794998775238;0.12435626983642578
0.124167623647041;0.12417319416999817
0.16344819246925774;0.1660727560520172
0.12069469894135441;0.12364208698272705
0.08417245051304138;0.08454325795173645
0.02320546748106507;0.02320575714111328
0.07983714665265627;0.08042621612548828
0.12203049864456422;0.12556064128875732
0.1095495513106527;0.11636796593666077
0.12131548054116872;0.12131693959236145
0.0296749718795882;0.02977469563484192
0.10063985691095746;0.10720863938331604
0.06818560247784639;0.06818580627441406
0.05310642259938974;0.05444374680519104
0.06552349587574173;0.07187002897262573
0.12327931742752618;0.12800899147987366
0.10102812132292645;0.10277706384658813
0.08118144546419434;0.08179569244384766
0.026452606128190993;0.026453018188476562
0.09564331385126933;0.09568023681640625
0.12640875940484025;0.12855055928230286
0.0017718652122735191;0.0017719268798828125
0.11247950336338264;0.11248114705085754
0.14327586309496587;0.1451892852783203
0.0983802030658831;0.1005697250366211
0.08809333451096389;0.09170487523078918
0.051888994938347706;0.05189037322998047
0.04449565246398196;0.04536822438240051
0.05307169628184958;0.05593031644821167
0.09234796765882669;0.0923481285572052
0.11959823231628908;0.11960124969482422
0.09630675541298636;0.09698441624641418
0.06990326505011124;0.07019490003585815
0.016948803724399154;0.016950607299804688
0.023335284646665358;0.02333548665046692
0.025519771960636494;0.02552032470703125
0.126286830407131;0.12628844380378723
0.13325652590292558;0.14476779103279114
0.0327785187379273;0.032779693603515625
0.09767379922661235;0.10226798057556152
0.123113789281539;0.131821870803833
0.04029629609527783;0.04031386971473694
0.009360525559151685;0.00936126708984375
0.07196280703094073;0.07196903228759766
0.11613375527783291;0.1161966323852539
0.06416116235654439;0.06418228149414062
0.06394684905786134;0.06394767761230469
0.05954735863825241;0.06392878293991089
0.13306464321006745;0.13368511199951172
0.07118118446347337;0.07172107696533203
0.04246154854441335;0.043504416942596436
0.21051356854923478;0.2158842384815216
0.07252810308939953;0.07259047031402588
0.0603104793337013;0.06031127646565437
0.15948760780787144;0.16315323114395142
0.10660417843063462;0.11054137349128723
0.09152051206885231;0.0915212631225586
0.10351758299340463;0.1048440933227539
0.11682093430005314;0.12469485402107239
0.09758444139294775;0.0977468490600586
0.10761504001561284;0.109498530626297
0.13015407265565304;0.13696005940437317
0.12357628585006801;0.12359809875488281
0.05354197503702797;0.05360215902328491
0.10801091103223512;0.10950085520744324
0.10463643241658632;0.11010947823524475
0.03147506726528717;0.031475067138671875
0.03426906832009374;0.03426933288574219
0.1239579045545383;0.12396049499511719
0.07866400266203948;0.07866477966308594
0.06446595617978698;0.07106107473373413
0.031278366912629;0.03384968638420105
0.005640372788704869;0.005640983581542969
0.014466989674210238;0.014467239379882812
0.031656905731466047;0.03174760937690735
0.08171912930795529;0.08662116527557373
0.08763418956539426;0.08808764815330505
0.11085685621636462;0.11090758442878723
0.09567411916640566;0.09677675366401672
0.18367684214413066;0.19093039631843567
0.09886053216743676;0.10493609309196472
0.07371135422604547;0.07691270112991333
0.10826085889984996;0.11109575629234314
0.07579222892683063;0.0757923424243927
0.04065447918013139;0.04176560044288635
0.10235598904978499;0.10271358489990234
0.11332737579613758;0.11458200216293335
0.13507016166099686;0.13508129119873047
0.08443941899427784;0.09057843685150146
0.014789373123626551;0.014789581298828125
0.0812249998440725;0.0838911235332489
0.027212178519651273;0.028403043746948242
0.058086951263670084;0.05808737874031067
0.11273560449821085;0.1139402687549591
0.06957387741070714;0.0705556869506836
0.07755728266613633;0.07755854725837708
0.09313406507210698;0.09313490986824036
0.08457370206098416;0.08525243401527405
0.07175513741388184;0.07704061269760132
0.04908450081185288;0.0490855947136879
0.0870320425213464;0.08873939514160156
0.03606543016695151;0.0382654070854187
0.13424458975909292;0.13450339436531067
0.10066032928614628;0.10212528705596924
0.08027381078706647;0.08145615458488464
0.12672749523226154;0.13412803411483765
0.004050053079398799;0.004050254821777344
0.09783894512957728;0.11794471740722656
0.08702061632110314;0.08702757954597473
0.00777903290269644;0.007779121398925781
0.09804742519840871;0.10319054126739502
0.14118694776456697;0.14530280232429504
0.09097396132082525;0.09287822246551514
0.1308521377798237;0.13429072499275208
0.0045517780155297175;0.004552751313894987
0.042348456545853924;0.04235076904296875
0.01270426564406976;0.012704849243164062
0.05322672286960645;0.05322742462158203
0.05997628113256376;0.06342869997024536
0.07854050355026862;0.08016359806060791
0.0025923591504614274;0.0025930404663085938
0.11414237671812363;0.11414337158203125
0.07438010829946501;0.0748605728149414
0.12034969640479566;0.12035083770751953
0.09783325641671017;0.09966542571783066
0.08614666312922456;0.08614924550056458
0.15072447917568982;0.15458431839942932
0.09868147045915406;0.09977340698242188
0.02600643551987479;0.026252031326293945
0.12158634032433212;0.1246967613697052
0.156448781916123;0.15696144104003906
0.08675155839122561;0.08694079518318176
0.011103227792667201;0.011103630065917969
0.03244698681238557;0.03244781494140625
0.04039665457625629;0.04039672017097473
0.06961658268210337;0.07273831963539124
0.008760980490476583;0.008761405944824219
0.07986626329712057;0.07987532019615173
0.008394244579151116;0.008394241333007812
0.07020597608707856;0.07300946116447449
0.1001586702125258;0.1001596450805664
0.0023762843347717435;0.002376556396484375
0.1304348418632591;0.13809016346931458
0.04796540622891944;0.05158008635044098
0.10866499831665688;0.11111307144165039
0.07861640945147923;0.09130859375
0.009740358967653372;0.009929418563842773
0.034808499813437005;0.03490638732910156
0.15074252793894394;0.15074342489242554
0.09637259619695837;0.09797000885009766
0.11152449064212955;0.11725424230098724
0.08609722523674715;0.0881105437874794
0.09395661664144987;0.09395980834960938
0.055784836451183095;0.05748674273490906
0.08719637326157631;0.08946099877357483
0.07937646853169594;0.07937628030776978
0.0759714946408809;0.0762643814086914
0.08635914624340776;0.08636000752449036
0.005009219703986763;0.005009651184082031
0.07672912127256389;0.07742848992347717
0.040525246257588424;0.040810614824295044
0.0888587219038813;0.08925226330757141
0.11430636176484517;0.11430740356445312
0.08956302945584069;0.0932483971118927
0.0817216345302194;0.08855721354484558
0.0596529388914083;0.06081005930900574
0.0714767707041464;0.07280921936035156
0.04996102665071472;0.050641030073165894
0.10746900384018841;0.10789647698402405
0.11332665418183868;0.1152341365814209
0.06227563478841744;0.06335270404815674
0.06956404950462428;0.07852095365524292
0.030602475685198142;0.030698388814926147
0.030011771021258533;0.030228614807128906
0.14619618536508974;0.14620018005371094
0.060290451252367476;0.06109938025474548
0.10314875152241097;0.10715213418006897
0.07156233991114212;0.07156279683113098
0.11242138602478499;0.12514618039131165
0.07252024930509621;0.07471595704555511
0.11924113007401;0.11983588337898254
0.02992101774207423;0.0299224853515625
0.06503253228973283;0.0650339424610138
0.002513352558596896;0.002513885498046875
0.07333991637961118;0.07988029718399048
0.0773742234969214;0.07890966534614563
0.11864597975236708;0.12387955188751221
0.022587322855234973;0.022588759660720825
0.0489864719475193;0.04967212677001953
0.11137513632338719;0.11137676239013672
0.13826893646620153;0.1390543282032013
0.07428338075123897;0.07591304183006287
0.1319737852014548;0.1374247670173645
0.08990348518199755;0.09067827463150024
0.09687315508890504;0.0979270339012146
0.13130268773604903;0.13232088088989258
0.015700289846596313;0.015700340270996094
0.0334318264468735;0.03343262895941734
0.04633014403642227;0.0463312529027462
0.07830820818362001;0.08360511064529419
0.04002664591978975;0.04002756252884865
0.10393538706237858;0.10393717885017395
0.13132079700849342;0.13296249508857727
0.11782705368020639;0.11783313751220703
0.0744023794680969;0.07741734385490417
0.11861171720907017;0.11861315369606018
0.1393786610351612;0.15715834498405457
0.07005945160153373;0.0721328854560852
0.10165209898690446;0.10238456726074219
0.03557739848708306;0.03557777404785156
0.020838795742076352;0.02119538187980652
0.11741367259916796;0.11768408864736557
0.09872789444650551;0.10307890176773071
0.05955065653250714;0.06673648953437805
0.054735243374200215;0.05572330951690674
0.14607464323755878;0.14646628499031067
0.11839547159050678;0.1272268295288086
0.11029866873017724;0.12109491229057312
0.07430556744412606;0.07494504749774933
0.1003762971329719;0.10192874073982239
0.09421421696502788;0.10349369049072266
0.14102256278483838;0.14182472229003906
0.07865933404673373;0.0786600112915039
0.06732499966791136;0.06877875328063965
0.015750738410266012;0.01582092046737671
0.119748959824786;0.11974988132715225
0.11360580487872274;0.11601626873016357
0.012885173733948721;0.01288604736328125
0.09672253983460936;0.10841494798660278
0.03720259534345117;0.03720283508300781
0.12342043526453496;0.12429386377334595
0.14085945930933094;0.14515581727027893
0.07904418152929343;0.07984355092048645
0.07830942742286706;0.07928845286369324
0.11131648867638996;0.11373236775398254
0.10190163496947309;0.1047067642211914
0.048796957286134014;0.050257712602615356
0.07897087320542694;0.07935336232185364
0.0645129858959717;0.06657901406288147
0.09859945729749994;0.0986013412475586
0.05867971788140136;0.0610177218914032
0.1459849566832931;0.147301584482193
0.025017151717710448;0.025340378284454346
0.10391182917317526;0.10479038953781128
0.07352675029835203;0.07382464408874512
0.03754591583987083;0.03922855854034424
0.0966753041772353;0.09667682647705078
0.10898978356985911;0.10981178283691406
0.02784347161080772;0.027844280004501343
0.08816070758393615;0.09380722045898438
0.07707417545011917;0.07716843485832214
0.041063108753030826;0.04114440083503723
0.0900034868370361;0.09000778198242188
0.06936186571882692;0.06947517395019531
0.12311682831886528;0.12311744689941406
0.0939437255772892;0.0945281982421875
0.10150204994260648;0.10155196487903595
0.08255456086137594;0.08681324124336243
0.0035892949746362942;0.003589630126953125
0.12377688336011222;0.1251411736011505
0.13438342686727342;0.13439181447029114
0.09245554613802313;0.09342959523200989
0.15139565297054908;0.1526947021484375
0.07640622490596409;0.07661232352256775
0.07519004779375099;0.0751953125
0.0137739709474833;0.013774871826171875
0.10112898406107557;0.10408976674079895
0.08846092085658493;0.09155255556106567
0.08326556983966742;0.08341529965400696
0.10454241701586668;0.10454276204109192
0.1190785945439353;0.13058283925056458
0.028947144351825164;0.034135282039642334
0.1461078745474932;0.15260270237922668
0.031492587900991874;0.031526535749435425
0.124736913213412;0.1270739734172821
0.06003707211134652;0.06197178363800049
0.064645216669008;0.06558582186698914
0.05510930950378128;0.05837714672088623
0.014144826747353935;0.014242887496948242
0.12338468294821606;0.12944820523262024
0.040342731463932024;0.040402889251708984
0.09888821632018054;0.09925273060798645
0.007377658697540045;0.007378578186035156
0.018207154362067744;0.018207579851150513
0.11681371318531462;0.1209019124507904
0.1214390984775927;0.1255960762500763
0.03156610212385175;0.031592369079589844
0.08287739321008758;0.08298686146736145
0.09003634017195183;0.09031155705451965
0.07748608057947239;0.07772365212440491
0.1161730289525954;0.11992695927619934
0.08236482663878211;0.084075927734375
0.04904451492985282;0.049045562744140625
0.08996060952338568;0.0901346206665039
0.03903028916031348;0.039031028747558594
0.06323667545955386;0.06324195861816406
0.03553834632873843;0.03565484285354614
0.08536498974376891;0.08641159534454346
0.104624575803176;0.10601994395256042
0.022782205502667678;0.022783279418945312
0.08819732446049117;0.08819770812988281
0.10587393247551227;0.106556236743927
0.1001797222736557;0.1032414436340332
0.07541718424120916;0.0754251480102539
0.008205061798532557;0.008206367492675781
0.08363066904006916;0.08748254179954529
0.09123755902840928;0.09130668640136719
0.08304604968176166;0.08304885029792786
0.10983190610942682;0.11132350564002991
0.03460716840400082;0.034693747758865356
0.11414416566653675;0.1141519546508789
0.10313060405606894;0.10506343841552734
0.09806424671914092;0.09806731343269348
0.15321518832566455;0.16503363847732544
0.12200077748555296;0.12200164794921875
0.13873457247346932;0.15657904744148254
0.0799382181046638;0.08368813991546631
0.11927223190876217;0.11927321553230286
0.11804556829260326;0.11983045935630798
0.061984170375369185;0.061984091997146606
0.07574151718875828;0.07785630226135254
0.11522043945577934;0.11870244145393372
0.010747178091783355;0.010747909545898438
0.06361832595256882;0.06371688842773438
0.047179187988080365;0.04857516288757324
0.07864256360979743;0.078643798828125
0.11251200418285931;0.11631205677986145
0.11204858385929477;0.11249351501464844
0.0918742476791836;0.0967797040939331
0.005517754989076401;0.0055179595947265625
0.132709224355597;0.13271239399909973
0.11021133158527524;0.11038017272949219
0.08509331383229037;0.0852833092212677
0.1327668784170395;0.13703572750091553
0.07029754404611675;0.07050067186355591
0.13269240271571978;0.1334848403930664
0.17618280725673044;0.18874362111091614
0.03805182859687722;0.038786888122558594
0.10993653617234989;0.10993671417236328
0.12748454161385325;0.12748625874519348
0.030583651388726266;0.030584335327148438
0.08175315526916006;0.0822167694568634
0.001794717319165577;0.0017948150634765625
0.010923614247812638;0.0109405517578125
0.06466424746825321;0.06469112634658813
0.1206547830765906;0.12065505981445312
0.12017306047617976;0.12326830625534058
0.09187477194656538;0.09187507629394531
0.09888181295262234;0.10066401958465576
0.09118961453204132;0.09119606018066406
0.08351786757627813;0.08808892965316772
0.08435070868229422;0.08790415525436401
0.10851784812328637;0.12446022033691406
0.032382416493337805;0.03238299489021301
0.11122716966325315;0.13074645400047302
0.005105069913938019;0.0051059722900390625
0.11100212086611895;0.11209875345230103
0.13138914926564416;0.1314634084701538
0.1250560242980892;0.12877076864242554
0.07906829774666077;0.08070963621139526
0.0731932907002843;0.0742495059967041
0.0279666483821725;0.027967482805252075
0.10821833608718388;0.10846886038780212
0.09228032894204538;0.09420818090438843
0.03375581944761222;0.033756256103515625
0.08420903673563312;0.08713138103485107
0.009661738342549965;0.00966179370880127
0.0907683215616928;0.09076881408691406
0.014759623757377747;0.014760017395019531
0.11942009777816706;0.12224280834197998
0.1288959394307489;0.12889766693115234
0.06362141404559207;0.06362727284431458
0.017582966192845058;0.017583847045898438
0.07365429725033149;0.0805450975894928
0.014455638141501229;0.014455795288085938
0.11039507160758177;0.11413532495498657
0.11916049134235694;0.12057873606681824
0.08609261259466164;0.0879395604133606
0.10344853359534718;0.10446608066558838
0.08631256946736846;0.08651632070541382
0.11490856854587461;0.11692047119140625
0.09026414884027878;0.09770834445953369
0.07705614269979026;0.07921159267425537
0.03769425018226081;0.037695884704589844
0.12330612020610496;0.12331289798021317
0.10777198259878577;0.1083688735961914
0.09848761599693084;0.1030597984790802
0.09608367492183087;0.09762075543403625
0.07074316677060562;0.071044921875
0.09807887246805613;0.10032528638839722
0.013470200613440893;0.013470649719238281
0.05572306809694395;0.05663295462727547
0.10568240743754975;0.10741284489631653
0.03906140080437778;0.03929579257965088
0.09299005308197197;0.09299087524414062
0.034684038121255915;0.034684181213378906
0.0025209825367579868;0.002521514892578125
0.11299975445807679;0.11471274495124817
0.0466766320609449;0.04805174469947815
0.05084485379320358;0.050845175981521606
0.09630753802954896;0.09630870819091797
0.07627896963828555;0.08032286167144775
0.05680193907162294;0.05812457203865051
0.05546183560865545;0.05546191334724426
0.09971879931549033;0.10124221444129944
0.04322895217084253;0.044104933738708496
0.11743994916699699;0.12278327345848083
0.11061956118665019;0.1120576560497284
0.08366035173805521;0.08396043628454208
0.018937841722053192;0.018972396850585938
0.08979280630461878;0.09417787194252014
0.08697843615470176;0.09072732925415039
0.1190652080243884;0.11912822723388672
0.0702386054264178;0.07395914196968079
0.08184061882544859;0.08201763033866882
0.12302383385427094;0.12476599216461182
0.16239518189450292;0.16615965962409973
0.1354095202375656;0.13541126251220703
0.12287156962904149;0.12287712097167969
0.08067843338279865;0.0813022255897522
0.11074641371034605;0.11314848065376282
0.033051611250291164;0.033051520586013794
0.1489785089612473;0.16268351674079895
0.08131698393408432;0.08131793141365051
0.08736367231586108;0.09155625104904175
0.08914915709958708;0.09297597408294678
0.10436044590537641;0.10436153411865234
0.09830149646507504;0.1019764244556427
0.1546270297534027;0.16670632362365723
0.1326481958826709;0.13296249508857727
0.0295586354851067;0.029610097408294678
0.12935149947315197;0.13244107365608215
0.015686625049542918;0.015686988830566406
0.11262040480028998;0.11262321472167969
0.05162734629084742;0.05200490355491638
0.14632099298003534;0.15016940236091614
0.0766839646853111;0.07964813709259033
0.06575559394428866;0.06652101874351501
0.04449826754718409;0.045748308300971985
0.130910438635244;0.13179583847522736
0.0315878275483032;0.03324267268180847
0.0812427700630022;0.0865936279296875
0.10412739609515438;0.10698217153549194
0.007435128670654166;0.007435798645019531
0.00940547603658415;0.009406089782714844
0.017078775033862296;0.01707938313484192
0.007577367505208194;0.007650285959243774
0.1594696771266336;0.1594715416431427
0.11292472759706076;0.11358356475830078
0.08865553144942252;0.08962815999984741
0.10017305395056264;0.11429357528686523
0.020749568770235004;0.02083553373813629
0.07527646861010288;0.07528209686279297
0.10725570918861348;0.10725593566894531
0.08252792879485817;0.0860256552696228
0.09834590673170558;0.09834674000740051
0.08019087802841712;0.08270269632339478
0.044387781893245944;0.04439830780029297
0.08417367261903501;0.08680495619773865
0.017070680343634934;0.017070770263671875
0.08158680138259405;0.08160403370857239
0.11467748729581825;0.1183626651763916
0.11338503674136477;0.11375994980335236
0.10102667913377089;0.11149343848228455
0.07007132881967239;0.07007312774658203
0.04729258343228977;0.04738517105579376
0.040452739635170265;0.04045391082763672
0.12804533988882208;0.12804698944091797
0.1032275291273323;0.10323119163513184
0.13880309189929052;0.14113140106201172
0.06985129682397234;0.0698544979095459
0.04883384900074439;0.048848092555999756
0.10714558659490425;0.11282792687416077
0.05319298356011487;0.05455505847930908
0.07232050548654058;0.07391148805618286
0.0900943852143791;0.09009459614753723
0.13264055939743039;0.13264086842536926
0.14930523097001341;0.1522550880908966
0.11748733278886583;0.12512487173080444
0.1020182455979466;0.10202115774154663
0.1083200720758868;0.1083211898803711
0.15632329141437912;0.1563253402709961
0.05239507424059005;0.056132763624191284
0.13575733319191316;0.13885021209716797
0.06621111124304246;0.06687232851982117
0.021444361755375282;0.021532848477363586
0.10202776458798962;0.10202983021736145
0.056701245657236755;0.058073341846466064
0.061071401881712166;0.06107139587402344
0.10085868447676626;0.10403388738632202
0.07027684999203221;0.07151010632514954
0.0998517351209902;0.0998525619506836
0.09244719001360757;0.09459400177001953
0.05782051285999007;0.06552466750144958
0.11841994371230322;0.12631231546401978
0.09157482732465907;0.09160423278808594
0.024343688936441864;0.026406705379486084
0.09008753926228248;0.09030333161354065
0.10322045263843153;0.10656553506851196
0.11150847348685682;0.11221981048583984
0.1100471325770618;0.11005020141601562
0.056425586087272925;0.05670914053916931
0.012447830706852113;0.012449085712432861
0.10186479895276562;0.10225999355316162
0.07997429907249944;0.08045771718025208
0.09238288984372295;0.09238338470458984
0.038858605188094406;0.03921586275100708
0.060193143363375404;0.06019499897956848
0.04866129288714807;0.04915058612823486
0.1010695825058473;0.10819762945175171
0.08611333460281108;0.08612060546875
0.10192427130850193;0.10492324829101562
0.09358259454818019;0.09509420394897461
0.08069700747363368;0.08099806308746338
0.08353537233244945;0.08746591210365295
0.1064291975828392;0.1126270592212677
0.13093546455312494;0.13824474811553955
0.011910460337575897;0.011911392211914062
0.10711199240202296;0.11006927490234375
0.11272622044818364;0.11430838704109192
0.04128971461409261;0.04129031300544739
0.12094903625396064;0.1268024444580078
0.13647088319068734;0.13647079467773438
0.1152296464967426;0.11523059010505676
0.14702566151659865;0.1480688452720642
0.025336392425833222;0.025339096784591675
0.056345622534160505;0.05674201250076294
0.14351079098765346;0.1435115486383438
0.018322700909232274;0.01832294464111328
0.0006649726941827476;0.0006656646728515625
0.05011030691400409;0.05044195055961609
0.09388222638827684;0.09698441624641418
0.12324950485273789;0.12441256642341614
0.11026417895733236;0.11054134368896484
0.05231774195234511;0.05231860280036926
0.10657353807207337;0.10791778564453125
0.0755845131256785;0.0758829116821289
0.05005463395550182;0.050055503845214844
0.05599110590715287;0.05713808536529541
0.1005421582356565;0.10054397583007812
0.11954663455041503;0.12128688395023346
0.03325502600690946;0.033255577087402344
0.09392086678270012;0.09581121802330017
0.08238434486113325;0.08238506317138672
0.07546108266084749;0.07546237111091614
0.005804694178571007;0.005805015563964844
0.0447210070276979;0.04475700855255127
0.054261688014178126;0.05461698770523071
0.022667071139173524;0.022704124450683594
0.07133934838608602;0.07586005330085754
0.12032004251093456;0.12032702565193176
0.08683994305330918;0.08684062957763672
0.004165274506852001;0.0042421817779541016
0.08337753297845918;0.08338069915771484
0.03932480671228556;0.039325714111328125
0.0544266176020177;0.054837554693222046
0.1235759647648424;0.12595942616462708
0.06791739589942512;0.06806197762489319
0.024424162316339062;0.02481555938720703
0.14099397742399464;0.14099597930908203
0.017276431051740346;0.017276763916015625
0.09073529406915892;0.09311211109161377
0.059770704038696165;0.061592936515808105
0.11609234486374272;0.11616414785385132
0.09017322521575477;0.09017089009284973
0.09262586335803548;0.0929243266582489
0.051182682218267585;0.052237093448638916
0.13772510591976056;0.14057046175003052
0.08366264244820248;0.0885542631149292
0.1018756345104232;0.109498530626297
0.10228028302725788;0.10639852285385132
0.032769311420005505;0.032789647579193115
0.021405732406259613;0.021406173706054688
0.16013929133149749;0.16603565216064453
0.09472907418328722;0.09475043416023254
0.1185819389849384;0.12478283047676086
0.04767572454419381;0.047677040100097656
0.08363299075410871;0.08386671543121338
0.08651493126314429;0.09121012687683105
0.056746661417485245;0.057292670011520386
0.014326264413006398;0.014327049255371094
0.18611575059182772;0.18640393018722534
0.10817907978858467;0.10818007588386536
0.10972544734242784;0.11097526550292969
0.12111317267996195;0.12795740365982056
0.06631245344007934;0.06633186340332031
0.09919854655594453;0.09959051012992859
0.05939719999456942;0.06362712383270264
0.07474481767560481;0.07474517822265625
0.07117585431959593;0.07456985116004944
0.09975382924511644;0.1021059900522232
0.11243600127496584;0.11365321278572083
0.11315890821803809;0.11940550804138184
0.10409473970035182;0.10584858059883118
0.10658587371579067;0.1090708076953888
0.050323395074069764;0.052311331033706665
0.01798096131620135;0.018059998750686646
0.030434595007969172;0.030532240867614746
0.12238426154725138;0.12835106253623962
0.00752124694132609;0.007521629333496094
0.07263356934494368;0.07372954487800598
0.1210152391123986;0.13904574513435364
0.015215240052727553;0.015215873718261719
0.01302635618818831;0.013027191162109375
0.14200443214322947;0.14200592041015625
0.10108768133243697;0.10188761353492737
0.12678880609873155;0.1285303831100464
0.10711008176751809;0.10711100697517395
0.08814235635020133;0.0882030725479126
0.08229367515992722;0.0841619074344635
0.12611775751757476;0.12611868977546692
0.07299607604313621;0.07391035556793213
0.003777578661766352;0.0037784576416015625
0.11446769780039201;0.11675834655761719
0.08345309729346644;0.08438590168952942
0.1138052967071372;0.11391356587409973
0.12139057548296277;0.1303834468126297
0.1137819776939873;0.11604887247085571
0.0974113296177021;0.09741300344467163
0.02668850087714691;0.026688911020755768
0.11216026382805196;0.12490960955619812
0.1126997773127267;0.11455443501472473
0.04350613969072488;0.043506622314453125
0.10458617909735352;0.10540962219238281
0.09745714634578566;0.10143506526947021
0.07913390640490242;0.07913491129875183
0.10571470459042971;0.10572150349617004
0.06530855153087073;0.06665235757827759
0.10409545404200922;0.10602378845214844
0.08433969363109553;0.08970344066619873
0.03365593321317124;0.03383880853652954
0.08546641561881305;0.08623814582824707
0.0763377371290583;0.08447027206420898
0.10141025014546837;0.10887449979782104
0.0955803413414945;0.09977543354034424
0.09362724407192287;0.09485799074172974
0.08856321792944807;0.08856675028800964
0.02449020769668494;0.024764448404312134
0.11016063153339042;0.11132350564002991
0.043555465133129086;0.04403463006019592
0.13414931610866038;0.13414955139160156
0.06942468605416445;0.07211112976074219
0.17427945452634463;0.17429259419441223
0.08360439018211528;0.09072735905647278
0.08421998161471092;0.0846271812915802
0.11570198209781557;0.11784127354621887
0.07417114462451034;0.07493295520544052
0.07053492149400802;0.07445403933525085
0.03556882026729683;0.0355701744556427
0.07693758339221812;0.07855415344238281
0.0627187572961113;0.06271934509277344
0.1011106476204762;0.11244437098503113
0.03331415643615071;0.03460690379142761
0.07179604842764327;0.07182788848876953
0.03152926206959739;0.03152942657470703
0.11015907182128876;0.11016368865966797
0.09849932089601007;0.09913527965545654
0.017104494851993113;0.0171051025390625
0.11656366313227216;0.1165647804737091
0.01957559763258723;0.019576072692871094
0.054647399570231556;0.054647475481033325
0.07456902501514216;0.07502275705337524
0.10078148366761111;0.10078242421150208
0.13452473943316787;0.14362984895706177
0.06498538139746075;0.07044285535812378
0.038867788116725116;0.039030104875564575
0.043374700851510004;0.04412749409675598
0.01630954059508075;0.016703784465789795
0.08092011950003569;0.0814838707447052
0.10764067864064342;0.10962885618209839
0.10006314503446025;0.10043719410896301
0.08212402192816957;0.08390682935714722
0.032272428747162865;0.03231421113014221
0.06865002822521037;0.06985345482826233
0.09314941932958269;0.09724867343902588
0.09766981878879645;0.10010051727294922
0.11516790062190643;0.11964797973632812
0.07935138120942746;0.07935506105422974
0.15361390225088878;0.16190402209758759
0.010156268597030706;0.010156631469726562
0.08267083270806835;0.082672119140625
0.13596609153771178;0.13961124420166016
0.14419908264913506;0.14454492926597595
0.14479419532059845;0.14722350239753723
0.11193673191487825;0.11553004384040833
0.004067291716647283;0.004067420959472656
0.1196464663487322;0.1196470558643341
0.10914442558513761;0.10975921154022217
0.0886462545493436;0.08865070343017578
0.06232537772686274;0.06293582916259766
0.025637853114531112;0.025755763053894043
0.06898413113632136;0.07091400027275085
0.04339564161301167;0.044074058532714844
0.08970942581107436;0.08971023559570312
0.072766166086938;0.0727701187133789
0.09271265490306495;0.09815940260887146
0.05780098629661033;0.06041973829269409
0.10376638241699994;0.10446584224700928
0.11023265557130857;0.11316782236099243
0.04035323956558171;0.04035472869873047
0.05102856462711045;0.05521875619888306
0.05795050191512274;0.05909988284111023
0.01769811940422563;0.017698287963867188
0.0631628263317198;0.06316757202148438
0.004565717093379587;0.004566192626953125
0.025387037344478582;0.02538776397705078
0.10678834581777422;0.10923781991004944
0.11517311856687473;0.11530685424804688
0.0773255122097004;0.0773935317993164
0.0952309316623177;0.09594625234603882
0.023753280751823487;0.023754119873046875
0.07522572584975368;0.07522585988044739
0.014503127224657375;0.01450347900390625
0.10570938508133407;0.10656553506851196
0.14566420816414669;0.16955631971359253
0.09593852568977425;0.09643933176994324
0.10501179213525358;0.1050119400024414
0.10913236707439153;0.1091335266828537
0.0875930875127032;0.09649193286895752
0.09785235302734752;0.10734766721725464
0.05637111521604755;0.05637168884277344
0.15793184866808208;0.1727772057056427
0.10061014497146373;0.10061264038085938
0.022719830986345897;0.0227203369140625
0.007918571551329204;0.0079193115234375
0.1405493690357545;0.14101126790046692
0.12045608978028646;0.12190887331962585
0.10034557993961774;0.10476979613304138
0.030190205771362374;0.030191421508789062
0.011241981472341948;0.011242866516113281
0.10047121664955491;0.10161355137825012
0.08560347577866201;0.08564373850822449
0.09810146629383298;0.10244086384773254
0.05677678004536404;0.0567779541015625
0.07640527154037884;0.07728317379951477
0.08500220105411876;0.08971989154815674
0.04258578106664834;0.043721407651901245
0.09100409004762272;0.0910063087940216
0.08855071717823453;0.09224414825439453
0.12831732153989894;0.13176891207695007
0.012082103114660535;0.01211404800415039
0.08173695614616697;0.08343300223350525
0.0886488038807252;0.08865070343017578
0.12213963957497319;0.12514114379882812
0.12142939906908559;0.1281067430973053
0.09544027720928842;0.09951868653297424
0.07048337384676186;0.07078951597213745
0.07058013304024618;0.07253432273864746
0.07796045356892167;0.07796192169189453
0.12065215161719378;0.12962213158607483
0.11698787478695362;0.1169881820678711
0.06769613451169049;0.06832033395767212
0.10600153446745936;0.1060037612915039
0.12633716478025636;0.12812140583992004
0.03137188351888508;0.03166593611240387
0.06719688357428993;0.06792637705802917
0.12584323051211752;0.14152246713638306
0.11415803337661627;0.11702728271484375
0.1050518985787452;0.1050577163696289
0.00820211828741695;0.008203506469726562
0.11989807383704147;0.12047290802001953
0.054518569772793284;0.0547490119934082
0.07971674870788185;0.07978534698486328
0.04018523991943023;0.040590494871139526
0.09730858096497932;0.10050398111343384
0.13384217507799073;0.13435006141662598
0.04484708666173532;0.045335859060287476
0.002053604750616318;0.00205424427986145
0.12560985772129837;0.1256122589111328
0.07139831529530377;0.07270163297653198
0.10647691535187238;0.10648152232170105
0.06245306610384271;0.06369754672050476
0.024634970943957293;0.02463531494140625
0.02475497117274984;0.024755477905273438
0.11387318472150176;0.11533263325691223
0.06199112947477992;0.06212949752807617
0.13091533318589949;0.14391234517097473
0.14512297765741755;0.14565041661262512
0.07989989345457395;0.07990360260009766
0.051916562867591144;0.051917076110839844
0.10524707173105723;0.1055326759815216
0.06193995632222356;0.06415683031082153
0.07119848215672363;0.07120323181152344
0.15330862336504944;0.15544605255126953
0.03434248717213617;0.034342795610427856
0.08629341925413121;0.10185593366622925
0.0985605107083205;0.09971421957015991
0.09318528955129587;0.0956156849861145
0.00449557860432097;0.0044956207275390625
0.09221352940247546;0.0925484299659729
0.14032514449979533;0.14041036367416382
0.12195713700150036;0.12540188431739807
0.07315726212527696;0.07490593194961548
0.12277462799324444;0.1272224485874176
0.02502084632078226;0.02510562539100647
0.0926325233459368;0.09639161825180054
0.1003660711849912;0.1031503975391388
0.009536662161353177;0.0095367431640625
0.05774815789609982;0.05775165557861328
0.04613776908432714;0.04613971710205078
0.09401891384422299;0.09402084350585938
0.044569908848495376;0.04586225748062134
0.11743291609764606;0.12182968854904175
0.10607205847143797;0.10607245564460754
0.04383525948085084;0.04562866687774658
0.09333630863370683;0.09510079026222229
0.09700496744276403;0.09854868054389954
0.004900174435691201;0.004900932312011719
0.09733998348165386;0.0991201102733612
0.10421123586062346;0.10582831501960754
0.0023301118500047876;0.002330780029296875
0.06392640414219726;0.06392669677734375
0.08135036846304304;0.0830448567867279
0.13125871591648963;0.1326378583908081
0.1488050467093018;0.15851977467536926
0.10681002002542192;0.10832533240318298


==> data/appendices/scatter/mnist-a-adversarial-strong.csv <==
True Distance;Estimated Distance
0.1295681852753603;0.13571080565452576
0.08073743216819024;0.08080390095710754
0.10556193880661013;0.10642439126968384
0.08552527485609959;0.09024545550346375
0.12956672888339466;0.12956714630126953
0.08497025307352235;0.09263485670089722
0.04741626248506557;0.04741668701171875
0.0019258566620845988;0.001926422119140625
0.07243434742871789;0.0724344253540039
0.044531986517563266;0.046237051486968994
0.0746194254499599;0.07665617763996124
0.11392593106233284;0.12604734301567078
0.16015426250556686;0.16335108876228333
0.13131961476668644;0.1313200294971466
0.06864952561284088;0.07004690170288086
0.10732186467413592;0.10755062103271484
0.1667418512324227;0.1700306236743927
0.11107505773966447;0.11138942837715149
0.032617058565795956;0.03261756896972656
0.06739632961056409;0.07060307264328003
0.060079045209198;0.06017383933067322
0.06372166162110295;0.06372243165969849
0.017067446099482447;0.017067909240722656
0.1407706416307455;0.14359569549560547
0.14660555154012392;0.14879977703094482
0.10823099869762996;0.10824847221374512
0.07504002181831806;0.07828746736049652
0.09449991641122363;0.10206824541091919
0.04202561424347856;0.042026519775390625
0.1508008433213067;0.1612359881401062
0.08564565290883527;0.08613842725753784
0.07085251122474095;0.07276284694671631
0.07688349444192687;0.07688334584236145
0.049950403664765296;0.049950629472732544
0.09105373645298737;0.09127521514892578
3.6198078491686344e-05;3.62396240234375e-05
0.004519940050530036;0.004520416259765625
0.057874295651602715;0.05787467956542969
0.11649365055934335;0.11807537078857422
0.09701155807384988;0.1031336784362793
0.055808678672585744;0.05889624357223511
0.048343892254293724;0.048344552516937256
0.01589889159413925;0.015899658203125
0.08376736928041288;0.08653926849365234
0.11248866741800874;0.11273500323295593
0.09463951694143498;0.09658241271972656
0.14073643694167748;0.14073660969734192
0.050640921336843815;0.050735414028167725
0.10116223064628722;0.103000208735466
0.09901415494265317;0.09951519966125488
0.06666274905390174;0.06871896982192993
0.032497747923238486;0.0332794189453125
0.17554811196775133;0.1789991855621338
0.15500552490066377;0.15706828236579895
0.1104354004612663;0.11704990267753601
0.05587811642185875;0.055878639221191406
0.10036390168872744;0.10130637884140015
0.10360383067300033;0.10680583119392395
0.047053758186177894;0.047054290771484375
0.005482537159441769;0.005482673645019531
0.0009025610068890714;0.0009089112281799316
0.1137050070538618;0.12216565012931824
0.01542024279803705;0.015606403350830078
0.001169473155201054;0.0011701583862304688
0.07632184885082209;0.0763225257396698
0.1362523747697375;0.14633721113204956
0.06349754612253763;0.06349757313728333
0.09171568896552718;0.0919179618358612
0.1077240043480161;0.10775279998779297
0.10568919407103466;0.1090528666973114
0.0060102911116794635;0.006011009216308594
0.12481413724981127;0.12481462955474854
0.009967039179602214;0.009967803955078125
0.07661307957756931;0.08005237579345703
0.1507997788221364;0.15098837018013
0.09909080969703125;0.09949738532304764
0.10059797892596939;0.10059833526611328
0.043329423527507134;0.044814109802246094
0.059984937235244784;0.05998516082763672
0.034200054593917534;0.03420066833496094
0.11641981860006297;0.11641988158226013
0.12229148467669802;0.12282276153564453
0.0393189740214579;0.03931999206542969
0.007481372496761584;0.007481575012207031
0.09571706210910597;0.0957183837890625
0.09853969515551086;0.10058853030204773
0.047920267733065666;0.04941070079803467
0.11318093926155658;0.11577033996582031
0.09579087162070518;0.09579086303710938
0.11855053561802495;0.11855116486549377
0.06787918968457927;0.06929963827133179
0.09277025580950354;0.09277144074440002
0.1779924515675161;0.1779937744140625
0.04293724084218964;0.042937278747558594
0.0639956920794835;0.06623795628547668
0.07191457371194844;0.0726008415222168
0.07874683392406208;0.07932186126708984
0.04757578007534626;0.04757583141326904
0.09504050127589363;0.09504130482673645
0.07462516390699281;0.07679510116577148
0.06668382217884458;0.06943446397781372
0.017512524770381017;0.017513275146484375
0.0650273516470731;0.06583315134048462
0.1178470000737427;0.11888003349304199
0.07253639113034768;0.07253646850585938
0.11809966772927528;0.11920273303985596
0.09317188336277112;0.09317207336425781
0.047777703436904684;0.047898828983306885
0.10856149818167501;0.11328408122062683
0.12649596002228897;0.12843966484069824
0.0041654827750040695;0.0041656494140625
0.07540942959288312;0.07545942068099976
0.06186108345332262;0.06277185678482056
0.11068965507333338;0.1142285168170929
0.11781515728619575;0.12326094508171082
0.08327845294105599;0.08327868580818176
0.11896671706700784;0.12819671630859375
0.1053063042386202;0.10530662536621094
0.050729441035056305;0.05073070526123047
0.06902925903534894;0.06920057535171509
0.11283643998029923;0.11283683776855469
0.03504646099467522;0.035120874643325806
8.125889347074157e-05;8.20159912109375e-05
0.0530843179161375;0.053084373474121094
0.11066794692702506;0.110680490732193
0.0332524893925123;0.033359527587890625
0.06427214353677112;0.06427288055419922
0.09745036143737887;0.13192176818847656
0.07281798646815402;0.07281875610351562
0.03488029476064902;0.03496953845024109
0.029988659310738065;0.029989242553710938
0.08376443646226328;0.0850314199924469
0.08929133043725994;0.08929157257080078
0.03174822062614202;0.03174877166748047
0.08769469147382343;0.08769512176513672
0.055732313149143474;0.056243896484375
0.08565826089971362;0.08612728118896484
0.0691182465431819;0.06918901205062866
0.08158070274227217;0.08279603719711304
0.09003554549389817;0.09009552001953125
0.1324053439097379;0.14650043845176697
0.086270069633049;0.08773958683013916
0.04504013761238791;0.045041024684906006
0.029274890982756242;0.029275238513946533
0.0476443134551501;0.049027591943740845
0.09887765398073875;0.10103356838226318
0.08977604689098356;0.08989527821540833
0.022635840105730585;0.023449242115020752
0.11346702069302812;0.1134672462940216
0.061407436941938655;0.06148079037666321
0.07161301414623945;0.07261323928833008
0.1331156889531589;0.14509865641593933
0.029056799697918845;0.02912139892578125
0.05270051993403324;0.05270099639892578
0.09045001437014741;0.0914144515991211
0.08207323937059281;0.08539906144142151
0.10351892829276226;0.10351943969726562
0.1420224519122602;0.14577296376228333
0.1069984566875668;0.10860437154769897
0.10467987253239602;0.10570725798606873
0.10302520080567756;0.10302543640136719
0.11419150680134042;0.11419200897216797
0.06364743403529392;0.06380712985992432
0.06771211821793874;0.07796001434326172
0.04724013387822731;0.04749870300292969
0.060839225312962535;0.060839682817459106
0.14507908183321122;0.14895275235176086
0.08183699718156756;0.08290290832519531
0.2034872977751031;0.20354360342025757
0.09072893929608239;0.0907297134399414
0.0863351259728752;0.08679064363241196
0.08370698003160908;0.08370774984359741
0.05090344234048736;0.051752448081970215
0.03925204564710144;0.03925231099128723
0.053700879233172405;0.05415153503417969
0.10262934892627743;0.1026296615600586
0.09868963145125045;0.09964179992675781
0.03216484982860926;0.03350710868835449
0.11628018679278618;0.1170368492603302
0.03876610111212083;0.038822174072265625
0.053716971913730524;0.06653600931167603
0.09477344260084965;0.09477424621582031
0.09913184886124007;0.10089418292045593
0.10034800157806122;0.10047829151153564
0.056270457851095745;0.056596338748931885
0.09330721654044767;0.0937458872795105
0.08169300665773022;0.08283722400665283
0.07993499789592423;0.08371442556381226
0.07434458119598547;0.07546871900558472
0.04356874305317996;0.043814629316329956
0.14551393606284457;0.14704087376594543
0.0689530758046092;0.0696219801902771
0.0688509373991521;0.07025329768657684
0.09050391248465103;0.09142616391181946
0.05342849120047599;0.054274678230285645
0.027348581137451103;0.027349472045898438
0.013746593873511617;0.013747215270996094
0.09125181849984167;0.09687519073486328
0.025662480632837287;0.025663256645202637
0.003371412903411427;0.0033721923828125
0.08776543980154224;0.08885139226913452
0.017452818931766784;0.01745319366455078
0.12079285439172548;0.1251411736011505
0.075604766194446;0.07678395509719849
0.07578434906108587;0.07702445983886719
0.05951248828371693;0.06183546781539917
0.14883241913666578;0.15247565507888794
0.012348114784944408;0.012348425574600697
0.10229556867117756;0.10906442999839783
0.08584488706986966;0.08584579825401306
0.14129481137413483;0.14389944076538086
0.0754511983280639;0.07562574744224548
0.03704162426628167;0.03723961114883423
0.0012984737123435074;0.0012989044189453125
0.12418442013994203;0.12664195895195007
0.05698965882134806;0.056989699602127075
0.07657324787873407;0.07657337188720703
0.136401074262069;0.13816165924072266
0.09141470064765204;0.09141518920660019
0.06541599377112758;0.06591320037841797
0.07340020702407375;0.07713916897773743
0.08561493064968952;0.09509390592575073
0.022550443761679095;0.023058921098709106
0.0027949861074117724;0.0027952194213867188
0.16684991747026362;0.16685009002685547
0.07184584455982117;0.07451644539833069
0.04368069665982554;0.044048309326171875
0.10505140822992762;0.10661441087722778
0.04977843442634309;0.050628602504730225
0.008770766149907877;0.008770942687988281
0.16230348932966265;0.17135128378868103
0.11038093028543566;0.11184489727020264
0.14236691580823;0.1482590287923813
0.12070598707182627;0.1211385726928711
0.05786234779125337;0.05792897939682007
0.033995986791881205;0.034657180309295654
0.035317054107425166;0.035577356815338135
0.09993479412205296;0.09993553161621094
0.0598805813590413;0.06135368347167969
0.0017174573147871752;0.0017175674438476562
0.010643142172494917;0.010666429996490479
0.0529970362436009;0.05420416593551636
0.09944409716916243;0.10211181640625
0.10956864878923364;0.11329841613769531
0.05625957873232579;0.056457966566085815
0.11500934261192654;0.117459237575531
0.12579166352966106;0.12786030769348145
0.08424253144825442;0.08446864783763885
0.015037343655956862;0.01503753662109375
0.11703271985881114;0.11703303456306458
0.08178760036888981;0.08184814453125
0.025843609870786915;0.0258445143699646
0.06737489047595621;0.07057684659957886
0.06394442032755998;0.06394481658935547
0.03643448279354443;0.036826878786087036
0.10230693180752296;0.10633739829063416
0.033281161162304854;0.0343303382396698
0.08541430028365611;0.08649089932441711
0.11864730210851777;0.11864805966615677
0.03416658929907912;0.03416728973388672
0.05404447519513265;0.05406138300895691
0.11109617387006326;0.11303043365478516
0.05935089884128656;0.05947399139404297
0.0760687949198952;0.07619842886924744
0.07751205206708155;0.07952821254730225
0.09641792625087893;0.09778700768947601
0.05562268492846788;0.06054574251174927
0.05756927445107696;0.05810999870300293
0.04563244274491224;0.045696109533309937
0.009104457938220145;0.009104728698730469
0.01583821396710481;0.015905946493148804
0.059039197369942086;0.05904000997543335
0.005766507512376166;0.005766868591308594
0.10622993025861505;0.1062307357788086
0.11457994385968584;0.11896884441375732
0.1268326400112096;0.12823304533958435
0.11564562565601182;0.11969399452209473
0.09156833532343159;0.09812426567077637
0.10573407261368961;0.10667729377746582
0.10450171639648932;0.10523754358291626
0.08234134444265438;0.0836741030216217
0.1627635562849299;0.16447925567626953
0.027485009145003056;0.02802145481109619
0.007018084375485226;0.007018685340881348
0.02352727467100173;0.023528099060058594
0.0825104594792059;0.08294352889060974
0.09249866864645385;0.09249909967184067
0.12511910090164746;0.12829115986824036
0.0907136313158317;0.0907144546508789
0.10697816564118248;0.10713481903076172
0.08796658676632202;0.09053182601928711
0.08490843269112884;0.08490851521492004
0.07056222923776846;0.07400858402252197
0.07474255858923722;0.07687228918075562
0.044390108547896864;0.04439067840576172
0.11718825755013464;0.12008479237556458
0.09322427467850272;0.09643322229385376
0.06791643164636711;0.0679168701171875
0.07554097398291848;0.07938671112060547
0.09187746075757716;0.10011294484138489
0.06750993775397196;0.06885400414466858
0.09318900695216904;0.09617042541503906
0.0478432649194087;0.047942280769348145
0.0897973226257486;0.0911494791507721
0.06459010788825315;0.06559678912162781
0.029240138583300303;0.02924060821533203
0.15254986191906467;0.1584719717502594
0.07061487182608722;0.0708780288696289
0.09884241985282326;0.10318264365196228
0.1483223822840243;0.14860156178474426
0.006232541368017062;0.00623321533203125
0.10977342794678047;0.11444985866546631
0.05964723004991425;0.059836000204086304
0.09920748989445495;0.10118770599365234
0.10726081759340213;0.10726165771484375
0.07792727581220821;0.0779276192188263
0.031697178395684505;0.03206664323806763
0.13989506543653604;0.14484596252441406
0.08126483917044319;0.08126544952392578
0.12669216977056158;0.12873077392578125
0.028077991292033755;0.028341174125671387
0.0805098275408358;0.08250617980957031
0.12418201318448764;0.1283525824546814
0.07037476580956889;0.07037544250488281
0.08518580897584387;0.0851868987083435
0.16767686393821318;0.17218017578125
0.0981988715782916;0.09904360771179199
0.16064438762869926;0.1606445610523224
0.10472819719212176;0.10472869873046875
0.0590415006465883;0.05904197692871094
0.04719146630295687;0.04719725251197815
0.1007075076514308;0.1007080078125
0.02853847013167625;0.02853873372077942
0.0883238612925987;0.09014701843261719
0.04019713043563713;0.04095107316970825
0.12095421335583861;0.12305545806884766
0.0859571296832709;0.08595752716064453
0.1165352013744605;0.11653617024421692
0.087940151099299;0.08936920762062073
0.05543430255672712;0.05686378479003906
0.025786982095508153;0.025787353515625
0.12161302040538954;0.1237061619758606
0.1363396835755878;0.13645340502262115
0.14699393588126464;0.14810848236083984
0.020462445320721934;0.020462989807128906
0.013336721666998706;0.013337135314941406
0.11790137139862275;0.11848312616348267
0.115675117180042;0.11673325300216675
0.031684153692919576;0.03168487548828125
0.13683845960175645;0.1368389129638672
0.0860009153004373;0.08906304836273193
0.0077758605104483024;0.0077762603759765625
0.13602828434178638;0.14363038539886475
0.10458047543699227;0.10696613788604736
0.06916785187652114;0.07115191966295242
0.06451379119965411;0.06547927856445312
0.0017293348448217253;0.0017299652099609375
0.02891755629306713;0.028929799795150757
0.10391051372536025;0.10464707016944885
0.08973133038801845;0.08973214030265808
0.0799712522056868;0.07997218519449234
0.15323746594626705;0.15462276339530945
0.09165192017374918;0.09224271774291992
0.07807581299786652;0.0794076919555664
0.051866049140587775;0.05366840958595276
0.10999199450968866;0.11256188154220581
0.10832442537668276;0.10832500457763672
0.09776897842227861;0.10245384275913239
0.060091399397754194;0.06009197235107422
0.10970814870420541;0.11018288135528564
0.11433668898410786;0.11493495106697083
0.047932194161841066;0.04807579517364502
0.10413371947875003;0.10626751184463501
0.09807242120128314;0.10006701946258545
0.09464050377920685;0.09824058413505554
0.07489070448199525;0.0748911201953888
0.08466272367264134;0.08817219734191895
0.014885773721729284;0.014885902404785156
0.11362549479630613;0.11490011215209961
0.03843545046425127;0.038435935974121094
0.0788090494182296;0.07927343249320984
0.0020935903784381807;0.002115674316883087
0.11246348402935946;0.11338230967521667
0.009579948764216282;0.009588897228240967
0.10231411691028762;0.10395121574401855
0.07007210489165583;0.07085514068603516
0.05210022269379182;0.052550315856933594
0.08351160812740027;0.08414459228515625
0.0978980167206435;0.10115692019462585
0.14130303948449716;0.14942774176597595
0.08475555110872765;0.08564350008964539
0.07849181773182695;0.07906869053840637
0.05776921059539068;0.05969446897506714
0.1098559784305702;0.11122733354568481
0.10068927660489381;0.10068988800048828
0.043781872590231016;0.04441538453102112
0.07833438471563427;0.07833477854728699
0.1465508413825315;0.14655199646949768
0.15281722718374782;0.1587395966053009
0.1134685216764769;0.11534181237220764
0.04557444926208206;0.04657617211341858
0.13623267648500909;0.13656169176101685
0.04923895742581445;0.05001235008239746
0.020115513672385323;0.02011585235595703
0.055162684588101744;0.05516338348388672
0.13655938312345128;0.13898849487304688
0.07541600428386772;0.07722553610801697
0.0784075420608713;0.07956361770629883
0.1287330659924799;0.13221842050552368
0.09967165933045188;0.09967231750488281
0.014334475896135233;0.014824897050857544
0.05425148835616871;0.054251670837402344
0.04169389670353251;0.04186296463012695
0.0522075989632968;0.05220794677734375
0.08901649938385825;0.0893586277961731
0.05265792689496762;0.05359107255935669
0.015742104910062032;0.01585713028907776
0.10061685627072775;0.10255149006843567
0.12275924797196384;0.12314799427986145
0.052515019534106096;0.05252459645271301
0.05263712511532915;0.05721920728683472
0.036741991733836625;0.03758266568183899
0.06941832938061926;0.0727008581161499
0.1343699577421528;0.1343708038330078
0.0815864233444612;0.08283630013465881
0.05209093873185665;0.05383995175361633
0.012556486601440363;0.012557029724121094
0.0660044094664979;0.06713664531707764
0.13314095851588834;0.1358327865600586
0.007058678367688195;0.007058918476104736
0.06751124606193555;0.06917315721511841
0.1150072054299181;0.1319083869457245
0.08769570739917926;0.08769610524177551
0.036438665146726404;0.037612468004226685
0.10902702668715666;0.11574691534042358
0.14561178120800855;0.14561274647712708
0.006294979818826067;0.006295204162597656
0.05895470913527481;0.05924177169799805
0.1253982949416483;0.12554073333740234
0.06495284243642654;0.0667351484298706
0.08932420451311145;0.09769344329833984
0.026619827873446363;0.026620302349328995
0.0759997419459864;0.07600024342536926
0.09601658507550771;0.0967644453048706
0.1154515647469044;0.11599135398864746
0.09029062926654187;0.0952804684638977
0.17841461460610275;0.1784515380859375
0.14162403455431297;0.14559337496757507
0.005357757977627072;0.005397677421569824
0.11218466895727393;0.1130247414112091
0.08730030540728943;0.08868074417114258
0.09517210481637398;0.09894710779190063
0.050621601245316325;0.053402483463287354
0.021584128966359667;0.021584510803222656
0.1531789091266251;0.1661815047264099
0.08642834550958209;0.09711405634880066
0.010777311826168078;0.010777473449707031
0.003200439627015258;0.003200531005859375
0.05032222051165402;0.050323486328125
0.016593537018302462;0.01659393310546875
0.026153194972352942;0.02681875228881836
0.06196719965223977;0.06570526957511902
0.08001369023135527;0.08113372325897217
0.07931944619541893;0.07931995391845703
0.03190498009536838;0.031905174255371094
0.09689648534970656;0.0993916392326355
0.017676795801827357;0.01776149868965149
0.09186047589614774;0.09201863408088684
0.10603823930523311;0.10603907704353333
0.089393261909046;0.08968934416770935
0.07404822380143586;0.0750403106212616
0.09434048484213223;0.09783422946929932
0.09183919824703657;0.09183979034423828
0.10399547968672183;0.10674870014190674
0.1010728433631794;0.10812154412269592
0.08151880009458488;0.0832887589931488
0.12006242682166278;0.12301447987556458
0.1096060813416901;0.11253196001052856
0.10428309504755226;0.10666966438293457
0.09315492170998395;0.09811484813690186
0.008508332709652086;0.008508682250976562
0.0716404853487872;0.07258418202400208
0.10962319562352803;0.10974010825157166
0.031244098452425557;0.031244277954101562
0.08545253044588644;0.08560466766357422
0.11211598905823816;0.11211670190095901
0.08630109976259609;0.08661264181137085
0.043602538903512573;0.043602973222732544
0.117942753136154;0.12202265858650208
0.036496538368625105;0.03649711608886719
0.09597673916645527;0.09656986594200134
0.10101763554575172;0.10198974609375
0.09546822488393146;0.0986471176147461
0.13513360557917214;0.13521099090576172
0.12417634182745395;0.1241769790649414
0.10724494396394095;0.10956370830535889
0.0852842152148742;0.08529090881347656
0.08050138879123689;0.08069324493408203
0.02466944094716792;0.024799585342407227
0.06725376905189427;0.06725406646728516
0.08234668929621905;0.08234694600105286
0.09291279540756392;0.09363368153572083
0.12218886342333196;0.12546443939208984
0.03632046840476643;0.0375438928604126
0.07005025286164565;0.0751110315322876
0.06673911540044622;0.06693720817565918
0.06866648026997021;0.07052940130233765
0.08063646518903142;0.0819891095161438
0.0532764984974422;0.058487892150878906
0.09545603058148755;0.09982040524482727
0.09417161957313892;0.09429466724395752
0.12951230326322802;0.13043212890625
0.009013977709781282;0.009014129638671875
0.08192640033952762;0.08273601531982422
0.06328221339552785;0.06484222412109375
0.03000551567552239;0.0300101637840271
0.07743363819264733;0.07917749881744385
0.1164786301591069;0.11813479661941528
0.03858846620941015;0.038858190178871155
0.07125323850311469;0.07459434866905212
0.07703919684258341;0.07841968536376953
0.03235932384269149;0.03236010670661926
0.08464704750629329;0.08732873201370239
0.08260005452559481;0.08260250091552734
0.1025471401608325;0.10451039671897888
0.10059543518993626;0.10102337598800659
0.016693125027301407;0.016693115234375
0.14160887315376303;0.14167216420173645
0.07580057095007944;0.07724937796592712
0.11080201978039116;0.11080265045166016
0.0202067619111901;0.02020740509033203
0.08044466227678138;0.0820079818367958
0.08835278172439143;0.09016212821006775
0.11298035244327924;0.11393547058105469
0.10661904765095853;0.1151866614818573
0.10439635876084963;0.10828116536140442
0.13450384902666;0.134505033493042
0.1427364616092015;0.14532658457756042
0.0897747407456843;0.09115716814994812
0.030228314917735206;0.030966460704803467
0.10893008392030323;0.10893058776855469
0.12761366561030218;0.1285076141357422
0.10770877709645783;0.10770869255065918
0.0401538652312602;0.040154457092285156
0.11757429557989003;0.1209038496017456
0.11426948580935865;0.11929303407669067
0.057676889907065244;0.057724952697753906
0.009277719469813574;0.009366810321807861
0.07057515521217199;0.07086673378944397
0.10210881998381072;0.1063700020313263
0.07356566811495409;0.0737001895904541
0.08968339793152957;0.08968396484851837
0.13885671694377885;0.14406442642211914
0.011201319342728085;0.0112018883228302
0.15736166329385565;0.16433468461036682
0.0807971297073556;0.08342254161834717
0.08428025342834723;0.08428096771240234
0.10260826287520258;0.10440319776535034
0.11417544035018136;0.11540508270263672
0.04821064991719858;0.0500626266002655
0.12575257852836935;0.12575340270996094
0.05730700942073599;0.058273375034332275
0.10981474301842702;0.11545118689537048
0.08010394194439563;0.0812436044216156
0.12545205404619675;0.12803271412849426
0.11665777260073075;0.11665821075439453
0.04351931833687725;0.04351997375488281
0.08137214693717944;0.082183837890625
0.11185996644263126;0.1120462715625763
0.13129929354661368;0.1312999725341797
0.0014851468958819397;0.0014858245849609375
0.04500857644320985;0.04649263620376587
0.006964215199402353;0.00716787576675415
0.015247160623261518;0.015360057353973389
0.07872927229914664;0.0801638588309288
0.12283786056784006;0.13032954931259155
0.0935961027698457;0.09780696034431458
0.12625218550354267;0.129146546125412
0.13749158245972715;0.13852280378341675
0.08314452457448653;0.08579447865486145
0.13847726733095997;0.13926300406455994
0.041921194530634864;0.042130351066589355
0.10790582188965236;0.11497330665588379
0.010651671574435726;0.010744959115982056
0.13964398826132074;0.14408615231513977
0.09486586269684008;0.09507465362548828
0.12541511189064788;0.12733682990074158
0.10156609396287057;0.10156634449958801
0.07596349252572668;0.07596397399902344
0.09809069893364185;0.10011279582977295
0.12341143219234113;0.12361335754394531
0.10428095312773679;0.108335942029953
0.08219247392134951;0.08243641257286072
0.07275836792455552;0.07275867462158203
0.08039674087220038;0.0806138813495636
0.026861775210003967;0.02702045440673828
0.03838079267922727;0.039386674761772156
0.06532687244815516;0.06532764434814453
0.04832175040097421;0.04832261800765991
0.13059256392168617;0.14113906025886536
0.07172594197554019;0.07172656059265137
0.12711755255841276;0.1298176646232605
0.10664576726707979;0.10720914602279663
0.06472997455285068;0.0647306740283966
0.1244935093026361;0.12507599592208862
0.11390999063999153;0.11410003900527954
0.09707945089282591;0.09708023071289062
0.12726527424533604;0.12726593017578125
0.1542769093189115;0.15427783131599426
0.02978505882786439;0.029785186052322388
0.044659260956020665;0.047818660736083984
0.1612524403491975;0.1612529754638672
0.004627341657368276;0.004628181457519531
0.07211408059857151;0.0731210708618164
0.0627116779950019;0.063863605260849
0.08390575216538876;0.08390617370605469
0.0012975771890524686;0.0012979507446289062
0.04346441492164785;0.04346466064453125
0.005007562333619241;0.005007743835449219
0.09259403879902246;0.0948428213596344
0.044132975348013415;0.04419603943824768
0.10854503467207738;0.10854533314704895
0.10593956346529554;0.10902458429336548
0.06821953136045533;0.07107546925544739
0.10385918572356062;0.10587269067764282
0.10322527871093168;0.10542428493499756
0.1012510630271383;0.10239416360855103
0.06117910074635913;0.06117919087409973
0.11062088734117448;0.11197525262832642
0.020051228216283808;0.020135879516601562
0.10241583037296079;0.1024160385131836
0.19088948232072062;0.19226744771003723
0.07280042886568003;0.0728006660938263
0.0929386667330812;0.09652680158615112
0.12938164048050244;0.13139823079109192
0.12013240050304828;0.12481528520584106
0.08993475542329771;0.09248840808868408
0.10317235789100114;0.10447978973388672
0.12021868339558255;0.1204768717288971
0.0779320825320702;0.07888925075531006
0.0913821572844812;0.09434309601783752
0.06241805712052107;0.06241801381111145
0.13144235323753778;0.132053405046463
0.07719284113914729;0.07719328999519348
0.12269183427608449;0.12269210815429688
0.08179073298929612;0.08196121454238892
0.0038257077976489445;0.003826141357421875
0.086576945500438;0.0865774154663086
0.021636275946138553;0.02418309450149536
0.062212182026953826;0.06851555407047272
0.10985496941115026;0.1102253794670105
0.10949681730145451;0.11065864562988281
0.07040896652311254;0.07040977478027344
0.09915925191295402;0.09915924072265625
0.10317961964878275;0.1048727035522461
0.11136089206980566;0.11243152618408203
0.04428868003525294;0.044423848390579224
0.08121571157214882;0.0817236602306366
0.09116098870107818;0.09458744525909424
0.12272419012282854;0.12995904684066772
0.0904715275671236;0.10016614198684692
0.12217699468767503;0.1221778616309166
0.12805448493727328;0.12911701202392578
0.06486335448207955;0.06660491228103638
0.06871236270780473;0.07031857967376709
0.18622869196228614;0.18622960150241852
0.018115401461787885;0.018115997314453125
0.06933397978394769;0.06935954093933105
0.004751138490498479;0.004751235246658325
0.016698150859086845;0.01678931713104248
0.05155334250657532;0.05169963836669922
0.10693823398844528;0.11203369498252869
0.0022774385883631374;0.0022783279418945312
0.07083666241906394;0.07452201843261719
0.1223801807683722;0.12238109111785889
0.09681924775207501;0.09688568115234375
0.05971580067245898;0.06003469228744507
0.014743349077795707;0.014855384826660156
0.1494210990090187;0.14962096512317657
0.1454718514533615;0.15447896718978882
0.06816239080677083;0.06965866684913635
0.10997001462692586;0.11101722717285156
0.07459798135038503;0.07463851571083069
0.03239067013019811;0.03241288661956787
0.002428109137095661;0.0024290084838867188
0.008043967895643997;0.008044242858886719
0.07447712725389422;0.07658204436302185
0.11303235095892392;0.11303237080574036
0.06583054512737554;0.06794556975364685
0.0737159284091485;0.07517492771148682
0.11113428525420954;0.11688302457332611
0.07738919616763267;0.07800853252410889
0.039475884455862746;0.040386587381362915
0.10048662564504034;0.10203173756599426
0.1257842374500242;0.12737536430358887
0.12023260111685422;0.12158489227294922
0.03440558707961897;0.03440570831298828
0.103506016334148;0.10751214623451233
0.11130215876779703;0.11781484633684158
0.05213690682828817;0.05222892761230469
0.13539749423639547;0.13539791107177734
0.07334136584277291;0.07334136962890625
0.04455636653912338;0.04478171467781067
0.10338487661110678;0.1059579849243164
0.09313928678814716;0.0931396484375
0.06912492021668457;0.07018110156059265
0.14654565743922246;0.1465463638305664
0.1130055232000156;0.11382785439491272
0.04351800294036333;0.04601505398750305
0.10377715797180223;0.10377788543701172
0.10851807676773137;0.10904407501220703
0.10800817851654074;0.1094164252281189
0.008248296579082942;0.00830090045928955
0.08880235803284461;0.09000974893569946
0.08087196686326104;0.08223927021026611
0.06844942902149383;0.0684499740600586
0.09720391717003163;0.1037454605102539
0.10521445812330671;0.10632510483264923
0.14371289756254238;0.1461893916130066
0.09546432876973028;0.0958295464515686
0.12418855530762118;0.1304408609867096
0.03910081067729426;0.039101600646972656
0.0489970056025319;0.04979991912841797
0.0677390417444324;0.06773951649665833
0.0996265409378132;0.10016182065010071
0.12198746485175094;0.12246131896972656
0.0621063396189922;0.062107086181640625
0.04882016489508608;0.049522727727890015
0.003779647265143914;0.003780364990234375
0.047487417403898474;0.04758206009864807
0.12378974525298798;0.12737944722175598
0.09074695432920449;0.09442520141601562
0.09997295992247665;0.1012861430644989
0.10318335500664305;0.10394763946533203
0.09810407073329992;0.09810447692871094
0.005369624012261399;0.005370140075683594
0.020249164461581502;0.020249366760253906
0.09636256417333837;0.10273092985153198
0.02429044207863185;0.025426268577575684
0.09863561722120497;0.09891128540039062
0.10103332687859126;0.10115909576416016
0.07496323986041017;0.07496356964111328
0.0632092299845784;0.06471964716911316
0.058752123418042215;0.05959153175354004
0.11502263110234141;0.11873745918273926
0.08786529198359222;0.08787921071052551
0.09232786898214629;0.0923289954662323
0.0443270369049278;0.04443490505218506
0.12578498878415456;0.1257910281419754
0.057143509465419816;0.05730390548706055
0.09814894304936041;0.10398602485656738
0.011763114435291834;0.011900365352630615
0.08502220758720284;0.08758661150932312
0.10713593027861228;0.11014214158058167
0.022697308176741385;0.022913187742233276
0.02686121384955992;0.026861608028411865
0.08459619740501144;0.085226871073246
0.10682512061880875;0.10703566670417786
0.015182889593307672;0.015183448791503906
0.09434665842747758;0.09434773027896881
0.09161912948102349;0.09163779020309448
0.12495077299519021;0.1271916925907135
0.009030479813311135;0.009031295776367188
0.13340194757520596;0.13564836978912354
0.0646616879190071;0.06466200947761536
0.0040873161127321115;0.0040874481201171875
0.07981962001041454;0.08192837238311768
0.11425848175533222;0.1142587959766388
0.03370640516231333;0.03397172689437866
0.09273771834460659;0.09396451711654663
0.12765749878713706;0.1445389986038208
0.11861644440691094;0.12070664763450623
0.07026583661870246;0.07421272993087769
0.06125752414164005;0.06378534436225891
0.11510571699554699;0.11740398406982422
0.07607667483326605;0.07607746124267578
0.09228394028147344;0.09264278411865234
0.07531004744120294;0.0753164291381836
0.10242247660548301;0.10627934336662292
0.10370007950008993;0.10370063781738281
0.08183278171531845;0.08190745115280151
0.0959511537921644;0.09801754355430603
0.027437899485551896;0.028644204139709473
0.08249591908210914;0.08353543281555176
0.11479177234472888;0.11673706769943237
0.11968812628974296;0.1196889877319336
0.08090122318340572;0.08090156316757202
0.07408408936975817;0.08139228820800781
0.052507413195335716;0.05318799614906311
0.059762092735043015;0.06062138080596924
0.08184888985257141;0.0818490982055664
0.12511053174849154;0.1251106560230255
0.043874751799732575;0.04387474060058594
0.13790705931374805;0.13965705037117004
0.03477138118605427;0.03477194905281067
0.048220799351802894;0.048221588134765625
0.018615009089394195;0.018615664914250374
0.028239872746075225;0.028240203857421875
0.10984024661163463;0.11015552282333374
0.0613331177639877;0.061499595642089844
0.12707199558808127;0.131011962890625
0.02491969070595437;0.024976730346679688
0.12052436682528701;0.12206989526748657
0.08055310688148311;0.08312135934829712
0.11000163505081882;0.11681878566741943
0.1407618344855578;0.14106625318527222
0.040430139569516924;0.040543556213378906
0.07716091734291443;0.07716178894042969
0.10274690816392093;0.1037762463092804
0.12201956852111338;0.12420082092285156
0.039496381915781684;0.039572566747665405
0.07366319239650615;0.07406038790941238
0.1140839172326253;0.11683064699172974
0.09570001881741988;0.09570026397705078
0.0052311405199423;0.005231887102127075
0.10000336321264307;0.1008601188659668
0.1377704644600265;0.1384969800710678
0.1279648254593594;0.12796500325202942
0.07284954791204809;0.0783032476902008
0.01149119399968729;0.011523932218551636
0.03706019872450961;0.03706073760986328
0.041983547391580195;0.041983604431152344
0.08002508167614082;0.08002570271492004
0.12065277523806642;0.12448090314865112
0.13340482860067374;0.13473224639892578
0.10312991908512764;0.10870823264122009
0.06272131478964461;0.06394246220588684
0.09323172052463552;0.09441354870796204
0.023750084766386757;0.023780465126037598
0.08052949472162649;0.08180320262908936
0.09292808444052199;0.09365919232368469
0.10580156355026264;0.10999396443367004
0.13896885386042973;0.14050960540771484
0.10497930119603154;0.10612964630126953
0.08458006225581662;0.0845804214477539
0.13946185785003157;0.1404838263988495
0.06256366795130672;0.06379836797714233
0.11252281415863527;0.11252307891845703
0.0034478964873820932;0.003448486328125
0.1287609158004013;0.12880182266235352
0.009048883621812498;0.009142130613327026
0.11787450545054667;0.11869671940803528
0.07303287228765172;0.07303333282470703
0.11388640667303616;0.12395477294921875
0.11781232035493076;0.11976051330566406
0.07835842375208762;0.07959270477294922
0.05794240965156712;0.058146655559539795
0.07550606803612524;0.07733027637004852
0.09244354707849918;0.09244426339864731
0.029968013370150266;0.02996826171875
0.09570847480778065;0.09691548347473145
0.06305282657425354;0.06305398046970367
0.12034135807471558;0.12271499633789062
0.05248975972337514;0.05309614539146423
0.036822696337823674;0.036823272705078125
0.023385086205972835;0.02347216010093689
0.12413794998775238;0.12413886189460754
0.124167623647041;0.12416839599609375
0.16344819246925774;0.16579031944274902
0.12069469894135441;0.12361764907836914
0.08417245051304138;0.08454132080078125
0.02320546748106507;0.02320575714111328
0.07983714665265627;0.08042621612548828
0.12203049864456422;0.12579640746116638
0.1095495513106527;0.11636796593666077
0.12131548054116872;0.12131595611572266
0.0296749718795882;0.02977469563484192
0.10063985691095746;0.10623937845230103
0.06818560247784639;0.0682230293750763
0.05310642259938974;0.05444374680519104
0.06552349587574173;0.06888744235038757
0.12327931742752618;0.1257871389389038
0.10102812132292645;0.1027708351612091
0.08118144546419434;0.08145809173583984
0.026452606128190993;0.026453018188476562
0.09564331385126933;0.09571456909179688
0.12640875940484025;0.12854664027690887
0.0017718652122735191;0.0017719268798828125
0.11247950336338264;0.11261549592018127
0.14327586309496587;0.1451883316040039
0.0983802030658831;0.10057640075683594
0.08809333451096389;0.09085327386856079
0.051888994938347706;0.05188941955566406
0.04449565246398196;0.044496484100818634
0.05307169628184958;0.05466461181640625
0.09234796765882669;0.09250453114509583
0.11959823231628908;0.119598388671875
0.09630675541298636;0.0966787040233612
0.06990326505011124;0.07019490003585815
0.016948803724399154;0.01694965362548828
0.023335284646665358;0.02339652180671692
0.025519771960636494;0.02552032470703125
0.126286830407131;0.12628749012947083
0.13325652590292558;0.14509505033493042
0.0327785187379273;0.032778769731521606
0.09767379922661235;0.10226798057556152
0.123113789281539;0.12971708178520203
0.04029629609527783;0.04029655456542969
0.009360525559151685;0.00936126708984375
0.07196280703094073;0.07196903228759766
0.11613375527783291;0.1161346435546875
0.06416116235654439;0.06416130065917969
0.06394684905786134;0.06401923298835754
0.05954735863825241;0.061016857624053955
0.13306464321006745;0.14118102192878723
0.07118118446347337;0.0717172622680664
0.04246154854441335;0.043504416942596436
0.21051356854923478;0.21555328369140625
0.07252810308939953;0.07258987426757812
0.0603104793337013;0.06361621618270874
0.15948760780787144;0.16197681427001953
0.10660417843063462;0.10997703671455383
0.09152051206885231;0.09270825982093811
0.10351758299340463;0.1052393913269043
0.11682093430005314;0.12385264039039612
0.09758444139294775;0.09774628281593323
0.10761504001561284;0.10858604311943054
0.13015407265565304;0.13635173439979553
0.12357628585006801;0.1235780343413353
0.05354197503702797;0.05360215902328491
0.10801091103223512;0.1094999611377716
0.10463643241658632;0.10897710919380188
0.03147506726528717;0.031475067138671875
0.03426906832009374;0.03426933288574219
0.1239579045545383;0.12395837157964706
0.07866400266203948;0.07866472005844116
0.06446595617978698;0.06476020812988281
0.031278366912629;0.03384968638420105
0.005640372788704869;0.005640983581542969
0.014466989674210238;0.014469504356384277
0.031656905731466047;0.03165721893310547
0.08171912930795529;0.08554580807685852
0.08763418956539426;0.08807903528213501
0.11085685621636462;0.11191010475158691
0.09567411916640566;0.09672164916992188
0.18367684214413066;0.18667693436145782
0.09886053216743676;0.10466247797012329
0.07371135422604547;0.07603639364242554
0.10826085889984996;0.11000022292137146
0.07579222892683063;0.0757923424243927
0.04065447918013139;0.041669487953186035
0.10235598904978499;0.10271358489990234
0.11332737579613758;0.11419132351875305
0.13507016166099686;0.13508033752441406
0.08443941899427784;0.08856987953186035
0.014789373123626551;0.014789581298828125
0.0812249998440725;0.08417698740959167
0.027212178519651273;0.028030991554260254
0.058086951263670084;0.05808737874031067
0.11273560449821085;0.11394023895263672
0.06957387741070714;0.07053184509277344
0.07755728266613633;0.07755759358406067
0.09313406507210698;0.09313490986824036
0.08457370206098416;0.08528107404708862
0.07175513741388184;0.07487374544143677
0.04908450081185288;0.04908469319343567
0.0870320425213464;0.08873555064201355
0.03606543016695151;0.03768335282802582
0.13424458975909292;0.13450241088867188
0.10066032928614628;0.1008634865283966
0.08027381078706647;0.08114403486251831
0.12672749523226154;0.13412803411483765
0.004050053079398799;0.004050254821777344
0.09783894512957728;0.11670279502868652
0.08702061632110314;0.08702174574136734
0.00777903290269644;0.007779121398925781
0.09804742519840871;0.09927642345428467
0.14118694776456697;0.14412960410118103
0.09097396132082525;0.09267044067382812
0.1308521377798237;0.13149699568748474
0.0045517780155297175;0.004551887512207031
0.042348456545853924;0.04234886169433594
0.01270426564406976;0.012704849243164062
0.05322672286960645;0.05334186553955078
0.05997628113256376;0.06342869997024536
0.07854050355026862;0.07854083180427551
0.0025923591504614274;0.0025930404663085938
0.11414237671812363;0.11414260417222977
0.07438010829946501;0.07491111755371094
0.12034969640479566;0.12034988403320312
0.09783325641671017;0.09970000386238098
0.08614666312922456;0.08779436349868774
0.15072447917568982;0.15458431839942932
0.09868147045915406;0.09972405433654785
0.02600643551987479;0.026252031326293945
0.12158634032433212;0.1246967613697052
0.156448781916123;0.1605052351951599
0.08675155839122561;0.09300556778907776
0.011103227792667201;0.011103630065917969
0.03244698681238557;0.03244781494140625
0.04039665457625629;0.04039672017097473
0.06961658268210337;0.07111497223377228
0.008760980490476583;0.008761405944824219
0.07986626329712057;0.07987532019615173
0.008394244579151116;0.008478954434394836
0.07020597608707856;0.0725063681602478
0.1001586702125258;0.10015953332185745
0.0023762843347717435;0.002376556396484375
0.1304348418632591;0.1355743110179901
0.04796540622891944;0.04827600717544556
0.10866499831665688;0.11285203695297241
0.07861640945147923;0.07899755239486694
0.009740358967653372;0.009740829467773438
0.034808499813437005;0.034905463457107544
0.15074252793894394;0.15074291825294495
0.09637259619695837;0.09796902537345886
0.11152449064212955;0.11426800489425659
0.08609722523674715;0.08810997009277344
0.09395661664144987;0.0939578041434288
0.055784836451183095;0.05690014362335205
0.08719637326157631;0.08946099877357483
0.07937646853169594;0.07937628030776978
0.0759714946408809;0.076263427734375
0.08635914624340776;0.08635992556810379
0.005009219703986763;0.005009651184082031
0.07672912127256389;0.07742848992347717
0.040525246257588424;0.040810614824295044
0.0888587219038813;0.08925226330757141
0.11430636176484517;0.11430644989013672
0.08956302945584069;0.0927838683128357
0.0817216345302194;0.08657324314117432
0.0596529388914083;0.06081005930900574
0.0714767707041464;0.07147693634033203
0.04996102665071472;0.04996111989021301
0.10746900384018841;0.10789299011230469
0.11332665418183868;0.11464756727218628
0.06227563478841744;0.06327939033508301
0.06956404950462428;0.07577157020568848
0.030602475685198142;0.03060254454612732
0.030011771021258533;0.030254364013671875
0.14619618536508974;0.1461963653564453
0.060290451252367476;0.06109938025474548
0.10314875152241097;0.10881415009498596
0.07156233991114212;0.0715627670288086
0.11242138602478499;0.12514618039131165
0.07252024930509621;0.07252103090286255
0.11924113007401;0.12178325653076172
0.02992101774207423;0.029921531677246094
0.06503253228973283;0.065032958984375
0.002513352558596896;0.002513885498046875
0.07333991637961118;0.07707452774047852
0.0773742234969214;0.07879984378814697
0.11864597975236708;0.12254291772842407
0.022587322855234973;0.02258777618408203
0.0489864719475193;0.04898643493652344
0.11137513632338719;0.11300182342529297
0.13826893646620153;0.1390533745288849
0.07428338075123897;0.0759129524230957
0.1319737852014548;0.13514471054077148
0.08990348518199755;0.09067827463150024
0.09687315508890504;0.09899333119392395
0.13130268773604903;0.13214737176895142
0.015700289846596313;0.015798300504684448
0.0334318264468735;0.0334320068359375
0.04633014403642227;0.04633048176765442
0.07830820818362001;0.08360511064529419
0.04002664591978975;0.04002726078033447
0.10393538706237858;0.10393619537353516
0.13132079700849342;0.1328316330909729
0.11782705368020639;0.11782831698656082
0.0744023794680969;0.07665154337882996
0.11861171720907017;0.11861228942871094
0.1393786610351612;0.13937950134277344
0.07005945160153373;0.0720205307006836
0.10165209898690446;0.1028006300330162
0.03557739848708306;0.03557777404785156
0.020838795742076352;0.02119538187980652
0.11741367259916796;0.11852359771728516
0.09872789444650551;0.09894368797540665
0.05955065653250714;0.06475630402565002
0.054735243374200215;0.05572330951690674
0.14607464323755878;0.14730429649353027
0.11839547159050678;0.1272268295288086
0.11029866873017724;0.11031630635261536
0.07430556744412606;0.07494261860847473
0.1003762971329719;0.1019277572631836
0.09421421696502788;0.10349369049072266
0.14102256278483838;0.1416119635105133
0.07865933404673373;0.0786600112915039
0.06732499966791136;0.0688154399394989
0.015750738410266012;0.01582092046737671
0.119748959824786;0.11974909901618958
0.11360580487872274;0.1175101101398468
0.012885173733948721;0.012885749340057373
0.09672253983460936;0.09672355651855469
0.03720259534345117;0.03720283508300781
0.12342043526453496;0.12426126003265381
0.14085945930933094;0.14515581727027893
0.07904418152929343;0.07960131764411926
0.07830942742286706;0.07896309345960617
0.11131648867638996;0.11299735307693481
0.10190163496947309;0.10461807250976562
0.048796957286134014;0.048797607421875
0.07897087320542694;0.0793476402759552
0.0645129858959717;0.06522548198699951
0.09859945729749994;0.09860038757324219
0.05867971788140136;0.05885985493659973
0.1459849566832931;0.14705172181129456
0.025017151717710448;0.025340378284454346
0.10391182917317526;0.10479038953781128
0.07352675029835203;0.07382464408874512
0.03754591583987083;0.04147350788116455
0.0966753041772353;0.09667587280273438
0.10898978356985911;0.10980741679668427
0.02784347161080772;0.027843475341796875
0.08816070758393615;0.08994293212890625
0.07707417545011917;0.07716843485832214
0.041063108753030826;0.04168853163719177
0.0900034868370361;0.09000399708747864
0.06936186571882692;0.0694742202758789
0.12311682831886528;0.12311720103025436
0.0939437255772892;0.0945281982421875
0.10150204994260648;0.10218623280525208
0.08255456086137594;0.08613502979278564
0.0035892949746362942;0.003589630126953125
0.12377688336011222;0.12377738952636719
0.13438342686727342;0.13438987731933594
0.09245554613802313;0.09342959523200989
0.15139565297054908;0.1513957977294922
0.07640622490596409;0.07658776640892029
0.07519004779375099;0.07519054412841797
0.0137739709474833;0.013774732127785683
0.10112898406107557;0.10796937346458435
0.08846092085658493;0.09155255556106567
0.08326556983966742;0.08341529965400696
0.10454241701586668;0.10876217484474182
0.1190785945439353;0.13137578964233398
0.028947144351825164;0.034135282039642334
0.1461078745474932;0.14976438879966736
0.031492587900991874;0.03152650594711304
0.124736913213412;0.1270739734172821
0.06003707211134652;0.06090259552001953
0.064645216669008;0.06558582186698914
0.05510930950378128;0.05510997772216797
0.014144826747353935;0.014194488525390625
0.12338468294821606;0.12944820523262024
0.040342731463932024;0.04039943218231201
0.09888821632018054;0.09888842701911926
0.007377658697540045;0.007377795875072479
0.018207154362067744;0.018207550048828125
0.11681371318531462;0.12123051285743713
0.1214390984775927;0.1223001480102539
0.03156610212385175;0.031589508056640625
0.08287739321008758;0.08298683166503906
0.09003634017195183;0.09031155705451965
0.07748608057947239;0.07774272561073303
0.1161730289525954;0.11870279908180237
0.08236482663878211;0.08374786376953125
0.04904451492985282;0.04904460906982422
0.08996060952338568;0.0901346206665039
0.03903028916031348;0.039031028747558594
0.06323667545955386;0.06503918766975403
0.03553834632873843;0.03565484285354614
0.08536498974376891;0.08536532521247864
0.104624575803176;0.10601994395256042
0.022782205502667678;0.022782325744628906
0.08819732446049117;0.08838939666748047
0.10587393247551227;0.10653293132781982
0.1001797222736557;0.10245931148529053
0.07541718424120916;0.07541754841804504
0.008205061798532557;0.008205413818359375
0.08363066904006916;0.08745971322059631
0.09123755902840928;0.10141497850418091
0.08304604968176166;0.08304691314697266
0.10983190610942682;0.11124444007873535
0.03460716840400082;0.034693747758865356
0.11414416566653675;0.11414527893066406
0.10313060405606894;0.10557632148265839
0.09806424671914092;0.09806445240974426
0.15321518832566455;0.16762956976890564
0.12200077748555296;0.12200136482715607
0.13873457247346932;0.13877195119857788
0.0799382181046638;0.08233851194381714
0.11927223190876217;0.11927321553230286
0.11804556829260326;0.11983045935630798
0.061984170375369185;0.06198406219482422
0.07574151718875828;0.07785630226135254
0.11522043945577934;0.11870244145393372
0.010747178091783355;0.010747909545898438
0.06361832595256882;0.0636720061302185
0.047179187988080365;0.04857516288757324
0.07864256360979743;0.07951831817626953
0.11251200418285931;0.11612755060195923
0.11204858385929477;0.11210918426513672
0.0918742476791836;0.10292428731918335
0.005517754989076401;0.0055179595947265625
0.132709224355597;0.1327095329761505
0.11021133158527524;0.11037924885749817
0.08509331383229037;0.08683109283447266
0.1327668784170395;0.13703572750091553
0.07029754404611675;0.07050067186355591
0.13269240271571978;0.13347724080085754
0.17618280725673044;0.17619609832763672
0.03805182859687722;0.038786888122558594
0.10993653617234989;0.10993671417236328
0.12748454161385325;0.1285724937915802
0.030583651388726266;0.03058430552482605
0.08175315526916006;0.0822167694568634
0.001794717319165577;0.0017948150634765625
0.010923614247812638;0.010924339294433594
0.06466424746825321;0.06469112634658813
0.1206547830765906;0.12065505981445312
0.12017306047617976;0.12222588062286377
0.09187477194656538;0.09187507629394531
0.09888181295262234;0.10066401958465576
0.09118961453204132;0.09119033813476562
0.08351786757627813;0.08808892965316772
0.08435070868229422;0.08790415525436401
0.10851784812328637;0.12484544515609741
0.032382416493337805;0.032382965087890625
0.11122716966325315;0.13066497445106506
0.005105069913938019;0.0051059722900390625
0.11100212086611895;0.11190679669380188
0.13138914926564416;0.13142266869544983
0.1250560242980892;0.1287555694580078
0.07906829774666077;0.0805118978023529
0.0731932907002843;0.07402604818344116
0.0279666483821725;0.027967482805252075
0.10821833608718388;0.10846805572509766
0.09228032894204538;0.09420818090438843
0.03375581944761222;0.03387248516082764
0.08420903673563312;0.08701947331428528
0.009661738342549965;0.009662628173828125
0.0907683215616928;0.09076881408691406
0.014759623757377747;0.014760017395019531
0.11942009777816706;0.12193524837493896
0.1288959394307489;0.12935122847557068
0.06362141404559207;0.06362250447273254
0.017582966192845058;0.017583847045898438
0.07365429725033149;0.07664868235588074
0.014455638141501229;0.014455795288085938
0.11039507160758177;0.1134791374206543
0.11916049134235694;0.12000945210456848
0.08609261259466164;0.08769488334655762
0.10344853359534718;0.10441058874130249
0.08631256946736846;0.08631327748298645
0.11490856854587461;0.11490917205810547
0.09026414884027878;0.09594395756721497
0.07705614269979026;0.07921159267425537
0.03769425018226081;0.03769493103027344
0.12330612020610496;0.12330630421638489
0.10777198259878577;0.10836862772703171
0.09848761599693084;0.10305976867675781
0.09608367492183087;0.0975949764251709
0.07074316677060562;0.07104486227035522
0.09807887246805613;0.10023882985115051
0.013470200613440893;0.013599395751953125
0.05572306809694395;0.056632667779922485
0.10568240743754975;0.10663071274757385
0.03906140080437778;0.03929579257965088
0.09299005308197197;0.09299087524414062
0.034684038121255915;0.034684181213378906
0.0025209825367579868;0.002521514892578125
0.11299975445807679;0.11406096816062927
0.0466766320609449;0.04805174469947815
0.05084485379320358;0.05303376913070679
0.09630753802954896;0.09683182090520859
0.07627896963828555;0.0794055163860321
0.05680193907162294;0.058124542236328125
0.05546183560865545;0.060126423835754395
0.09971879931549033;0.10092765092849731
0.04322895217084253;0.044104933738708496
0.11743994916699699;0.1196451187133789
0.11061956118665019;0.11205387115478516
0.08366035173805521;0.08395946770906448
0.018937841722053192;0.018972396850585938
0.08979280630461878;0.08979323506355286
0.08697843615470176;0.0880051851272583
0.1190652080243884;0.11912822723388672
0.0702386054264178;0.07366549968719482
0.08184061882544859;0.08201763033866882
0.12302383385427094;0.12476599216461182
0.16239518189450292;0.16433468461036682
0.1354095202375656;0.13987088203430176
0.12287156962904149;0.12287235260009766
0.08067843338279865;0.08131730556488037
0.11074641371034605;0.11307564377784729
0.033051611250291164;0.033051520586013794
0.1489785089612473;0.15702390670776367
0.08131698393408432;0.08131784200668335
0.08736367231586108;0.09219230711460114
0.08914915709958708;0.0906069278717041
0.10436044590537641;0.10436061024665833
0.09830149646507504;0.09994125366210938
0.1546270297534027;0.1585489809513092
0.1326481958826709;0.13275104761123657
0.0295586354851067;0.029610097408294678
0.12935149947315197;0.13156116008758545
0.015686625049542918;0.015686988830566406
0.11262040480028998;0.11262130737304688
0.05162734629084742;0.05200490355491638
0.14632099298003534;0.14907768368721008
0.0766839646853111;0.08135944604873657
0.06575559394428866;0.06652101874351501
0.04449826754718409;0.04560520499944687
0.130910438635244;0.13091087341308594
0.0315878275483032;0.03265666216611862
0.0812427700630022;0.08498288691043854
0.10412739609515438;0.10702177882194519
0.007435128670654166;0.007435798645019531
0.00940547603658415;0.009406089782714844
0.017078775033862296;0.01707938313484192
0.007577367505208194;0.007650285959243774
0.1594696771266336;0.1594705581665039
0.11292472759706076;0.11358348280191422
0.08865553144942252;0.08962815999984741
0.10017305395056264;0.11488032341003418
0.020749568770235004;0.02083553373813629
0.07527646861010288;0.07528209686279297
0.10725570918861348;0.10725593566894531
0.08252792879485817;0.08414582908153534
0.09834590673170558;0.09834665060043335
0.08019087802841712;0.08270269632339478
0.044387781893245944;0.04439830780029297
0.08417367261903501;0.08628201484680176
0.017070680343634934;0.017070770263671875
0.08158680138259405;0.08158686757087708
0.11467748729581825;0.11482520401477814
0.11338503674136477;0.11375710368156433
0.10102667913377089;0.11429673433303833
0.07007132881967239;0.07007211446762085
0.04729258343228977;0.047430992126464844
0.040452739635170265;0.0404529869556427
0.12804533988882208;0.12804603576660156
0.1032275291273323;0.1032276451587677
0.13880309189929052;0.13977909088134766
0.06985129682397234;0.06985187530517578
0.04883384900074439;0.04932639002799988
0.10714558659490425;0.11282792687416077
0.05319298356011487;0.05455505847930908
0.07232050548654058;0.07232096791267395
0.0900943852143791;0.0904388427734375
0.13264055939743039;0.13264083862304688
0.14930523097001341;0.1517445147037506
0.11748733278886583;0.1298602819442749
0.1020182455979466;0.10840615630149841
0.1083200720758868;0.10856452584266663
0.15632329141437912;0.1603834629058838
0.05239507424059005;0.0542026162147522
0.13575733319191316;0.1357574760913849
0.06621111124304246;0.06679841876029968
0.021444361755375282;0.021445274353027344
0.10202776458798962;0.10202792286872864
0.056701245657236755;0.057829856872558594
0.061071401881712166;0.06107139587402344
0.10085868447676626;0.10323801636695862
0.07027684999203221;0.07127493619918823
0.0998517351209902;0.09985243529081345
0.09244719001360757;0.09418374300003052
0.05782051285999007;0.06452593207359314
0.11841994371230322;0.12718352675437927
0.09157482732465907;0.09159564971923828
0.024343688936441864;0.02553415298461914
0.09008753926228248;0.090087890625
0.10322045263843153;0.10322093963623047
0.11150847348685682;0.11221697926521301
0.1100471325770618;0.1100473701953888
0.056425586087272925;0.05670914053916931
0.012447830706852113;0.012448310852050781
0.10186479895276562;0.1020275354385376
0.07997429907249944;0.08045482635498047
0.09238288984372295;0.09314441680908203
0.038858605188094406;0.03921586275100708
0.060193143363375404;0.06019401550292969
0.04866129288714807;0.04915058612823486
0.1010695825058473;0.10708695650100708
0.08611333460281108;0.08611392974853516
0.10192427130850193;0.10597267746925354
0.09358259454818019;0.09642386436462402
0.08069700747363368;0.08100062608718872
0.08353537233244945;0.08896708488464355
0.1064291975828392;0.11259165406227112
0.13093546455312494;0.13448545336723328
0.011910460337575897;0.011911392211914062
0.10711199240202296;0.11006736755371094
0.11272622044818364;0.11559110879898071
0.04128971461409261;0.041290283203125
0.12094903625396064;0.1267995536327362
0.13647088319068734;0.13647079467773438
0.1152296464967426;0.11523059010505676
0.14702566151659865;0.1480688452720642
0.025336392425833222;0.025766432285308838
0.056345622534160505;0.05634593963623047
0.14351079098765346;0.1435113400220871
0.018322700909232274;0.01832294464111328
0.0006649726941827476;0.0006656646728515625
0.05011030691400409;0.05044195055961609
0.09388222638827684;0.09651961922645569
0.12324950485273789;0.1244039535522461
0.11026417895733236;0.11046802997589111
0.05231774195234511;0.0523185133934021
0.10657353807207337;0.11323490738868713
0.0755845131256785;0.07587909698486328
0.05005463395550182;0.05062389373779297
0.05599110590715287;0.05717968940734863
0.1005421582356565;0.10054293274879456
0.11954663455041503;0.12085177004337311
0.03325502600690946;0.033255577087402344
0.09392086678270012;0.09546902775764465
0.08238434486113325;0.08238506317138672
0.07546108266084749;0.07546141743659973
0.005804694178571007;0.005805015563964844
0.0447210070276979;0.04475700855255127
0.054261688014178126;0.05461698770523071
0.022667071139173524;0.022667884826660156
0.07133934838608602;0.07586005330085754
0.12032004251093456;0.12032508850097656
0.08683994305330918;0.08684059977531433
0.004165274506852001;0.0042421817779541016
0.08337753297845918;0.08337783813476562
0.03932480671228556;0.03932484611868858
0.0544266176020177;0.054427146911621094
0.1235759647648424;0.1259593963623047
0.06791739589942512;0.06806197762489319
0.024424162316339062;0.024903297424316406
0.14099397742399464;0.14226055145263672
0.017276431051740346;0.017276763916015625
0.09073529406915892;0.09345126152038574
0.059770704038696165;0.0597713403403759
0.11609234486374272;0.11616325378417969
0.09017322521575477;0.09017086029052734
0.09262586335803548;0.09262660145759583
0.051182682218267585;0.052002549171447754
0.13772510591976056;0.140433669090271
0.08366264244820248;0.08678761124610901
0.1018756345104232;0.10446786880493164
0.10228028302725788;0.10409995913505554
0.032769311420005505;0.03277015686035156
0.021405732406259613;0.021406173706054688
0.16013929133149749;0.18224623799324036
0.09472907418328722;0.09473037719726562
0.1185819389849384;0.12478283047676086
0.04767572454419381;0.04767608642578125
0.08363299075410871;0.08399444818496704
0.08651493126314429;0.08753485977649689
0.056746661417485245;0.057321757078170776
0.014326264413006398;0.014327049255371094
0.18611575059182772;0.1864127814769745
0.10817907978858467;0.10889717936515808
0.10972544734242784;0.1103353500366211
0.12111317267996195;0.12468302249908447
0.06631245344007934;0.0663309097290039
0.09919854655594453;0.09959051012992859
0.05939719999456942;0.06335213780403137
0.07474481767560481;0.07474517822265625
0.07117585431959593;0.07117649912834167
0.09975382924511644;0.10210227966308594
0.11243600127496584;0.11364555358886719
0.11315890821803809;0.1175987720489502
0.10409473970035182;0.10568562150001526
0.10658587371579067;0.10906791687011719
0.050323395074069764;0.05143237113952637
0.01798096131620135;0.018059998750686646
0.030434595007969172;0.030532240867614746
0.12238426154725138;0.12550398707389832
0.00752124694132609;0.007521629333496094
0.07263356934494368;0.0740293562412262
0.1210152391123986;0.1306975781917572
0.015215240052727553;0.015215873718261719
0.01302635618818831;0.013027012348175049
0.14200443214322947;0.14200496673583984
0.10108768133243697;0.10188761353492737
0.12678880609873155;0.12797638773918152
0.10711008176751809;0.10711100697517395
0.08814235635020133;0.0882030725479126
0.08229367515992722;0.08332264423370361
0.12611775751757476;0.12789657711982727
0.07299607604313621;0.0731668472290039
0.003777578661766352;0.0037784576416015625
0.11446769780039201;0.11675548553466797
0.08345309729346644;0.08438494801521301
0.1138052967071372;0.11391070485115051
0.12139057548296277;0.12454843521118164
0.1137819776939873;0.11573928594589233
0.0974113296177021;0.09741204977035522
0.02668850087714691;0.026688575744628906
0.11216026382805196;0.12394148111343384
0.1126997773127267;0.11455348134040833
0.04350613969072488;0.04350656643509865
0.10458617909735352;0.10525280237197876
0.09745714634578566;0.09841054677963257
0.07913390640490242;0.07981491088867188
0.10571470459042971;0.10571566969156265
0.06530855153087073;0.06530898809432983
0.10409545404200922;0.10436248779296875
0.08433969363109553;0.08862084150314331
0.03365593321317124;0.03383880853652954
0.08546641561881305;0.08623814582824707
0.0763377371290583;0.07734394073486328
0.10141025014546837;0.10887932777404785
0.0955803413414945;0.09870326519012451
0.09362724407192287;0.09478914737701416
0.08856321792944807;0.08856391906738281
0.02449020769668494;0.024490386247634888
0.11016063153339042;0.11115342378616333
0.043555465133129086;0.04355624318122864
0.13414931610866038;0.13414955139160156
0.06942468605416445;0.07211112976074219
0.17427945452634463;0.17428019642829895
0.08360439018211528;0.08971759676933289
0.08421998161471092;0.0846271812915802
0.11570198209781557;0.11784127354621887
0.07417114462451034;0.07417204976081848
0.07053492149400802;0.07238143682479858
0.03556882026729683;0.035569190979003906
0.07693758339221812;0.07866279780864716
0.0627187572961113;0.0635175108909607
0.1011106476204762;0.11252927780151367
0.03331415643615071;0.03416600823402405
0.07179604842764327;0.07179641723632812
0.03152926206959739;0.03152942657470703
0.11015907182128876;0.11015987396240234
0.09849932089601007;0.09913527965545654
0.017104494851993113;0.017404168844223022
0.11656366313227216;0.11656464636325836
0.01957559763258723;0.019576072692871094
0.054647399570231556;0.054647475481033325
0.07456902501514216;0.07498559355735779
0.10078148366761111;0.10843530297279358
0.13452473943316787;0.13784465193748474
0.06498538139746075;0.06745967268943787
0.038867788116725116;0.03902915120124817
0.043374700851510004;0.044126540422439575
0.01630954059508075;0.016309738159179688
0.08092011950003569;0.08147624135017395
0.10764067864064342;0.10917264223098755
0.10006314503446025;0.10006427764892578
0.08212402192816957;0.08310765027999878
0.032272428747162865;0.03231334686279297
0.06865002822521037;0.0698053240776062
0.09314941932958269;0.09711882472038269
0.09766981878879645;0.10011294484138489
0.11516790062190643;0.11635205149650574
0.07935138120942746;0.08334189653396606
0.15361390225088878;0.1615152657032013
0.010156268597030706;0.010156631469726562
0.08267083270806835;0.08790591359138489
0.13596609153771178;0.13757991790771484
0.14419908264913506;0.14454492926597595
0.14479419532059845;0.14760589599609375
0.11193673191487825;0.11573916673660278
0.004067291716647283;0.004067420959472656
0.1196464663487322;0.11964702606201172
0.10914442558513761;0.10969406366348267
0.0886462545493436;0.08864688873291016
0.06232537772686274;0.06293392181396484
0.025637853114531112;0.025755763053894043
0.06898413113632136;0.0701398253440857
0.04339564161301167;0.04407310485839844
0.08970942581107436;0.08971017599105835
0.072766166086938;0.07276725769042969
0.09271265490306495;0.09582439064979553
0.05780098629661033;0.0593528151512146
0.10376638241699994;0.10446763038635254
0.11023265557130857;0.11314642429351807
0.04035323956558171;0.04035377502441406
0.05102856462711045;0.056307852268218994
0.05795050191512274;0.05795097351074219
0.01769811940422563;0.017698287963867188
0.0631628263317198;0.06316280364990234
0.004565717093379587;0.004566192626953125
0.025387037344478582;0.02538776397705078
0.10678834581777422;0.10862067341804504
0.11517311856687473;0.11585333943367004
0.0773255122097004;0.0778215229511261
0.0952309316623177;0.09608006477355957
0.023753280751823487;0.023754119873046875
0.07522572584975368;0.075225830078125
0.014503127224657375;0.01450347900390625
0.10570938508133407;0.10612556338310242
0.14566420816414669;0.16786587238311768
0.09593852568977425;0.09643840789794922
0.10501179213525358;0.1050119400024414
0.10913236707439153;0.1091327965259552
0.0875930875127032;0.09120267629623413
0.09785235302734752;0.10506746172904968
0.05637111521604755;0.05637168884277344
0.15793184866808208;0.16611388325691223
0.10061014497146373;0.10075950622558594
0.022719830986345897;0.022738665342330933
0.007918571551329204;0.0079193115234375
0.1405493690357545;0.14363858103752136
0.12045608978028646;0.12045669555664062
0.10034557993961774;0.10292235016822815
0.030190205771362374;0.030190467834472656
0.011241981472341948;0.011242032051086426
0.10047121664955491;0.10161355137825012
0.08560347577866201;0.08560371398925781
0.09810146629383298;0.09810256958007812
0.05677678004536404;0.056777000427246094
0.07640527154037884;0.07728317379951477
0.08500220105411876;0.08637982606887817
0.04258578106664834;0.043721407651901245
0.09100409004762272;0.0910044014453888
0.08855071717823453;0.08855152130126953
0.12831732153989894;0.13022807240486145
0.012082103114660535;0.012082099914550781
0.08173695614616697;0.08343300223350525
0.0886488038807252;0.08864960074424744
0.12213963957497319;0.12404942512512207
0.12142939906908559;0.12722480297088623
0.09544027720928842;0.09544086456298828
0.07048337384676186;0.07078951597213745
0.07058013304024618;0.07432970404624939
0.07796045356892167;0.07796096801757812
0.12065215161719378;0.12959375977516174
0.11698787478695362;0.1169881820678711
0.06769613451169049;0.06826549768447876
0.10600153446745936;0.1060018539428711
0.12633716478025636;0.12811942398548126
0.03137188351888508;0.03166407346725464
0.06719688357428993;0.06786727905273438
0.12584323051211752;0.13483089208602905
0.11415803337661627;0.11702251434326172
0.1050518985787452;0.10505291074514389
0.00820211828741695;0.008524298667907715
0.11989807383704147;0.12046337127685547
0.054518569772793284;0.0547490119934082
0.07971674870788185;0.07978534698486328
0.04018523991943023;0.040590494871139526
0.09730858096497932;0.10043397545814514
0.13384217507799073;0.13384246826171875
0.04484708666173532;0.045335859060287476
0.002053604750616318;0.00205424427986145
0.12560985772129837;0.1256103813648224
0.07139831529530377;0.07248973846435547
0.10647691535187238;0.11191076785326004
0.06245306610384271;0.06369754672050476
0.024634970943957293;0.02463531494140625
0.02475497117274984;0.024755485355854034
0.11387318472150176;0.11437500268220901
0.06199112947477992;0.06212949752807617
0.13091533318589949;0.1413463056087494
0.14512297765741755;0.14536798000335693
0.07989989345457395;0.07990074157714844
0.051916562867591144;0.051917076110839844
0.10524707173105723;0.1055317223072052
0.06193995632222356;0.06415683031082153
0.07119848215672363;0.07119941711425781
0.15330862336504944;0.15565669536590576
0.03434248717213617;0.03458312153816223
0.08629341925413121;0.09835159778594971
0.0985605107083205;0.10053277015686035
0.09318528955129587;0.09560680389404297
0.00449557860432097;0.0044956207275390625
0.09221352940247546;0.0925484299659729
0.14032514449979533;0.1404094696044922
0.12195713700150036;0.12386828660964966
0.07315726212527696;0.07522204518318176
0.12277462799324444;0.12651245296001434
0.02502084632078226;0.02502155303955078
0.0926325233459368;0.09639064967632294
0.1003660711849912;0.10036659240722656
0.009536662161353177;0.0095367431640625
0.05774815789609982;0.05774879455566406
0.04613776908432714;0.04613868519663811
0.09401891384422299;0.09770017862319946
0.044569908848495376;0.04586225748062134
0.11743291609764606;0.12145861983299255
0.10607205847143797;0.10715293884277344
0.04383525948085084;0.04469174146652222
0.09333630863370683;0.09509408473968506
0.09700496744276403;0.09794831275939941
0.004900174435691201;0.0049491822719573975
0.09733998348165386;0.0991201102733612
0.10421123586062346;0.10492372512817383
0.0023301118500047876;0.002330780029296875
0.06392640414219726;0.06392669677734375
0.08135036846304304;0.08289429545402527
0.13125871591648963;0.13240846991539001
0.1488050467093018;0.15851879119873047
0.10681002002542192;0.10823366045951843


==> data/appendices/scatter/mnist-a-relu-balanced.csv <==
True Distance;Estimated Distance
0.14247115466789517;0.14248088002204895
0.035293419579081234;0.03529360890388489
0.10719343046595135;0.1108427345752716
0.0857277473104779;0.0864691436290741
0.15249358586673004;0.1545429527759552
0.07066634405449121;0.0727381706237793
0.0395661841500356;0.03956794738769531
0.005350947430514504;0.0053510963916778564
0.14291841529580465;0.1565847396850586
0.10266564976250503;0.1026666909456253
0.11500769829658118;0.11873102188110352
0.08115859813816387;0.08115959167480469
0.050786276658970265;0.05313843488693237
0.09374125094058997;0.0988578200340271
0.11623552394675532;0.12110278010368347
0.09960418020715377;0.09961414337158203
0.06116245131990408;0.06253817677497864
0.12179261546326345;0.12566259503364563
0.15938201910311875;0.16334715485572815
0.053676001208005406;0.053676605224609375
0.008369517286632475;0.008370399475097656
0.09341467733226061;0.09463787078857422
0.0638022828670096;0.06661567091941833
0.075436892369946;0.07831966876983643
0.00834317427010002;0.008343696594238281
0.14112852447203308;0.14112932980060577
0.12835275229351933;0.13209021091461182
0.09068799115238002;0.09069156646728516
0.12017067305922087;0.12017250061035156
0.08808795358428362;0.08981513977050781
0.1723073072108919;0.17519763112068176
0.08595616063183238;0.08905738592147827
0.013621146045359783;0.013621360063552856
0.16377818147241635;0.16848158836364746
0.08099522178838989;0.0811004638671875
0.050079992349792206;0.05290037393569946
0.06109298351962752;0.06212523579597473
0.05633519658447192;0.05656716227531433
0.09774702054067852;0.0977497398853302
0.010898861864199987;0.010899543762207031
0.012327554826423462;0.012328147888183594
0.12929906173550257;0.1302250325679779
0.08037817152372795;0.08037853240966797
0.12911779464465667;0.129123717546463
0.08839791968321589;0.08840465545654297
0.09978550232024405;0.09978583455085754
0.005829074712667569;0.005829811096191406
0.04162294110418089;0.04233264923095703
0.0010347351970371504;0.0010356903076171875
0.13370339317801067;0.13492777943611145
0.12408821307773542;0.12419700622558594
0.1312272549775122;0.1324920952320099
0.10340041526149567;0.10420888662338257
0.08103564184297898;0.08104708790779114
0.040239741512075856;0.040240317583084106
0.08693484475546367;0.08893030881881714
0.09589349456422558;0.0977732241153717
0.08706490155590273;0.0871974527835846
0.09495048580924997;0.10855481028556824
0.024151757754412154;0.02502387762069702
0.19248040697237398;0.1929549276828766
0.1429890592549246;0.14346039295196533
0.07755249616018205;0.0780908465385437
0.02935694690351103;0.02935791015625
0.108269989871581;0.1147049069404602
0.14292673255699992;0.1557312309741974
0.092205069671391;0.09346482157707214
0.044293032628326956;0.045927226543426514
0.1748038753407036;0.21107855439186096
0.025804745965455633;0.02765268087387085
0.007859259666550704;0.007863640785217285
0.11476590508974817;0.11476802825927734
0.10133623769446805;0.10692641139030457
0.029472712441063777;0.02971912920475006
0.01951710664424102;0.019619375467300415
0.07426112867154769;0.07512137293815613
0.14581245962802197;0.1589357852935791
0.007466259351814641;0.0074672698974609375
0.13645827453057344;0.13645929098129272
0.09260944005600633;0.10337164998054504
0.09774344246124658;0.09774398803710938
0.12199529217680484;0.12224197387695312
0.0549534291463008;0.054953575134277344
0.15311781781709033;0.1531238555908203
0.008494003185978061;0.008494377136230469
0.04651855625268709;0.04651927947998047
0.16355739835675792;0.165195494890213
0.15992162157914816;0.16052058339118958
0.14275339153166577;0.15004825592041016
0.09791625656582786;0.09876081347465515
0.1042768038717507;0.10427764058113098
0.02903506043288854;0.029458343982696533
0.05396161476975201;0.05396273732185364
0.02710361154183776;0.02918684482574463
0.12931404851942305;0.12931445240974426
0.11466798098747737;0.1146697998046875
0.04112719976790673;0.04112810641527176
0.024956183295276255;0.024956703186035156
0.11415943328315138;0.11416053771972656
0.08647725784088849;0.08759567141532898
0.13384471416271743;0.13698101043701172
0.029478987796998857;0.03020763397216797
0.10011379558635668;0.10011482238769531
0.10638477096007778;0.1063871681690216
0.12411587805778;0.13119983673095703
0.15807514053851165;0.16287380456924438
0.015909223050840488;0.01591014862060547
0.11107617114926821;0.11107829213142395
0.13957734438015518;0.14634564518928528
0.13511599919350972;0.1351175606250763
0.0467210732293908;0.04696035385131836
0.07745377844389845;0.0818023681640625
0.03494886212463829;0.034949302673339844
0.08336387451816908;0.08336448669433594
0.06331317160016245;0.06675994396209717
0.09533109165179585;0.09533503651618958
0.06969435835091736;0.07156705856323242
0.07492913767590513;0.07493019104003906
0.029654557927250174;0.02965545654296875
0.06659566882669292;0.06680485606193542
0.12313793907785696;0.12474727630615234
0.06585468802832573;0.06756353378295898
0.11591180033961984;0.11591342091560364
0.10787016291138363;0.11116054654121399
0.0892657969411008;0.09246426820755005
0.11081545504856027;0.11368995904922485
0.11606448820883533;0.11613941192626953
0.030198074826555593;0.030198097229003906
0.0443267200693555;0.04616925120353699
0.02416098447099291;0.024161338806152344
0.10244162185613256;0.10377180576324463
0.12350559379900078;0.1284799873828888
0.07951620216302972;0.07982397079467773
0.13476597907674762;0.13608980178833008
0.1293688701202616;0.14092501997947693
0.04279606059137616;0.042797088623046875
0.09702498921414777;0.10267353057861328
0.10120745140964776;0.10121048986911774
0.025452591256908054;0.02657952904701233
0.03870967889256154;0.03870973736047745
0.042789375123544714;0.04279041290283203
0.09430801131523582;0.09430888295173645
0.018715937830362645;0.018720626831054688
0.064118305390193;0.06452658772468567
0.11631465415374899;0.11631488800048828
0.11707184122795102;0.12136518955230713
0.07608686572718845;0.08414795994758606
0.04345988113711782;0.04346469044685364
0.06532550977738717;0.06532669067382812
0.07906756267310337;0.0803060531616211
0.0752514944238414;0.07606750726699829
0.10931980244457008;0.10932067036628723
0.07611770174257759;0.07879984378814697
0.08832987937027446;0.08833026885986328
0.05433428633125446;0.056313544511795044
0.08372824629140897;0.08641952276229858
0.020605406900786185;0.020606040954589844
0.08214441301226535;0.08582404255867004
0.06538350725772654;0.0653839111328125
0.1708217743606951;0.17228636145591736
0.14889658300672343;0.15120509266853333
0.17214915940757397;0.1971893608570099
0.06445040990290328;0.06506571173667908
0.05795984189195279;0.059317201375961304
0.2034686726650799;0.22771164774894714
0.014379099457975893;0.014379501342773438
0.07331042539475152;0.07331374287605286
0.03277159796308384;0.03284168243408203
0.11927848189601757;0.12288379669189453
0.09207184990144122;0.09612545371055603
0.09101342880458595;0.0911037027835846
0.007405901372013029;0.007561594247817993
0.11637417486515483;0.11637499928474426
0.05170532070985063;0.051952362060546875
0.0700141288220325;0.07001876831054688
0.13534288163039324;0.1474253237247467
0.026893545387773873;0.02689427137374878
0.036301956677157396;0.03683048486709595
0.07759711334375204;0.07760241627693176
0.16087309686202297;0.167327880859375
0.087046156301578;0.08770236372947693
0.111211332522058;0.11121147871017456
0.12026829749090279;0.12409833073616028
0.12021800245815144;0.12239071726799011
0.12388196146354562;0.12388518452644348
0.09392398533096774;0.09408286213874817
0.1275929875689896;0.127593994140625
0.11489256795501401;0.11542704701423645
0.08524403737856225;0.085246741771698
0.13448439569246107;0.13664942979812622
0.09277453210597138;0.09278300404548645
0.16739123733384245;0.16750526428222656
0.05945134534833584;0.059452056884765625
0.07575254900740357;0.0809461772441864
0.0086632322817293;0.008664131164550781
0.06625601417069245;0.06636261940002441
0.11842394078389207;0.12044838070869446
0.08949096645961335;0.0894918441772461
0.21458473873460265;0.21713250875473022
0.08870795268011189;0.08871269226074219
0.10001725081918303;0.10001754760742188
0.10467877145187852;0.10467913746833801
0.06896401752250145;0.06968840956687927
0.026701908785625953;0.026702880859375
0.009593022605767453;0.00959324836730957
0.10338742081005173;0.10339391976594925
0.1231302960426629;0.1236199140548706
0.04680300054003954;0.04799416661262512
0.1119871408010798;0.11594772338867188
0.045313264392047296;0.045534759759902954
0.06840170526038794;0.07937189936637878
0.12147656115116151;0.12147808074951172
0.06440700808426844;0.06466567516326904
0.10813856357446276;0.10829833149909973
0.09550478916367701;0.09676492214202881
0.10353222670724103;0.10353472828865051
0.08719715462300462;0.0894184410572052
0.08025563645209288;0.08121395111083984
0.09210923217653036;0.09351080656051636
0.03686211942696295;0.03786304593086243
0.10861459115221862;0.1228991448879242
0.13613288673214385;0.14078381657600403
0.06878622366045993;0.06878662109375
0.05603648216223457;0.056846827268600464
0.09988007627729656;0.1017647385597229
0.0316139962752331;0.031615208834409714
0.07221632952014281;0.07221698760986328
0.009138517884111757;0.009139060974121094
0.10375493867334783;0.11202222108840942
0.030019087109561075;0.030019760131835938
0.0015586571842311774;0.0015592575073242188
0.06622944761266787;0.07237914949655533
0.02753693045823256;0.02753734588623047
0.1232138907140174;0.12793400883674622
0.07783147343258309;0.08501169085502625
0.08536214350897056;0.08576826006174088
0.12388723934791347;0.12388896942138672
0.09488395938730548;0.09492773562669754
0.18618375300611772;0.19573992490768433
0.15974746290252265;0.16476920247077942
0.11060046239139121;0.11121463775634766
0.005221628921451364;0.005222320556640625
0.09187494128323485;0.09195226430892944
0.15667752774529423;0.16595080494880676
0.0762892584528709;0.07869920134544373
0.02777300571018697;0.027774522081017494
0.023900435726175163;0.023992419242858887
0.13089225477942906;0.13226503133773804
0.035000014665270474;0.03614145517349243
0.11400026069889865;0.11484307050704956
0.13962421762399232;0.14003849029541016
0.08629927201256339;0.08818548917770386
0.05639239742641863;0.05639457702636719
0.09058724783766521;0.0917368233203888
0.10088546422996447;0.10474056005477905
0.023497000399282354;0.023497581481933594
0.010777906084883363;0.01081402599811554
0.11055949173536045;0.12148281931877136
0.19057126871941155;0.1908619999885559
0.0746634808725235;0.07833543419837952
0.06589090032104444;0.06745892763137817
0.10572476760394027;0.11910822987556458
0.03451758291221299;0.03485679626464844
0.02221802745952817;0.022218704223632812
0.1400167544034757;0.14620083570480347
0.1420898462215841;0.15469935536384583
0.05580869603365171;0.055809974670410156
0.018985997471202345;0.019374102354049683
0.04661454806038476;0.0466156005859375
0.18552998939569965;0.19152918457984924
0.1005380016637222;0.1005392074584961
0.11446660546480344;0.1259233057498932
0.03901737225390218;0.039078086614608765
0.13904805923452715;0.14069074392318726
0.0023182036358021744;0.0023184120655059814
0.01990469814850592;0.019906044006347656
0.06670623623933765;0.06670764088630676
0.14566035698704646;0.14746570587158203
0.09838169626333129;0.09838390350341797
0.09948680262367154;0.0994873046875
0.03250532367818214;0.03250598907470703
0.14546862081253964;0.14661958813667297
0.14033288706197966;0.14221292734146118
0.15850216899681313;0.18386706709861755
0.0180060095498491;0.018007278442382812
0.1364216537999784;0.13730767369270325
0.09032654311685785;0.09034064412117004
0.05925314693129971;0.0599517822265625
0.01438009394592441;0.014380455017089844
0.059077442610003514;0.05910605192184448
0.03057908546085958;0.030580520629882812
0.08977648963444514;0.09495407342910767
0.032607938031795645;0.03344249725341797
0.03774819853531834;0.037784695625305176
0.10079462208171949;0.10633379220962524
0.04150617160538565;0.04150676727294922
0.012627602741210685;0.013002052903175354
0.11090932676014453;0.1136261522769928
0.05704002156083011;0.057913780212402344
0.005680482011737694;0.005681037902832031
0.059781070598360596;0.060147229582071304
0.1115482976033613;0.11154842376708984
0.017349671542281588;0.017350196838378906
0.054022411526122034;0.054022789001464844
0.1406545265021939;0.14087486267089844
0.05828082757960298;0.05868405103683472
0.008764622862374541;0.008779734373092651
0.10013813396933485;0.1070658266544342
0.004889231867098186;0.004889488220214844
0.13819683382960968;0.13822367787361145
0.039933481672418794;0.04061982035636902
0.001428767158836367;0.0014295578002929688
0.11007350771296308;0.1121416687965393
0.11648063682150324;0.11869032680988312
0.13657468534256836;0.14244839549064636
0.11538165002645324;0.1300000548362732
0.09519165971377819;0.09550970792770386
0.08848534011651876;0.08866310119628906
0.17674268726649128;0.17767521739006042
0.11637854850801672;0.11637881398200989
0.04326139028572157;0.044283777475357056
0.15137018146840114;0.16468051075935364
0.003178793038500098;0.0031795501708984375
0.018858569208011017;0.018912941217422485
0.0433213691395637;0.04332160949707031
0.09013666730030027;0.0904245376586914
0.09689615564565383;0.0968962013721466
0.1284743201800994;0.12847796082496643
0.07457593740811243;0.07464536279439926
0.11755409596225912;0.1175556480884552
0.08718779753792029;0.08734798431396484
0.09443114152066459;0.09680542349815369
0.017082988746664907;0.017083168029785156
0.0962691639646696;0.10052448511123657
0.09013598692403509;0.09013751149177551
0.04994710436433517;0.04994773864746094
0.12887210103036856;0.137579083442688
0.06606592589707673;0.06906574964523315
0.08451810425363411;0.0845194160938263
0.07062143760530315;0.07151603698730469
0.10131240398297425;0.10376289486885071
0.07629964791103963;0.07996177673339844
0.08188038051404181;0.08384090662002563
0.12944085092986546;0.13179591298103333
0.026064800003665987;0.026064902544021606
0.04567575501998467;0.045676231384277344
0.06096117118138753;0.06104785203933716
0.021364996752122355;0.021365195512771606
0.13425117198504113;0.13469889760017395
0.08574031805839585;0.08773180842399597
0.10671282541080675;0.10671332478523254
0.17446777730185714;0.1744699776172638
0.005643224527831218;0.0056435465812683105
0.10283590268852365;0.10452845692634583
0.11836273202529213;0.12201264500617981
0.09201841328756832;0.10170990228652954
0.09533635337886026;0.09601493924856186
0.11465400183431224;0.11497467756271362
0.10438613748295822;0.10591036081314087
0.01389610376695386;0.013896942138671875
0.16995494412520398;0.18491366505622864
0.1265432309888754;0.12655070424079895
0.09182496600626497;0.09265822172164917
0.14238089161168996;0.14246943593025208
0.1276982593339994;0.12913979589939117
0.035926323143108806;0.03623676300048828
0.1005820700431028;0.10061377286911011
0.1255424974615299;0.13195595145225525
0.07154058921350563;0.07205662131309509
0.08805334818078071;0.0881662368774414
0.15150111361344304;0.1619882881641388
0.09421066939054874;0.0975513756275177
0.15330700797470764;0.15349772572517395
0.10921752745627313;0.10959532856941223
0.07758228741536637;0.08439919352531433
0.033212950498877354;0.03321361541748047
0.0960990103758833;0.096099853515625
0.05024934930545823;0.05029749870300293
0.13192858249858966;0.13205623626708984
0.09537252452376843;0.09622958302497864
0.05842112911431718;0.06174497306346893
0.12227188941227002;0.12514114379882812
0.09733645442623384;0.09733772277832031
0.10837714346229828;0.10837939381599426
0.078618013381741;0.08092689514160156
0.04143605761213745;0.04469555616378784
0.05826188889358813;0.05878180265426636
0.10221346877755391;0.10221388936042786
0.13987829852496877;0.14275264739990234
0.15732054672269696;0.16110149025917053
0.1602887156560589;0.16388267278671265
0.027055086402677102;0.027055740356445312
0.013858595732234432;0.013858795166015625
0.12079403501909723;0.12107273936271667
0.1217080466896828;0.1232861578464508
0.05397917303352995;0.05435609817504883
0.05152004117282902;0.052128374576568604
0.1114227087756091;0.11142349243164062
0.10509470705806762;0.10754320025444031
0.09877450462603421;0.09950163960456848
0.0008353591690301056;0.000835418701171875
0.14929083976702823;0.1588597297668457
0.0789630593573799;0.07946234941482544
0.075677207603902;0.07567980885505676
0.03509549830263341;0.03510093688964844
0.027567047407649977;0.027735143899917603
0.041802471364582885;0.04214408993721008
0.06555850580401901;0.06556034088134766
0.10118159921244467;0.10118289291858673
0.09106725169718077;0.0913628339767456
0.15632393638883668;0.1584252417087555
0.09461332729944963;0.09693092107772827
0.06771124784081761;0.0679464340209961
0.16928968989582774;0.1707182228565216
0.044701212746913487;0.044701576232910156
0.10185280451723054;0.10201135277748108
0.12164483108461342;0.12177756428718567
0.1497168238090827;0.16425132751464844
0.11060283983002751;0.11135467886924744
0.10478500850863026;0.10508725047111511
0.054511892643502376;0.056366950273513794
0.11475974287175139;0.11678087711334229
0.15020540626866016;0.1668236255645752
0.04934478721073053;0.049424946308135986
0.10499891961199781;0.11188718676567078
0.08452311057092564;0.08452606201171875
0.08357601308151301;0.08563128113746643
0.08326532639235895;0.08533671498298645
0.07440997410578602;0.07566982507705688
0.0025615817597733443;0.0025615692138671875
0.09883684368647874;0.09883785247802734
0.03325831172057373;0.03325939178466797
0.07906686856999218;0.08241480588912964
0.03208858763540714;0.032128483057022095
0.10494611512322068;0.10495281219482422
0.016646791543836126;0.016716033220291138
0.16073324856256327;0.1607341766357422
0.11953768923111027;0.1195383071899414
0.04670968400958053;0.04671001434326172
0.034174561764039345;0.034174948930740356
0.07021264326474606;0.07371187210083008
0.09548542620187354;0.10167720913887024
0.13117349895861552;0.131351500749588
0.08465550994567032;0.0846567153930664
0.07426368267098678;0.08098578453063965
0.05778044412675984;0.057867079973220825
0.10975735140473225;0.11582279205322266
0.10401688509691294;0.10411325097084045
0.10308589120289524;0.10308745503425598
0.012255067436039435;0.012341499328613281
0.10402658575439595;0.10894012451171875
0.1157054632600062;0.1157083511352539
0.18442612496477856;0.18443205952644348
0.13978746553393426;0.1421874463558197
0.05772287543152202;0.057782381772994995
0.0786111883809968;0.0798177719116211
0.1609297260136452;0.16572561860084534
0.14820561479355399;0.14840412139892578
0.013138066963300835;0.013138771057128906
0.0532863004357668;0.05585014820098877
0.04841692448409782;0.048417121171951294
0.11657760985800936;0.11658468842506409
0.0834400920398737;0.0835895836353302
0.08490603518300414;0.08681666851043701
0.09331057603330008;0.09444248676300049
0.1083112247064621;0.10857099294662476
0.10878795601057985;0.11660841107368469
0.013104652962385326;0.013105392456054688
0.0715220239168438;0.07229161262512207
0.05855251290085011;0.058664917945861816
0.051883852760948486;0.052197664976119995
0.12086290980402675;0.12460330128669739
0.04851991107798161;0.04852011799812317
0.01152255843105453;0.011523246765136719
0.0919432850983335;0.0941149890422821
0.1250439576901379;0.13042056560516357
0.1175741063071572;0.11816981434822083
0.06703310852813812;0.06745541095733643
0.03918069736781539;0.03950822353363037
0.009460366437934766;0.009468026459217072
0.10534871170071068;0.10736152529716492
0.14366802796312572;0.14545920491218567
0.08732104995766345;0.08747708797454834
0.13191113726021947;0.13646888732910156
0.08890195560581904;0.08890536427497864
0.017159710451429496;0.017160415649414062
0.05739756132565998;0.05764961242675781
0.12073513926383346;0.12073615193367004
0.014460526117233467;0.014460563659667969
0.05154399826791094;0.05312395095825195
0.07307302984271753;0.07916919142007828
0.10633139863146983;0.10638236999511719
0.12982864724920107;0.13339710235595703
0.03535511600287541;0.035355567932128906
0.11079434112708919;0.12220078706741333
0.022592316425837644;0.022653400897979736
0.04825150831207701;0.04858684539794922
0.13348830517153681;0.13397203385829926
0.03167975150358286;0.03272637724876404
0.11892730988430616;0.12514016032218933
0.15382895484939377;0.16400104761123657
0.12149112243468593;0.1214914321899414
0.029062721317989437;0.0290641188621521
0.11750414115453475;0.12196868658065796
0.07635354366466372;0.07635405659675598
0.11355780949884918;0.11420084536075592
0.12826409606420205;0.12826824188232422
0.11029591080369183;0.11037448048591614
0.04204076493558811;0.043280020356178284
0.1745640845013811;0.18261054158210754
0.11631033518041704;0.11956122517585754
0.03935675903759844;0.04098445177078247
0.11241887712015075;0.1124197468161583
0.06216140147614045;0.062163352966308594
0.14766612812464158;0.14767074584960938
0.12104766350071122;0.12147197127342224
0.051078646802040696;0.05107882618904114
0.050296524941547786;0.05029768496751785
0.16313158773276576;0.17113637924194336
0.07447196223543487;0.07447242736816406
0.12490582340845213;0.13048779964447021
0.15328802147964438;0.17475321888923645
0.01511038165828051;0.015110969543457031
0.029277060501103874;0.030647218227386475
0.06583214636624288;0.06583309173583984
0.013655620424658508;0.01365624275058508
0.04018542964915054;0.040312379598617554
0.10836568937109076;0.1170591413974762
0.020200261131576264;0.021274089813232422
0.11161111483926683;0.11164557933807373
0.06920376622909484;0.06920433044433594
0.025404510879288685;0.025404930114746094
0.10418124077510571;0.10418227314949036
0.19078938816447044;0.19088077545166016
0.004814552639442683;0.0048635900020599365
0.09840235945694475;0.10176795721054077
0.1185886954909847;0.1227196455001831
0.0441483347466287;0.04414844512939453
0.06867769037371702;0.07161805033683777
0.15120108204173438;0.15486815571784973
0.07113472871461701;0.07116463780403137
0.13280669989224947;0.13811516761779785
0.10252452022652529;0.10367584228515625
0.075678018172279;0.07568348199129105
0.0871572815124451;0.0871601402759552
0.10039874868945133;0.10040095448493958
0.1725308722053951;0.18771174550056458
0.17638916157303908;0.1889253556728363
0.11741883724489706;0.12112495303153992
0.09904050388577613;0.09932711720466614
0.10372555407928992;0.10596942901611328
0.044291398851084955;0.045080095529556274
0.08509902497966637;0.08870485424995422
0.12038868100822875;0.12073040008544922
0.05310456024070334;0.05310535430908203
0.08587434280309043;0.08588886260986328
0.07847626625933181;0.07848064601421356
0.08554118284501244;0.0855417251586914
0.045144676293429935;0.04518526792526245
0.12750438316866886;0.13435938954353333
0.033757766773365096;0.033772677183151245
0.05348405654161379;0.053484946489334106
0.09996429811094197;0.10578739643096924
0.15946493225446087;0.16040444374084473
0.07930733971591519;0.08142471313476562
0.10310093984710389;0.10310745239257812
0.11997069741262192;0.12431147694587708
0.1281675929622642;0.13236257433891296
0.10337016799745807;0.10493609309196472
0.07991442468377337;0.07991507649421692
0.093343069038081;0.09419059753417969
0.0234688209882889;0.02346985414624214
0.1034092484820021;0.10584703087806702
0.08604841717289792;0.08710893988609314
0.09925017737635683;0.0992545485496521
0.12775796395220196;0.13132289052009583
0.04277139415004788;0.043802469968795776
0.06832465999313594;0.070044606924057
0.06673306615805628;0.06691032648086548
0.19777760503118288;0.21058499813079834
0.06550126974799979;0.06550216674804688
0.05671410537515828;0.057656168937683105
0.0497171083909632;0.05026605725288391
0.1632541300440568;0.1696367859840393
0.0632234959858886;0.06322479248046875
0.1354151027198711;0.14649146795272827
0.11930083604015329;0.11934661865234375
0.03336638161128654;0.033557891845703125
0.19385035776800133;0.1999218761920929
0.08011962282010866;0.08505690097808838
0.07338058011169517;0.07398983836174011
0.0766937061041043;0.07673883438110352
0.0689164543094613;0.06891727447509766
0.12221295077787767;0.13014990091323853
0.04270958266398305;0.04303455352783203
0.07614483645119297;0.07614704966545105
0.0777312220692248;0.0812309980392456
0.014838378496713607;0.01483917236328125
0.10796974376390131;0.11239254474639893
0.23533472724187576;0.24855661392211914
0.08879486582093724;0.08879852294921875
0.10634457511179386;0.10973772406578064
0.09220051453003512;0.09250154346227646
0.03261450905035948;0.03261544927954674
0.12258413565811198;0.12258437275886536
0.07144513044528629;0.07331317663192749
0.12709782201601402;0.12709897756576538
0.13807023475170171;0.14435788989067078
0.02432806261702427;0.024362653493881226
0.07892016631046936;0.07892325520515442
0.1156907127235801;0.12080195546150208
0.12513844568143678;0.12514019012451172
0.11203366287193325;0.1120634377002716
0.09919354890095061;0.10240298509597778
0.1279351188574608;0.12796494364738464
0.11654772217421644;0.11671161651611328
0.07627067998241548;0.07627105712890625
0.09947858563290893;0.09952738881111145
0.02695287643997705;0.02695372700691223
0.10877800164027722;0.1087808609008789
0.1494898420402361;0.15222835540771484
0.12707863456164867;0.12772846221923828
0.056393416009057784;0.060180336236953735
0.11950182990337634;0.12370723485946655
0.07567190851111429;0.07584384083747864
0.08120369511368883;0.08221516758203506
0.003801806890141743;0.0038022994995117188
0.03605157126322639;0.03605455160140991
0.11596372045539273;0.11896800994873047
0.08416566192494701;0.0842665433883667
0.1125926545265426;0.11992692947387695
0.1416585510303805;0.14306315779685974
0.03865412786436393;0.03865435719490051
0.15763746171388476;0.16333678364753723
0.07252423612167878;0.0727682113647461
0.10355733722479564;0.10532715916633606
0.10424802522075394;0.10962742567062378
0.1160055398737066;0.11600685119628906
0.031315988971638814;0.031316787004470825
0.10730390914663364;0.10730546712875366
0.09110556558177381;0.09137585759162903
0.11527202742282643;0.11531078815460205
0.252385613640361;0.2994614243507385
0.06531675250162994;0.06602916121482849
0.13923078687183105;0.14517328143119812
0.13149294747054543;0.1387495994567871
0.11524442694529646;0.1152457594871521
0.04247533312369956;0.04247570037841797
0.09414422113178883;0.0942554771900177
0.07672019863063491;0.09125397354364395
0.12956362090539214;0.1295643150806427
0.004715434544116395;0.004715919494628906
0.03330923470244735;0.0333099365234375
0.03521670604297968;0.035831063985824585
0.021304865698870613;0.021344244480133057
0.08152156300287945;0.08812829852104187
0.10869177813050213;0.10962885618209839
0.22064388717469602;0.2410159707069397
0.10526259691803388;0.10575011372566223
0.1256679981831359;0.1321793496608734
0.026262751351367852;0.02626323699951172
0.02637924601848117;0.02637958526611328
0.126754623461239;0.1267566680908203
0.01014339731831351;0.010144233703613281
0.14290000503753023;0.14624616503715515
0.10201219652126488;0.10201743245124817
0.09042002453037622;0.09352904558181763
0.12739790532434075;0.12832355499267578
0.11838006055140654;0.11920168995857239
0.13242909819535809;0.13366222381591797
0.04763106240822741;0.047631263732910156
0.08627092990491034;0.08637207746505737
0.1380222255052523;0.14403152465820312
0.08548878318987768;0.08548927307128906
0.13851500220366533;0.13851550221443176
0.07011859538581346;0.07181680202484131
0.16969607965824993;0.1950359344482422
0.07852408197262023;0.07898858189582825
0.05144664360091951;0.05144786834716797
0.09493098589213636;0.09577059745788574
0.10457571500488028;0.10457709431648254
0.0009457565498157911;0.000946044921875
0.04691174717471505;0.047764360904693604
0.07851456128540442;0.08322009444236755
0.04548679456883598;0.045487433671951294
0.09910660862269886;0.10671651363372803
0.11529200210478323;0.11529543995857239
0.18474643212167413;0.18664583563804626
0.07596190267477165;0.07819768786430359
0.12147016804280081;0.12240031361579895
0.09352482621333545;0.09620228409767151
0.10518235153745423;0.10518744587898254
0.13636865967131276;0.14000000059604645
0.10758906620190416;0.1075907051563263
0.1108938299253526;0.12019717693328857
0.12864295264059009;0.12864497303962708
0.13371007105981172;0.1337137222290039
0.002390707454327176;0.0023908913135528564
0.04703340381501179;0.047034263610839844
0.1784713114472165;0.1784791350364685
0.010927499338187938;0.010928153991699219
0.08316397443055568;0.08613231778144836
0.05296885162190146;0.05297088623046875
0.12493160914516714;0.13022848963737488
0.02484282501672272;0.026584625244140625
0.03824467786419998;0.038245201110839844
0.027378532341161124;0.027475476264953613
0.09527316619459292;0.0952768325805664
0.06793673450395193;0.06955823302268982
0.09268642062944907;0.09269049763679504
0.11912628267323193;0.12082314491271973
0.06999486792935475;0.07020518183708191
0.11926567861998523;0.11928462982177734
0.09863914018096964;0.11474543809890747
0.10429451953369383;0.10845568776130676
0.06626155911312957;0.06661242246627808
0.10422840874018324;0.10604411363601685
0.1396560633142767;0.14031261205673218
0.010435151205458931;0.010436087846755981
0.12497034924166793;0.12504100799560547
0.12338230843171327;0.1233835220336914
0.16443329894470313;0.17890551686286926
0.07315030759695382;0.07315444946289062
0.09276129371149465;0.09482577443122864
0.12086742753637024;0.13297027349472046
0.14944005032573307;0.1801147758960724
0.1312100771986321;0.1312122344970703
0.1029462592925412;0.10392284393310547
0.11264502042793718;0.11317825317382812
0.15098335266118829;0.1519792675971985
0.07769656938411393;0.07769775390625
0.10303750725919836;0.10964293777942657
0.17922762820535343;0.18453183770179749
0.10091911304443027;0.10096457600593567
0.10219871013961106;0.1083555519580841
0.13753448919263764;0.13753604888916016
0.07228682516444068;0.07248786091804504
0.1048573306692383;0.1048603355884552
0.1081430248826237;0.10814383625984192
0.026503535281528316;0.026503562927246094
0.05114297001099533;0.05119845271110535
0.15393452883621034;0.15990260243415833
0.0018240004777544847;0.0018243789672851562
0.00652919169526047;0.006568498909473419
0.048064041843265334;0.048064231872558594
0.11731851055793659;0.11794426292181015
0.07630913375839378;0.08169615268707275
0.11490608461368271;0.11490878462791443
0.10441114050735659;0.10513687133789062
0.1238764069985748;0.1239023208618164
0.034325048903056994;0.03432507812976837
0.0888748836999289;0.08916366100311279
0.06463044770055273;0.06472474336624146
0.133869566130311;0.13964542746543884
0.10686948086806133;0.11158421635627747
0.09388533799823874;0.09507455676794052
0.11785778965538549;0.12149122357368469
0.14982790608567687;0.15708839893341064
0.0559340920810734;0.06104999780654907
0.004548157084621609;0.0045490264892578125
0.18604140003628092;0.18718338012695312
0.03424518082153015;0.03424552083015442
0.08387142297423683;0.08972695469856262
0.06228543699803074;0.06334200501441956
0.0046691678369790955;0.004670143127441406
0.12248041765612848;0.12258243560791016
0.17993091406841194;0.19492053985595703
0.011833853493444223;0.011834174394607544
0.047049739958339595;0.048366934061050415
0.09509226671766212;0.10063566267490387
0.0021720589069508128;0.0021724700927734375
0.08620651301272916;0.09076881408691406
0.1657697011466759;0.16577816009521484
0.0890740767526772;0.0891343355178833
0.06770535377785362;0.06801721453666687
0.001028001409451944;0.0010280609130859375
0.12867371734768443;0.12885189056396484
0.17268146379770774;0.17313873767852783
0.1627489161578714;0.16443157196044922
0.06093087879322002;0.061142921447753906
0.16395788207699796;0.16396045684814453
0.10795653141861428;0.10795974731445312
0.06973636964847729;0.07095938920974731
0.024775744716239955;0.02485644817352295
0.03439003306889736;0.03539031744003296
0.17422104069303157;0.19342327117919922
0.02251371488579163;0.02251434326171875
0.07760375682162844;0.08220738172531128
0.13462078660663182;0.134767085313797
0.09776072792216885;0.0977640151977539
0.07546904647435958;0.07751429080963135
0.05994407792348662;0.05996444821357727
0.12343109426663001;0.1319938749074936
0.06663851987491874;0.06702232360839844
0.0025093963101175047;0.0025495588779449463
0.1280099356010423;0.1331634521484375
0.141683719988783;0.14346185326576233
0.1338103246200054;0.13387206196784973
0.04783794183467638;0.049008339643478394
0.10982144501903557;0.11887964606285095
0.08361262428642564;0.08603456616401672
0.05519096427253658;0.05580475926399231
0.14402840522757107;0.14591112732887268
0.08671272802153045;0.08671341836452484
0.14357812223920147;0.15155985951423645
0.09432193889243125;0.09916025400161743
0.035014346646826025;0.03501605987548828
0.06723283325477161;0.06838634610176086
0.11422831348996576;0.11423301696777344
0.12707839869019594;0.12983396649360657
0.09166534338196632;0.09172424674034119
0.1043051424170919;0.11691999435424805
0.0748534776027423;0.07485389709472656
0.15375792023276072;0.1537589728832245
0.14246240073867686;0.1425771713256836
0.04040840135345585;0.04046630859375
0.108750622973317;0.10875129699707031
0.1089062967813034;0.10895437002182007
0.00034726471096587945;0.00034809112548828125
0.07636980562763346;0.07767638564109802
0.08325177384631488;0.08326244354248047
0.16775428093666592;0.16797477006912231
0.06582321076885646;0.06582450866699219
0.10525488508151645;0.1052560806274414
0.06268953457367489;0.06269073486328125
0.10689024590182349;0.10764819383621216
0.12024478896183388;0.1448822319507599
0.14015367319376748;0.14027312397956848
0.0034562292411400007;0.0034570693969726562
0.06303944012481588;0.06305217742919922
0.08254602645141011;0.08254623413085938
0.11899101062036155;0.11899245530366898
0.12583291653009976;0.12611478567123413
0.059521725341418356;0.05963599681854248
0.044011802984969935;0.044013023376464844
0.0024573689021003845;0.0024576187133789062
0.06284651899947781;0.06412670016288757
0.11659115913958959;0.12495684623718262
0.08581605495588568;0.09029912948608398
0.05600563048005882;0.0567706823348999
0.09656205276037902;0.09656241536140442
0.10212668270375197;0.10212898254394531
0.0064670802543034455;0.00653114914894104
0.007009567989678504;0.007010459899902344
0.06983215278647571;0.07078707218170166
0.06164268491917652;0.06258419156074524
0.0977302679021593;0.0978211760520935
0.09705576558852894;0.09705734252929688
0.08007120483181296;0.080078125
0.07620743643288592;0.07620811462402344
0.07360687519458026;0.07476258277893066
0.09987544254184316;0.10228350758552551
0.09792912232903285;0.09792998433113098
0.09131079487647592;0.09267410635948181
0.04758920347256274;0.047838807106018066
0.135048524144202;0.14230462908744812
0.025487225167389126;0.025487929582595825
0.12320961820766613;0.1270068883895874
0.11327520880403588;0.1138487160205841
0.001080396022048197;0.0010805130004882812
0.07987608703530198;0.08002620935440063
0.12523787950083798;0.12601378560066223
0.04810238004815829;0.04995375871658325
0.1439032424961481;0.1488531231880188
0.02104185397607823;0.02111738920211792
0.10202298972449386;0.10252192616462708
0.10345634231341143;0.10359001159667969
0.10654039895921086;0.10654926300048828
0.013254518719030361;0.013255119323730469
0.09560529141429384;0.09561729431152344
0.08566822531503918;0.09345865249633789
0.13346497802779395;0.1365194320678711
0.008559704516023768;0.0085601806640625
0.1286754081188517;0.15248888731002808
0.018700250565637035;0.018931597471237183
0.03339296105550923;0.03339293599128723
0.09685567300684292;0.10176107287406921
0.11872296161449546;0.1187296211719513
0.057767227982852554;0.057941436767578125
0.07131533901194607;0.07559937238693237
0.13506735375490603;0.15175879001617432
0.13558010518312383;0.13558009266853333
0.10158106613547711;0.10173159837722778
0.053839971508893456;0.05438143014907837
0.0897124425242137;0.08971405029296875
0.052469995668355966;0.05247020721435547
0.09481089464016068;0.09662246704101562
0.07665198961500401;0.07764571905136108
0.11253117874653418;0.11436274647712708
0.0747916421577179;0.07484817504882812
0.09057762626916391;0.0960206687450409
0.10942715222722972;0.11019611358642578
0.05426137912010552;0.054355233907699585
0.11367387330394525;0.127314954996109
0.035487199980426064;0.038699179887771606
0.11766624366492805;0.12164115905761719
0.05531992920749798;0.05541509389877319
0.12654461846014609;0.12907513976097107
0.06373437823957495;0.06373599171638489
0.03869282064321041;0.03903687745332718
0.05786294756030141;0.058744460344314575
0.10450405049247197;0.10460376739501953
0.031172303964704055;0.031172752380371094
0.1534003555277355;0.15353107452392578
0.025850137761519038;0.025852203369140625
0.06579966721546504;0.06579971313476562
0.14639752971492948;0.15838098526000977
0.011401665506313136;0.011402130126953125
0.03374746819752556;0.03537282347679138
0.08826575547764294;0.0882803201675415
0.12667710733049675;0.126678466796875
0.019990778649580532;0.019990921020507812
0.1344156774396796;0.13497281074523926
0.07730567057996315;0.08133567124605179
0.1402780996811751;0.14662742614746094
0.15425721059027328;0.1557769775390625
0.0360001565818042;0.03600025177001953
0.07138034528876393;0.07385727763175964
0.07864781174694135;0.08134177327156067
0.1298206121121479;0.1392049491405487
0.0031030101775133424;0.0031032562255859375
0.12172224409566919;0.12241840362548828
0.09567620308797242;0.09739598631858826
0.0704516781132763;0.07059860229492188
0.0900880874396424;0.09009170532226562
0.10023665654301427;0.10263064503669739
0.11290270446001473;0.11290362477302551
0.0009408681646680236;0.0009412765502929688
0.09448286881357033;0.09615188837051392
0.12588108822384608;0.13109111785888672
0.13665490660693955;0.1366558074951172
0.14040688501622722;0.1442599594593048
0.052137603071778955;0.052153587341308594
0.15670855206257583;0.1567097008228302
0.02913675661292003;0.029137611389160156
0.10073188100226771;0.1007395088672638
0.023874577399044822;0.02387523651123047
0.060791557761423566;0.06243616342544556
0.08187140027325311;0.08187484741210938
0.13902031683362406;0.14503416419029236
0.10049410521329595;0.10337620973587036
0.1422470230344552;0.1424846649169922
0.13172038866967695;0.13944101333618164
0.07831075393441544;0.08259877562522888
0.07317765754962917;0.07369264960289001
0.09484965892024562;0.0948505699634552
0.009040143006972166;0.00904083251953125
0.03802102279419338;0.038021087646484375
0.08960545924165025;0.08960628509521484
0.12042042616354759;0.12722685933113098
0.10413539818886529;0.104400634765625
0.09833237846877119;0.10010072588920593
0.13576718753358996;0.13576796650886536
0.09962625279584073;0.10539895296096802
0.06716105564358393;0.06932783126831055
0.12696762408086867;0.1269693374633789
0.006071903790915637;0.006072044372558594
0.12996284669820413;0.13092565536499023
0.01043115263384058;0.010431289672851562
0.12211087278805449;0.12211516499519348
0.1036171824753225;0.10537093877792358
0.10034787355307836;0.10035040974617004
0.10256389615429709;0.10371971130371094
0.08362236761179084;0.08996623754501343
0.05704604580108235;0.05813220143318176
0.08081018709306637;0.09065583348274231
0.09151548480063854;0.09274455904960632
0.049828404425320015;0.05019873380661011
0.07685071297450788;0.07727184891700745
0.08743385491038481;0.08938154578208923
0.09377942882519275;0.09378054738044739
0.05315837340888588;0.05335730314254761
0.05591083542615958;0.056516557931900024
0.024457797989756655;0.024534493684768677
0.10899386255872354;0.1089945137500763
0.12619821159855782;0.12725356221199036
0.14062102355935696;0.14217427372932434
0.11006159546178262;0.1100625991821289
0.009387819767471235;0.009387969970703125
0.101664509775353;0.10190871357917786
0.09931919134155867;0.10168838500976562
0.11510818390783083;0.11511611938476562
0.12472128988290361;0.12472343444824219
0.011452960745915683;0.011453628540039062
0.09841704246137778;0.10376286506652832
0.07470547324306731;0.07937625050544739
0.03320229241526443;0.033728331327438354
0.0795986965875283;0.08488303422927856
0.19613878164486648;0.20213207602500916
0.13023159420949867;0.1441730260848999
0.11346594156275124;0.11654122173786163
0.057596578627383675;0.05759716033935547
0.0764253442849201;0.076535165309906
0.045816167332496;0.04692623019218445
0.13896491230400687;0.13896656036376953
0.09981200775584531;0.10348296165466309
0.17635263880511753;0.1877659559249878
0.002520331174996942;0.0025205612182617188
0.09240083956181;0.09240150451660156
0.14104926055560696;0.1419057846069336
0.10112591358084687;0.10376289486885071
0.09401636944356395;0.10105133056640625
0.04636220514933723;0.04710543155670166
0.03779703366839497;0.03779792785644531
0.08899889972458143;0.09027567505836487
0.13594176085633966;0.14571136236190796
0.1136566639027856;0.11394119262695312
0.09693845306725142;0.09765627980232239
0.0688861247564058;0.06936714053153992
0.005507845372132823;0.005586221814155579
0.030835295130054556;0.03084850311279297
0.015881726295808484;0.015882492065429688
0.12598231190663564;0.12598323822021484
0.12966002629847914;0.12967398762702942
0.1485996332611413;0.1514512300491333
0.043687683340457514;0.04376870393753052
0.11264047204227007;0.12201261520385742
0.1542718389540203;0.15603138506412506
0.011736699074981247;0.011737779714167118
0.13312360766748998;0.13730767369270325
0.006468463046677708;0.006468772888183594
0.06680461422786732;0.0709141194820404
0.09537981274003471;0.09706735610961914
0.12201025750440046;0.12748757004737854
0.052998816070859774;0.05299949645996094
0.06335285508087558;0.0633535385131836
0.10803017689804664;0.10987189412117004
0.14216573098672292;0.1716194450855255
0.07875105015087047;0.0787515640258789
0.04698818514291192;0.04705625772476196
0.18480118935588669;0.1916513741016388
0.1347263398160991;0.1367492973804474
0.029347305434798476;0.02934741973876953
0.05564120458513809;0.05564117431640625
0.18328604599016798;0.1832886040210724
0.11294169977676137;0.12456908822059631
0.10733929193538432;0.1073426604270935
0.09576202453407784;0.0957632064819336
0.08389675479492362;0.08410367369651794
0.1043370307895809;0.1043405532836914
0.11286504325354882;0.12683871388435364
0.13321003884913116;0.14113140106201172
0.13727092480958913;0.1412801444530487
0.15142502635439237;0.1533661186695099
0.12902229891882633;0.12988817691802979
0.08123259858374732;0.08238792419433594
0.12680901367054076;0.1376504898071289
0.10269331389290078;0.1026935875415802
0.14180192962569427;0.14183619618415833
0.011491345343443015;0.011501148343086243
0.11272075257906913;0.11347293853759766
0.059321875955745666;0.059322357177734375
0.1153435046198136;0.11534595489501953
0.091714617173191;0.09171485900878906
0.08008911761298641;0.0874941349029541
0.03063790392118139;0.030638694763183594
0.022980299422310703;0.023099839687347412
0.06903799154640561;0.07030940055847168
0.03816386636597719;0.03877571225166321
0.05456392246036739;0.05471906065940857
0.12652572108952956;0.12824192643165588
0.08893085721888862;0.0908629298210144
0.11648583641697992;0.11673858761787415
0.08381382943344519;0.08430129289627075
0.21754621820512698;0.221696674823761
0.058514202991898426;0.05879691243171692
0.08356917174540845;0.08427903056144714
0.07404508007823453;0.07606238126754761
0.08526931558907895;0.08526992797851562
0.06171787821446878;0.06171893700957298
0.09894470204024619;0.09908679127693176
0.11965741028848703;0.12008988857269287
0.12378409994265067;0.13936898112297058
0.1514722448601317;0.15973666310310364
0.128263728479746;0.12871819734573364
0.12313804206332818;0.1315927505493164
0.04067820761490908;0.042551189661026
0.019369225938018514;0.019369959831237793
0.10762641847977715;0.11001995205879211
0.02891343522799461;0.029005706310272217
0.08365305452318483;0.0836963951587677
0.11980470318524095;0.12003127485513687
0.10412477271290131;0.10412505269050598
0.0773336810191618;0.0801287591457367
0.13673192296011677;0.13903844356536865
0.10598024615351312;0.10598278045654297
0.08588182949578382;0.08612063527107239
0.11765920413075624;0.12175193428993225
0.04347293207310327;0.044743895530700684
0.08026661091459332;0.08026881515979767
0.014268351571776857;0.014268875122070312
0.14181085428477413;0.1418180763721466
0.10539862695028776;0.11027419567108154
0.09766602121852716;0.09882739186286926
0.11485844493054476;0.12096980214118958
0.1137159226539087;0.11371612548828125
0.0038395778018915153;0.003840401768684387
0.07244121209875135;0.08495771884918213
0.14025270120540978;0.15139293670654297
0.0923827549337912;0.09331893920898438
0.006153613709819796;0.006154060363769531
0.06410697577224381;0.06410884857177734
0.12357874083512384;0.1235799789428711
0.12963325661224306;0.13556960225105286
0.08434605959448678;0.08752822875976562
0.1434378757052006;0.1437317430973053
0.007811983884851769;0.007875829935073853
0.17464839567969506;0.1813388168811798
0.029688213029937606;0.02968883514404297
0.003104268605386765;0.00310516357421875
0.04909203994198526;0.04909229278564453
0.04445383578481149;0.045940786600112915
0.08605536375370106;0.08609962463378906
0.023712086985708054;0.024095505475997925
0.18125330403639728;0.18387889862060547
0.08600752619085124;0.08600979298353195
0.10027844447276738;0.1020670235157013
0.14333482151239424;0.15451455116271973
0.10599184077489426;0.10617467761039734
0.1030044568818142;0.11210563778877258
0.13738278491953426;0.13794994354248047
0.11303489188563126;0.11303520202636719
0.014273861920124104;0.014613941311836243
0.11813804876517527;0.1235179454088211
0.15378796039707957;0.15720641613006592
0.06513216556407259;0.06527042388916016
0.012524659842341645;0.012525558471679688
0.019920311734215383;0.01992034912109375
0.05162227140140075;0.051624130457639694
0.12898450022237967;0.12949085235595703
0.0687293175520211;0.07039820402860641
0.004277451448744809;0.0042781829833984375
0.05412412131596173;0.05412864685058594
0.017794979444359173;0.01781994104385376
0.061953981275847524;0.06959491968154907
0.140353388563898;0.14035776257514954
0.101397596378238;0.10186406970024109
0.03635626903224788;0.036357879638671875
0.11438740718913099;0.12096980214118958
0.06278613995793525;0.06278705596923828
0.10511407724848226;0.10571479797363281
0.043004804224286645;0.04847007989883423
0.026759280997035707;0.026760101318359375
0.005374550404046446;0.005374908447265625
0.12961661141776543;0.12961772084236145
0.10864339921402226;0.10864543914794922
0.14872989812477644;0.15069082379341125
0.0664557078885748;0.06645870208740234
0.07157254709654759;0.072500079870224
0.030934766895929354;0.031019747257232666
0.06828163636620138;0.06900787353515625
0.0805659170802474;0.08380892872810364
0.06936785916936555;0.06936931610107422
0.06379343878746657;0.06780722737312317
0.12293397590836841;0.12657508254051208
0.002240682156451517;0.002241164445877075
0.07642475093084138;0.07834437489509583
0.03475488542603918;0.03504326939582825
0.0853611844987665;0.09495300054550171
0.0788296427844469;0.07883071899414062
0.13025432248421587;0.13025759160518646
0.1011257412249958;0.10572242736816406
0.14545671863328694;0.14599394798278809
0.10632418499548868;0.10644009709358215
0.04393054312024352;0.04710298776626587
0.04267154733390561;0.044291555881500244
0.056231520121659335;0.05653098225593567
0.097098105324538;0.09709922969341278
0.1338771323982098;0.14897945523262024
0.0777312794693652;0.07938843965530396
0.08986403282917946;0.08986473083496094
0.18269684921874502;0.19222530722618103
0.03404709890453056;0.0342252254486084
0.008384356859990533;0.008475691080093384
0.1472480959762108;0.14725303649902344
0.0570691813157554;0.05813589692115784
0.1402233512537826;0.1402292549610138
0.09254460930776624;0.09269240498542786
0.12770086510753814;0.1380445957183838
0.06966012487708036;0.06988158822059631
0.13633459070145196;0.1380595862865448
0.04729942151118331;0.04852503538131714
0.1087943327786761;0.11095622181892395
0.021705769809745652;0.021706581115722656
0.11979183701891376;0.12629958987236023
0.040753343423951156;0.04085254669189453
0.09318559842661485;0.09331265091896057
0.13268409891280875;0.13383153080940247
0.14248717185466114;0.15315555036067963
0.16610555797542156;0.17033863067626953
0.006223292228530121;0.0062236785888671875
0.03281948177012554;0.03281974792480469
0.12048398343623325;0.12048625946044922
0.1334460035283672;0.13560393452644348
0.12663661806055315;0.12710851430892944
0.07747628558450882;0.07990723848342896
0.144827720073579;0.1617642343044281
0.12095167516678007;0.1209554374217987
0.12957445558534103;0.12957480549812317
0.08908011735678865;0.0890817642211914
0.1344441868469209;0.14565038681030273
0.013581358293572016;0.01358307246118784
0.05715817496275009;0.057158470153808594
0.04558889197382657;0.04561805725097656
0.09281210799985233;0.09696322679519653
0.01770464468110405;0.01770496368408203
0.11964746480089579;0.11964797973632812
0.08394309824426704;0.08419531583786011
0.12140668418306728;0.1214132308959961
0.07404365226076985;0.07404422760009766
0.12234294970294705;0.12236595153808594
0.13260135480609767;0.1353483498096466
0.04295475454376569;0.0430259108543396
0.10143712796018466;0.10257947444915771
0.04466095915829132;0.045718610286712646
0.038143300846846535;0.038766756653785706
0.154574660862909;0.157619446516037
0.14366853273413022;0.1463327407836914
0.1106914872317089;0.11069202423095703
0.10660032805085422;0.11314848065376282
0.06741535092791268;0.07111316919326782
0.05046895106754607;0.05104830861091614
0.23090648001748196;0.2324381172657013
0.16227829403037525;0.16529062390327454
0.15381336556374903;0.15520980954170227
0.09137188047782462;0.09323644638061523
0.14575502434186394;0.1493942141532898
0.11703056391661923;0.11836269497871399
0.09863470444446992;0.09944173693656921
0.09805932232863233;0.10159468650817871
0.10908463121931002;0.1141834557056427
0.1025430162607069;0.10583388805389404
0.14827905656463466;0.1486530303955078
0.11346470109545145;0.11601719260215759
0.07719513332792546;0.0771961510181427
0.06981207997529094;0.0719258189201355
0.0201252414718184;0.02018675208091736
0.1352867290736466;0.13564208149909973
0.14763581286674557;0.15016940236091614
0.1278555577815573;0.1397409737110138
0.0014875084669652653;0.00148773193359375
0.08024927787806574;0.08024981617927551
0.05459138396516874;0.05459311604499817
0.12358426610452343;0.12358570098876953
0.15049622687414274;0.16644909977912903
0.09557429326259496;0.10027793049812317
0.07926503762815425;0.07926559448242188
0.11912259499315539;0.11992695927619934
0.10812235855857982;0.1081228256225586
0.06767508417728976;0.06829237937927246
0.07264630399775729;0.0726480484008789
0.026237835100356075;0.026604175567626953
0.10728614723091745;0.10773873329162598
0.06833372886897456;0.07154819369316101
0.14828125945874643;0.16354209184646606
0.02229331315161795;0.022294044494628906
0.09000885177947118;0.09451434016227722
0.05320416530230825;0.055066198110580444
0.04677896383857398;0.04678153991699219
0.09129738789405141;0.09538349509239197
0.10880810532910828;0.11188769340515137
0.1985973892632033;0.20068934559822083
0.05986144241575728;0.06062111258506775
0.13830731922735023;0.1411268413066864
0.039196313017990946;0.03919699788093567
0.09570579975042308;0.10264009237289429
0.0339396420690447;0.03426113724708557
0.0759678199606198;0.07985523343086243
0.13431193879336642;0.13904574513435364
0.08248249485893863;0.08248519897460938
0.1601059754202192;0.17762184143066406
0.0999404057467654;0.09994122385978699
0.11195195979531747;0.11263081431388855
0.1000001800432185;0.10000133514404297
0.07249109822102286;0.07516050338745117
0.03574048558982984;0.035766154527664185
0.12271005038221804;0.12980937957763672
0.13594662084112788;0.13594725728034973
0.1059157015737808;0.10741284489631653
0.139636778914358;0.13963699340820312
0.08122520056453432;0.08131757378578186
0.06423613887794517;0.06433546543121338
0.05511817930016679;0.05626678466796875
0.12159871437804885;0.12262821197509766
0.11582851319890552;0.13348855078220367
0.031184041317655804;0.03122037649154663
0.05315199388317704;0.053314775228500366
0.09790150586173654;0.1021670401096344
0.1320302676356266;0.1326899528503418
0.0002116997907178056;0.00021541118621826172
0.12063857260148231;0.12284645438194275
0.03970977300542904;0.039798587560653687
0.10680188818937292;0.10680770874023438
0.12670309056013296;0.13013747334480286
0.07748924077117211;0.07781830430030823
0.1282847727290209;0.12941744923591614
0.09132682250550019;0.09626168012619019
0.05078733851522354;0.05097109079360962
0.17029811365836592;0.17235153913497925
0.025389175734802268;0.025389671325683594
0.06467457940023644;0.0646863579750061
0.12137338703779613;0.12137794494628906
0.024426366916429826;0.0244482159614563
0.03214586534700957;0.03245377540588379
0.12325176520803642;0.12592318654060364
0.10120315312093342;0.10232898592948914
0.031801802785696776;0.031803131103515625
0.07280941349747211;0.07281017303466797
0.08613302169594843;0.08709615468978882
0.08924245206854196;0.08956122398376465
0.12003674774140809;0.12082001566886902
0.1012914250655376;0.10129263997077942
0.08355073026011411;0.08394250273704529
0.009637712859545514;0.009638786315917969
0.10180819441198227;0.10261344909667969
0.060939778734907954;0.061422199010849
0.026719653230514638;0.02672100067138672
0.007215481278717807;0.0072154998779296875
0.10242679340036684;0.10532715916633606
0.08581329580397964;0.08729428052902222
0.09545177772376015;0.09805583953857422
0.032970154211723654;0.03297045826911926
0.12481941962524179;0.1253528594970703
0.07538317456538836;0.07893717288970947
0.1087118680949194;0.10871410369873047
0.12256673352096636;0.12257006764411926
0.06646042002523656;0.06751540303230286
0.004658036813266585;0.004658699035644531
0.09967642493807292;0.1108875572681427
0.09005974237830157;0.09358608722686768
0.025540639692221413;0.025541305541992188
0.115117335453702;0.11593630909919739
0.004427830140509382;0.004427909851074219
0.10402132821350266;0.10423088073730469
0.1012620308719362;0.11054137349128723
0.09001943379545632;0.09002304077148438
0.11670537519021898;0.11670778691768646
0.13823973694035488;0.1499406099319458
0.06895378136911583;0.07201695442199707
0.13298799509266035;0.1337614357471466
0.16023641002009115;0.16363945603370667
0.0926094119958355;0.09288537502288818
0.08446070572411057;0.0846882164478302
0.08956252484425362;0.10702654719352722
0.11118365348605164;0.1111898422241211
0.0007262101444209112;0.0007266998291015625
0.0512329885872053;0.05123332142829895
0.011533828624964949;0.011534690856933594
0.08702385882657332;0.08702556043863297
0.11760628408313566;0.11763671040534973
0.10782361101859234;0.10782619565725327
0.09341064719536642;0.0939432680606842
0.0027199173949235267;0.002720057964324951
0.12803690669513065;0.12804412841796875
0.12015791279164062;0.12087726593017578
0.09612820250876322;0.09757089614868164
0.15931398894622362;0.1593199074268341
0.07901564469965426;0.07924529910087585
0.13475820885890386;0.13475894927978516
0.1766108996010458;0.17661479115486145
0.052042295908549537;0.05204296112060547
0.11464671858343002;0.11464694142341614
0.13242920720120377;0.13243010640144348
0.0575375287388421;0.05841866135597229
0.1355079373491898;0.13713404536247253
0.07920472137472867;0.08202126622200012
0.00719334600621124;0.0071935951709747314
0.029222291358579053;0.029262959957122803
0.07343807981102046;0.07844367623329163
0.13464567773198688;0.13465210795402527
0.14747265216088892;0.15660026669502258
0.10554779455317233;0.10624030232429504
0.08600134562642046;0.08600330352783203
0.06345454677183486;0.06532856822013855
0.08715229531435159;0.08760543167591095
0.0574160382366004;0.05842864513397217
0.07910663568040048;0.08694997429847717
0.14687520921096067;0.1477361023426056
0.11546873336651577;0.1203618049621582
0.04395070214931009;0.043951988220214844
0.13325820844308658;0.14626792073249817
0.02748060574164535;0.027481108903884888
0.09300078849543611;0.09303328394889832
0.11882974898630827;0.12201264500617981
0.13657710512627796;0.13657858967781067
0.1266497596741582;0.12665364146232605
0.10929269686030944;0.11287987232208252
0.07913669444958216;0.0805845558643341
0.009771198073349887;0.009772300720214844
0.19889429005081785;0.2002258598804474
0.11620585530052589;0.11635845899581909
0.1010852976666324;0.10521532595157623
0.06838759718955706;0.06905081868171692
0.03982272517540523;0.04049302637577057
0.03648996890088496;0.036492347717285156
0.008124444418285715;0.00812530517578125
0.09759551343661854;0.10134410858154297
0.05146931196508234;0.05146980285644531
0.08938248298436446;0.09383141994476318
0.10566194528586656;0.10566428303718567
0.08061609829184463;0.0821361243724823
0.032635178708086555;0.03263568878173828
0.14268354627836397;0.1676771342754364
0.04940176658870494;0.04955005645751953
0.1397002104846098;0.1431570053100586
0.011863345130984205;0.01186370849609375
0.09472736593989894;0.09543377161026001
0.2010684786772461;0.22199469804763794
0.12334795289310622;0.1258220672607422
0.10579917289392402;0.11106976866722107
0.11142867556969556;0.1114310622215271
0.10942376734516718;0.11633118987083435
0.07496281308761188;0.07496356964111328
0.04669801688875762;0.046698570251464844
0.11962601170497973;0.12321656942367554
0.10265040114168195;0.10265133529901505
0.09221052149148758;0.09463798999786377
0.07042022286188863;0.07056045532226562
0.05198336766084066;0.052460312843322754
0.11884403098342146;0.11884498596191406
0.11751313392385243;0.11836814880371094
0.1117574716104018;0.11497345566749573
0.07397369882228959;0.07483610510826111
0.055418198144144615;0.056931376457214355
0.09325712028304751;0.09354591369628906
0.09806102732894019;0.10037365555763245
0.012748304713447931;0.01274871826171875
0.08478636240325871;0.0867079496383667
0.1095917874847667;0.11110976338386536
0.09884396967350506;0.0988474190235138
0.08917702255210169;0.08917804062366486
0.03284134392181659;0.03366348147392273
0.1322073767155548;0.1374054253101349
0.15525884978655624;0.1621694564819336
0.09988031507595693;0.10005030035972595
0.05141964727867716;0.051420241594314575
0.11591018990376054;0.11591723561286926
0.07173163093927229;0.0717325210571289
0.05304250311803745;0.05375257134437561
0.18921416749714978;0.23065286874771118
0.08772154374794819;0.0897836685180664
0.0696272609150398;0.07449811697006226
0.12894576001699862;0.13277342915534973
0.036057929919076435;0.0360584557056427
0.015839888976847204;0.015840530395507812
0.10988610851267805;0.1207943856716156
0.018982777146893833;0.019357994198799133
0.13449842616670465;0.13475516438484192
0.11252256444996948;0.1125268042087555
0.058628766126687964;0.05862998962402344
0.009765295698221856;0.009765625
0.1144079685302034;0.11802777647972107
0.1191072547641753;0.12246662378311157
0.131546071114088;0.13462552428245544
0.08267356868467583;0.08328437805175781
0.0632095001411862;0.07122352719306946
0.13722728907497106;0.14033451676368713
0.1672083600833655;0.17086875438690186
0.10861511884144644;0.10861587524414062
0.12642607904191402;0.12642672657966614
0.08962718302950398;0.091774120926857
0.12965481662450484;0.13125231862068176
0.05174769287580882;0.05174827575683594
0.14962812199586328;0.15364554524421692
0.08981498254163917;0.08981609344482422
0.11416567490211033;0.11646175384521484
0.08294371059741927;0.08694234490394592
0.12034782256548104;0.1203480064868927
0.10479613088370607;0.1048002541065216
0.13272982031923364;0.13885784149169922
0.08842744191429805;0.08941131830215454
0.03614458895110045;0.03785848617553711
0.11695434631374636;0.11695671081542969
0.002102569921562839;0.0021028518676757812
0.11923148363151057;0.1216905415058136
0.06887852419571447;0.06987667083740234
0.15010905735130461;0.15546786785125732
0.05867352606386971;0.06546154618263245
0.042813206386699845;0.04290612041950226
0.20860179795701692;0.22363656759262085
0.12192349885789155;0.12197113037109375
0.043660808526419945;0.046432845294475555
0.09651131405755409;0.0972777009010315
0.01993364216771884;0.01994803547859192
0.08558577157352076;0.09179824590682983
0.07312818060611274;0.07448592782020569
0.019911898469007164;0.0199127197265625
0.1299022931214171;0.13088607788085938
0.11615640971971371;0.11615753173828125
0.10515002416054293;0.1053628921508789
0.009399379122601548;0.009399455040693283
0.14105404679113998;0.14376568794250488
0.05998485509546875;0.059986114501953125
0.13122115436603926;0.14408397674560547
0.10720392319452561;0.10803699493408203
0.0013304147355959232;0.0013306140899658203
0.15148587072118014;0.1557312309741974
0.11552320197305961;0.12071922421455383
0.08600568183179205;0.09035491943359375
0.07202100600219569;0.07975170016288757
0.10181176405362968;0.10523280501365662
0.03688031237946283;0.03693687915802002
0.10682284916785759;0.10760879516601562
0.08732515559376652;0.0873270034790039
0.09301387983571663;0.09443408250808716
0.1677585841997924;0.17241668701171875
0.11587846692043981;0.11588282138109207
0.14787848979495705;0.14793303608894348
0.0915087496582312;0.11092567443847656
0.06472383476720937;0.06498897075653076
0.08820916873596729;0.09054335951805115
0.012649815777749443;0.012650489807128906
0.09352803214083909;0.09384539723396301
0.14180891451978275;0.14218711853027344
0.10813488097169367;0.10813716053962708
0.08432869262303945;0.08741703629493713
0.09872534076789767;0.10326483845710754
0.09673258934309222;0.09991741180419922
0.03459514412531982;0.03459644317626953
0.1697086888534213;0.18217888474464417
0.01411092092615294;0.014111518859863281
0.12420525832541851;0.1242055892944336
0.09730417836333856;0.10427403450012207
0.14384514463745932;0.14564800262451172
0.12265429271327248;0.12347224354743958
0.05894728771935247;0.06083831191062927
0.07731221937850592;0.07731914520263672
0.10106967250651541;0.10314992070198059
0.039007689061615385;0.039008140563964844
0.14693686624665975;0.14780959486961365
0.05927356092630328;0.06686916947364807
0.018650757727110504;0.01865100860595703
0.07894010628981292;0.07894229888916016
0.10561996834469721;0.10741281509399414
0.078851509271787;0.07938775420188904
0.17781765356458595;0.1778278648853302
0.14252756488163032;0.14252853393554688
0.15039353027471275;0.16226479411125183
0.09589610980301368;0.09590410441160202
0.11255539815449804;0.11255648732185364
0.19508238726379987;0.21320345997810364
0.059072330175999256;0.05907249450683594
0.1446764320725304;0.14843133091926575
0.0770918909870303;0.07873880863189697
0.02483015179534108;0.024841368198394775
0.11483997860134865;0.11504614353179932
0.053262632097770664;0.05326557159423828
0.07164149584198998;0.07164192199707031
0.09898626478731742;0.10141649842262268
0.1082391736048225;0.10955524444580078
0.09802917117636087;0.10392475128173828
0.10325826833182997;0.1032591164112091
0.1308166667673257;0.13141345977783203
0.10670272841497831;0.10845568776130676
0.04878258724841626;0.04888719320297241
0.14097335596853086;0.1428694725036621
0.11584868169313853;0.11585429310798645
0.10232799702199193;0.1024026870727539
0.0320706445820717;0.03207111358642578
0.0866693806388735;0.08667081594467163
0.0988627940014661;0.09891989827156067
0.11704583995303142;0.1170501708984375
0.08700378067971992;0.08706699311733246
0.12309975332336474;0.12312319874763489
0.0594643640323852;0.06738072633743286
0.12550247658676672;0.13426780700683594
0.11035755542636423;0.1137266457080841
0.14161010742264424;0.14253905415534973
0.030351546021891402;0.030429065227508545
0.1194388985439814;0.11958476901054382
0.10198171705001075;0.10403633117675781
0.11778401463249215;0.11852839589118958
0.057720815550659076;0.05772113800048828
0.1368977689214753;0.155731201171875
0.01617375701992667;0.01619398593902588
0.016031120347655598;0.016082197427749634
0.1154100119542117;0.11958789825439453
0.09930698948119727;0.09958592057228088
0.09211493652850383;0.0953330397605896
0.09284686846521321;0.09804761409759521
0.0841144466794756;0.08569848537445068
0.08495418792432989;0.08531475067138672
0.12999334055234069;0.13157176971435547
0.1140927490105435;0.11714059114456177
0.16427457801293655;0.1719316840171814
0.03953670906629012;0.03953742980957031
0.12093475058061189;0.12103267759084702
0.07889813469160357;0.07889941334724426
0.10288695845599569;0.10419085621833801
0.1697322874952201;0.1767130196094513
0.11273245796170689;0.1127328872680664
0.06304190973134757;0.06304457783699036
0.11384192438284702;0.11419108510017395
0.12720975124706435;0.1272125244140625
0.13514316542565755;0.1394033133983612
0.04461903426608812;0.04475969076156616
0.07333356972736815;0.07539317011833191
0.12672493149206454;0.13050460815429688
0.005735990676141893;0.005736351013183594
0.061180721258211314;0.0640152096748352
0.04327261226634247;0.04327392578125
0.1762534686963011;0.1843414306640625
0.12004947675494566;0.12297132611274719
0.1362872215263764;0.1399831771850586
0.06919728314430111;0.06944504380226135
0.057055958440505046;0.057470351457595825
0.10239606505248156;0.1063694953918457
0.09319292483530295;0.09325316548347473
0.02477405442444552;0.024774551391601562
0.05090214828659172;0.05099773406982422
0.10873781295568513;0.10873988270759583
0.12966635388150907;0.1362447738647461
0.03919769829401208;0.039973288774490356
0.09383380060757109;0.09880200028419495
0.03564016026935693;0.03564074635505676
0.12625156444408991;0.12857115268707275
0.13112584902961555;0.13296249508857727
0.08617311676228602;0.08648493885993958
0.1493246018347924;0.15595680475234985
0.041103332390574836;0.04111483693122864
0.08405163442220043;0.08405303955078125
0.03616299016848557;0.037450700998306274
0.02123418208155272;0.021234512329101562
0.02499649449516868;0.02499675750732422
0.07704967410574563;0.07724955677986145
0.10056922988303678;0.1005716323852539
0.08858144486654217;0.08858299255371094
0.007034262953909285;0.007112026214599609
0.09901266858159902;0.09996986389160156
0.006999237205924524;0.006999969482421875
0.09931314273052202;0.10756221413612366
0.01897573288936161;0.018976211547851562
0.1320815101251433;0.13216590881347656
0.12985169420026302;0.1325034499168396
0.0638049653923984;0.06504270434379578
0.0468690608621627;0.04699599742889404
0.14150273421451887;0.14150619506835938
0.003456986528541089;0.0034570693969726562
0.09420131791235671;0.09432029724121094
0.08315181837361989;0.0831526517868042
0.13034208743142073;0.1303425133228302
0.1115007879985897;0.11150172352790833
0.08351964609829819;0.0849638283252716
0.11293011613486842;0.12435048818588257
0.05931523319620023;0.05931568145751953
0.1744933637678266;0.17449381947517395
0.10256772641359171;0.10597890615463257
0.09123150113603487;0.09259909391403198
0.09938999402485202;0.09939229488372803
0.09813288358701346;0.09813478589057922
0.01108677419997085;0.011087417602539062
0.033292779013371035;0.03357195854187012
0.15517050974296873;0.15517523884773254
0.10161375140595448;0.10161495208740234
0.11707451139335956;0.12044835090637207
0.0641591897491098;0.06416034698486328
0.15688434909444968;0.16813689470291138
0.0361896267418125;0.036190032958984375
0.09524348430600235;0.09615051746368408
0.05330894391537082;0.055244505405426025
0.23258226820958627;0.2720165550708771
0.012060475784677957;0.012061119079589844
0.17194874989246428;0.1749601662158966
0.11704666553257631;0.11704733967781067
0.18074823502855666;0.18074896931648254
0.13301827898589144;0.1337118148803711
0.12834390478213253;0.1357898712158203
0.0623537589430625;0.06342315673828125
0.07287845069116464;0.07315400242805481
0.0707821442473664;0.07333391904830933
0.12208410050719738;0.12208464741706848
0.07750372989716556;0.07751893997192383
0.07249345225958496;0.0730438232421875
0.11568693241813754;0.115689218044281
0.1195092099851378;0.12297821044921875
0.11650146081895073;0.12003841996192932
0.11366506371211987;0.11407950520515442
0.11777435277662696;0.11777499318122864
0.046639429295604086;0.04672321677207947
0.022361491190699752;0.022938251495361328
0.018213642615088062;0.01821422576904297
0.1637672915230865;0.1637992113828659
0.018870257142100118;0.018870383501052856
0.054075666414167216;0.05475953221321106
0.10718273116795296;0.11050248146057129
0.04825048023798457;0.0483400821685791
0.005725307424940069;0.005725860595703125
0.17669020893811288;0.17963504791259766
0.10807904487450523;0.1090850830078125
0.13311221067694606;0.13321498036384583
0.16078989645765632;0.17317473888397217
0.12217036768911327;0.1234455406665802
0.06808460989133072;0.0692186951637268
0.08994761627740452;0.08996447920799255
0.12109400632009998;0.12539294362068176
0.0768967873504579;0.07724380493164062
0.03512366982703079;0.03568994998931885
0.1281073382867388;0.12811091542243958
0.07619193159613558;0.07843703031539917
0.07615614817363736;0.0761566162109375
0.12590896986238853;0.12591174244880676
0.11258631915750064;0.11402028799057007
0.14934721113756064;0.15016940236091614
0.016665467965469655;0.016726702451705933
0.1035197164246305;0.1072993278503418
0.12617316757849334;0.12617382407188416
0.1133926839885717;0.11364653706550598
0.05530593551633277;0.05673408508300781
0.1362874006297645;0.139255553483963
0.08643217488499222;0.08643439412117004
0.10746598987557861;0.1098223626613617
0.11728637574176516;0.11883929371833801
0.09248432585296036;0.09368601441383362
0.11957650141893328;0.11958122253417969
0.08027555965862287;0.08475399017333984
0.12751740441627407;0.12883856892585754
0.10534277541236775;0.11126494407653809
0.09388675225931044;0.09701117873191833
0.006484314327457263;0.006554856896400452
0.08738826616285017;0.09019924700260162
0.029088905394270115;0.0303918719291687
0.10502087188735992;0.10673999786376953
0.10228736698923677;0.10584858059883118
0.08876519358434788;0.08883033692836761
0.09276298138586818;0.0949869453907013
0.005598457472228487;0.005599021911621094
0.11346452497084408;0.11346524953842163
0.036933043986680514;0.037037819623947144
0.11783427537643953;0.11783689260482788
0.08172831286650292;0.08359625935554504
0.15020750260971413;0.15021033585071564
0.1393876662532794;0.13939176499843597
0.10083691587310586;0.10211601853370667
0.07573048420935077;0.07692527770996094
0.07234752016450692;0.07506027817726135
0.08625549354594093;0.08663272857666016
0.08326586361619716;0.08701908588409424
0.04492330024206703;0.04624366760253906
0.07862245074538193;0.08016207814216614
0.07532877346238985;0.07602876424789429
0.11217626496270908;0.11938846111297607
0.048070704863558494;0.04813838005065918
0.10906993736095734;0.1090707778930664
0.112663068209047;0.11733537912368774
0.16912241582024834;0.17714142799377441
0.12002823802230189;0.12176984548568726
0.04355891755886428;0.043560028076171875
0.09454019844403172;0.10236257314682007
0.0569524672305748;0.058292508125305176
0.11436483656526443;0.11459159851074219
0.11383259119312639;0.11613371968269348
0.09908347579304451;0.11742869019508362
0.10039081260444568;0.10039138793945312
0.1430480548262976;0.1454344093799591
0.21345564159491162;0.23545074462890625
0.020674409318284067;0.020674705505371094
0.12788052278454853;0.12788105010986328
0.0797031850979466;0.0800219178199768
0.026944003487062874;0.02705448865890503
0.05791255803951312;0.05791282653808594
0.08201171725017448;0.08268582820892334
0.07792118978874034;0.07878398895263672
0.1622702437636845;0.16845887899398804
0.08947853523498916;0.08978080749511719
0.041867000769531086;0.04186725616455078
0.055650305524891294;0.0556507408618927
0.18383385716560935;0.19159787893295288
0.005496232628198563;0.005496978759765625
0.09225169115704279;0.09801027178764343
0.08805993428122091;0.09454342722892761
0.08185830379494698;0.0818624496459961
0.08368736159017005;0.08383479714393616
0.033549321374696975;0.033550161868333817
0.09064822825908254;0.0908345878124237
0.10504723112312628;0.10529518127441406
0.11403573858201745;0.12013694643974304
0.10140924871089947;0.101409912109375
0.06561932185747005;0.07296395301818848
0.14278728689789716;0.14347359538078308
0.03252404063987768;0.03264892101287842
0.10507337448043338;0.1050739586353302
0.16244809994345688;0.16333770751953125
0.14599840200739572;0.16546443104743958
0.15154186028007055;0.15839102864265442
0.01118762563951293;0.011287689208984375
0.12440056024329244;0.1246957778930664
0.11717167102126147;0.11784124374389648
0.07763056145441805;0.07763099670410156
0.06269738923571001;0.06269824504852295
0.10303149380380648;0.1051483154296875
0.03739587828580303;0.037478625774383545
0.08238167773992824;0.0823831856250763
0.028547326720175587;0.028548240661621094
0.04555811118465883;0.04555895924568176
0.07642938917470116;0.07664111256599426
0.06311450819598137;0.06489253044128418
0.043184716004761245;0.04364204406738281
0.11161607031094689;0.11215877532958984
0.07792219545603496;0.08351334929466248
0.07902331990655713;0.0829043984413147
0.026725022460524925;0.026725798845291138
0.06423532648351915;0.06494525074958801
0.049466128022629625;0.049540311098098755
0.04857509368445136;0.048785947263240814
0.06701026645546991;0.0692187249660492
0.060044939101406125;0.060455322265625
0.002394523217237572;0.0023946762084960938
0.12217369937991851;0.12732833623886108
0.10351182424061521;0.1063699722290039
0.05457703814024317;0.055057525634765625
0.09020502776697001;0.09021472930908203
0.027741158217995995;0.027741432189941406
0.0671103126369052;0.06737509369850159
0.014843343486362471;0.014843940734863281
0.10945690575755153;0.11575555801391602
0.15777973735435658;0.16962853074073792
0.10960633696297739;0.11037829518318176
0.08313702138875216;0.08313941955566406
0.08352717213663025;0.08798223733901978
0.1550080102921868;0.16871070861816406
0.11480404838981735;0.11859080195426941
0.1613200382064164;0.175836980342865
0.06685428712224685;0.06742167472839355
0.15393928794213782;0.15499496459960938
0.11182245508278388;0.11345481872558594
0.06343178720283049;0.06655633449554443
0.009679124857868066;0.009679794311523438
0.1446046222117292;0.1471281349658966
0.16966006136668552;0.17024412751197815
0.11738522239325236;0.11739152669906616
0.03466272683462791;0.035797715187072754
0.026107231940219633;0.026355640962719917
0.14620611692703758;0.14703688025474548
0.09224559494482502;0.09429985284805298
0.12612153308864152;0.14952987432479858
0.08249919440599715;0.08250230550765991
0.10921792673496156;0.10921859741210938
0.09607312633727838;0.09769344329833984
0.042555294446183806;0.0431860089302063
0.05483915242958447;0.05588755011558533
0.07513369390030748;0.08417642116546631
0.04118355587312545;0.04178553819656372
0.13361177231165122;0.1414318084716797
0.0658528268450066;0.06585505604743958
0.09442680616608312;0.0949392318725586
0.1331287863069927;0.1333322823047638
0.022410573993310087;0.02242371439933777
0.1359786084884506;0.13854125142097473
0.10396887902507483;0.10539057850837708
0.13280752398131643;0.14243414998054504
0.08981002810632265;0.08981318771839142
0.11494876666441584;0.11757037043571472
0.11420064958554804;0.12035369873046875
0.0776231972493654;0.07889080047607422
0.09510307899761775;0.09605830907821655
0.0673906008175972;0.06754601001739502
0.065453571768053;0.0654630959033966
0.09421228277280153;0.09421539306640625
0.11519344246745711;0.12035682797431946
0.10800209137058284;0.10929198563098907
0.13093523852771893;0.13156700134277344
0.07215399428785356;0.07226866483688354
0.12409508453988385;0.12410545349121094
0.12539551626593723;0.13080981373786926
0.05812511715380893;0.05816519260406494
0.07021606467312946;0.07021710276603699
0.12794372025016154;0.12892436981201172
0.12448120657572147;0.12476065754890442
0.09875825717240705;0.09875965118408203
0.11405329138095165;0.12185594439506531
0.0032333680666862437;0.0032339096069335938
0.18390550852566545;0.18632128834724426
0.09865691602739404;0.09899616241455078
0.12561249018276505;0.12561607360839844
0.05979299997074131;0.05979350209236145
0.08221624722457059;0.08234018087387085
0.024103128080093288;0.025141209363937378
0.12252412005760566;0.12475010752677917
0.12495370417079064;0.12789347767829895
0.021148280181662805;0.021148681640625
0.020329244718675924;0.02032947540283203
0.16026355530776243;0.1602640450000763
0.07074294940491174;0.07074356079101562
0.1024957972097599;0.10251232981681824
0.03596366366553036;0.035964012145996094
0.10839416027350489;0.12189337611198425
0.012928338970344044;0.012928962707519531
0.02445963871679948;0.02479192614555359
0.10088917249381273;0.109498530626297
0.01600427476144702;0.016004562377929688
0.11474270578923443;0.12476429343223572
0.09608510076198733;0.0960855484008789
0.13554717941034902;0.14808371663093567
0.046238603027410674;0.04623985290527344
0.11844275250327407;0.1192939281463623
0.004974445313250825;0.004975318908691406
0.0528523439522387;0.05295461416244507
0.1664321423495248;0.1664380580186844
0.005706109110881783;0.005772441625595093
0.0729967585982007;0.0730949342250824
0.09957920663963142;0.10102134943008423
0.11082352290886766;0.12044838070869446
0.013941766743748672;0.013941764831542969
0.09626938773274935;0.09888726472854614
0.1193299008947743;0.1193389892578125
0.05074461198227089;0.050932735204696655
0.12957231411256312;0.13035538792610168
0.03218385630806386;0.03293788433074951
0.08360932234587508;0.08573150634765625
0.05073641343492469;0.05073738098144531
0.009556434771466308;0.009556770324707031
0.07290499830914735;0.0729055404663086
0.038535468391749296;0.0398307740688324
0.1018545717803885;0.10186195373535156
0.11525929439371597;0.11528018116950989
0.06797149689684925;0.06797218322753906
0.03293102659451619;0.033491164445877075
0.11486720721392002;0.11798477172851562
0.10708465968868904;0.11316302418708801
0.1548345131858594;0.15958786010742188
0.04601929425756904;0.04718086123466492
0.08692217767180514;0.08692649006843567
0.11411791529923135;0.11509492993354797
0.003701302229728651;0.0037069320678710938
0.0945019476749453;0.09618571400642395
0.11820572774520809;0.11923828721046448
0.043062691449119186;0.04306316375732422
0.07747606291457637;0.08424240350723267
0.08059528862905793;0.08589795231819153
0.14962298158564247;0.15990260243415833
0.12005941519187885;0.12082958221435547
0.08988116054613815;0.09000441431999207


==> data/appendices/scatter/mnist-a-relu-strong.csv <==
True Distance;Estimated Distance
0.14247115466789517;0.14247210323810577
0.035293419579081234;0.03529360890388489
0.10719343046595135;0.11083510518074036
0.0857277473104779;0.08642256259918213
0.15249358586673004;0.15453998744487762
0.07066634405449121;0.07148157060146332
0.0395661841500356;0.03956693410873413
0.005350947430514504;0.0053510963916778564
0.14291841529580465;0.1556389033794403
0.10266564976250503;0.10266593098640442
0.11500769829658118;0.11873102188110352
0.08115859813816387;0.08115866780281067
0.050786276658970265;0.05313843488693237
0.09374125094058997;0.09885695576667786
0.11623552394675532;0.12110278010368347
0.09960418020715377;0.09960460662841797
0.06116245131990408;0.06253719329833984
0.12179261546326345;0.12541472911834717
0.15938201910311875;0.16311752796173096
0.053676001208005406;0.053676605224609375
0.008369517286632475;0.008370399475097656
0.09341467733226061;0.09463787078857422
0.0638022828670096;0.06659877300262451
0.075436892369946;0.07831966876983643
0.00834317427010002;0.008343696594238281
0.14112852447203308;0.141129270195961
0.12835275229351933;0.13132435083389282
0.09068799115238002;0.09068870544433594
0.12017067305922087;0.12017147988080978
0.08808795358428362;0.08981508016586304
0.1723073072108919;0.17482829093933105
0.08595616063183238;0.08905738592147827
0.013621146045359783;0.013621330261230469
0.16377818147241635;0.16548964381217957
0.08099522178838989;0.0810995101928711
0.050079992349792206;0.05290037393569946
0.06109298351962752;0.06212523579597473
0.05633519658447192;0.05656623840332031
0.09774702054067852;0.097747802734375
0.010898861864199987;0.010899543762207031
0.012327554826423462;0.012328147888183594
0.12929906173550257;0.1301729679107666
0.08037817152372795;0.08037853240966797
0.12911779464465667;0.12911880016326904
0.08839791968321589;0.0883985310792923
0.09978550232024405;0.09978583455085754
0.005829074712667569;0.005829811096191406
0.04162294110418089;0.042331695556640625
0.0010347351970371504;0.0010356903076171875
0.13370339317801067;0.13492774963378906
0.12408821307773542;0.12419608235359192
0.1312272549775122;0.13239523768424988
0.10340041526149567;0.10420799255371094
0.08103564184297898;0.08103656768798828
0.040239741512075856;0.040240317583084106
0.08693484475546367;0.08893030881881714
0.09589349456422558;0.09754619002342224
0.08706490155590273;0.0871974527835846
0.09495048580924997;0.09854763746261597
0.024151757754412154;0.02502387762069702
0.19248040697237398;0.19292956590652466
0.1429890592549246;0.14346039295196533
0.07755249616018205;0.0780908465385437
0.02935694690351103;0.0293576717376709
0.108269989871581;0.1147049069404602
0.14292673255699992;0.15187454223632812
0.092205069671391;0.09345516562461853
0.044293032628326956;0.045927226543426514
0.1748038753407036;0.19892317056655884
0.025804745965455633;0.02648019790649414
0.007859259666550704;0.007863640785217285
0.11476590508974817;0.11476612091064453
0.10133623769446805;0.10435312986373901
0.029472712441063777;0.02971912920475006
0.01951710664424102;0.019619375467300415
0.07426112867154769;0.07509195804595947
0.14581245962802197;0.15729692578315735
0.007466259351814641;0.007466435432434082
0.13645827453057344;0.13645842671394348
0.09260944005600633;0.09894927591085434
0.09774344246124658;0.09774398803710938
0.12199529217680484;0.12201160192489624
0.0549534291463008;0.054953575134277344
0.15311781781709033;0.15311813354492188
0.008494003185978061;0.008494377136230469
0.04651855625268709;0.04651924967765808
0.16355739835675792;0.16519540548324585
0.15992162157914816;0.16051769256591797
0.14275339153166577;0.1500481516122818
0.09791625656582786;0.09845089912414551
0.1042768038717507;0.1042776107788086
0.02903506043288854;0.029443323612213135
0.05396161476975201;0.05396178364753723
0.02710361154183776;0.028135448694229126
0.12931404851942305;0.12931445240974426
0.11466798098747737;0.11466844379901886
0.04112719976790673;0.04112762212753296
0.024956183295276255;0.024956703186035156
0.11415943328315138;0.11415958404541016
0.08647725784088849;0.08743995428085327
0.13384471416271743;0.1369791030883789
0.029478987796998857;0.03020763397216797
0.10011379558635668;0.1001138985157013
0.10638477096007778;0.1063852310180664
0.12411587805778;0.13119888305664062
0.15807514053851165;0.16268962621688843
0.015909223050840488;0.01590937376022339
0.11107617114926821;0.11107638478279114
0.13957734438015518;0.14452290534973145
0.13511599919350972;0.1351165771484375
0.0467210732293908;0.04696030914783478
0.07745377844389845;0.08113700151443481
0.03494886212463829;0.034949302673339844
0.08336387451816908;0.08336448669433594
0.06331317160016245;0.06444090604782104
0.09533109165179585;0.095332071185112
0.06969435835091736;0.07156705856323242
0.07492913767590513;0.07492926716804504
0.029654557927250174;0.02965545654296875
0.06659566882669292;0.06675302982330322
0.12313793907785696;0.12459325790405273
0.06585468802832573;0.06756353378295898
0.11591180033961984;0.11591342091560364
0.10787016291138363;0.11110758781433105
0.0892657969411008;0.09246426820755005
0.11081545504856027;0.11368995904922485
0.11606448820883533;0.1161336898803711
0.030198074826555593;0.030198097229003906
0.0443267200693555;0.04616925120353699
0.02416098447099291;0.024161338806152344
0.10244162185613256;0.10377180576324463
0.12350559379900078;0.1284787505865097
0.07951620216302972;0.07982397079467773
0.13476597907674762;0.13608980178833008
0.1293688701202616;0.13897326588630676
0.04279606059137616;0.0427970290184021
0.09702498921414777;0.1026734858751297
0.10120745140964776;0.10120776295661926
0.025452591256908054;0.02650877833366394
0.03870967889256154;0.03870970010757446
0.042789375123544714;0.042789459228515625
0.09430801131523582;0.09430879354476929
0.018715937830362645;0.018720626831054688
0.064118305390193;0.06452655792236328
0.11631465415374899;0.11631488800048828
0.11707184122795102;0.12108129262924194
0.07608686572718845;0.07826465368270874
0.04345988113711782;0.04346469044685364
0.06532550977738717;0.0653257668018341
0.07906756267310337;0.08030509948730469
0.0752514944238414;0.07606750726699829
0.10931980244457008;0.10932064056396484
0.07611770174257759;0.07879984378814697
0.08832987937027446;0.08833026885986328
0.05433428633125446;0.056313544511795044
0.08372824629140897;0.08641952276229858
0.020605406900786185;0.020606040954589844
0.08214441301226535;0.08582404255867004
0.06538350725772654;0.0653839111328125
0.1708217743606951;0.1722320318222046
0.14889658300672343;0.15119746327400208
0.17214915940757397;0.19407755136489868
0.06445040990290328;0.06506571173667908
0.05795984189195279;0.059317201375961304
0.2034686726650799;0.21780559420585632
0.014379099457975893;0.014379501342773438
0.07331042539475152;0.07331088185310364
0.03277159796308384;0.03284168243408203
0.11927848189601757;0.12273377180099487
0.09207184990144122;0.09612545371055603
0.09101342880458595;0.0911037027835846
0.007405901372013029;0.007561594247817993
0.11637417486515483;0.1163749098777771
0.05170532070985063;0.051952362060546875
0.0700141288220325;0.07001498341560364
0.13534288163039324;0.14355766773223877
0.026893545387773873;0.026893645524978638
0.036301956677157396;0.03683048486709595
0.07759711334375204;0.07759761810302734
0.16087309686202297;0.16732686758041382
0.087046156301578;0.08770236372947693
0.111211332522058;0.11121147871017456
0.12026829749090279;0.12224596738815308
0.12021800245815144;0.12239068746566772
0.12388196146354562;0.12388324737548828
0.09392398533096774;0.09408082813024521
0.1275929875689896;0.12759368121623993
0.11489256795501401;0.11542513966560364
0.08524403737856225;0.08524417877197266
0.13448439569246107;0.13664942979812622
0.09277453210597138;0.09277534484863281
0.16739123733384245;0.16750526428222656
0.05945134534833584;0.059452056884765625
0.07575254900740357;0.0809461772441864
0.0086632322817293;0.008664131164550781
0.06625601417069245;0.06636261940002441
0.11842394078389207;0.12140974402427673
0.08949096645961335;0.0894918441772461
0.21458473873460265;0.21713069081306458
0.08870795268011189;0.08870983123779297
0.10001725081918303;0.10001754760742188
0.10467877145187852;0.10467913746833801
0.06896401752250145;0.06966191530227661
0.026701908785625953;0.02670269086956978
0.009593022605767453;0.00959312915802002
0.10338742081005173;0.10338868200778961
0.1231302960426629;0.12352293729782104
0.04680300054003954;0.04799416661262512
0.1119871408010798;0.11728529632091522
0.045313264392047296;0.04595157504081726
0.06840170526038794;0.07937189936637878
0.12147656115116151;0.12147712707519531
0.06440700808426844;0.06465423107147217
0.10813856357446276;0.10829830169677734
0.09550478916367701;0.09671619534492493
0.10353222670724103;0.1035328209400177
0.08719715462300462;0.0876627266407013
0.08025563645209288;0.08104610443115234
0.09210923217653036;0.09326916933059692
0.03686211942696295;0.03686237335205078
0.10861459115221862;0.11675271391868591
0.13613288673214385;0.1403723657131195
0.06878622366045993;0.07123458385467529
0.05603648216223457;0.056846827268600464
0.09988007627729656;0.10317641496658325
0.0316139962752331;0.03161430358886719
0.07221632952014281;0.0722169578075409
0.009138517884111757;0.009139060974121094
0.10375493867334783;0.11202222108840942
0.030019087109561075;0.030019760131835938
0.0015586571842311774;0.0015592575073242188
0.06622944761266787;0.06740152835845947
0.02753693045823256;0.02753734588623047
0.1232138907140174;0.12793400883674622
0.07783147343258309;0.08501169085502625
0.08536214350897056;0.08576586842536926
0.12388723934791347;0.12388801574707031
0.09488395938730548;0.09492683410644531
0.18618375300611772;0.19398081302642822
0.15974746290252265;0.16407397389411926
0.11060046239139121;0.11121365427970886
0.005221628921451364;0.005222320556640625
0.09187494128323485;0.09195226430892944
0.15667752774529423;0.16284087300300598
0.0762892584528709;0.07869920134544373
0.02777300571018697;0.027773797512054443
0.023900435726175163;0.023992419242858887
0.13089225477942906;0.1322622299194336
0.035000014665270474;0.03592425584793091
0.11400026069889865;0.1146124005317688
0.13962421762399232;0.14003849029541016
0.08629927201256339;0.08818548917770386
0.05639239742641863;0.056392669677734375
0.09058724783766521;0.09211176633834839
0.10088546422996447;0.10471433401107788
0.023497000399282354;0.02359148859977722
0.010777906084883363;0.01081402599811554
0.11055949173536045;0.12161731719970703
0.19057126871941155;0.19086560606956482
0.0746634808725235;0.07808023691177368
0.06589090032104444;0.06675145030021667
0.10572476760394027;0.11910727620124817
0.03451758291221299;0.03485679626464844
0.02221802745952817;0.022218704223632812
0.1400167544034757;0.14620083570480347
0.1420898462215841;0.15469074249267578
0.05580869603365171;0.05580902099609375
0.018985997471202345;0.019374102354049683
0.04661454806038476;0.04661467671394348
0.18552998939569965;0.19152918457984924
0.1005380016637222;0.10053825378417969
0.11446660546480344;0.12553247809410095
0.03901737225390218;0.039078086614608765
0.13904805923452715;0.14109304547309875
0.0023182036358021744;0.0023184120655059814
0.01990469814850592;0.01990509033203125
0.06670623623933765;0.06670668721199036
0.14566035698704646;0.1631426215171814
0.09838169626333129;0.09838199615478516
0.09948680262367154;0.0994873046875
0.03250532367818214;0.03250598907470703
0.14546862081253964;0.14661958813667297
0.14033288706197966;0.14155706763267517
0.15850216899681313;0.18386706709861755
0.0180060095498491;0.018006324768066406
0.1364216537999784;0.1376064121723175
0.09032654311685785;0.09034064412117004
0.05925314693129971;0.0599517822265625
0.01438009394592441;0.014380455017089844
0.059077442610003514;0.05910605192184448
0.03057908546085958;0.030579566955566406
0.08977648963444514;0.09495407342910767
0.032607938031795645;0.03344249725341797
0.03774819853531834;0.037784695625305176
0.10079462208171949;0.10784417390823364
0.04150617160538565;0.04150676727294922
0.012627602741210685;0.013002052903175354
0.11090932676014453;0.1133192777633667
0.05704002156083011;0.057913780212402344
0.005680482011737694;0.005681037902832031
0.059781070598360596;0.060147225856781006
0.1115482976033613;0.11154842376708984
0.017349671542281588;0.017350196838378906
0.054022411526122034;0.05402281880378723
0.1406545265021939;0.1413860321044922
0.05828082757960298;0.05864918231964111
0.008764622862374541;0.008779734373092651
0.10013813396933485;0.10467083752155304
0.004889231867098186;0.004889488220214844
0.13819683382960968;0.14391043782234192
0.039933481672418794;0.04061982035636902
0.001428767158836367;0.0014875531196594238
0.11007350771296308;0.1121416687965393
0.11648063682150324;0.11868757009506226
0.13657468534256836;0.140555739402771
0.11538165002645324;0.12609195709228516
0.09519165971377819;0.09519195556640625
0.08848534011651876;0.0907365009188652
0.17674268726649128;0.18490412831306458
0.11637854850801672;0.11637881398200989
0.04326139028572157;0.0439949631690979
0.15137018146840114;0.1644592583179474
0.003178793038500098;0.0031795501708984375
0.018858569208011017;0.01885893940925598
0.0433213691395637;0.04332160949707031
0.09013666730030027;0.0904245376586914
0.09689615564565383;0.0968962013721466
0.1284743201800994;0.12847518920898438
0.07457593740811243;0.07457637786865234
0.11755409596225912;0.1175546944141388
0.08718779753792029;0.08720680326223373
0.09443114152066459;0.09680542349815369
0.017082988746664907;0.01711881160736084
0.0962691639646696;0.10168519616127014
0.09013598692403509;0.09013652801513672
0.04994710436433517;0.04994773864746094
0.12887210103036856;0.13112884759902954
0.06606592589707673;0.06864845752716064
0.08451810425363411;0.08451846241950989
0.07062143760530315;0.07151119410991669
0.10131240398297425;0.10350432991981506
0.07629964791103963;0.07715252041816711
0.08188038051404181;0.08385926485061646
0.12944085092986546;0.1317911446094513
0.026064800003665987;0.026064902544021606
0.04567575501998467;0.045676231384277344
0.06096117118138753;0.06104785203933716
0.021364996752122355;0.02136516571044922
0.13425117198504113;0.13469219207763672
0.08574031805839585;0.08574098348617554
0.10671282541080675;0.10671329498291016
0.17446777730185714;0.17446807026863098
0.005643224527831218;0.0056435465812683105
0.10283590268852365;0.10671231150627136
0.11836273202529213;0.12149134278297424
0.09201841328756832;0.10170990228652954
0.09533635337886026;0.0953369140625
0.11465400183431224;0.11497467756271362
0.10438613748295822;0.10591036081314087
0.01389610376695386;0.013896942138671875
0.16995494412520398;0.18881133198738098
0.1265432309888754;0.12931346893310547
0.09182496600626497;0.09257268905639648
0.14238089161168996;0.1423816680908203
0.1276982593339994;0.12913894653320312
0.035926323143108806;0.03623390197753906
0.1005820700431028;0.10061377286911011
0.1255424974615299;0.12828460335731506
0.07154058921350563;0.07205662131309509
0.08805334818078071;0.08816340565681458
0.15150111361344304;0.15503531694412231
0.09421066939054874;0.09662330150604248
0.15330700797470764;0.15349772572517395
0.10921752745627313;0.1095941811800003
0.07758228741536637;0.08148834109306335
0.033212950498877354;0.033661097288131714
0.0960990103758833;0.09609948843717575
0.05024934930545823;0.05029749870300293
0.13192858249858966;0.1319293975830078
0.09537252452376843;0.09645557403564453
0.05842112911431718;0.05950309336185455
0.12227188941227002;0.12357091903686523
0.09733645442623384;0.09733772277832031
0.10837714346229828;0.10837844014167786
0.078618013381741;0.08092580735683441
0.04143605761213745;0.042256325483322144
0.05826188889358813;0.058788180351257324
0.10221346877755391;0.1042633056640625
0.13987829852496877;0.13987916707992554
0.15732054672269696;0.16110149025917053
0.1602887156560589;0.16381123661994934
0.027055086402677102;0.027055740356445312
0.013858595732234432;0.013858795166015625
0.12079403501909723;0.1226368248462677
0.1217080466896828;0.12327951192855835
0.05397917303352995;0.054330259561538696
0.05152004117282902;0.052128374576568604
0.1114227087756091;0.11142343282699585
0.10509470705806762;0.10682457685470581
0.09877450462603421;0.09949588775634766
0.0008353591690301056;0.000835418701171875
0.14929083976702823;0.1586424708366394
0.0789630593573799;0.07946234941482544
0.075677207603902;0.07567787170410156
0.03509549830263341;0.03510093688964844
0.027567047407649977;0.027735143899917603
0.041802471364582885;0.04214408993721008
0.06555850580401901;0.06587881594896317
0.10118159921244467;0.1011819839477539
0.09106725169718077;0.09135061502456665
0.15632393638883668;0.15831118822097778
0.09461332729944963;0.09680548310279846
0.06771124784081761;0.0679464340209961
0.16928968989582774;0.1707162857055664
0.044701212746913487;0.044701576232910156
0.10185280451723054;0.10201123356819153
0.12164483108461342;0.12177753448486328
0.1497168238090827;0.16609719395637512
0.11060283983002751;0.11060333251953125
0.10478500850863026;0.10508725047111511
0.054511892643502376;0.056366920471191406
0.11475974287175139;0.11678087711334229
0.15020540626866016;0.1631663739681244
0.04934478721073053;0.049424946308135986
0.10499891961199781;0.11011505126953125
0.08452311057092564;0.08452323079109192
0.08357601308151301;0.08552998304367065
0.08326532639235895;0.08326603472232819
0.07440997410578602;0.07566982507705688
0.0025615817597733443;0.002561628818511963
0.09883684368647874;0.09883779287338257
0.03325831172057373;0.033259302377700806
0.07906686856999218;0.0806719958782196
0.03208858763540714;0.032128483057022095
0.10494611512322068;0.10494700819253922
0.016646791543836126;0.016716033220291138
0.16073324856256327;0.16073332726955414
0.11953768923111027;0.1195383071899414
0.04670968400958053;0.04671001434326172
0.034174561764039345;0.03417491912841797
0.07021264326474606;0.07371187210083008
0.09548542620187354;0.10072994232177734
0.13117349895861552;0.13236570358276367
0.08465550994567032;0.08465576171875
0.07426368267098678;0.07745662331581116
0.05778044412675984;0.05861032009124756
0.10975735140473225;0.11507120728492737
0.10401688509691294;0.10411325097084045
0.10308589120289524;0.10308650135993958
0.012255067436039435;0.01234144065529108
0.10402658575439595;0.10724550485610962
0.1157054632600062;0.1157064437866211
0.18442612496477856;0.18442633748054504
0.13978746553393426;0.1421874463558197
0.05772287543152202;0.05778166651725769
0.0786111883809968;0.07975450158119202
0.1609297260136452;0.16572287678718567
0.14820561479355399;0.14840129017829895
0.013138066963300835;0.01313871145248413
0.0532863004357668;0.05328655242919922
0.04841692448409782;0.048417121171951294
0.11657760985800936;0.11658468842506409
0.0834400920398737;0.0835886299610138
0.08490603518300414;0.08587932586669922
0.09331057603330008;0.09424179792404175
0.1083112247064621;0.10929301381111145
0.10878795601057985;0.10878849029541016
0.013104652962385326;0.013105392456054688
0.0715220239168438;0.07152265310287476
0.05855251290085011;0.058664917945861816
0.051883852760948486;0.05188465118408203
0.12086290980402675;0.12462133914232254
0.04851991107798161;0.04887613654136658
0.01152255843105453;0.011523246765136719
0.0919432850983335;0.0941149890422821
0.1250439576901379;0.12945979833602905
0.1175741063071572;0.11757472157478333
0.06703310852813812;0.06745541095733643
0.03918069736781539;0.03950822353363037
0.009460366437934766;0.009468026459217072
0.10534871170071068;0.10890531539916992
0.14366802796312572;0.14525794982910156
0.08732104995766345;0.08747708797454834
0.13191113726021947;0.13379305601119995
0.08890195560581904;0.08890247344970703
0.017159710451429496;0.0172177255153656
0.05739756132565998;0.05953866243362427
0.12073513926383346;0.120735764503479
0.014460526117233467;0.014460563659667969
0.05154399826791094;0.0529039204120636
0.07307302984271753;0.07470279932022095
0.10633139863146983;0.10638200491666794
0.12982864724920107;0.1315220445394516
0.03535511600287541;0.035950809717178345
0.11079434112708919;0.12216794490814209
0.022592316425837644;0.022653400897979736
0.04825150831207701;0.04946710169315338
0.13348830517153681;0.13397124409675598
0.03167975150358286;0.03272637724876404
0.11892730988430616;0.12631219625473022
0.15382895484939377;0.1629067361354828
0.12149112243468593;0.1214914321899414
0.029062721317989437;0.02906322479248047
0.11750414115453475;0.12196868658065796
0.07635354366466372;0.07635405659675598
0.11355780949884918;0.11420084536075592
0.12826409606420205;0.1282644271850586
0.11029591080369183;0.11041262745857239
0.04204076493558811;0.043096140027046204
0.1745640845013811;0.18253520131111145
0.11631033518041704;0.11956024169921875
0.03935675903759844;0.04098445177078247
0.11241887712015075;0.11330890655517578
0.06216140147614045;0.06216228008270264
0.14766612812464158;0.14781567454338074
0.12104766350071122;0.12147197127342224
0.051078646802040696;0.05107882618904114
0.050296524941547786;0.050296783447265625
0.16313158773276576;0.1667221486568451
0.07447196223543487;0.07469695806503296
0.12490582340845213;0.13127067685127258
0.15328802147964438;0.16111654043197632
0.01511038165828051;0.015110969543457031
0.029277060501103874;0.029277801513671875
0.06583214636624288;0.06583309173583984
0.013655620424658508;0.013655662536621094
0.04018542964915054;0.040312379598617554
0.10836568937109076;0.11223381757736206
0.020200261131576264;0.021180391311645508
0.11161111483926683;0.11164557933807373
0.06920376622909484;0.06920433044433594
0.025404510879288685;0.025404930114746094
0.10418124077510571;0.10418131947517395
0.19078938816447044;0.19327357411384583
0.004814552639442683;0.0048635900020599365
0.09840235945694475;0.09972187876701355
0.1185886954909847;0.1227189302444458
0.0441483347466287;0.04414847493171692
0.06867769037371702;0.07161805033683777
0.15120108204173438;0.15384390950202942
0.07113472871461701;0.07116463780403137
0.13280669989224947;0.13619384169578552
0.10252452022652529;0.10674947500228882
0.075678018172279;0.07567878067493439
0.0871572815124451;0.08902549743652344
0.10039874868945133;0.10039904713630676
0.1725308722053951;0.18687167763710022
0.17638916157303908;0.18703120946884155
0.11741883724489706;0.1204688549041748
0.09904050388577613;0.09932512044906616
0.10372555407928992;0.10596847534179688
0.044291398851084955;0.044291526079177856
0.08509902497966637;0.08775117993354797
0.12038868100822875;0.12038898468017578
0.05310456024070334;0.05310535430908203
0.08587434280309043;0.08587455749511719
0.07847626625933181;0.0784769058227539
0.08554118284501244;0.0855417251586914
0.045144676293429935;0.04518526792526245
0.12750438316866886;0.13222253322601318
0.033757766773365096;0.03375816345214844
0.05348405654161379;0.05348481237888336
0.09996429811094197;0.1031496524810791
0.15946493225446087;0.16040444374084473
0.07930733971591519;0.0793369710445404
0.10310093984710389;0.10310173034667969
0.11997069741262192;0.12048769742250443
0.1281675929622642;0.13236257433891296
0.10337016799745807;0.1044798493385315
0.07991442468377337;0.07991507649421692
0.093343069038081;0.09334376454353333
0.0234688209882889;0.023469001054763794
0.1034092484820021;0.10584703087806702
0.08604841717289792;0.08710893988609314
0.09925017737635683;0.09925079345703125
0.12775796395220196;0.12775897979736328
0.04277139415004788;0.043802469968795776
0.06832465999313594;0.070044606924057
0.06673306615805628;0.0668906569480896
0.19777760503118288;0.20672351121902466
0.06550126974799979;0.06550216674804688
0.05671410537515828;0.05767005681991577
0.0497171083909632;0.05026605725288391
0.1632541300440568;0.1696367859840393
0.0632234959858886;0.06322383880615234
0.1354151027198711;0.14255240559577942
0.11930083604015329;0.11944770812988281
0.03336638161128654;0.033557891845703125
0.19385035776800133;0.2004576027393341
0.08011962282010866;0.08311319351196289
0.07338058011169517;0.07398983836174011
0.0766937061041043;0.07673883438110352
0.0689164543094613;0.06891719251871109
0.12221295077787767;0.13014990091323853
0.04270958266398305;0.04307694733142853
0.07614483645119297;0.08818173408508301
0.0777312220692248;0.07773208618164062
0.014838378496713607;0.01483917236328125
0.10796974376390131;0.1079702377319336
0.23533472724187576;0.24855661392211914
0.08879486582093724;0.08879566192626953
0.10634457511179386;0.10953110456466675
0.09220051453003512;0.09250068664550781
0.03261450905035948;0.032614707946777344
0.12258413565811198;0.12403586506843567
0.07144513044528629;0.07331317663192749
0.12709782201601402;0.12709808349609375
0.13807023475170171;0.14435788989067078
0.02432806261702427;0.024362653493881226
0.07892016631046936;0.07892125844955444
0.1156907127235801;0.12471294403076172
0.12513844568143678;0.12513896822929382
0.11203366287193325;0.11203387379646301
0.09919354890095061;0.10050742328166962
0.1279351188574608;0.12804320454597473
0.11654772217421644;0.11670780181884766
0.07627067998241548;0.07627105712890625
0.09947858563290893;0.09952735900878906
0.02695287643997705;0.027088463306427002
0.10877800164027722;0.10877881944179535
0.1494898420402361;0.15503880381584167
0.12707863456164867;0.12772563099861145
0.056393416009057784;0.059454262256622314
0.11950182990337634;0.12357690930366516
0.07567190851111429;0.07584285736083984
0.08120369511368883;0.08223819732666016
0.003801806890141743;0.0038023004308342934
0.03605157126322639;0.036052703857421875
0.11596372045539273;0.11896803975105286
0.08416566192494701;0.0842665433883667
0.1125926545265426;0.11979734897613525
0.1416585510303805;0.14290904998779297
0.03865412786436393;0.03865435719490051
0.15763746171388476;0.16692641377449036
0.07252423612167878;0.0727643370628357
0.10355733722479564;0.10526502132415771
0.10424802522075394;0.1088055968284607
0.1160055398737066;0.11600589752197266
0.031315988971638814;0.03131675720214844
0.10730390914663364;0.10730457305908203
0.09110556558177381;0.09137585759162903
0.11527202742282643;0.11527252197265625
0.252385613640361;0.2933345437049866
0.06531675250162994;0.06602916121482849
0.13923078687183105;0.14506179094314575
0.13149294747054543;0.1387495994567871
0.11524442694529646;0.11524486541748047
0.04247533312369956;0.04247570037841797
0.09414422113178883;0.0942544937133789
0.07672019863063491;0.0867922306060791
0.12956362090539214;0.1295642852783203
0.004715434544116395;0.004715919494628906
0.03330923470244735;0.0333099365234375
0.03521670604297968;0.035831063985824585
0.021304865698870613;0.021344244480133057
0.08152156300287945;0.08726847171783447
0.10869177813050213;0.10936254262924194
0.22064388717469602;0.23213213682174683
0.10526259691803388;0.10574722290039062
0.1256679981831359;0.13033080101013184
0.026262751351367852;0.026360541582107544
0.02637924601848117;0.02637958526611328
0.126754623461239;0.1267547905445099
0.01014339731831351;0.010144233703613281
0.14290000503753023;0.1446075737476349
0.10201219652126488;0.10201266407966614
0.09042002453037622;0.0906229317188263
0.12739790532434075;0.12832355499267578
0.11838006055140654;0.11919960379600525
0.13242909819535809;0.13843917846679688
0.04763106240822741;0.047631263732910156
0.08627092990491034;0.08637207746505737
0.1380222255052523;0.1431112289428711
0.08548878318987768;0.08548927307128906
0.13851500220366533;0.13851550221443176
0.07011859538581346;0.07181680202484131
0.16969607965824993;0.18639042973518372
0.07852408197262023;0.07895985245704651
0.05144664360091951;0.05144691467285156
0.09493098589213636;0.09561845660209656
0.10457571500488028;0.10457611083984375
0.0009457565498157911;0.000946044921875
0.04691174717471505;0.047764360904693604
0.07851456128540442;0.08249011635780334
0.04548679456883598;0.045487433671951294
0.09910660862269886;0.10743398219347
0.11529200210478323;0.11529257893562317
0.18474643212167413;0.18664583563804626
0.07596190267477165;0.07819768786430359
0.12147016804280081;0.12239837646484375
0.09352482621333545;0.09581118822097778
0.10518235153745423;0.10518267750740051
0.13636865967131276;0.13863331079483032
0.10758906620190416;0.1075897216796875
0.1108938299253526;0.11387217044830322
0.12864295264059009;0.12864306569099426
0.13371007105981172;0.1337108165025711
0.002390707454327176;0.0023908913135528564
0.04703340381501179;0.047036170959472656
0.1784713114472165;0.1784723401069641
0.010927499338187938;0.010928153991699219
0.08316397443055568;0.08608344197273254
0.05296885162190146;0.05296984314918518
0.12493160914516714;0.12933403253555298
0.02484282501672272;0.025948762893676758
0.03824467786419998;0.038245201110839844
0.027378532341161124;0.027475476264953613
0.09527316619459292;0.09527397155761719
0.06793673450395193;0.06955823302268982
0.09268642062944907;0.0926874428987503
0.11912628267323193;0.12078520655632019
0.06999486792935475;0.07020518183708191
0.11926567861998523;0.11926651000976562
0.09863914018096964;0.09863948822021484
0.10429451953369383;0.10805556178092957
0.06626155911312957;0.06661242246627808
0.10422840874018324;0.10564082860946655
0.1396560633142767;0.1403004229068756
0.010435151205458931;0.010436087846755981
0.12497034924166793;0.12504100799560547
0.12338230843171327;0.12608206272125244
0.16443329894470313;0.17329928278923035
0.07315030759695382;0.0731515884399414
0.09276129371149465;0.09482339769601822
0.12086742753637024;0.12228196859359741
0.14944005032573307;0.17950347065925598
0.1312100771986321;0.1312112808227539
0.1029462592925412;0.10391998291015625
0.11264502042793718;0.113176129758358
0.15098335266118829;0.1519792675971985
0.07769656938411393;0.0776968002319336
0.10303750725919836;0.10695669054985046
0.17922762820535343;0.1843664050102234
0.10091911304443027;0.10091972351074219
0.10219871013961106;0.1097869873046875
0.13753448919263764;0.13917845487594604
0.07228682516444068;0.07248497009277344
0.1048573306692383;0.10485762357711792
0.1081430248826237;0.10883426666259766
0.026503535281528316;0.026503562927246094
0.05114297001099533;0.05119845271110535
0.15393452883621034;0.1547698974609375
0.0018240004777544847;0.0018243789672851562
0.00652919169526047;0.006568498909473419
0.048064041843265334;0.048064231872558594
0.11731851055793659;0.11794379353523254
0.07630913375839378;0.08268338441848755
0.11490608461368271;0.11490878462791443
0.10441114050735659;0.10513496398925781
0.1238764069985748;0.12387749552726746
0.034325048903056994;0.03432507812976837
0.0888748836999289;0.08916366100311279
0.06463044770055273;0.06472474336624146
0.133869566130311;0.13886615633964539
0.10686948086806133;0.11053729057312012
0.09388533799823874;0.10369771718978882
0.11785778965538549;0.12116098403930664
0.14982790608567687;0.15754592418670654
0.0559340920810734;0.059139370918273926
0.004548157084621609;0.0045483410358428955
0.18604140003628092;0.18834900856018066
0.03424518082153015;0.03424552083015442
0.08387142297423683;0.08968999981880188
0.06228543699803074;0.06334200501441956
0.0046691678369790955;0.004670053720474243
0.12248041765612848;0.12248122692108154
0.17993091406841194;0.194915771484375
0.011833853493444223;0.011834174394607544
0.047049739958339595;0.04758518934249878
0.09509226671766212;0.10063566267490387
0.0021720589069508128;0.0021724700927734375
0.08620651301272916;0.0862073004245758
0.1657697011466759;0.16577056050300598
0.0890740767526772;0.0891343355178833
0.06770535377785362;0.06801721453666687
0.001028001409451944;0.0010280609130859375
0.12867371734768443;0.1286744624376297
0.17268146379770774;0.17313873767852783
0.1627489161578714;0.16443157196044922
0.06093087879322002;0.0611419677734375
0.16395788207699796;0.16395854949951172
0.10795653141861428;0.1079569160938263
0.06973636964847729;0.07095938920974731
0.024775744716239955;0.024856388568878174
0.03439003306889736;0.03538399934768677
0.17422104069303157;0.2000810205936432
0.02251371488579163;0.02251434326171875
0.07760375682162844;0.08220738172531128
0.13462078660663182;0.13462164998054504
0.09776072792216885;0.09776115417480469
0.07546904647435958;0.07751429080963135
0.05994407792348662;0.05996429920196533
0.12343109426663001;0.12556785345077515
0.06663851987491874;0.06663894653320312
0.0025093963101175047;0.0025495588779449463
0.1280099356010423;0.13315773010253906
0.141683719988783;0.14323171973228455
0.1338103246200054;0.1361960917711258
0.04783794183467638;0.049008339643478394
0.10982144501903557;0.11061671376228333
0.08361262428642564;0.08600017428398132
0.05519096427253658;0.055545806884765625
0.14402840522757107;0.14469733834266663
0.08671272802153045;0.08671283721923828
0.14357812223920147;0.1501789093017578
0.09432193889243125;0.0986936092376709
0.035014346646826025;0.035015106201171875
0.06723283325477161;0.06838634610176086
0.11422831348996576;0.11422920227050781
0.12707839869019594;0.12937885522842407
0.09166534338196632;0.09172424674034119
0.1043051424170919;0.10430526733398438
0.0748534776027423;0.07897636294364929
0.15375792023276072;0.15375807881355286
0.14246240073867686;0.14246273040771484
0.04040840135345585;0.04046630859375
0.108750622973317;0.10900688171386719
0.1089062967813034;0.10890674591064453
0.00034726471096587945;0.00034809112548828125
0.07636980562763346;0.07762664556503296
0.08325177384631488;0.08413383364677429
0.16775428093666592;0.16797477006912231
0.06582321076885646;0.06582355499267578
0.10525488508151645;0.105255126953125
0.06268953457367489;0.06268978118896484
0.10689024590182349;0.10762083530426025
0.12024478896183388;0.1391037255525589
0.14015367319376748;0.14717960357666016
0.0034562292411400007;0.0034570693969726562
0.06303944012481588;0.06304067373275757
0.08254602645141011;0.08269569277763367
0.11899101062036155;0.11899179220199585
0.12583291653009976;0.1261129379272461
0.059521725341418356;0.05963599681854248
0.044011802984969935;0.04401206970214844
0.0024573689021003845;0.0024576187133789062
0.06284651899947781;0.06412670016288757
0.11659115913958959;0.11811375617980957
0.08581605495588568;0.0858163833618164
0.05600563048005882;0.0567706823348999
0.09656205276037902;0.09656238555908203
0.10212668270375197;0.1021270751953125
0.0064670802543034455;0.00653114914894104
0.007009567989678504;0.007010459899902344
0.06983215278647571;0.07078707218170166
0.06164268491917652;0.06258419156074524
0.0977302679021593;0.0978211760520935
0.09705576558852894;0.09705638885498047
0.08007120483181296;0.08007240295410156
0.07620743643288592;0.07620811462402344
0.07360687519458026;0.07476258277893066
0.09987544254184316;0.09987588226795197
0.09792912232903285;0.09792998433113098
0.09131079487647592;0.09267410635948181
0.04758920347256274;0.047838807106018066
0.135048524144202;0.14230462908744812
0.025487225167389126;0.025487929582595825
0.12320961820766613;0.12499615550041199
0.11327520880403588;0.11440086364746094
0.001080396022048197;0.0010805130004882812
0.07987608703530198;0.07999137043952942
0.12523787950083798;0.12875273823738098
0.04810238004815829;0.04899051785469055
0.1439032424961481;0.1488531231880188
0.02104185397607823;0.02111738920211792
0.10202298972449386;0.11201971769332886
0.10345634231341143;0.1034565269947052
0.10654039895921086;0.10654138028621674
0.013254518719030361;0.013255119323730469
0.09560529141429384;0.09560585021972656
0.08566822531503918;0.09169769287109375
0.13346497802779395;0.13651657104492188
0.008559704516023768;0.0085601806640625
0.1286754081188517;0.15114718675613403
0.018700250565637035;0.018700629472732544
0.03339296105550923;0.03339293599128723
0.09685567300684292;0.09817293286323547
0.11872296161449546;0.11872389912605286
0.057767227982852554;0.05787181854248047
0.07131533901194607;0.07258796691894531
0.13506735375490603;0.1422228217124939
0.13558010518312383;0.13765528798103333
0.10158106613547711;0.10173159837722778
0.053839971508893456;0.05438143014907837
0.0897124425242137;0.08971405029296875
0.052469995668355966;0.05247020721435547
0.09481089464016068;0.09630477428436279
0.07665198961500401;0.07764571905136108
0.11253117874653418;0.11436179280281067
0.0747916421577179;0.07484722137451172
0.09057762626916391;0.09057807922363281
0.10942715222722972;0.11019134521484375
0.05426137912010552;0.054355233907699585
0.11367387330394525;0.1237868070602417
0.035487199980426064;0.038615643978118896
0.11766624366492805;0.11992695927619934
0.05531992920749798;0.05541509389877319
0.12654461846014609;0.1281719207763672
0.06373437823957495;0.0637350082397461
0.03869282064321041;0.03903687745332718
0.05786294756030141;0.05882641673088074
0.10450405049247197;0.10450458526611328
0.031172303964704055;0.031172752380371094
0.1534003555277355;0.15396000444889069
0.025850137761519038;0.02585124969482422
0.06579966721546504;0.06589794158935547
0.14639752971492948;0.15710553526878357
0.011401665506313136;0.011402130126953125
0.03374746819752556;0.03374767303466797
0.08826575547764294;0.0882803201675415
0.12667710733049675;0.1266775131225586
0.019990778649580532;0.019990921020507812
0.1344156774396796;0.13498300313949585
0.07730567057996315;0.07973307371139526
0.1402780996811751;0.14715293049812317
0.15425721059027328;0.15517720580101013
0.0360001565818042;0.03600025177001953
0.07138034528876393;0.07385727763175964
0.07864781174694135;0.08112084865570068
0.1298206121121479;0.1359560787677765
0.0031030101775133424;0.0031032562255859375
0.12172224409566919;0.12258338928222656
0.09567620308797242;0.09732657670974731
0.0704516781132763;0.07059860229492188
0.0900880874396424;0.0900888442993164
0.10023665654301427;0.10263064503669739
0.11290270446001473;0.11423486471176147
0.0009408681646680236;0.0009412765502929688
0.09448286881357033;0.09615188837051392
0.12588108822384608;0.1310892403125763
0.13665490660693955;0.1366557478904724
0.14040688501622722;0.14272475242614746
0.052137603071778955;0.05215263366699219
0.15670855206257583;0.1567087471485138
0.02913675661292003;0.029137492179870605
0.10073188100226771;0.10073252767324448
0.023874577399044822;0.02387523651123047
0.060791557761423566;0.06222677230834961
0.08187140027325311;0.08187198638916016
0.13902031683362406;0.14503416419029236
0.10049410521329595;0.10337620973587036
0.1422470230344552;0.14248371124267578
0.13172038866967695;0.13413697481155396
0.07831075393441544;0.08152872323989868
0.07317765754962917;0.07369264960289001
0.09484965892024562;0.09485047310590744
0.009040143006972166;0.00904083251953125
0.03802102279419338;0.03802204132080078
0.08960545924165025;0.08960618823766708
0.12042042616354759;0.12546950578689575
0.10413539818886529;0.10413599014282227
0.09833237846877119;0.10009485483169556
0.13576718753358996;0.1357678771018982
0.09962625279584073;0.10512220859527588
0.06716105564358393;0.06907206773757935
0.12696762408086867;0.1269683837890625
0.006071903790915637;0.00616908073425293
0.12996284669820413;0.13087677955627441
0.01043115263384058;0.010807991027832031
0.12211087278805449;0.12211230397224426
0.1036171824753225;0.104805588722229
0.10034787355307836;0.10034850239753723
0.10256389615429709;0.10371017456054688
0.08362236761179084;0.08996623754501343
0.05704604580108235;0.05813214182853699
0.08081018709306637;0.09065583348274231
0.09151548480063854;0.09151554107666016
0.049828404425320015;0.05019873380661011
0.07685071297450788;0.07727184891700745
0.08743385491038481;0.08938154578208923
0.09377942882519275;0.09377959370613098
0.05315837340888588;0.05335730314254761
0.05591083542615958;0.056516557931900024
0.024457797989756655;0.024534493684768677
0.10899386255872354;0.1089944839477539
0.12619821159855782;0.1293468475341797
0.14062102355935696;0.1417180299758911
0.11006159546178262;0.11006225645542145
0.009387819767471235;0.009387969970703125
0.101664509775353;0.10407018661499023
0.09931919134155867;0.10168838500976562
0.11510818390783083;0.11510947346687317
0.12472128988290361;0.12472152709960938
0.011452960745915683;0.011453628540039062
0.09841704246137778;0.10428023338317871
0.07470547324306731;0.0779133141040802
0.03320229241526443;0.033728331327438354
0.0795986965875283;0.08428096771240234
0.19613878164486648;0.20011496543884277
0.13023159420949867;0.13904538750648499
0.11346594156275124;0.11654122173786163
0.057596578627383675;0.05759716033935547
0.0764253442849201;0.076535165309906
0.045816167332496;0.04692623019218445
0.13896491230400687;0.13896557688713074
0.09981200775584531;0.10115578770637512
0.17635263880511753;0.18138420581817627
0.002520331174996942;0.0025205612182617188
0.09240083956181;0.09240144491195679
0.14104926055560696;0.1415729522705078
0.10112591358084687;0.10310015082359314
0.09401636944356395;0.10060405731201172
0.04636220514933723;0.04710543155670166
0.03779703366839497;0.03779792785644531
0.08899889972458143;0.09027567505836487
0.13594176085633966;0.14466604590415955
0.1136566639027856;0.1139402687549591
0.09693845306725142;0.09765341877937317
0.0688861247564058;0.06936714053153992
0.005507845372132823;0.005586221814155579
0.030835295130054556;0.03084850311279297
0.015881726295808484;0.015882492065429688
0.12598231190663564;0.12598228454589844
0.12966002629847914;0.12966063618659973
0.1485996332611413;0.1509559452533722
0.043687683340457514;0.04376870393753052
0.11264047204227007;0.12070909142494202
0.1542718389540203;0.15545837581157684
0.011736699074981247;0.011736869812011719
0.13312360766748998;0.13521820306777954
0.006468463046677708;0.006468772888183594
0.06680461422786732;0.0709141194820404
0.09537981274003471;0.09687164425849915
0.12201025750440046;0.12665235996246338
0.052998816070859774;0.05299949645996094
0.06335285508087558;0.06352424621582031
0.10803017689804664;0.10987189412117004
0.14216573098672292;0.1421661674976349
0.07875105015087047;0.0787515640258789
0.04698818514291192;0.04705625772476196
0.18480118935588669;0.19138342142105103
0.1347263398160991;0.15120160579681396
0.029347305434798476;0.02934741973876953
0.05564120458513809;0.05564117431640625
0.18328604599016798;0.18377211689949036
0.11294169977676137;0.12456908822059631
0.10733929193538432;0.10761356353759766
0.09576202453407784;0.09576225280761719
0.08389675479492362;0.08410367369651794
0.1043370307895809;0.10433769226074219
0.11286504325354882;0.12510833144187927
0.13321003884913116;0.1403166949748993
0.13727092480958913;0.1409549117088318
0.15142502635439237;0.16069701313972473
0.12902229891882633;0.12976878881454468
0.08123259858374732;0.08238792419433594
0.12680901367054076;0.12911169230937958
0.10269331389290078;0.1026935875415802
0.14180192962569427;0.1464538872241974
0.011491345343443015;0.011501148343086243
0.11272075257906913;0.11695003509521484
0.059321875955745666;0.059322357177734375
0.1153435046198136;0.11545369029045105
0.091714617173191;0.09171485900878906
0.08008911761298641;0.0818011462688446
0.03063790392118139;0.030638694763183594
0.022980299422310703;0.023099839687347412
0.06903799154640561;0.0703827440738678
0.03816386636597719;0.03873071074485779
0.05456392246036739;0.05471906065940857
0.12652572108952956;0.12802234292030334
0.08893085721888862;0.0908629298210144
0.11648583641697992;0.11673858761787415
0.08381382943344519;0.08381456136703491
0.21754621820512698;0.22137722373008728
0.058514202991898426;0.05894401669502258
0.08356917174540845;0.08356952667236328
0.07404508007823453;0.07404521107673645
0.08526931558907895;0.08526992797851562
0.06171787821446878;0.06171801686286926
0.09894470204024619;0.09908676147460938
0.11965741028848703;0.11965849995613098
0.12378409994265067;0.1286621391773224
0.1514722448601317;0.1631067395210266
0.128263728479746;0.128365159034729
0.12313804206332818;0.13198888301849365
0.04067820761490908;0.042551189661026
0.019369225938018514;0.019369937479496002
0.10762641847977715;0.10972663760185242
0.02891343522799461;0.029005706310272217
0.08365305452318483;0.0836954414844513
0.11980470318524095;0.11980525404214859
0.10412477271290131;0.10412505269050598
0.0773336810191618;0.08203577995300293
0.13673192296011677;0.13821929693222046
0.10598024615351312;0.10598087310791016
0.08588182949578382;0.09229162335395813
0.11765920413075624;0.12070909142494202
0.04347293207310327;0.04419699311256409
0.08026661091459332;0.08026754856109619
0.014268351571776857;0.014384210109710693
0.14181085428477413;0.14181219041347504
0.10539862695028776;0.10919120907783508
0.09766602121852716;0.09882739186286926
0.11485844493054476;0.12036383152008057
0.1137159226539087;0.1142149269580841
0.0038395778018915153;0.0038403868675231934
0.07244121209875135;0.08415263891220093
0.14025270120540978;0.1441001296043396
0.0923827549337912;0.09331801533699036
0.006153613709819796;0.006154060363769531
0.06410697577224381;0.06410785764455795
0.12357874083512384;0.12357902526855469
0.12963325661224306;0.13512659072875977
0.08434605959448678;0.08747923374176025
0.1434378757052006;0.14343833923339844
0.007811983884851769;0.0078125
0.17464839567969506;0.17607000470161438
0.029688213029937606;0.02968883514404297
0.003104268605386765;0.00310516357421875
0.04909203994198526;0.04909229278564453
0.04445383578481149;0.04591897130012512
0.08605536375370106;0.08609771728515625
0.023712086985708054;0.024095505475997925
0.18125330403639728;0.18309497833251953
0.08600752619085124;0.08600807189941406
0.10027844447276738;0.1020670235157013
0.14333482151239424;0.14516770839691162
0.10599184077489426;0.10617467761039734
0.1030044568818142;0.11113947629928589
0.13738278491953426;0.13794898986816406
0.11303489188563126;0.11303520202636719
0.014273861920124104;0.014613941311836243
0.11813804876517527;0.12351611256599426
0.15378796039707957;0.1557312309741974
0.06513216556407259;0.06527042388916016
0.012524659842341645;0.012525558471679688
0.019920311734215383;0.01992034912109375
0.05162227140140075;0.0516224205493927
0.12898450022237967;0.1294792741537094
0.0687293175520211;0.07036685943603516
0.004277451448744809;0.0042781829833984375
0.05412412131596173;0.05412483215332031
0.017794979444359173;0.01781994104385376
0.061953981275847524;0.06797701120376587
0.140353388563898;0.14077258110046387
0.101397596378238;0.1017911434173584
0.03635626903224788;0.03635692596435547
0.11438740718913099;0.11717009544372559
0.06278613995793525;0.06278687715530396
0.10511407724848226;0.10571396350860596
0.043004804224286645;0.04847007989883423
0.026759280997035707;0.0267600417137146
0.005374550404046446;0.005374908447265625
0.12961661141776543;0.12961676716804504
0.10864339921402226;0.10864441096782684
0.14872989812477644;0.1506274938583374
0.0664557078885748;0.06656169891357422
0.07157254709654759;0.07157325744628906
0.030934766895929354;0.031019747257232666
0.06828163636620138;0.07104948163032532
0.0805659170802474;0.08272087574005127
0.06936785916936555;0.06936836242675781
0.06379343878746657;0.06602469086647034
0.12293397590836841;0.1262817680835724
0.002240682156451517;0.002241164445877075
0.07642475093084138;0.07834416627883911
0.03475488542603918;0.03504326939582825
0.0853611844987665;0.09495300054550171
0.0788296427844469;0.07882976531982422
0.13025432248421587;0.13041114807128906
0.1011257412249958;0.10572242736816406
0.14545671863328694;0.14595288038253784
0.10632418499548868;0.10644009709358215
0.04393054312024352;0.045495420694351196
0.04267154733390561;0.042672157287597656
0.056231520121659335;0.057926684617996216
0.097098105324538;0.09709835052490234
0.1338771323982098;0.14965766668319702
0.0777312794693652;0.07892042398452759
0.08986403282917946;0.08986467123031616
0.18269684921874502;0.18269729614257812
0.03404709890453056;0.03404808044433594
0.008384356859990533;0.008475691080093384
0.1472480959762108;0.1472492218017578
0.0570691813157554;0.0570698082447052
0.1402233512537826;0.14022353291511536
0.09254460930776624;0.0925455093383789
0.12770086510753814;0.13637560606002808
0.06966012487708036;0.06988158822059631
0.13633459070145196;0.1380453109741211
0.04729942151118331;0.04852503538131714
0.1087943327786761;0.11299899220466614
0.021705769809745652;0.02170655131340027
0.11979183701891376;0.12321368604898453
0.040753343423951156;0.041111767292022705
0.09318559842661485;0.09331265091896057
0.13268409891280875;0.1337011754512787
0.14248717185466114;0.14904546737670898
0.16610555797542156;0.17033672332763672
0.006223292228530121;0.0062236785888671875
0.03281948177012554;0.03281974792480469
0.12048398343623325;0.12108612060546875
0.1334460035283672;0.1352396011352539
0.12663661806055315;0.1271066963672638
0.07747628558450882;0.07990723848342896
0.144827720073579;0.1513751745223999
0.12095167516678007;0.12095168232917786
0.12957445558534103;0.12957477569580078
0.08908011735678865;0.089080810546875
0.1344441868469209;0.1454765796661377
0.013581358293572016;0.013582170009613037
0.05715817496275009;0.057158470153808594
0.04558889197382657;0.045589447021484375
0.09281210799985233;0.09696322679519653
0.01770464468110405;0.01770496368408203
0.11964746480089579;0.11964797973632812
0.08394309824426704;0.08415865898132324
0.12140668418306728;0.12140750885009766
0.07404365226076985;0.07404422760009766
0.12234294970294705;0.12236309051513672
0.13260135480609767;0.13534832000732422
0.04295475454376569;0.0430259108543396
0.10143712796018466;0.10257947444915771
0.04466095915829132;0.045718610286712646
0.038143300846846535;0.03814411163330078
0.154574660862909;0.15457534790039062
0.14366853273413022;0.1462152898311615
0.1106914872317089;0.11069202423095703
0.10660032805085422;0.11183947324752808
0.06741535092791268;0.07111316919326782
0.05046895106754607;0.05104830861091614
0.23090648001748196;0.23090702295303345
0.16227829403037525;0.16439679265022278
0.15381336556374903;0.15518790483474731
0.09137188047782462;0.09295296669006348
0.14575502434186394;0.14926102757453918
0.11703056391661923;0.11836269497871399
0.09863470444446992;0.09932953119277954
0.09805932232863233;0.09969878196716309
0.10908463121931002;0.11144706606864929
0.1025430162607069;0.1043013334274292
0.14827905656463466;0.14876270294189453
0.11346470109545145;0.11554846167564392
0.07719513332792546;0.0771951973438263
0.06981207997529094;0.0719258189201355
0.0201252414718184;0.02012541890144348
0.1352867290736466;0.1361227035522461
0.14763581286674557;0.14954409003257751
0.1278555577815573;0.13882306218147278
0.0014875084669652653;0.00148773193359375
0.08024927787806574;0.08024978637695312
0.05459138396516874;0.054592132568359375
0.12358426610452343;0.12358474731445312
0.15049622687414274;0.16644909977912903
0.09557429326259496;0.10100150108337402
0.07926503762815425;0.07945632934570312
0.11912259499315539;0.1191263198852539
0.10812235855857982;0.10828593373298645
0.06767508417728976;0.06829237937927246
0.07264630399775729;0.07264702022075653
0.026237835100356075;0.026514798402786255
0.10728614723091745;0.10764095187187195
0.06833372886897456;0.07090336084365845
0.14828125945874643;0.15407812595367432
0.02229331315161795;0.022534608840942383
0.09000885177947118;0.09471678733825684
0.05320416530230825;0.055066198110580444
0.04677896383857398;0.046779632568359375
0.09129738789405141;0.09397906064987183
0.10880810532910828;0.11103495955467224
0.1985973892632033;0.2003783881664276
0.05986144241575728;0.06062111258506775
0.13830731922735023;0.14359566569328308
0.039196313017990946;0.03919699788093567
0.09570579975042308;0.10264009237289429
0.0339396420690447;0.03426113724708557
0.0759678199606198;0.07939714193344116
0.13431193879336642;0.13904574513435364
0.08248249485893863;0.08248323202133179
0.1601059754202192;0.17555207014083862
0.0999404057467654;0.09994114935398102
0.11195195979531747;0.11262893676757812
0.1000001800432185;0.10000038146972656
0.07249109822102286;0.07385602593421936
0.03574048558982984;0.035766154527664185
0.12271005038221804;0.12901821732521057
0.13594662084112788;0.13594722747802734
0.1059157015737808;0.10702177882194519
0.139636778914358;0.13963699340820312
0.08122520056453432;0.08131757378578186
0.06423613887794517;0.06433546543121338
0.05511817930016679;0.055118560791015625
0.12159871437804885;0.12262630462646484
0.11582851319890552;0.11743772029876709
0.031184041317655804;0.03122037649154663
0.05315199388317704;0.053314775228500366
0.09790150586173654;0.10190659761428833
0.1320302676356266;0.1326899528503418
0.0002116997907178056;0.00021266937255859375
0.12063857260148231;0.12257963418960571
0.03970977300542904;0.039798587560653687
0.10680188818937292;0.10680240392684937
0.12670309056013296;0.13247865438461304
0.07748924077117211;0.07781830430030823
0.1282847727290209;0.12941551208496094
0.09132682250550019;0.09543047845363617
0.05078733851522354;0.05097109079360962
0.17029811365836592;0.17230722308158875
0.025389175734802268;0.025389671325683594
0.06467457940023644;0.0646863579750061
0.12137338703779613;0.12244319915771484
0.024426366916429826;0.0244482159614563
0.03214586534700957;0.03245377540588379
0.12325176520803642;0.12592220306396484
0.10120315312093342;0.10182243585586548
0.031801802785696776;0.03180217742919922
0.07280941349747211;0.07281017303466797
0.08613302169594843;0.08709529042243958
0.08924245206854196;0.08953991532325745
0.12003674774140809;0.12082001566886902
0.1012914250655376;0.10129165649414062
0.08355073026011411;0.08393678069114685
0.009637712859545514;0.00963786244392395
0.10180819441198227;0.10260963439941406
0.060939778734907954;0.061422199010849
0.026719653230514638;0.026720046997070312
0.007215481278717807;0.0072154998779296875
0.10242679340036684;0.10501754283905029
0.08581329580397964;0.08729428052902222
0.09545177772376015;0.09930568933486938
0.032970154211723654;0.032970428466796875
0.12481941962524179;0.1253528594970703
0.07538317456538836;0.07648679614067078
0.1087118680949194;0.10954761505126953
0.12256673352096636;0.12256717681884766
0.06646042002523656;0.06751540303230286
0.004658036813266585;0.004658699035644531
0.09967642493807292;0.10800272226333618
0.09005974237830157;0.09358608722686768
0.025540639692221413;0.025541305541992188
0.115117335453702;0.11535075306892395
0.004427830140509382;0.004427909851074219
0.10402132821350266;0.10422518849372864
0.1012620308719362;0.11003267765045166
0.09001943379545632;0.09002017974853516
0.11670537519021898;0.11681178212165833
0.13823973694035488;0.15153253078460693
0.06895378136911583;0.07274079322814941
0.13298799509266035;0.13298800587654114
0.16023641002009115;0.16023728251457214
0.0926094119958355;0.09288537502288818
0.08446070572411057;0.0846882164478302
0.08956252484425362;0.0976896584033966
0.11118365348605164;0.11118412017822266
0.0007262101444209112;0.0007266998291015625
0.0512329885872053;0.05123332142829895
0.011533828624964949;0.011534690856933594
0.08702385882657332;0.08702457696199417
0.11760628408313566;0.11763618886470795
0.10782361101859234;0.10782432556152344
0.09341064719536642;0.0939432680606842
0.0027199173949235267;0.002720057964324951
0.12803690669513065;0.1280374825000763
0.12015791279164062;0.12015819549560547
0.09612820250876322;0.09766551852226257
0.15931398894622362;0.1593148112297058
0.07901564469965426;0.07924529910087585
0.13475820885890386;0.13475894927978516
0.1766108996010458;0.17661185562610626
0.052042295908549537;0.05204296112060547
0.11464671858343002;0.11464694142341614
0.13242920720120377;0.13243010640144348
0.0575375287388421;0.05841866135597229
0.1355079373491898;0.13713404536247253
0.07920472137472867;0.08163505792617798
0.00719334600621124;0.0071935951709747314
0.029222291358579053;0.029262959957122803
0.07343807981102046;0.0763750672340393
0.13464567773198688;0.1353718638420105
0.14747265216088892;0.1559048891067505
0.10554779455317233;0.10623934864997864
0.08600134562642046;0.08600227534770966
0.06345454677183486;0.0644426941871643
0.08715229531435159;0.087799072265625
0.0574160382366004;0.05842864513397217
0.07910663568040048;0.08551076054573059
0.14687520921096067;0.14755141735076904
0.11546873336651577;0.11546993255615234
0.04395070214931009;0.04395103454589844
0.13325820844308658;0.1471548080444336
0.02748060574164535;0.0274810791015625
0.09300078849543611;0.09303328394889832
0.11882974898630827;0.12104326486587524
0.13657710512627796;0.13763898611068726
0.1266497596741582;0.12665051221847534
0.10929269686030944;0.11198240518569946
0.07913669444958216;0.08057880401611328
0.009771198073349887;0.009771347045898438
0.19889429005081785;0.20022448897361755
0.11620585530052589;0.11620616912841797
0.1010852976666324;0.10508882999420166
0.06838759718955706;0.06905078887939453
0.03982272517540523;0.04049302637577057
0.03648996890088496;0.039343833923339844
0.008124444418285715;0.0081251859664917
0.09759551343661854;0.10134410858154297
0.05146931196508234;0.05146980285644531
0.08938248298436446;0.09351980686187744
0.10566194528586656;0.10566237568855286
0.08061609829184463;0.08061695098876953
0.032635178708086555;0.03263568878173828
0.14268354627836397;0.1642051637172699
0.04940176658870494;0.04955005645751953
0.1397002104846098;0.142124205827713
0.011863345130984205;0.01186370849609375
0.09472736593989894;0.09543377161026001
0.2010684786772461;0.22020375728607178
0.12334795289310622;0.12415695190429688
0.10579917289392402;0.11106976866722107
0.11142867556969556;0.11142921447753906
0.10942376734516718;0.11326992511749268
0.07496281308761188;0.07545134425163269
0.04669801688875762;0.046698570251464844
0.11962601170497973;0.1262601613998413
0.10265040114168195;0.10268974304199219
0.09221052149148758;0.09413695335388184
0.07042022286188863;0.07054710388183594
0.05198336766084066;0.05254647135734558
0.11884403098342146;0.11884498596191406
0.11751313392385243;0.11751365661621094
0.1117574716104018;0.11478695273399353
0.07397369882228959;0.07471558451652527
0.055418198144144615;0.056931376457214355
0.09325712028304751;0.09354591369628906
0.09806102732894019;0.10047701001167297
0.012748304713447931;0.012827485799789429
0.08478636240325871;0.0872168242931366
0.1095917874847667;0.11110976338386536
0.09884396967350506;0.0988454520702362
0.08917702255210169;0.08917713165283203
0.03284134392181659;0.03366348147392273
0.1322073767155548;0.1374053955078125
0.15525884978655624;0.16195940971374512
0.09988031507595693;0.10005030035972595
0.05141964727867716;0.051420241594314575
0.11591018990376054;0.11591723561286926
0.07173163093927229;0.0717325210571289
0.05304250311803745;0.05493682622909546
0.18921416749714978;0.1977539360523224
0.08772154374794819;0.08966898918151855
0.0696272609150398;0.07265454530715942
0.12894576001699862;0.13260653614997864
0.036057929919076435;0.0378376841545105
0.015839888976847204;0.015840530395507812
0.10988610851267805;0.1136486828327179
0.018982777146893833;0.019357994198799133
0.13449842616670465;0.13475516438484192
0.11252256444996948;0.11590003967285156
0.058628766126687964;0.05862903594970703
0.009765295698221856;0.009765625
0.1144079685302034;0.11810100078582764
0.1191072547641753;0.12095358967781067
0.131546071114088;0.13462552428245544
0.08267356868467583;0.08361625671386719
0.0632095001411862;0.07120078802108765
0.13722728907497106;0.14033451676368713
0.1672083600833655;0.17081034183502197
0.10861511884144644;0.10861587524414062
0.12642607904191402;0.12642669677734375
0.08962718302950398;0.091774120926857
0.12965481662450484;0.13122916221618652
0.05174769287580882;0.051748305559158325
0.14962812199586328;0.15208634734153748
0.08981498254163917;0.08981609344482422
0.11416567490211033;0.11637476086616516
0.08294371059741927;0.08705990016460419
0.12034782256548104;0.1203480064868927
0.10479613088370607;0.10479736328125
0.13272982031923364;0.13928893208503723
0.08842744191429805;0.08925727009773254
0.03614458895110045;0.03785848617553711
0.11695434631374636;0.11695483326911926
0.002102569921562839;0.0021028518676757812
0.11923148363151057;0.1201925277709961
0.06887852419571447;0.0688791275024414
0.15010905735130461;0.15501457452774048
0.05867352606386971;0.061308860778808594
0.042813206386699845;0.04290612041950226
0.20860179795701692;0.21912577748298645
0.12192349885789155;0.12196922302246094
0.043660808526419945;0.04469364881515503
0.09651131405755409;0.09732687473297119
0.01993364216771884;0.019934654235839844
0.08558577157352076;0.09023047983646393
0.07312818060611274;0.07448592782020569
0.019911898469007164;0.0199127197265625
0.1299022931214171;0.13086968660354614
0.11615640971971371;0.11765098571777344
0.10515002416054293;0.10533526539802551
0.009399379122601548;0.0093994140625
0.14105404679113998;0.1436624825000763
0.05998485509546875;0.060242652893066406
0.13122115436603926;0.14265942573547363
0.10720392319452561;0.10803699493408203
0.0013304147355959232;0.001330733299255371
0.15148587072118014;0.15434077382087708
0.11552320197305961;0.12071922421455383
0.08600568183179205;0.09035491943359375
0.07202100600219569;0.07493424415588379
0.10181176405362968;0.10631692409515381
0.03688031237946283;0.036936819553375244
0.10682284916785759;0.10760879516601562
0.08732515559376652;0.08732594549655914
0.09301387983571663;0.09459036588668823
0.1677585841997924;0.1720568835735321
0.11587846692043981;0.11587905883789062
0.14787848979495705;0.147922545671463
0.0915087496582312;0.09698441624641418
0.06472383476720937;0.06498897075653076
0.08820916873596729;0.09054335951805115
0.012649815777749443;0.012650489807128906
0.09352803214083909;0.09464168548583984
0.14180891451978275;0.14180946350097656
0.10813488097169367;0.10813525319099426
0.08432869262303945;0.08574479818344116
0.09872534076789767;0.10201448202133179
0.09673258934309222;0.09673312306404114
0.03459514412531982;0.034595489501953125
0.1697086888534213;0.18217888474464417
0.01411092092615294;0.014111518859863281
0.12420525832541851;0.1242055892944336
0.09730417836333856;0.10427403450012207
0.14384514463745932;0.14564800262451172
0.12265429271327248;0.12578201293945312
0.05894728771935247;0.06160295009613037
0.07731221937850592;0.07731819152832031
0.10106967250651541;0.10107043385505676
0.039007689061615385;0.039008140563964844
0.14693686624665975;0.1477683186531067
0.05927356092630328;0.06672567129135132
0.018650757727110504;0.01865100860595703
0.07894010628981292;0.07894039154052734
0.10561996834469721;0.10773146152496338
0.078851509271787;0.07938775420188904
0.17781765356458595;0.17781829833984375
0.14252756488163032;0.14265060424804688
0.15039353027471275;0.16396260261535645
0.09589610980301368;0.09601783752441406
0.11255539815449804;0.11513867974281311
0.19508238726379987;0.20916694402694702
0.059072330175999256;0.05907249450683594
0.1446764320725304;0.1477818489074707
0.0770918909870303;0.07818001508712769
0.02483015179534108;0.02483081817626953
0.11483997860134865;0.11498972773551941
0.053262632097770664;0.05326366424560547
0.07164149584198998;0.07164192199707031
0.09898626478731742;0.10096749663352966
0.1082391736048225;0.10955502092838287
0.09802917117636087;0.10077285766601562
0.10325826833182997;0.10325908660888672
0.1308166667673257;0.13141345977783203
0.10670272841497831;0.1077876091003418
0.04878258724841626;0.048783332109451294
0.14097335596853086;0.1417723298072815
0.11584868169313853;0.11584946513175964
0.10232799702199193;0.1024017333984375
0.0320706445820717;0.03207111358642578
0.0866693806388735;0.08824890851974487
0.0988627940014661;0.09891512989997864
0.11704583995303142;0.11704635620117188
0.08700378067971992;0.08700460195541382
0.12309975332336474;0.12363818287849426
0.0594643640323852;0.06726515293121338
0.12550247658676672;0.12550348043441772
0.11035755542636423;0.12140841037034988
0.14161010742264424;0.14253905415534973
0.030351546021891402;0.030429065227508545
0.1194388985439814;0.11958080530166626
0.10198171705001075;0.10403533279895782
0.11778401463249215;0.11852839589118958
0.057720815550659076;0.05772113800048828
0.1368977689214753;0.1515359878540039
0.01617375701992667;0.01619398593902588
0.016031120347655598;0.016082197427749634
0.1154100119542117;0.11958674341440201
0.09930698948119727;0.09958592057228088
0.09211493652850383;0.0953330397605896
0.09284686846521321;0.09422719478607178
0.0841144466794756;0.085643470287323
0.08495418792432989;0.08495426177978516
0.12999334055234069;0.12999430298805237
0.1140927490105435;0.11543098092079163
0.16427457801293655;0.1704901158809662
0.03953670906629012;0.03953742980957031
0.12093475058061189;0.12103080749511719
0.07889813469160357;0.07889845967292786
0.10288695845599569;0.1041879951953888
0.1697322874952201;0.17650118470191956
0.11273245796170689;0.11601093411445618
0.06304190973134757;0.06304264068603516
0.11384192438284702;0.11417961120605469
0.12720975124706435;0.1272106170654297
0.13514316542565755;0.13892483711242676
0.04461903426608812;0.04475969076156616
0.07333356972736815;0.07333377003669739
0.12672493149206454;0.13050352036952972
0.005735990676141893;0.005736351013183594
0.061180721258211314;0.06218236684799194
0.04327261226634247;0.043272972106933594
0.1762534686963011;0.1817913055419922
0.12004947675494566;0.1211555004119873
0.1362872215263764;0.13833469152450562
0.06919728314430111;0.0691976547241211
0.057055958440505046;0.05737639591097832
0.10239606505248156;0.10502204298973083
0.09319292483530295;0.09342479705810547
0.02477405442444552;0.024774551391601562
0.05090214828659172;0.051140785217285156
0.10873781295568513;0.10873797535896301
0.12966635388150907;0.13115772604942322
0.03919769829401208;0.039973288774490356
0.09383380060757109;0.09880200028419495
0.03564016026935693;0.035640716552734375
0.12625156444408991;0.12857115268707275
0.13112584902961555;0.13296249508857727
0.08617311676228602;0.08648398518562317
0.1493246018347924;0.1550999879837036
0.041103332390574836;0.04110339283943176
0.08405163442220043;0.08405208587646484
0.03616299016848557;0.038021087646484375
0.02123418208155272;0.021234512329101562
0.02499649449516868;0.02499675750732422
0.07704967410574563;0.0772484615445137
0.10056922988303678;0.1005697250366211
0.08858144486654217;0.08858203887939453
0.007034262953909285;0.007112026214599609
0.09901266858159902;0.09996980428695679
0.006999237205924524;0.006999969482421875
0.09931314273052202;0.10399520397186279
0.01897573288936161;0.018976211547851562
0.1320815101251433;0.13215631246566772
0.12985169420026302;0.13221308588981628
0.0638049653923984;0.06504270434379578
0.0468690608621627;0.04699599742889404
0.14150273421451887;0.14150333404541016
0.003456986528541089;0.0034570693969726562
0.09420131791235671;0.09431937336921692
0.08315181837361989;0.0831526443362236
0.13034208743142073;0.13063591718673706
0.1115007879985897;0.11150076985359192
0.08351964609829819;0.08496376872062683
0.11293011613486842;0.11400815844535828
0.05931523319620023;0.05931568145751953
0.1744933637678266;0.17449381947517395
0.10256772641359171;0.10256844758987427
0.09123150113603487;0.09259909391403198
0.09938999402485202;0.09939031302928925
0.09813288358701346;0.09813311696052551
0.01108677419997085;0.011087417602539062
0.033292779013371035;0.03357195854187012
0.15517050974296873;0.15517139434814453
0.10161375140595448;0.10161402821540833
0.11707451139335956;0.12041577696800232
0.0641591897491098;0.06415939331054688
0.15688434909444968;0.1595352292060852
0.0361896267418125;0.036190032958984375
0.09524348430600235;0.09615051746368408
0.05330894391537082;0.054694682359695435
0.23258226820958627;0.2752452790737152
0.012060475784677957;0.012061119079589844
0.17194874989246428;0.17198464274406433
0.11704666553257631;0.11704733967781067
0.18074823502855666;0.18084228038787842
0.13301827898589144;0.13321304321289062
0.12834390478213253;0.13502377271652222
0.0623537589430625;0.062354087829589844
0.07287845069116464;0.07315400242805481
0.0707821442473664;0.07317280769348145
0.12208410050719738;0.1220846176147461
0.07750372989716556;0.07752925157546997
0.07249345225958496;0.0730438232421875
0.11568693241813754;0.11568737030029297
0.1195092099851378;0.12309148907661438
0.11650146081895073;0.1185406967997551
0.11366506371211987;0.11384296417236328
0.11777435277662696;0.11829566955566406
0.046639429295604086;0.04672321677207947
0.022361491190699752;0.022938251495361328
0.018213642615088062;0.018293380737304688
0.1637672915230865;0.16828441619873047
0.018870257142100118;0.01887035369873047
0.054075666414167216;0.054987937211990356
0.10718273116795296;0.10945990681648254
0.04825048023798457;0.0483400821685791
0.005725307424940069;0.005725860595703125
0.17669020893811288;0.17962735891342163
0.10807904487450523;0.1090850830078125
0.13311221067694606;0.1346416473388672
0.16078989645765632;0.17135021090507507
0.12217036768911327;0.12344446778297424
0.06808460989133072;0.06891626119613647
0.08994761627740452;0.08996447920799255
0.12109400632009998;0.12281104922294617
0.0768967873504579;0.07747745513916016
0.03512366982703079;0.03568994998931885
0.1281073382867388;0.12838546931743622
0.07619193159613558;0.07619237899780273
0.07615614817363736;0.0761566162109375
0.12590896986238853;0.1277332603931427
0.11258631915750064;0.11401788890361786
0.14934721113756064;0.15001732110977173
0.016665467965469655;0.01666545867919922
0.1035197164246305;0.1072993278503418
0.12617316757849334;0.12617382407188416
0.1133926839885717;0.11443805694580078
0.05530593551633277;0.055314064025878906
0.1362874006297645;0.14178422093391418
0.08643217488499222;0.08643245697021484
0.10746598987557861;0.10961803793907166
0.11728637574176516;0.11728668212890625
0.09248432585296036;0.09368601441383362
0.11957650141893328;0.1195773258805275
0.08027555965862287;0.08319586515426636
0.12751740441627407;0.128665953874588
0.10534277541236775;0.10856223106384277
0.09388675225931044;0.09622079133987427
0.006484314327457263;0.006554856896400452
0.08738826616285017;0.09028750658035278
0.029088905394270115;0.0295257568359375
0.10502087188735992;0.10673999786376953
0.10228736698923677;0.10541841387748718
0.08876519358434788;0.08888053894042969
0.09276298138586818;0.0949869453907013
0.005598457472228487;0.005599021911621094
0.11346452497084408;0.11346527934074402
0.036933043986680514;0.037036895751953125
0.11783427537643953;0.11783492565155029
0.08172831286650292;0.08177852630615234
0.15020750260971413;0.16084736585617065
0.1393876662532794;0.1393880844116211
0.10083691587310586;0.10211601853370667
0.07573048420935077;0.07573127746582031
0.07234752016450692;0.07507479190826416
0.08625549354594093;0.08669757843017578
0.08326586361619716;0.08668851852416992
0.04492330024206703;0.0449238121509552
0.07862245074538193;0.08016122877597809
0.07532877346238985;0.07595252990722656
0.11217626496270908;0.11598357558250427
0.048070704863558494;0.04813838005065918
0.10906993736095734;0.11109542846679688
0.112663068209047;0.11690431833267212
0.16912241582024834;0.17714142799377441
0.12002823802230189;0.1212644875049591
0.04355891755886428;0.04355907440185547
0.09454019844403172;0.09754276275634766
0.0569524672305748;0.058292508125305176
0.11436483656526443;0.11459159851074219
0.11383259119312639;0.11383331567049026
0.09908347579304451;0.115327849984169
0.10039081260444568;0.10039138793945312
0.1430480548262976;0.14411067962646484
0.21345564159491162;0.2328851819038391
0.020674409318284067;0.020685285329818726
0.12788052278454853;0.13034400343894958
0.0797031850979466;0.07997304201126099
0.026944003487062874;0.02694416046142578
0.05791255803951312;0.057912856340408325
0.08201171725017448;0.08268582820892334
0.07792118978874034;0.07792186737060547
0.1622702437636845;0.16845887899398804
0.08947853523498916;0.08978080749511719
0.041867000769531086;0.04186725616455078
0.055650305524891294;0.0559806227684021
0.18383385716560935;0.19158366322517395
0.005496232628198563;0.005496978759765625
0.09225169115704279;0.09517496824264526
0.08805993428122091;0.09348079562187195
0.08185830379494698;0.08185863494873047
0.08368736159017005;0.08378231525421143
0.033549321374696975;0.033549964427948
0.09064822825908254;0.0908345878124237
0.10504723112312628;0.10529518127441406
0.11403573858201745;0.12013694643974304
0.10140924871089947;0.101409912109375
0.06561932185747005;0.06650084257125854
0.14278728689789716;0.14278796315193176
0.03252404063987768;0.03264892101287842
0.10507337448043338;0.10507392883300781
0.16244809994345688;0.16333666443824768
0.14599840200739572;0.16323745250701904
0.15154186028007055;0.15842527151107788
0.01118762563951293;0.011287689208984375
0.12440056024329244;0.12469199299812317
0.11717167102126147;0.11751538515090942
0.07763056145441805;0.07763099670410156
0.06269738923571001;0.06269824504852295
0.10303149380380648;0.10625937581062317
0.03739587828580303;0.03739643096923828
0.08238167773992824;0.0823822021484375
0.028547326720175587;0.02854795567691326
0.04555811118465883;0.04555895924568176
0.07642938917470116;0.07663974165916443
0.06311450819598137;0.0638299286365509
0.043184716004761245;0.04364204406738281
0.11161607031094689;0.11215782165527344
0.07792219545603496;0.08058080822229385
0.07902331990655713;0.081146240234375
0.026725022460524925;0.02672576904296875
0.06423532648351915;0.06494525074958801
0.049466128022629625;0.049540311098098755
0.04857509368445136;0.048575401306152344
0.06701026645546991;0.06701087951660156
0.060044939101406125;0.060454368591308594
0.002394523217237572;0.0023946762084960938
0.12217369937991851;0.12679195404052734
0.10351182424061521;0.1051444411277771
0.05457703814024317;0.05505647510290146
0.09020502776697001;0.09020614624023438
0.027741158217995995;0.027741432189941406
0.0671103126369052;0.06737509369850159
0.014843343486362471;0.014843940734863281
0.10945690575755153;0.11436960101127625
0.15777973735435658;0.16962853074073792
0.10960633696297739;0.11037638783454895
0.08313702138875216;0.08313751220703125
0.08352717213663025;0.08776208758354187
0.1550080102921868;0.1686992645263672
0.11480404838981735;0.11737868189811707
0.1613200382064164;0.17661947011947632
0.06685428712224685;0.06738042831420898
0.15393928794213782;0.15498343110084534
0.11182245508278388;0.11218547821044922
0.06343178720283049;0.0665423572063446
0.009679124857868066;0.009679794311523438
0.1446046222117292;0.1471271812915802
0.16966006136668552;0.16966059803962708
0.11738522239325236;0.11911678314208984
0.03466272683462791;0.03466320037841797
0.026107231940219633;0.0261077880859375
0.14620611692703758;0.14703688025474548
0.09224559494482502;0.09429985284805298
0.12612153308864152;0.14952987432479858
0.08249919440599715;0.08249950408935547
0.10921792673496156;0.10926532745361328
0.09607312633727838;0.09769243001937866
0.042555294446183806;0.0431860089302063
0.05483915242958447;0.054840087890625
0.07513369390030748;0.07513427734375
0.04118355587312545;0.041382789611816406
0.13361177231165122;0.1414318084716797
0.0658528268450066;0.06585346162319183
0.09442680616608312;0.09442710876464844
0.1331287863069927;0.1333322823047638
0.022410573993310087;0.02242371439933777
0.1359786084884506;0.13597872853279114
0.10396887902507483;0.10539054870605469
0.13280752398131643;0.14172479510307312
0.08981002810632265;0.08981037139892578
0.11494876666441584;0.11689567565917969
0.11420064958554804;0.1203535944223404
0.0776231972493654;0.07973474264144897
0.09510307899761775;0.09546253085136414
0.0673906008175972;0.06739139556884766
0.065453571768053;0.0654611885547638
0.09421228277280153;0.09421338140964508
0.11519344246745711;0.11974784731864929
0.10800209137058284;0.10928729176521301
0.13093523852771893;0.1371273398399353
0.07215399428785356;0.07226866483688354
0.12409508453988385;0.1240958571434021
0.12539551626593723;0.1308087706565857
0.05812511715380893;0.05816519260406494
0.07021606467312946;0.07153761386871338
0.12794372025016154;0.12892436981201172
0.12448120657572147;0.12476065754890442
0.09875825717240705;0.09875869750976562
0.11405329138095165;0.11853140592575073
0.0032333680666862437;0.0032339096069335938
0.18390550852566545;0.18631404638290405
0.09865691602739404;0.09899616241455078
0.12561249018276505;0.12883999943733215
0.05979299997074131;0.05979350209236145
0.08221624722457059;0.08233928680419922
0.024103128080093288;0.024642422795295715
0.12252412005760566;0.1246197521686554
0.12495370417079064;0.12720122933387756
0.021148280181662805;0.021148681640625
0.020329244718675924;0.02032947540283203
0.16026355530776243;0.1602640450000763
0.07074294940491174;0.07220828533172607
0.1024957972097599;0.1025094985961914
0.03596366366553036;0.035964012145996094
0.10839416027350489;0.11870276927947998
0.012928338970344044;0.012928962707519531
0.02445963871679948;0.02479192614555359
0.10088917249381273;0.10610964894294739
0.01600427476144702;0.016004562377929688
0.11474270578923443;0.12305459380149841
0.09608510076198733;0.0960855484008789
0.13554717941034902;0.14799681305885315
0.046238603027410674;0.04623889923095703
0.11844275250327407;0.1192939281463623
0.004974445313250825;0.004975318908691406
0.0528523439522387;0.052852630615234375
0.1664321423495248;0.1726912558078766
0.005706109110881783;0.005772441625595093
0.0729967585982007;0.0730949342250824
0.09957920663963142;0.10011294484138489
0.11082352290886766;0.11766484379768372
0.013941766743748672;0.013942718505859375
0.09626938773274935;0.09988856315612793
0.1193299008947743;0.1193312555551529
0.05074461198227089;0.050932735204696655
0.12957231411256312;0.13032278418540955
0.03218385630806386;0.03218457102775574
0.08360932234587508;0.08573046326637268
0.05073641343492469;0.05104929208755493
0.009556434771466308;0.009556770324707031
0.07290499830914735;0.07615023851394653
0.038535468391749296;0.0398307740688324
0.1018545717803885;0.10479071736335754
0.11525929439371597;0.11559104919433594
0.06797149689684925;0.06849850714206696
0.03293102659451619;0.03352499008178711
0.11486720721392002;0.11733084917068481
0.10708465968868904;0.11316302418708801
0.1548345131858594;0.1586466133594513
0.04601929425756904;0.04718086123466492
0.08692217767180514;0.08692264556884766
0.11411791529923135;0.11509492993354797
0.003701302229728651;0.0037020444869995117
0.0945019476749453;0.09626415371894836
0.11820572774520809;0.11923828721046448
0.043062691449119186;0.04306316375732422
0.07747606291457637;0.079196035861969
0.08059528862905793;0.08417683839797974
0.14962298158564247;0.15985101461410522
0.12005941519187885;0.12082293629646301
0.08988116054613815;0.09000441431999207


==> data/appendices/scatter/mnist-a-standard-balanced.csv <==
True Distance;Estimated Distance
0.029977719386308024;0.029989391565322876
0.019668222995599092;0.019997626543045044
0.026454873429452262;0.02645587921142578
0.020595564898042873;0.0205974280834198
0.042493073106182444;0.04257011413574219
0.04682682696778367;0.046827346086502075
0.019491292439740657;0.01982569694519043
0.0028070768483655605;0.0028028488159179688
0.021305922371873186;0.02181723713874817
0.03273077134128492;0.03328132629394531
0.031624243598435596;0.031701989471912384
0.013930065526048195;0.013930290937423706
0.04688820675585814;0.048762351274490356
0.025368238462213092;0.025394856929779053
0.026535355258117344;0.02653687633574009
0.023148728588358824;0.02315276861190796
0.057153977782918586;0.058219969272613525
0.03673105786237496;0.03673267364501953
0.029248966634690114;0.03082755208015442
0.0568111846890341;0.05681127309799194
0.011618314203140247;0.011618614196777344
0.0013693914066946163;0.001369476318359375
0.028601172409061952;0.028660297393798828
0.03576192697590654;0.03576374053955078
0.013593868980225438;0.013982772827148438
0.0071502242491461535;0.007150247693061829
0.01648351516007995;0.01648426055908203
0.04956969308286933;0.051365017890930176
0.022853635227270064;0.023346900939941406
0.025254768334172076;0.025288522243499756
0.027581291719086617;0.027582168579101562
0.02633733508035453;0.026346564292907715
0.004033686918393121;0.004034072160720825
0.018041098086572987;0.018041610717773438
0.012145407810252473;0.01214599609375
0.029734559742321705;0.02973741851747036
0.01542649653658823;0.0154266357421875
0.02832865849484799;0.028329849243164062
0.0022034985355674584;0.0022039413452148438
0.040356770414544614;0.040585339069366455
0.007195101048318723;0.00723227858543396
0.009490139300837126;0.009540870785713196
0.024271101787213777;0.02427196502685547
0.014123331755676767;0.014141827821731567
0.04248881119759388;0.04276789724826813
0.03172093869971469;0.03173449635505676
0.053162887704825613;0.055283546447753906
0.0011303539252821623;0.0011310577392578125
0.026998367759219596;0.027704328298568726
0.009310405250205451;0.009310722351074219
0.04556437347126057;0.04617500305175781
0.03608210630760382;0.036119893193244934
0.02586385351269905;0.025864601135253906
0.011954846777256577;0.01195526123046875
0.03965601654374944;0.041740208864212036
0.004986428515909193;0.004986763000488281
0.036546350935745556;0.03782373666763306
0.012796557135297055;0.012796580791473389
0.022900869593923342;0.02292245626449585
0.03303592363866679;0.03344297409057617
0.018066661285330785;0.018193423748016357
0.020889765311925036;0.021456077694892883
0.03529830971571133;0.03529924154281616
0.03393338510600856;0.033933669328689575
0.03412147205579356;0.03412151336669922
0.019978785093694065;0.020801007747650146
0.026743800251806005;0.0267447829246521
0.023344365507371238;0.023344993591308594
0.009932891200249082;0.0099334716796875
0.06259042619605891;0.06262856721878052
0.028914545322207805;0.028919219970703125
0.02650457567579373;0.02706719934940338
0.040454014424941384;0.04167136549949646
0.0010871261508951721;0.0011502504348754883
0.003868618607228165;0.0038686394691467285
0.04010517501785941;0.04223513603210449
0.02433810022817104;0.024338722229003906
0.011411738728729939;0.011491365730762482
0.018819714606912844;0.019488394260406494
0.0041175228130257025;0.0041179656982421875
0.010847114681149225;0.010847151279449463
0.06608030587858527;0.06942889094352722
0.009226676355721214;0.009226799011230469
0.025700903125175294;0.02570250630378723
0.01745485672999017;0.01745513081550598
0.022433014462365935;0.022527575492858887
0.02874186948110663;0.02874279022216797
0.03244023864971401;0.032441139221191406
0.05599528239455957;0.05649685859680176
0.0009328746606411043;0.0009336471557617188
0.010433546751143274;0.010434150695800781
0.03964520163488123;0.040891051292419434
0.0600031989093053;0.06000426411628723
0.02668361202364401;0.026684677228331566
0.04432001339709507;0.04643106460571289
0.027130988971669885;0.02728373557329178
0.025742688657321575;0.02574273943901062
0.00803324594820704;0.008189648389816284
0.04528558556443761;0.04528716206550598
0.042399882352242506;0.045114099979400635
0.028340456840278253;0.02848389744758606
0.026659377176665167;0.026796549558639526
0.018531541636939913;0.018972694873809814
0.019007517638459;0.02153003215789795
0.028541597955744295;0.028571367263793945
0.020055696653241355;0.020055800676345825
0.017270462120043843;0.017271041870117188
0.007762459551868731;0.007844924926757812
0.04906800392492717;0.04906940460205078
0.049242109158074296;0.04924383386969566
0.018802439629534155;0.019082248210906982
0.03424335936581124;0.035037845373153687
0.0279260112151651;0.028091460466384888
0.010953155619895284;0.010953903198242188
0.026360013573311997;0.026360541582107544
0.04558478808327139;0.045808978378772736
0.03396946138651596;0.033969879150390625
0.005214027947038135;0.005214691162109375
0.055868138441133426;0.056290626525878906
0.01051333547435581;0.01051419973373413
0.029509501771017858;0.03050088882446289
0.000628028894551894;0.0006284713745117188
0.014218691337544708;0.014219284057617188
0.02988980372647754;0.02994406223297119
0.022215709518665902;0.022459030151367188
0.02444572395739217;0.0244465172290802
0.019034089944714477;0.019783467054367065
0.01788740798530708;0.0179976224899292
0.007061832122491379;0.007061898708343506
0.032044591733854336;0.0329517126083374
0.021046676660715656;0.021047532558441162
0.026287973004962502;0.02628803253173828
0.03708819182251211;0.03708934783935547
0.02749391990564595;0.027600765228271484
0.028454840893430672;0.028488248586654663
0.017751089181503425;0.017781764268875122
0.008914173736383391;0.008914947509765625
0.032571538216029164;0.03257179260253906
0.02629425423557142;0.02629566192626953
0.005393569293262478;0.005628481507301331
0.04195971287251098;0.04196643829345703
0.017914900171977673;0.018130004405975342
0.027909738381876947;0.028621628880500793
0.027986903909816112;0.02813008427619934
0.016735134001956812;0.01673603057861328
0.019920788560733524;0.01992127299308777
0.05279223058652988;0.052811622619628906
0.030293404337408326;0.03047466278076172
0.016329862981279322;0.016330063343048096
0.015483983851864103;0.015501022338867188
0.026727675514576024;0.026864200830459595
0.0017357658649637278;0.0017366409301757812
0.00814232607550656;0.008150190114974976
0.010400578950613602;0.010614633560180664
0.02915802562427086;0.02974224090576172
0.005613130619659888;0.005613163113594055
0.023992152134493565;0.02497979998588562
0.012886707172026286;0.012912467122077942
0.04487774367656284;0.046685218811035156
0.014329333867269632;0.014329910278320312
0.02434054881851865;0.0256117582321167
0.02693376157382136;0.027221888303756714
0.019435481759765394;0.01943683624267578
0.02320733686473726;0.02368767559528351
0.025701774504520214;0.02584412693977356
0.026061466393425506;0.026150107383728027
0.01047733832795086;0.010670546442270279
0.016331559871127825;0.01633167266845703
0.018994110932744522;0.019236087799072266
0.03369741878919473;0.03394597768783569
0.02325118195206867;0.023251324892044067
0.012319887271722492;0.012320518493652344
0.017232412353722304;0.017844930291175842
0.058724282644175174;0.060346394777297974
0.043812775566612124;0.045343369245529175
0.02884142811513661;0.02907019853591919
0.03733611538345555;0.037552863359451294
0.01809807631648608;0.018328368663787842
0.04069101076981693;0.041168212890625
0.022382180516471274;0.022458046674728394
0.010208306597660767;0.010258674621582031
0.0160498774072514;0.016050338745117188
0.018492685341690542;0.01849358156323433
0.031239788273972707;0.03162682056427002
0.03061373855648318;0.03123950958251953
0.046076368178488;0.04644098877906799
0.015896995715307213;0.015898622572422028
0.01888877301586796;0.02034592628479004
0.025556314517685228;0.02592766284942627
0.031847671045710846;0.032506465911865234
0.025455347947260735;0.025848388671875
0.020352401088624718;0.020353317260742188
0.01857975766912639;0.01858043670654297
0.02756173590936073;0.028297781944274902
0.002441707683900256;0.002441704273223877
0.02537565858785202;0.025378186255693436
0.060960046323806166;0.061666250228881836
0.02671643673213307;0.026717185974121094
0.008094278851101384;0.008096694946289062
0.0459176559455482;0.04591849446296692
0.0213374445646922;0.02141040563583374
0.026387624080304574;0.026665061712265015
0.0611503248672688;0.0640263706445694
0.04326507161664006;0.04349040985107422
0.029459522223787234;0.02969658374786377
0.025362390475489466;0.02536296844482422
0.02692554633422175;0.026926040649414062
0.026097085999785684;0.02661919593811035
0.030881340976688404;0.03200632333755493
0.027606833820971594;0.02892705798149109
0.00030389011573979646;0.00030422210693359375
0.013921216457429445;0.013921767473220825
0.040449817581781455;0.04045107960700989
0.017052209536363536;0.017052650451660156
0.057727530231053564;0.05772984027862549
0.023274015162205317;0.023276329040527344
0.015544042588098831;0.016020774841308594
0.026456796690920287;0.026543259620666504
0.022499665611570293;0.022500908002257347
0.009050118712704489;0.009050369262695312
0.02876344739098915;0.0294647216796875
0.024893842822965268;0.02489602565765381
0.014207683663377628;0.014207839965820312
0.0008957824137883376;0.000896453857421875
0.02040521376032978;0.02040576934814453
0.015986524545791754;0.015986710786819458
0.008114731073490375;0.008114814758300781
0.03435716574694931;0.03497597575187683
0.007147592189992531;0.007147789001464844
0.040694067269730634;0.040985107421875
0.014658191151662213;0.014658927917480469
0.04016112773926476;0.04284179210662842
0.00018376772301255062;0.000183790922164917
0.022552906992382906;0.022552937269210815
0.013066934390930488;0.013067245483398438
0.03834114043910607;0.03975963592529297
0.030968085572524215;0.031594276428222656
0.017626087976609126;0.01764965057373047
0.03548840751153784;0.03553280234336853
0.0039016488310359898;0.003902435302734375
0.054697568617963516;0.06010428071022034
0.047458775824428444;0.050062358379364014
0.026880208706159186;0.026908904314041138
0.012692184236480554;0.012781144119799137
0.03884110803027114;0.03884139657020569
0.059415907064920136;0.062110722064971924
0.027188639139450795;0.027654945850372314
0.05236694461580005;0.0536116361618042
0.021293116165959997;0.02129364013671875
0.005007913765728744;0.005008697509765625
0.003356528717256645;0.00335693359375
0.022760084801674716;0.02276129275560379
0.009776043630556272;0.009776115417480469
0.021475689251599966;0.022001758217811584
0.001105591377566665;0.00110626220703125
0.01648983411450158;0.01648998260498047
0.031311351799095374;0.03200632333755493
0.015650773723669107;0.015728294849395752
0.034532590394900656;0.03459447622299194
0.008090341601816523;0.008103788830339909
0.006228613384775777;0.006229400634765625
0.013831193389606186;0.01383209228515625
0.02256585224176713;0.02256673574447632
0.034168856252962544;0.03417015075683594
0.005083007515522448;0.0050830841064453125
0.03599190111694052;0.03599262237548828
0.05391147261167705;0.054030418395996094
0.037915941509363345;0.0380667969584465
0.020835739676721945;0.021022513508796692
0.01650696831307387;0.01650698482990265
0.012783518199807832;0.012784004211425781
0.015242507595330683;0.015242576599121094
0.05935067864882396;0.06144353747367859
0.021941754120319373;0.021942138671875
0.0161390614155889;0.01617148518562317
0.0010749330138671571;0.0011525750160217285
0.04448127778481045;0.04641467332839966
0.025495278695201417;0.025526046752929688
0.014459120961994686;0.014459311962127686
0.02801458844279406;0.028015166521072388
0.031016585703107002;0.031023025512695312
0.015216795270048659;0.015217781066894531
0.024613157250546445;0.02557551860809326
0.0337533863215236;0.03375983238220215
0.013254070083734873;0.013255119323730469
0.006472154646520264;0.0064796507358551025
0.011755591686375305;0.011872470378875732
0.05012254006395897;0.05012321472167969
0.027585869824137972;0.029232576489448547
0.01763277880346779;0.017633438110351562
0.007686822675198212;0.007697641849517822
0.02252008292937699;0.02252097800374031
0.011919790953712431;0.011921852827072144
0.012084722612604848;0.012085854075849056
0.03771804907918306;0.03772968053817749
0.019638138466234384;0.019639015197753906
0.05397345442649535;0.059337109327316284
0.026368896609152797;0.026386678218841553
0.06498417769211876;0.06687232851982117
0.03891160738802594;0.03934797644615173
0.026027748901136637;0.026618659496307373
0.002631978778256062;0.00263214111328125
0.023121925980746347;0.023122787475585938
0.04582099756478325;0.04594317078590393
0.03279612641100157;0.032797809690237045
0.04747935010050547;0.051972389221191406
0.017714911027237212;0.017796829342842102
0.04668967023705607;0.05103415250778198
0.007695329709191142;0.0076961517333984375
0.023255037924379662;0.02371305227279663
0.007874282659892597;0.007877349853515625
0.061741469608695775;0.06357133388519287
0.01644259196231933;0.01661732792854309
0.024501241077510255;0.02585497498512268
0.021172695111341917;0.021181106567382812
0.018494444931955;0.01865316927433014
0.02441152063745294;0.02448752522468567
0.02202855973345669;0.022029221057891846
0.028824567103749133;0.028825759887695312
0.020343808182209502;0.02034473419189453
0.04101596901111618;0.04208862781524658
0.003719380663348057;0.0037202835083007812
0.04730865482245402;0.05262565612792969
0.023570235643802208;0.023570269346237183
0.02051756125157373;0.020543426275253296
0.006763743477045333;0.006764411926269531
0.0043496579475502265;0.004635695368051529
0.006932215444305272;0.006932258605957031
0.019510963979730414;0.0197126567363739
0.045917971655898844;0.047722697257995605
0.019682930601332724;0.024205446243286133
0.013424189456715035;0.014442294836044312
0.03133244470516083;0.03151226043701172
0.013984152699709939;0.014357581734657288
0.020974962205068934;0.022684291005134583
0.03134886877064401;0.031350165605545044
0.04392721875014318;0.045075416564941406
0.02030518714322925;0.02046281099319458
0.03959648150129931;0.039597511291503906
0.03532637255938922;0.036932945251464844
0.01921319901217849;0.01921367645263672
0.03060431979536027;0.030605316162109375
0.02850408398146458;0.028651028871536255
0.06410478787461427;0.06607821583747864
0.03839366129825054;0.041693806648254395
0.011609052409611097;0.011873424053192139
0.010127759635846247;0.010128021240234375
0.020511784025467834;0.021339058876037598
0.0030159801461363957;0.0030164718627929688
0.005456415799482165;0.005626857280731201
0.025683079319356057;0.02568340301513672
0.04187748512514615;0.0434931218624115
0.014887218886478787;0.014887303113937378
0.03013199404847673;0.030132323503494263
0.01785559508374761;0.017856627702713013
0.018508119688919647;0.0185089111328125
0.035422333593746816;0.035424232482910156
0.028076181941275386;0.02807706594467163
0.006588097920015367;0.006588935852050781
0.047706311238378214;0.04770660400390625
0.020235855333699766;0.020613253116607666
0.03266234712885846;0.032664328813552856
0.0007197003255955141;0.0007200241088867188
0.009611334757272983;0.009612113237380981
0.01925285037712774;0.01925542950630188
0.023937764299350465;0.024055495858192444
0.026346784312634354;0.02634716033935547
0.016163677532677837;0.016530334949493408
0.024700291072242076;0.02470111846923828
0.015029725723429404;0.01515519991517067
0.025033101642460386;0.025536000728607178
0.04467595921615896;0.045733749866485596
0.011397636821308201;0.011398136615753174
0.01587031796365319;0.016119033098220825
0.018491937255237494;0.018633365631103516
0.020550194703722786;0.020550698041915894
0.031070189518679004;0.032809287309646606
0.012462971870142702;0.012463003396987915
0.016861429635041853;0.016861915588378906
0.0286410365950172;0.02903604507446289
0.0029673073252578556;0.00296783447265625
0.023646721425256235;0.02364712953567505
0.031322885770091756;0.033257514238357544
0.019442784228588743;0.019813209772109985
0.002260965096773841;0.002277374267578125
0.011982410939960485;0.011982917785644531
0.0340353450227129;0.03629601001739502
0.015173033662618605;0.015242699533700943
0.02389385352086309;0.02393341064453125
0.03624318239316729;0.03624323010444641
0.015262794395047402;0.015263557434082031
0.02713146554207966;0.027614712715148926
0.03937601612136126;0.03937605023384094
0.005665092051384343;0.00566515326499939
0.015439551161758101;0.015439987182617188
0.019583903912513113;0.02090361714363098
0.012392864182639119;0.012393951416015625
0.009172532964404073;0.009173393249511719
0.03252659110403435;0.032527923583984375
0.020993350581187658;0.02099829912185669
0.013641384887980368;0.013643264770507812
0.021135121415470266;0.021953582763671875
0.00440211475595861;0.00440216064453125
0.021834397939862946;0.0218353271484375
0.006878182451159995;0.0068784356117248535
0.036054355865987237;0.036378324031829834
0.026313995726958854;0.02651435136795044
0.013362622681983264;0.013576656579971313
0.014590203749151102;0.014590293169021606
0.007579275181021641;0.007579803466796875
0.01675861748289715;0.016759872436523438
0.04036448378126731;0.040367186069488525
0.02495591824046639;0.024956732988357544
0.010945006561836168;0.010988354682922363
0.02049075677765134;0.020694822072982788
0.047091050384856545;0.047092437744140625
0.014591947827404169;0.014964297413825989
0.020889777651029916;0.021419525146484375
0.016133216403939256;0.016134152188897133
0.00010159284848418592;0.00010162591934204102
0.02831657295329275;0.028329849243164062
0.019950299118994947;0.020283013582229614
0.025904033004842394;0.026475608348846436
0.015428322134368705;0.015428870916366577
0.01309549533477227;0.013096779584884644
0.02630663356009842;0.026307106018066406
0.011397636832973321;0.0113983154296875
0.02614324691472616;0.026239395141601562
0.020863675087678713;0.020938411355018616
0.006574421710330707;0.0066480934619903564
0.01519276816604727;0.015192985534667969
0.03018738065556359;0.030188072472810745
0.05113349164096754;0.05173403024673462
0.012833625858350186;0.012834548950195312
0.030782503268605925;0.030872076749801636
0.06988347038462987;0.07460808753967285
0.026064506597400623;0.026939600706100464
0.004591605783507497;0.0046558380126953125
0.0302004529481243;0.031986236572265625
0.0008011144019062052;0.0008020401000976562
0.021022077098608073;0.02145463228225708
0.0570990980586434;0.05954927206039429
0.04056796307554174;0.040568023920059204
0.06830990339982969;0.07245540618896484
0.006700570022268586;0.006701469421386719
0.02638642008542973;0.026450157165527344
0.054893593504990366;0.0587615966796875
0.03266648191768908;0.03266716003417969
0.013879476919695006;0.014129102230072021
0.008538196701245303;0.008620262145996094
0.014870332408490132;0.014871597290039062
0.0200163000155263;0.020041584968566895
0.01369441269628099;0.014061808586120605
0.020169134717261686;0.020515501499176025
0.015433435132246136;0.015433460474014282
0.007569740838105245;0.007596522569656372
0.04455912437589457;0.046061545610427856
0.009862117293760393;0.009862899780273438
0.02025053564401696;0.020432353019714355
0.011423578055345515;0.011424064636230469
0.01535632481130598;0.015359431505203247
0.018047764202303185;0.01804828643798828
0.0625375584605431;0.06401228904724121
0.046119881949522136;0.046120673418045044
0.01533459252518495;0.0153350830078125
0.028094172898719155;0.028417617082595825
0.038436666833217725;0.03845691680908203
0.020692777657956296;0.0210312157869339
0.027494751706504502;0.02761426568031311
0.017862688335247387;0.01786327362060547
0.02378939207711117;0.024001969024538994
0.013641986346079793;0.013642311096191406
0.019932821950453435;0.01993483304977417
0.02069834502448708;0.02069854736328125
0.02217682373821413;0.022179454565048218
0.02434041066918754;0.024433672428131104
0.015668847626750564;0.0156688392162323
0.011942109634404294;0.011942863464355469
0.01067636318331242;0.010699093341827393
0.027664594005826503;0.028211787343025208
0.00798318696290241;0.007984161376953125
0.027240601078096807;0.02726459503173828
0.0006138288693218233;0.000614166259765625
0.011440001328236766;0.011441129259765148
0.024548397434178845;0.024654358625411987
0.03256761606192345;0.03256797790527344
0.010703593605933155;0.010704994201660156
0.0027899238470873496;0.0028057992458343506
0.026717532692417334;0.0267181396484375
0.019723683783518423;0.019726663827896118
0.025108765728637055;0.02537885308265686
0.018279596680582433;0.01860097050666809
0.029194204692819834;0.029675334692001343
0.026464075760881393;0.0269315242767334
0.012002396879950417;0.012382745742797852
0.015580489822533183;0.015582084655761719
0.01945881224596801;0.02006840705871582
0.004787862261312396;0.004788398742675781
0.02189891183666654;0.02190009318292141
0.02934301527043915;0.029756277799606323
0.020528421359395036;0.02101963758468628
0.0192503099773488;0.019258737564086914
0.019102035775636853;0.019103050231933594
0.030251716626486274;0.030796919018030167
0.043363331157621955;0.0434609055519104
0.03206519158959935;0.03228917717933655
8.914607282725894e-05;8.913874626159668e-05
0.04244035639893708;0.04275760054588318
0.05884816962899388;0.05901467800140381
0.06183362969964814;0.06225284934043884
0.02522097759869777;0.025550775229930878
0.013173654823515624;0.013177573680877686
0.005169062350440797;0.005167484283447266
0.02699548883070612;0.02699565887451172
0.03143964549823608;0.03152942657470703
0.011895520221707536;0.011889457702636719
0.019408182303381167;0.01970463991165161
0.04951932293018884;0.049909770488739014
0.04504814754767187;0.04694119095802307
0.034641337494310316;0.03539907932281494
0.003689801884039283;0.0036907196044921875
0.01949565577447783;0.01949596405029297
0.01625624521820291;0.01642593741416931
0.023962815239152085;0.024334847927093506
0.0031786050824344236;0.003178626298904419
0.0009195389349118989;0.0009202957153320312
0.013023616454815558;0.013024330139160156
0.024772415461144497;0.024948447942733765
0.013943663412686484;0.013943701982498169
0.014886047329526591;0.014988243579864502
0.00861173673009301;0.008624076843261719
0.009716389457234412;0.009716421365737915
0.02918779231412539;0.029188185930252075
0.02594962492195047;0.027135610580444336
0.05338043046621576;0.058928489685058594
0.02155482140930071;0.021555930376052856
0.012747281077364949;0.012747764587402344
0.027772541316275528;0.027829110622406006
0.01639317224716641;0.016403406858444214
0.00587169986150125;0.0063424259424209595
0.032968909007699804;0.033016473054885864
0.02467473138071257;0.024723976850509644
0.0023307376920179332;0.002340972423553467
0.014487337747148369;0.014495849609375
0.021665491514289974;0.02175334095954895
0.01693139806114287;0.016983985900878906
0.011776393747787434;0.011778950691223145
0.024152184899158886;0.024153366684913635
0.02195585194117498;0.022220611572265625
0.022678424077500016;0.02267935872077942
0.06314836977136155;0.06314843893051147
0.005406744314355851;0.0054073333740234375
0.03480430987621357;0.034806251525878906
0.023867106735577494;0.024132341146469116
0.02002392670365405;0.02002429962158203
0.040130663492541366;0.04179176688194275
0.009565426277077408;0.009566307067871094
0.002332498035518869;0.002330780029296875
0.017462927974046312;0.01746368408203125
0.018244849643343164;0.018245697021484375
0.02175634592153231;0.021757125854492188
0.012079012179191601;0.012079238891601562
0.04841220252193759;0.0484849214553833
0.04446180660370895;0.04531395435333252
0.025174101426382454;0.025176584720611572
0.021137537143241403;0.021549254655838013
0.026442463618090436;0.026622802019119263
0.025341578929024885;0.025607526302337646
0.017681857064332406;0.017682984471321106
0.045245662266610844;0.04524615406990051
0.035285119807029995;0.037139892578125
0.008280097356021454;0.008284568786621094
0.0437162949390224;0.043724507093429565
0.02599398723286879;0.02599620819091797
0.029092567402323955;0.02909374237060547
0.016587018877067896;0.016650468111038208
0.02796640349394914;0.029077917337417603
0.04380811078406624;0.043898701667785645
0.04559757750862876;0.04559805989265442
0.004864996949112998;0.0048656463623046875
0.0038932618921165368;0.004074394702911377
0.026197693549690915;0.02640986442565918
0.0030960902675069278;0.0030965805053710938
0.02694358693625356;0.027685880661010742
0.0015290628413046322;0.0015578866004943848
0.043224462213518354;0.046401411294937134
0.021692203544143494;0.02188965678215027
0.02749411749089263;0.027708053588867188
0.03986233747884689;0.04064282774925232
0.024009613827617883;0.024412155151367188
0.028380875834638643;0.02838134765625
0.04610355154169588;0.04812431335449219
1.8153490855314477e-05;1.9073486328125e-05
0.038481165976218853;0.03887107968330383
0.0241779449217268;0.024181663990020752
0.017464952354222286;0.017465591430664062
0.0264623071708885;0.027196675539016724
0.02010132721084594;0.020658493041992188
0.01904610640194951;0.019123345613479614
0.03584652273202077;0.035846710205078125
0.029357087441744378;0.02935791015625
0.015307395538581663;0.015308327041566372
0.03409010019210064;0.034185558557510376
0.0446615066866488;0.04649260640144348
0.014183639920666529;0.014183759689331055
0.023374086726135255;0.023374557495117188
0.03932304586080762;0.0393238365650177
0.027234180895674018;0.028728216886520386
0.03750815702444034;0.03750830888748169
0.03038996610149624;0.03048206865787506
0.01848166240186121;0.018548786640167236
0.031325140659064714;0.03132537007331848
0.01976788576290625;0.020010411739349365
0.02189328488965403;0.021941840648651123
0.03284262384382681;0.03284266218543053
0.014008064245959996;0.014285683631896973
0.07158199669834166;0.08133566379547119
0.014664788809264848;0.014707639813423157
0.028998232034650646;0.02899932861328125
0.01814338801033576;0.018143653869628906
0.04034347092652813;0.041892051696777344
0.026614122370704922;0.026615142822265625
0.0625538151338817;0.06557238101959229
0.016238814855713057;0.016380250453948975
0.035380355857564376;0.035382188856601715
0.01795330609243426;0.018049955368041992
0.02268656538599814;0.02268695831298828
0.031960129983484985;0.031960487365722656
0.03607004091150192;0.03607219457626343
0.013573282587250305;0.013599395751953125
0.009161193564248741;0.00917554646730423
0.02834192920618858;0.02898228168487549
0.016626056192233982;0.016626358032226562
0.01957384751864871;0.01959279179573059
0.019268337491647913;0.01935642957687378
0.0524493064179986;0.05244974046945572
0.04199567725002566;0.043115049600601196
0.0144310944967769;0.014431953430175781
0.04686317850217736;0.04802227020263672
0.029556634054496995;0.029557228088378906
0.004411664168911658;0.0044116973876953125
0.014540451189324066;0.014838874340057373
0.033654409371955206;0.03620266914367676
0.04258691320315909;0.043472498655319214
0.031259001300393385;0.03167635202407837
0.03623834993496857;0.03634452819824219
0.024210059877648845;0.02421092987060547
0.006056284994613974;0.006056785583496094
0.03260634223543808;0.032607078552246094
0.013170534589750219;0.013242751359939575
0.018062175846802503;0.018115714192390442
0.018998528185712352;0.018998637795448303
0.029978281053642624;0.030640557408332825
0.01737032381948249;0.017371177673339844
0.01500343157688596;0.01503172516822815
0.03146258214046664;0.031463623046875
0.013675867667700976;0.013849858194589615
0.03393817835826885;0.03408336639404297
0.012853828612206126;0.012854576110839844
0.02167742606996134;0.02167797088623047
0.002066525988361423;0.0020666122436523438
0.023308045895823446;0.023308753967285156
0.019510048451022163;0.019511178135871887
0.05185226185286774;0.05375942587852478
0.021674164844517778;0.022257685661315918
0.046155000562641546;0.046155888587236404
0.019793052785901367;0.01979351043701172
0.03189117253083592;0.031891822814941406
0.014572349396574147;0.014573067426681519
0.016316004434467728;0.01631602644920349
0.04179758969514091;0.04180145263671875
0.01817236494640955;0.0181732177734375
0.03607884234769236;0.03692150115966797
0.03545881820913603;0.03573431074619293
0.013644174749723587;0.013645172119140625
0.02297437732078799;0.023028820753097534
0.01633077227061964;0.016391128301620483
0.019288474042926537;0.019289016723632812
0.018981786575853823;0.01912379264831543
0.0375749737172831;0.03925545513629913
0.030212146712488935;0.030903011560440063
0.03790240796936598;0.03790241479873657
0.009037937891581452;0.009038925170898438
0.018226790534036544;0.01824188232421875
0.028644775667703227;0.02946460247039795
0.011389942047822772;0.01139068603515625
0.021313887066779846;0.02193385362625122
0.06250359270168264;0.06662935018539429
0.07282413718091264;0.07299035787582397
0.006430663553248934;0.00643157958984375
0.027943991023098164;0.0287647545337677
0.03001522694150545;0.03061199188232422
0.02958992751030867;0.029590606689453125
0.027243096806230212;0.02771681547164917
0.0017981221976155122;0.0017986297607421875
0.01707096049038925;0.017147064208984375
0.03554979938342396;0.03559458255767822
0.048355266322843315;0.04835700988769531
0.016412773327919145;0.01641368865966797
0.019650011568710837;0.019651412963867188
0.044721335687122596;0.05630624294281006
0.008073800734599259;0.008079767227172852
0.07065926880403393;0.0706842839717865
0.02432321035025612;0.024515151977539062
0.027477537878265124;0.028459250926971436
0.03483373288930797;0.03540398180484772
0.02782788962787976;0.02783668041229248
0.028382675399111212;0.02893662452697754
0.01600609869529788;0.016115546226501465
0.01788783823187243;0.017915725708007812
0.020015649024941396;0.020030327141284943
0.01564046453660341;0.015641212463378906
0.02103433696864828;0.021035194396972656
0.04232126169034237;0.042894959449768066
0.03918364391026561;0.039673835039138794
0.05528689317284862;0.05566573143005371
0.03595333806431151;0.03730633854866028
0.02309898980136598;0.023099899291992188
0.025169658450939245;0.025170326232910156
0.010642046527857368;0.010642081499099731
0.047008234797874346;0.04746249318122864
0.022810902325421854;0.023146629333496094
0.02338397619128849;0.02338484115898609
0.0394551639866023;0.039459168910980225
0.009645275762706228;0.009646411053836346
0.010088769482037876;0.01012614369392395
0.01308198833351256;0.013082504272460938
0.008409869411484767;0.008411334827542305
0.0210839972326651;0.021121114492416382
0.029591647637455802;0.02959921956062317
0.03391356092905169;0.03421807289123535
0.013693294701981261;0.013693541288375854
0.047194721643501886;0.04719477891921997
0.0205828698001495;0.020583152770996094
0.04802229662255498;0.04925385117530823
0.019484923406599963;0.019590377807617188
0.0639117704255319;0.06391242146492004
0.025151990481402476;0.025304079055786133
0.02128342576627217;0.021284818649291992
0.004045328818748185;0.004133462905883789
0.03704870755246397;0.037057578563690186
0.02481982113917856;0.02481985092163086
0.03360222999457615;0.034174054861068726
0.028051238081490282;0.02805328369140625
0.016890071274726817;0.016890525817871094
0.051344256386171606;0.05213212966918945
0.016084741628661026;0.01680445671081543
0.059281552857478936;0.05937674641609192
0.04862200304535724;0.049459248781204224
0.014187748310465598;0.014187812805175781
0.025419343383396145;0.025420188903808594
0.02788526164118925;0.027886390686035156
0.015261210150355642;0.015261679887771606
0.043054627884177334;0.04496574401855469
0.02848805844877343;0.028489112854003906
0.020751842131574383;0.020751982927322388
0.02430041825598451;0.024301445111632347
0.0008332234037629244;0.0008335113525390625
0.0023202998392535795;0.0023212432861328125
0.02524333512652383;0.025427699089050293
0.027432462344631797;0.027475297451019287
0.029015252750273047;0.02937951683998108
0.02932625968619991;0.029913127422332764
0.04908888486905645;0.05482882261276245
0.029337462786189462;0.02933749556541443
0.05338446769230288;0.05514082312583923
0.017010501525413464;0.01701068878173828
0.023620792906788254;0.023621471598744392
0.02692442640358515;0.026925086975097656
0.026283184241385368;0.026471734046936035
0.03711627431426022;0.03711700439453125
0.026869243721944106;0.027352333068847656
0.020396028988672116;0.020839333534240723
0.01999329760257565;0.01999378204345703
0.04194947277002364;0.04195025563240051
0.0025722077745711836;0.002572774887084961
0.017132526853463007;0.01713275909423828
0.07155819252871369;0.07155895233154297
0.009301922153750473;0.009496405720710754
0.029657417624735356;0.029658347368240356
0.016295340824239352;0.016512930393218994
0.012200466415802745;0.012213706970214844
0.02257383337108243;0.02271266281604767
0.016794293781295662;0.017034955322742462
0.0007624466515924849;0.0007642507553100586
0.024540997654708196;0.024541854858398438
0.007384685130952307;0.00738525390625
0.04019304874912952;0.04172796010971069
0.016001706107620434;0.016002655029296875
0.01974491100753429;0.020312011241912842
0.05151763770573726;0.053003281354904175
0.041494161741668034;0.04150611162185669
0.01808594318638632;0.01808643341064453
0.04650685279856595;0.046507805585861206
0.009862433826571355;0.009982705116271973
0.023884780501546642;0.023885676637291908
0.05362736745433598;0.05362892150878906
0.01521559300879804;0.0152834951877594
0.02357302087931305;0.023573875427246094
0.021826847866451726;0.022284038364887238
0.04778230920481724;0.04858589172363281
0.04067731102757992;0.04372888803482056
0.016666074837663098;0.016666412353515625
0.029686436470791017;0.029686927795410156
0.057097223360410045;0.0604512095451355
0.02274300720369772;0.02287277579307556
0.03424328094871113;0.03424331545829773
0.027716200796452234;0.027716636657714844
0.03492744423631782;0.034989356994628906
0.016473874467578073;0.01696568727493286
0.025923247438830718;0.026479452848434448
0.039499589569647275;0.039842963218688965
0.018842086326098764;0.01884216070175171
0.046867572923437344;0.047875016927719116
0.04655222948333929;0.0466766357421875
0.044578916575550784;0.044905632734298706
0.03221605804545397;0.03275135159492493
0.012461852395669588;0.012462228536605835
0.015105617984608407;0.015106201171875
0.02387229601949074;0.023872988298535347
0.061458843836707744;0.06414175033569336
0.00982542501923698;0.009976223111152649
0.008786288768090324;0.008786454796791077
0.01687190259926602;0.01687401533126831
0.02062018749234099;0.020621299743652344
0.028932875969358816;0.029264450073242188
0.02899782613591098;0.029605716466903687
0.01090978191103587;0.0109100341796875
0.015935179068924055;0.015990912914276123
0.026690935566770827;0.026691436767578125
0.022919793767496657;0.022920608520507812
0.021142239034804222;0.02143004536628723
0.02184959387069911;0.021849632263183594
0.019154304691384412;0.01934918761253357
0.05871627160767762;0.05924654006958008
0.02472840706982419;0.024848073720932007
0.01502920129285105;0.015029937028884888
0.03892198180191994;0.040193527936935425
0.0344701568660926;0.03540906310081482
0.02516954181826102;0.026417136192321777
0.05193682593413054;0.051937103271484375
0.000981078666455251;0.0009813308715820312
0.009695567163906797;0.009696006774902344
0.027816810499156963;0.028211772441864014
0.014603646895818204;0.014603674411773682
0.02416354453755188;0.024168968200683594
0.056133168982362265;0.056481391191482544
0.021819879266463414;0.021854907274246216
0.007242075102736577;0.0072422027587890625
0.00479471025724088;0.004795074462890625
0.02443096903250051;0.024497032165527344
0.006258441149553167;0.006265312433242798
0.010342214915216292;0.010342597961425781
0.05443543484646401;0.05542349815368652
0.03264531556797402;0.0329512357711792
0.03694681833004894;0.03724446892738342
0.010390502262943288;0.0103912353515625
0.03490086642446015;0.034903526306152344
0.02696133059430916;0.026962196454405785
0.03416390613457008;0.03697875142097473
0.021964455323361904;0.02196502685546875
0.011853573623990907;0.011854171752929688
0.07448187532721938;0.07466888427734375
0.012998429845256995;0.012999258935451508
0.02752498574494929;0.02759307622909546
0.009029845763557422;0.009029865264892578
0.0038897001065317243;0.003957688808441162
0.04763750772361216;0.04805058240890503
0.012640856447080105;0.01264190673828125
0.0166830631553102;0.017551064491271973
0.0209995285688251;0.021001815795898438
0.021615875088223893;0.021831631660461426
0.02273407313667296;0.022734642028808594
0.013049152345828645;0.013050079345703125
0.01266232817157482;0.012662887573242188
0.022350225319536815;0.022369295358657837
0.027006887283617078;0.027015328407287598
0.009554328412453128;0.009554862976074219
0.03675408487690701;0.0367790162563324
0.030950079705884825;0.030950546264648438
0.016820572319305185;0.017118453979492188
0.03116701219892213;0.031311988830566406
0.0147190888377276;0.014719992876052856
0.01347052715111327;0.013477876782417297
0.025849178535973457;0.025999978184700012
0.037116961092980585;0.037117719650268555
0.04453895290545558;0.04481297731399536
0.033559880609237695;0.033590346574783325
0.030238037437825906;0.031062671914696693
0.022467016316726596;0.022468244656920433
0.02494558077042273;0.024954020977020264
0.02431723583710489;0.02472195029258728
0.016590658536303513;0.01659107208251953
0.04342375226884335;0.04342460632324219
0.03383004685985447;0.03404998779296875
0.035021078211528806;0.035589516162872314
0.03599322589802575;0.03599357604980469
0.025582984419914856;0.026232004165649414
0.03564508293075689;0.03578543663024902
0.012992430210700495;0.01299285888671875
0.018182418439804726;0.018182754516601562
0.05177770798428047;0.05268087983131409
0.02410571895805109;0.024225205183029175
0.022894928791564642;0.02289581298828125
0.017047880410514298;0.01710134744644165
0.02878391137372416;0.028784751892089844
0.03193934401047835;0.03195476531982422
0.041471022459267794;0.041472434997558594
0.02951255455239737;0.02951335906982422
0.028145196651810693;0.02814526855945587
0.00610295072341801;0.0061029791831970215
0.03015889762493802;0.03015989065170288
0.04397830384293439;0.044387251138687134
0.025749527534751116;0.02577957510948181
0.013082275899016706;0.01330450177192688
0.015040434230937759;0.015094757080078125
0.04135982864827537;0.04156404733657837
0.03337265903592631;0.03345014154911041
0.009241312192406169;0.009243011474609375
0.028661729011095573;0.02924823760986328
0.024414301522013713;0.024470657110214233
0.028011918585243815;0.02801227569580078
0.027274779463192438;0.02807256579399109
0.01251506377480159;0.012515872716903687
0.009088254010103613;0.009094268083572388
0.006261304307693088;0.0062618255615234375
0.06882943552372078;0.07058337330818176
0.025588453191020592;0.02561017870903015
0.012858410050474334;0.012859344482421875
0.01717934724686537;0.017180442810058594
0.020273903836929886;0.020275035873055458
0.012925079977647353;0.012942314147949219
0.02157803870180144;0.02157878875732422
0.019170593719355505;0.01917065680027008
0.02860180495091839;0.028615951538085938
0.013176510875253596;0.013176918029785156
0.023420806995959748;0.023485392332077026
0.01802229433580481;0.0180253516882658
0.02609633701684875;0.02609729766845703
0.024725261613703673;0.024725914001464844
0.035045685090885056;0.03504657745361328
0.012332373350383225;0.012465476989746094
0.020321452670418443;0.02060312032699585
0.02371024856058803;0.02371436357498169
0.021584442649021596;0.02208685874938965
0.013823251152005424;0.013823509216308594
0.020802625451735585;0.021115317940711975
0.0305862251399513;0.03058624267578125
0.01913972381271799;0.019859611988067627
0.01442684600637645;0.014559775590896606
0.028072978278523092;0.02890777587890625
0.01820653216213115;0.01820705085992813
0.022396135477112538;0.02239704132080078
0.07285170181638322;0.07289400696754456
0.005835718887338951;0.0058605968952178955
0.01868970181477795;0.018690109252929688
0.028965182350850233;0.029008328914642334
0.015667267207296335;0.01592254638671875
0.05962603705083576;0.06464004516601562
0.011412296007855207;0.011554300785064697
0.043256825457054233;0.04404258728027344
0.021118841464978017;0.021119117736816406
0.021095631353091455;0.02114790678024292
0.002331436787987784;0.0023317337036132812
0.04741172286144956;0.04741290211677551
0.026167133811138173;0.02645111083984375
0.023677151375883373;0.024440258741378784
0.013985956231512404;0.013986587524414062
0.02563427212695834;0.02570369839668274
0.029036475848438673;0.029140561819076538
0.01622503665005597;0.016225814819335938
0.02604090513880593;0.02628612518310547
0.0020702450964447464;0.002070307731628418
0.04205543030779176;0.04247474670410156
0.03503952887618928;0.03530079126358032
0.0059110149035478884;0.005911022424697876
0.01747905759915448;0.017587661743164062
0.017907951369212652;0.017908036708831787
0.04509095020368629;0.046330928802490234
0.02088759021635087;0.021010398864746094
0.021600676170717564;0.02160075306892395
0.0076533852137216805;0.0076541900634765625
0.035273874420006644;0.035498619079589844
0.009074182753318737;0.009074211120605469
0.02008635179571661;0.020087242126464844
0.013869643943204574;0.0138702392578125
0.02495429559379052;0.02495482563972473
0.01812733569495365;0.01812744140625
0.028894921567536452;0.029139786958694458
0.01678622362306442;0.017087161540985107
0.03414720446723899;0.034148216247558594
0.02590135459281447;0.02590271830558777
0.024201769675321234;0.024202346801757812
0.023348499379996675;0.02408885955810547
0.02297515861284563;0.022975951433181763
0.022708562670731326;0.022708892822265625
0.012858028573449634;0.012858390808105469
0.01793597977999236;0.017945289611816406
0.016885502955339048;0.01716133952140808
0.027472256891236262;0.02858296036720276
0.024256730770478817;0.024257659912109375
0.022294135067883237;0.022475749254226685
0.018140420359111623;0.018140792846679688
0.006044165109845759;0.0060443878173828125
0.023442344713693445;0.02376788854598999
0.029177116693222392;0.029177933931350708
0.015677759802369545;0.01567840576171875
0.010803377040213913;0.010803401470184326
0.005386835175565183;0.005387306213378906
0.007929959447403842;0.007930368185043335
0.024760419678110757;0.02480253577232361
0.02478717540511248;0.026980474591255188
0.01570867079559246;0.01570962741971016
0.022494717383531527;0.022495269775390625
0.015928180848624823;0.0159282386302948
0.031144211828628993;0.03141355514526367
0.003538988679061367;0.0035390853881835938
0.023549829558717563;0.02354985475540161
0.05328112176678187;0.053725987672805786
0.050397169239987515;0.053367555141448975
0.05370691891131261;0.053709059953689575
0.011999115076157104;0.012169364839792252
0.03201857876314551;0.03220483660697937
0.030738748462565628;0.03091995045542717
0.03594896772748339;0.036584556102752686
0.021355499509687674;0.021569669246673584
0.024098818805645298;0.02415943145751953
0.02203087759632554;0.022226035594940186
0.009567552577914851;0.009568214416503906
0.02495689484670741;0.025583386421203613
0.022827150708807826;0.02282899245619774
0.028688162801272617;0.0286884605884552
0.0037070594817904218;0.0037078857421875
0.018642957957948243;0.018922895193099976
0.03819484721514467;0.03878086805343628
0.03326325416721468;0.033265821635723114
0.061400173743025956;0.06140023469924927
0.024576111225443297;0.02556401491165161
0.023961519970514007;0.023984134197235107
0.0624210792063713;0.0643167495727539
0.0027941588777358694;0.0027942657470703125
0.02635170852903289;0.026352882385253906
0.028541059855313005;0.029263511300086975
0.016191550028248045;0.016568392515182495
0.0054368368842084925;0.005436897277832031
0.028655517828357333;0.028961926698684692
0.048385584623464914;0.049911826848983765
0.03964207783387409;0.0398077666759491
0.027099506610872792;0.02710050344467163
0.014906708679996298;0.014906883239746094
0.029428687166065386;0.029500961303710938
0.02697199529396676;0.027054786682128906
0.021029874443227854;0.021047592163085938
0.01531552676088297;0.015316009521484375
0.00473248437804149;0.004732494242489338
0.011643762930744924;0.011644363403320312
0.029706324338867798;0.0297318696975708
0.024069217332221005;0.024069786071777344
0.03487735045182592;0.034924983978271484
0.027208205525027545;0.027459830045700073
0.015287630242722481;0.015288352966308594
0.027110683071278268;0.027111053466796875
0.011105621749902072;0.011117309331893921
0.028054522784425318;0.028625555336475372
0.01691728086237743;0.01696491241455078
0.04612328424778512;0.04612740874290466
0.005905507551278539;0.00593256950378418
0.027982604062157038;0.027982711791992188
0.012230478472651081;0.012230873107910156
0.026723097799802982;0.026850253343582153
0.02760443896845417;0.02760794758796692
0.0360801779154521;0.03625395894050598
0.022152262754832033;0.022153854370117188
0.005418867191000453;0.005419690627604723
0.021679146640197707;0.022707462310791016
0.010582921158628179;0.01061558723449707
0.0028476724705952454;0.002847999334335327
0.025152018855227;0.02548956871032715
0.017627013271746633;0.01774999499320984
0.03548619445854798;0.03548717498779297
0.056586285503728385;0.0597953200340271
0.042460059825240926;0.045157670974731445
0.01633739381567221;0.01633739471435547
0.04383631826593883;0.04383750259876251
0.036610226273738555;0.03661155700683594
0.03244411287709792;0.03244495391845703
0.013296539738762983;0.013296574354171753
0.01578127217717741;0.015820592641830444
0.001328457497216636;0.0013370513916015625
0.015420497346743021;0.015420913696289062
0.029645478277759985;0.03029593825340271
0.017726984246602743;0.018206477165222168
0.0181407824847054;0.018147170543670654
0.016628788584256912;0.01662921905517578
0.023774249640581092;0.025427699089050293
0.03390132195704319;0.03390216827392578
0.02841107148264522;0.02841949462890625
0.0308100361959726;0.030864447355270386
0.02806748052416408;0.0292510986328125
0.009819279597609845;0.009819954633712769
0.017391098076021714;0.01770174503326416
0.019317619174295565;0.019317626953125
0.06858945597517883;0.06859099864959717
0.02416062698927468;0.02486896514892578
0.01969325775871778;0.019693374633789062
0.02925010842805318;0.029255390167236328
0.0073860560728453;0.007386207580566406
0.01210681020068925;0.01210784912109375
0.0486294353013976;0.0486297607421875
0.03371987650539117;0.03398627042770386
0.01178307847629791;0.011783599853515625
0.025968869002376396;0.02771708369255066
0.026284852307913775;0.02628612518310547
0.02986510883103126;0.030856609344482422
0.018029664680678008;0.018038243055343628
0.009960373682726308;0.009961128234863281
0.018376438484419368;0.018377304077148438
0.005367644125018268;0.005453020334243774
0.0035617671627728394;0.003565490245819092
0.05648451087251464;0.05679059028625488
0.03899037029551945;0.03899187222123146
0.021965970385467125;0.021966880187392235
0.010643057562451406;0.010643959045410156
0.007335407680072762;0.007335662841796875
0.00678040774426884;0.0067806243896484375
0.007943066734788649;0.008001446723937988
0.013646548937455358;0.013647079467773438
0.026367357513816327;0.02654135227203369
0.02379808272636242;0.02391257882118225
0.01240114036544015;0.012401223182678223
0.02128733677585996;0.021287918090820312
0.016410174582154848;0.01641082763671875
0.018054300975529083;0.01807725429534912
0.021864436529461295;0.022800028324127197
0.016287124026352823;0.01640951633453369
0.020574819021164446;0.020586326718330383
0.010489860313055871;0.011223793029785156
0.019566459754319653;0.019567430019378662
0.0251229767027469;0.025291889905929565
0.014637904129747166;0.014638900756835938
0.02517661378979563;0.02538132667541504
0.014693171715274804;0.014698028564453125
0.03870846443339959;0.03877449035644531
0.05082638640407937;0.054120659828186035
0.01795082577527831;0.018423348665237427
0.016662802213698962;0.016663551330566406
0.07125136392312209;0.07262411713600159
0.03202022587092076;0.03202241659164429
0.014341345220980097;0.014342308044433594
0.00912212274983794;0.009130716323852539
0.01636340911924508;0.01648014783859253
0.027549219308703337;0.02820897102355957
0.022977682883374113;0.023733973503112793
0.024112820895944742;0.02416089177131653
0.03119874899258034;0.03143877536058426
0.031141798275201943;0.031171172857284546
0.021445789146242462;0.02144622802734375
0.015470994799281415;0.015471458435058594
0.027552731260593696;0.02827364206314087
0.023043362333044597;0.02375367283821106
0.018231256789582272;0.01823127269744873
0.030570038650577724;0.030653655529022217
0.06364911708661611;0.06409522891044617
0.018474001785114103;0.018474578857421875
0.01888679274335192;0.018886923789978027
0.032931962010792765;0.03319987654685974
0.020935141849263664;0.020936012268066406
0.036104928621275116;0.03617042303085327
0.0030761806755614618;0.0031349658966064453
0.022379501324125695;0.023195207118988037
0.025823990373265868;0.02585923671722412
0.045383556846963144;0.04538536071777344
0.018667217696093568;0.018668068572878838
0.03173953885172696;0.03174018859863281
0.009096075817901075;0.009611517190933228
0.007766621465282997;0.007767654024064541
0.04462748142475582;0.04526782035827637
0.00036040692914579103;0.0003604292869567871
0.03420314780886519;0.03463226556777954
0.04151246209314194;0.042345136404037476
0.011727102770121902;0.011727333068847656
0.046763907580075446;0.04770702123641968
0.023817817256713385;0.023818016052246094
0.023729345741682752;0.02434501051902771
0.027285636996114936;0.027286306023597717
0.02775602664534777;0.027756690979003906
0.01477291907378948;0.014773130416870117
0.012719220541390361;0.012720108032226562
0.01788241046226832;0.017897605895996094
0.019821079119370158;0.01982204243540764
0.012643442013519642;0.013076364994049072
0.018992586096610094;0.0189933180809021
0.015497883971375137;0.015541642904281616
0.0563333046509602;0.05638684332370758
0.030830270319617582;0.030831292271614075
0.043966282769050805;0.04417431354522705
0.03508620522714893;0.035087525844573975
0.010328286433810195;0.01096874475479126
0.00832459967164979;0.008324801921844482
0.032028451025077405;0.03227424621582031
0.027243173188650514;0.027436494827270508
0.03322045800050519;0.03322124481201172
0.012688043890081;0.012688636779785156
0.031540645081940225;0.031540870666503906
0.035559475974780305;0.03717494010925293
0.02040327145617683;0.02066001296043396
0.013601219432400651;0.013601243495941162
0.016211370116016324;0.016211509704589844
0.0225984187289873;0.022599218413233757
0.02213415468015439;0.022134780883789062
0.02151634634697539;0.021516799926757812
0.009006228207613376;0.009006500244140625
0.02857142918712111;0.02870669960975647
0.017922238110085434;0.017922431230545044
0.011727784768802364;0.011730194091796875
0.06358839097636426;0.06359100341796875
0.024435316970992566;0.026061058044433594
0.05753644084474309;0.057999998331069946
0.009271143129296871;0.009272575378417969
0.014577599771604239;0.014754951000213623
0.050430342980325275;0.05213400721549988
0.019705504244964783;0.019706696271896362
0.0015676530040902776;0.001567840576171875
0.020700416371830004;0.020701324567198753
0.023476642757497574;0.02371087670326233
0.042629316109586195;0.04263019561767578
0.022523475728404456;0.022569656372070312
0.05408369955374475;0.05700686573982239
0.020977474855561954;0.02204817533493042
0.03770904025108602;0.03770923614501953
0.039036662381660966;0.040709078311920166
0.013905758155098041;0.013911962509155273
0.006906354514402558;0.006997957825660706
0.020752065066586976;0.02077662944793701
0.011520056433532126;0.011521339416503906
0.018908811602252565;0.01920861005783081
0.03908867051382605;0.039089202880859375
0.056093941040373456;0.05610901117324829
0.02159484755723723;0.021595001220703125
0.010905509431630813;0.010906219482421875
0.029132785589280112;0.0292205810546875
0.07634779775052938;0.07821324467658997
0.018333712116342493;0.01835864782333374
0.01841520386994665;0.018415212631225586
0.057376834955301305;0.05828312039375305
0.025014607443429208;0.02501521073281765
0.018629248978674864;0.018630027770996094
0.010939024201800379;0.011018812656402588
0.019544764407640504;0.019674301147460938
0.04715238906650792;0.04927435517311096
0.07944657786323887;0.07953786849975586
0.028107410260600398;0.028107643127441406
0.005881169925153686;0.005881309509277344
0.03222439594574388;0.033672839403152466
0.008188199985067226;0.008189201354980469
0.019235953764655978;0.01984955370426178
0.022364832973058014;0.022478103637695312
0.04962949228067853;0.05170726776123047
0.017385086571161647;0.017385482788085938
0.0012093613486385266;0.0012814998626708984
0.030918171357705394;0.034274980425834656
0.014205001848993008;0.014220446348190308
0.006304648855080079;0.006313323974609375
0.006645531718947713;0.006646155379712582
0.07235799645301931;0.07361820340156555
0.01995262358738891;0.020055770874023438
0.021358614503022982;0.021457672119140625
0.016979332377386167;0.01698017120361328
0.02238465367260326;0.022544920444488525
0.021023073592066288;0.02179330587387085
0.05927369793017092;0.061290740966796875
0.03760048193567259;0.039595454931259155
0.03109661333580283;0.03139305114746094
0.005191576316624369;0.0051957666873931885
0.052487450879294024;0.05260470509529114
0.007653515114396378;0.007653713226318359
0.03273977223025052;0.03274059295654297
0.023667724638862738;0.023937225341796875
0.04775800838662215;0.04791739583015442
0.009871102251257672;0.009871482849121094
0.033367922242619585;0.033587872982025146
0.049413271219053284;0.05100598931312561
0.010986363419607483;0.010987281799316406
0.02169109004199779;0.023006409406661987
0.018660129540666193;0.018688172101974487
0.018457434825341137;0.01845836639404297
0.0012047114830516302;0.0012025833129882812
0.046609255165379136;0.050258904695510864
0.009754084543359139;0.009754180908203125
0.026424839165354524;0.027495235204696655
0.019495699337340865;0.01949787139892578
0.02029019594178203;0.020290374755859375
0.027597464452712408;0.027599334716796875
0.016582399239308813;0.01714324951171875
0.06575273947275695;0.0680999755859375
0.02742308713251603;0.0278795063495636
0.004169946034991913;0.004170417785644531
0.023016338092399332;0.023098021745681763
0.026834062702480194;0.027106165885925293
0.01780203560298463;0.017803192138671875
0.011926550539956091;0.011927527375519276
0.009576575274182684;0.00967329926788807
0.014322400210974324;0.01475551724433899
0.009638228457132636;0.009638786315917969
0.02060944721239764;0.020697951316833496
0.00167160824519584;0.0016717910766601562
0.04906215909109063;0.05015423893928528
0.023902418831738843;0.024385329335927963
0.026182900700872373;0.026183784008026123
0.03994956567083165;0.03995037078857422
0.018477301117905996;0.01849365234375
0.019284808274642552;0.019285202026367188
0.0051929651838154055;0.005192995071411133
0.057754742571379816;0.06051534414291382
0.038337699068874846;0.03893554210662842
0.01019977885995926;0.010200142860412598
0.029923327189174356;0.029966771602630615
0.014823135688359117;0.014823943376541138
0.03558005563124205;0.03558063507080078
0.024248551535461484;0.024540305137634277
0.01571136238051432;0.01571178436279297
0.03756269176829083;0.03808403015136719
0.03274673569218098;0.03331062197685242
0.003280457383615871;0.0032806694507598877
0.02065914744580567;0.021087646484375
0.023964061961906966;0.024008750915527344
0.05064615919672891;0.050696372985839844
0.029200839157134163;0.03217130899429321
0.031036228633428753;0.031036376953125
0.027448211992664746;0.027448683977127075
0.0402322323841077;0.040420353412628174
0.019379065615015924;0.019379079341888428
0.02571570186710931;0.02577490545809269
0.020116112422279515;0.020116806030273438
0.019990716474870874;0.01999187469482422
0.012667001569820561;0.012667655944824219
0.020772971029757455;0.020785868167877197
0.039149518304260215;0.03959554433822632
0.0325255006536123;0.03348085284233093
0.019835725268944157;0.020242422819137573
0.026596838412866725;0.026700347661972046
0.03232304167805232;0.03232952952384949
0.02696321510810687;0.026963233947753906
0.03630543105960512;0.0364995002746582
0.027929137799557316;0.028203070163726807
0.043930480877889776;0.04393196105957031
0.014791491936321885;0.014791488647460938
0.021393844475233823;0.02139386534690857
0.007284404297778089;0.007391929626464844
0.010184221572821412;0.010184288024902344
0.027229010802890388;0.02728373557329178
0.028987786889204333;0.029077917337417603
0.02830818331740615;0.02830982208251953
0.015495890697830045;0.015495911240577698
0.0065907020490189126;0.006606936454772949
0.023439407543805503;0.02388763427734375
0.047627216799283466;0.04827880859375
0.05165802873707247;0.05334386229515076
0.04383589957010686;0.04455283284187317
0.0228191169889802;0.022819221019744873
0.0410891669300505;0.04109063744544983
0.01978498823150656;0.01978588104248047
0.0271065697747621;0.02710723876953125
0.029545725727906574;0.03238055109977722
0.01766514488183609;0.01766541600227356
0.041316762396842795;0.051094114780426025
0.01913930005503061;0.01913931965827942
0.05332596568799175;0.05332660675048828
0.023310829611355492;0.023311614990234375
0.027693534607267922;0.027810901403427124
0.02801864187437476;0.028101712465286255
0.026772401854701398;0.026774436235427856
0.001013639895358513;0.0010137557983398438
0.028775527205190558;0.028892308473587036
0.01821553310738578;0.01821613311767578
0.017351235075721214;0.017352821305394173
0.005278512842608042;0.00543607771396637
0.03107981981729341;0.031080245971679688
0.01893732341586185;0.018949508666992188
0.024510503733089686;0.024645686149597168
0.023829676459656193;0.023830413818359375
0.02677700319838996;0.027419567108154297
0.01213614589887156;0.012136459350585938
0.02295692785699377;0.022957801818847656
0.024473186639892692;0.024474143981933594
0.0004486633626411423;0.00044918060302734375
0.023601452695684765;0.024252235889434814
0.025617730512887137;0.025787323713302612
0.010201768874070071;0.010202407836914062
0.05538492481888001;0.056915283203125
0.012999882604272405;0.01300048828125
0.022031998386206078;0.022133231163024902
0.03392530707666981;0.03405827283859253
0.006115832629954114;0.006122589111328125
0.036499437223671126;0.036542654037475586
0.01503351679429061;0.015033721923828125
0.015219129129635514;0.015219688415527344
0.025654859403881836;0.025655657052993774
0.025184435839299427;0.02519071102142334
0.006808216001830882;0.006832122802734375
0.026927050260447942;0.026927977800369263
0.04334801017053415;0.043475955724716187
0.012148135876728541;0.012148857116699219
0.02029430119422591;0.020294398069381714
0.060708904014180026;0.06245419383049011
0.012277712280372671;0.012278556823730469
0.005093240177251645;0.005093574523925781
0.024910694728864216;0.024910956621170044
0.0519618438909617;0.05209729075431824
0.02176004130957187;0.021760940551757812
0.02171676974884237;0.021717101335525513
0.028111338798730363;0.028237342834472656
0.023878995025264624;0.02388995885848999
0.019549218296330564;0.01955220103263855
0.020100468264520117;0.020101547241210938
0.017715205366703363;0.017817974090576172
0.031824351506062956;0.03182506561279297
0.027433362925667688;0.027762413024902344
0.03222099224277473;0.03222179412841797
0.02656213032792875;0.026563644409179688
0.027574239923548162;0.027574539184570312
0.011266525098087284;0.011266544461250305
0.00880387036692071;0.00882747769355774
0.008016202291269056;0.008016586303710938
0.055094700250976604;0.05538368225097656
0.05259055072774973;0.05524802207946777
0.01382353299958525;0.013866424560546875
0.026988748379217213;0.02698993682861328
0.04257046321676646;0.04264739155769348
0.031257222685096474;0.03125762939453125
0.01512284091137431;0.015123367309570312
0.04997358363947361;0.049973636865615845
0.04165621882225518;0.043554991483688354
0.03463813792243925;0.034908562898635864
0.01675050993466635;0.01675128936767578
0.0518955802512156;0.05590108036994934
0.02347579073346846;0.023687690496444702
0.036090608339024395;0.03619277477264404
0.020108042092347386;0.020114660263061523
0.01903295342964058;0.01932048797607422
0.00713904542713076;0.007162183523178101
0.025985630460868332;0.026097536087036133
0.019894260818155922;0.01989462971687317
0.02252874791872835;0.022541046142578125
0.013209398969177501;0.013210296630859375
0.004864950510351436;0.0048656463623046875
0.04505497872721184;0.045493513345718384
0.024618755196527294;0.024618804454803467
0.008636170749826276;0.008636474609375
0.02287340140491404;0.023824989795684814
0.023086443222079117;0.02308894693851471
0.012594187379961699;0.012594223022460938
0.0547101670877001;0.05473041534423828
0.012392784513072626;0.012393951416015625
0.008280609229095848;0.008281677961349487
0.016637970994492747;0.01705363392829895
0.01772502715210675;0.017726855352520943
0.02819777704789498;0.028276026248931885
0.014593695560681545;0.01473197340965271
0.0009107088335920338;0.0009425580501556396
0.01002212199359972;0.010022133588790894
0.02230602295650923;0.022558212280273438
0.026903742932499603;0.02690410614013672
0.0034019730968095517;0.0034027099609375
0.028718256996317408;0.028718948364257812
0.016647979696418794;0.016648292541503906
0.023421077252092377;0.023421108722686768
0.0275300105808474;0.027530670166015625
0.009657902360853518;0.009658843278884888
0.011593285629525312;0.011626958847045898
0.012893866846118748;0.012998059391975403
0.02886112367623446;0.02886149287223816
0.01406830697639951;0.014069514349102974
0.03636476033172308;0.03748953342437744
0.02264513116998404;0.022716164588928223
0.024931740119644608;0.025551438331604004
0.023280126781151697;0.023280233144760132
0.021570067062228897;0.021702587604522705
0.035209688701677955;0.035210564732551575
0.026426806564223103;0.026730984449386597
0.030787329372842735;0.030848875641822815
0.0327959791687165;0.032806396484375
0.03493655555755004;0.0351712703704834
0.04019098832520933;0.040585339069366455
0.03118089502480624;0.031180918216705322
0.04722490456550179;0.04870608448982239
0.027256157051805348;0.02732047438621521
0.018582563934319608;0.018583327531814575
0.023810424637386435;0.02381134033203125
0.00933987485608939;0.009340286254882812
0.01895536288414607;0.01895618438720703
0.012866048791388252;0.012890167534351349
0.009644280310656665;0.009644508361816406
0.016323311679251135;0.01632404327392578
0.026678253326337033;0.026679039001464844
0.02406300387877031;0.02517932653427124
0.005831899819266744;0.005832672119140625
0.02219496662000279;0.022195816040039062
0.02155144567730002;0.021854832768440247
0.016471567944721273;0.01647186279296875
0.023713881921762294;0.023725539445877075
0.010662509452963317;0.010666191577911377
0.027460427265106408;0.02895417809486389
0.05430560626835787;0.05470496416091919
0.0019963297844104505;0.0019969940185546875
0.020073064454590926;0.020116806030273438
0.03623847623619;0.036239124834537506
0.030922695845256407;0.030939757823944092
0.011897856501964718;0.012031257152557373
0.037947557868054274;0.03925180435180664
0.01804480812389665;0.018054306507110596
0.0031242889042204093;0.0031251907348632812
0.002653950698706827;0.002742946147918701
0.039361174657161074;0.03936123847961426
0.03942266357525686;0.039587974548339844
0.014318706049767654;0.014319419860839844
0.028001116477582598;0.028339818120002747
0.013020169228260922;0.013020515441894531
0.012216233222027964;0.012216567993164062
0.016560890330319034;0.016561508178710938
0.013101603455300516;0.0132199227809906
0.0317985908657386;0.0321732759475708
0.026074866439362895;0.026076316833496094
0.0029518122111480993;0.0029573440551757812
0.034044718177205495;0.03404521942138672
0.005060987726415729;0.005061149597167969
0.010379338532031858;0.010379791259765625
0.03364215974630593;0.03367127478122711
0.022013897135484163;0.022052228450775146
0.02045314413248574;0.020526617765426636
0.03458502357908736;0.03498455882072449
0.05153332980546054;0.05159357190132141
0.016716449329741333;0.0167294442653656
0.06846685647828162;0.07165050506591797
0.03553624207573447;0.035553961992263794
0.03498311089602608;0.03525733947753906
0.021198383584674546;0.021655291318893433
0.023095462161256526;0.02332359552383423
0.03308083203363854;0.03308326005935669
0.006714998406636016;0.006715148687362671
0.0165376064648026;0.016648292541503906
0.0024935496755712707;0.0024938583374023438
0.06136467675584036;0.06499290466308594
0.033099050397495396;0.033100128173828125
0.042894173277949;0.042894214391708374
0.02042814880946827;0.02042868733406067
0.022525048437642265;0.02259725332260132
0.049565609411661125;0.04968041181564331
0.032878316601607414;0.03354109823703766
0.02275017535156998;0.022751662880182266
0.025000009350456168;0.025304943323135376
0.02445468154035508;0.02447354793548584
0.030241501194445745;0.031254224479198456
0.027984957158435124;0.02833843231201172
0.038068834881910776;0.038424521684646606
0.02179328627370212;0.022031687200069427
0.04605293250083121;0.04684087634086609
0.006557701689541709;0.006558418273925781
0.018142967578374358;0.018143653869628906
0.02515063812556419;0.025367528200149536
0.014108280538265856;0.014143228530883789
0.031382586368615864;0.031413733959198
0.026583486774510924;0.02658557891845703
0.008860692286906892;0.00886070728302002
0.03993847425662386;0.043818503618240356
0.021246530810747843;0.021676480770111084
0.021001504593491302;0.021025866270065308
0.022831286521114144;0.0228726863861084
0.02017814171217773;0.02017831802368164
0.02489545957112891;0.024942398071289062
0.012807769930724517;0.0128936767578125
0.016749419465993294;0.016870498657226562
0.02065766110840045;0.02066180109977722
0.005671451611522988;0.0065860748291015625
0.012705527243331124;0.012833744287490845
0.02345548504388113;0.023510783910751343
0.01970221869821647;0.019911974668502808
0.025645591471129704;0.026811838150024414
0.014644547210180069;0.014644622802734375
0.010691764998571156;0.010733842849731445
0.055543659632425475;0.05598355829715729
0.0262566273302406;0.02641582489013672
0.02359887823390419;0.023623675107955933
0.06705254472460555;0.06717106699943542
0.010954028399879676;0.011353343725204468
0.006731307426772321;0.006731986999511719
0.05581923964962493;0.05598363280296326
0.050100855050393564;0.05284738540649414
0.008757854493077472;0.00875827670097351
0.023102625452017807;0.023154079914093018
0.0308153596298588;0.031003952026367188
0.01241144617079941;0.012412071228027344
0.024077846436289286;0.024623185396194458
0.013280777502400871;0.013280898332595825
0.026014138398916524;0.026298463344573975
0.024468288076562737;0.024943411350250244
0.023041856823090383;0.023042678833007812
0.030791856510160594;0.03228290379047394
0.018817221563568434;0.018817901611328125
0.017001956556540736;0.017054617404937744
0.0025918566097594326;0.0026294589042663574
0.02042261296109135;0.020422935485839844
0.034550446724966925;0.034554362297058105
0.012417815881506505;0.012639166787266731
0.027212099843675543;0.027213603258132935
0.018185515326782267;0.018185913562774658
0.056961402811721906;0.05909988284111023
0.01715904683885648;0.017342567443847656
0.031025284429779525;0.031944453716278076
0.02882497811066533;0.028853416442871094
0.02434496110197296;0.024345427751541138
0.02675087919712538;0.02675151824951172
0.008690813786381495;0.008690834045410156
0.014769105700412557;0.014769554138183594
0.019850107197999452;0.019855499267578125
0.02411831841074242;0.02411937713623047
0.0146931660260613;0.014815479516983032
0.020952137829778967;0.020952224731445312
0.020613244860908434;0.021591365337371826
0.014976013744922856;0.01497650146484375
0.02762752613429455;0.027627944946289062
0.03113805271973873;0.03114989399909973
0.05253270476667346;0.052534133195877075
0.002980924984125635;0.0029811859130859375
0.028656828757465922;0.028657913208007812
0.029730530812163706;0.030594080686569214
0.028905746042657016;0.028906822204589844
0.01742446319834439;0.017485618591308594
0.023750306136744087;0.024601012468338013
0.034235495359140736;0.03434136509895325
0.01998450314216703;0.019985198974609375
0.019467008059364417;0.019538283348083496
0.02071566090169031;0.021042823791503906
0.04633028939453798;0.052978515625
0.024669246454649584;0.024669677019119263
0.01654419167168053;0.017413392663002014
0.03636568852503326;0.03642076253890991
0.0027781034557702324;0.0027790069580078125
0.012294768940648496;0.012294769287109375
0.02253365356603476;0.023050904273986816
0.0009363474557477438;0.0009365081787109375
0.03204038308250148;0.03204154968261719
0.04778798451431337;0.05097287893295288
0.01973588259104297;0.019905991852283478
0.02336499460559714;0.02442234754562378
0.0275227986820157;0.0278167724609375
0.012900651531453403;0.012902259826660156
0.03488548290922367;0.03545066714286804
0.029900147096855217;0.030179530382156372
0.011590380456599648;0.011591911315917969
0.02937868295505608;0.029379844665527344
0.0016224530307554926;0.0016231536865234375
0.040558671155068886;0.04058685898780823
0.014521503570691183;0.014521598815917969
0.03691496637162944;0.039328813552856445
0.019096573905850865;0.01912534236907959
0.01232221177056284;0.012521743774414062
0.00384054312955188;0.0038408637046813965
0.020579715824361747;0.020620346069335938
0.021142163491681392;0.021142959594726562
0.03716872364271663;0.041049957275390625
0.022241264430498613;0.022241592407226562
0.03618591275044643;0.036187201738357544
0.021031623795530814;0.021083414554595947
0.015066515085758847;0.015067100524902344
0.05629271499583105;0.05810546875
0.00913053351748163;0.009131461381912231
0.0013019479388128002;0.0013027191162109375
0.012522291968343546;0.012570932507514954
0.036552692901921834;0.036581993103027344
0.03060186720614363;0.0316087007522583
0.022064924921508133;0.02273648977279663
0.018944089888318617;0.019097328186035156
0.03383426344390643;0.03389841318130493
0.022773775927203463;0.022775650024414062
0.03416549488019444;0.034202635288238525
0.007629325071184803;0.00762939453125
0.03951183823325218;0.03951263427734375
0.012145862440130576;0.012177824974060059
0.03975630531588804;0.03975677490234375
0.022155785043084485;0.02223116159439087
0.03447533070164833;0.034476201981306076
0.04006733733597263;0.04475969076156616
0.013640980944293281;0.013799488544464111
0.027937240624286826;0.02858150005340576
0.03940666048668535;0.03940775990486145
0.003266680815299024;0.003441929817199707
0.043790681600495596;0.0499342679977417
0.04540164126705161;0.045617252588272095
0.03556917604867746;0.03557007014751434
0.044393264806950196;0.04455864429473877
0.04502564877420869;0.04593367129564285
0.012138401645054753;0.012139320373535156
0.053212013186797934;0.05321219563484192
0.032481408514740615;0.032557517290115356
0.04327346998676996;0.043362513184547424
0.026904523504350623;0.026905059814453125
0.01925076908234426;0.019342422485351562
0.04455496508586333;0.0486164391040802
0.01678611217299216;0.016786575317382812
0.033472564051461214;0.03347259759902954
0.017474234206860586;0.017475128173828125
0.04410385976298899;0.04410552978515625
0.01346611221697813;0.013466835021972656
0.029284889594553328;0.029575347900390625
0.005328180046609364;0.005328187253326178
0.021598844460412256;0.021675050258636475
0.043124893715275975;0.04365983605384827
0.016006044648386356;0.0160064697265625
0.029590105829886512;0.029898643493652344
0.00645422243275165;0.006454236805438995
0.034536733674701385;0.03470468521118164
0.021104940189369682;0.02110576629638672
0.033766223611893534;0.033766746520996094
0.02991838762532542;0.029931068420410156
0.024751438660614494;0.024751663208007812
0.030186897062094712;0.030346214771270752
0.02273645651667842;0.022739112377166748
0.044976444048879946;0.04663470387458801
0.017200921192885302;0.01720142364501953
0.0018350761065342367;0.0018358230590820312
0.03143315549847276;0.031504422426223755
0.035831140303648014;0.03642657399177551
0.0221595080904426;0.022159576416015625
0.021927864732316147;0.022147715091705322
0.023351137125570156;0.023351669311523438
0.01409513224815491;0.014095306396484375
0.02976467097921173;0.02976563759148121
0.05005000250613978;0.051632195711135864
0.02853406577198379;0.029059410095214844
0.003272571683501475;0.0032730400562286377
0.030680849218577683;0.03068089485168457
0.010042666853819585;0.010042667388916016
0.016454512602865658;0.016454696655273438
0.013043317030395796;0.013168892823159695
0.016405385646017304;0.016437724232673645
0.061701868747959986;0.06580883264541626
0.016134048179416594;0.016134262084960938
0.02336742221214459;0.024027109146118164
0.04401399859118;0.044998735189437866
0.02693611386129778;0.02693653106689453
0.01904819525872184;0.01940062642097473
0.02423315946887127;0.02432715892791748
0.02786223055749218;0.028665542602539062
0.015957177272892743;0.015961647033691406
0.030842986576447944;0.030863463878631592
0.020894503202631722;0.020895004272460938
0.02004830379326073;0.020200759172439575
0.026831867181295165;0.02749684453010559
0.004870323705994576;0.004870414733886719
0.021944477876854135;0.02194499969482422
0.017836572923074032;0.0178375244140625
0.005677421894929958;0.005711376667022705
0.020962028279173216;0.021344423294067383
0.0278725226178306;0.027873992919921875
0.02528845216353579;0.02528858184814453
0.05131793852069825;0.051319122314453125
0.021421644383381084;0.0216522216796875
0.016619111541267155;0.016619354486465454
0.03313169818682381;0.033132582902908325
0.04990826894916972;0.049912452697753906
0.03606906750515314;0.03613698482513428
0.04677887828233741;0.04896354675292969
0.03787106962383544;0.03841054439544678
0.02826307155814431;0.028613895177841187
0.003300860642334786;0.0033015862572938204
0.042382351589847676;0.04333600401878357
0.02497485664304107;0.024974942207336426
0.004389839578379829;0.004390716552734375
0.0043342225622816375;0.004412323236465454
0.007369271915571132;0.0073699951171875
0.03451857302893808;0.034759461879730225
0.0368974521927073;0.03824657201766968
0.02557259011187555;0.025798439979553223
0.05737461802198551;0.06861922144889832
0.04605080607564214;0.049869656562805176
0.01630539846787393;0.016305923461914062
0.015344238710860155;0.015345290303230286
0.019136815243691485;0.01913738250732422
0.00335969803509959;0.0033597946166992188
0.02044389724093948;0.02044479176402092
0.017577951352076404;0.017578125
0.03431981874340636;0.03466033935546875
0.023870061176516584;0.023876935243606567
0.013949643970697497;0.014024674892425537
0.028370860886944613;0.028508365154266357
0.021590556447408486;0.021718978881835938
0.03572760439903813;0.035729438066482544
0.017245762980015084;0.01724579930305481
0.043476810996352866;0.04347705841064453
0.058853844755728475;0.06252539157867432
0.0045793744471452295;0.0045795440673828125
0.004892554838026019;0.004893302917480469
0.018604023787876296;0.018861979246139526
0.009574615450476612;0.009574979543685913
0.009854421218224479;0.009855270385742188
0.01289387705876804;0.012894660234451294
0.046152427316411435;0.04615408182144165
0.022292002432589365;0.022292137145996094
0.00228129104868292;0.0022821426391601562
0.030809489373873532;0.031495511531829834
0.012533358264531835;0.012698918581008911
0.04746055188930183;0.047460585832595825
0.03619916247246791;0.03742748498916626
0.01778776187592515;0.018579915165901184
0.027786128797489023;0.028031200170516968
0.030211687586982876;0.03021240234375
0.015447118328283202;0.015447616577148438
0.016351786221888986;0.016850948333740234
0.028230452550228925;0.028557896614074707
0.011065289702321613;0.011067241430282593
0.0256481336715201;0.026708096265792847
0.01732975522040478;0.017330169677734375
0.02492858421957538;0.025114059448242188
0.028868646303997984;0.02910885214805603
0.008819460362115273;0.008819580078125
0.05099214560225569;0.050992995500564575
0.0030924525505759836;0.0030927658081054688
0.06542193259775432;0.06798020005226135
0.01831537788258779;0.018316298723220825
0.015771197329557656;0.015771865844726562
0.027656046996995653;0.02765655517578125
0.03029784201604608;0.030298233032226562
0.0007516329861552404;0.0007517039775848389
0.00576307700265971;0.00577545166015625
0.04089344541479882;0.04141134023666382
0.024036546650114912;0.024039268493652344
0.04039603754398713;0.040837958455085754
0.007464102989377289;0.007464289665222168
0.055598786724196485;0.05589419603347778
0.02677574350385881;0.027048051357269287
0.01349123049091697;0.013492435216903687
0.01183842942872236;0.011838942766189575
0.03613671483232578;0.03624916076660156
0.03132820978195234;0.0313282310962677
0.024106902424388617;0.024215474724769592
0.011567237983140159;0.011568069458007812
0.07457576752281149;0.07457637786865234
0.026115770000127107;0.026147425174713135
0.024308874766554862;0.024316012859344482
0.02479825583712499;0.024928271770477295
0.04419923339982918;0.04454424977302551
0.019800323258138706;0.01980113983154297
0.02703020653209276;0.027454018592834473
0.010637991531845414;0.010638236999511719
0.03045900483535091;0.030516356229782104
0.014371379384443895;0.014371871948242188
0.027636158476367807;0.029950827360153198
0.016936985110991638;0.01702059805393219
0.021873668231899342;0.022181928157806396
0.04499363430487325;0.046431541442871094
0.021472734186590216;0.021473854780197144
0.02188214329856291;0.02194148302078247
0.02180959521401717;0.021810531616210938
0.016550894362129292;0.01655292510986328
0.01580906967526438;0.015810012817382812
0.011060905953475251;0.011075973510742188
0.013887073545695268;0.013887405395507812
0.011856974184099848;0.011994004249572754
0.02587457304458521;0.025874704122543335
0.07307196741365536;0.07972687482833862
0.014351394390712752;0.01515953429043293
0.0009367320010137902;0.0009367465972900391
0.019763578553580415;0.019895851612091064
0.040209907644943595;0.04056471586227417
0.06732114016912132;0.06916999816894531
0.02971389068754998;0.03186511993408203
0.005571855865166154;0.00558549165725708
0.05040018962109311;0.050400733947753906
0.0327482220652277;0.032749176025390625
0.058421101158568634;0.06282877922058105
0.022125560542990648;0.022557467222213745
0.012457370513801247;0.012457847595214844
0.030098491404554933;0.030498236417770386
0.013850419365055147;0.01385045051574707
0.03412354898320806;0.03440085053443909
0.046356181942927524;0.04639077186584473
0.02049806300032487;0.02069568634033203
0.001070833848460939;0.0010709762573242188
0.0354811880982704;0.03548148274421692
0.036720943257118735;0.037064045667648315
0.021614285021347608;0.022268086671829224
0.022438940464342163;0.022439032793045044
0.03488537366767154;0.035051047801971436
0.024172488625508054;0.024313926696777344
0.04634613147256309;0.04802227020263672
0.002703532345796577;0.0027036666870117188
0.019675464293066727;0.019687652587890625
0.028162921369347345;0.030570507049560547
0.018201169746102176;0.018201828002929688
0.025622687122874535;0.026256591081619263
0.021580276936302344;0.021581649780273438
0.027541941807483098;0.027543067932128906
0.023413133789416084;0.023618072271347046
0.020106858059071;0.020321160554885864
0.018044619226645346;0.018086791038513184
0.026503951891369223;0.026504993438720703
0.021166059864349263;0.021319836378097534
0.03141300967108376;0.0314139798283577
0.0012119713271641938;0.0012121200561523438
0.029698097467822735;0.029698431491851807
0.010971589708843626;0.010972023010253906
0.03048897933259905;0.030571967363357544
0.00989165511996906;0.009892463684082031
0.024850021422319735;0.024965286254882812
0.016994009928888346;0.016994476318359375
0.022566363744958292;0.02327442169189453
0.011911189813741205;0.011911213397979736
0.0055511709357935176;0.005551338195800781
0.02420975589184598;0.02421283721923828
0.0011826019478912812;0.0011831820011138916
0.02478133938654615;0.024829864501953125
0.009780235977750549;0.009916365146636963
0.032324135405211285;0.03248065710067749
0.05185860250347908;0.05185893177986145
0.01940343383152835;0.019403457641601562
0.01469603698239971;0.014696121215820312
0.030494755480266655;0.030748337507247925
0.01674511953459113;0.016767501831054688
0.02840225260820858;0.02875232696533203
0.006379128917524424;0.006379719823598862
0.009674749941393484;0.009675025939941406
0.013152094754530335;0.013153076171875
0.020378137427562677;0.020665466785430908
0.016333211059796016;0.016351699829101562
0.028211685462330105;0.02895417809486389
0.017387823763102734;0.017388343811035156
0.028804073773706137;0.0288848876953125
0.03361297698463328;0.03553956747055054
0.04333012807539176;0.043445006012916565
0.024280828547232063;0.024287521839141846
0.018920188408284022;0.018934249877929688
0.02399691099297166;0.02399730682373047
0.012951144308124999;0.012951850891113281
0.053203045677431;0.054825253784656525
0.02743166337877971;0.02895417809486389
0.0028698249025135665;0.0028705596923828125
0.03533558229297407;0.03534206748008728
0.021916584486583672;0.0220412015914917
0.023281821936869417;0.023820877075195312
0.002684764790342464;0.002685546875
0.011147472322748956;0.011147499084472656
0.025634949278479643;0.025959372520446777
0.03635981797797938;0.036360740661621094
0.009045840601500517;0.009046584367752075
0.015367045061663956;0.015508651733398438
0.001182230257676335;0.0011822599917650223
0.02269502628520654;0.022696416825056076
0.015156715443944205;0.015205413103103638
0.05061862578619877;0.050619155168533325
0.020143614109600666;0.020144954323768616
0.011553083990713017;0.011640846729278564
0.016424643607697745;0.01649552583694458
0.04065292986129661;0.041307151317596436
0.01324584035228054;0.013245999813079834
0.008592034370901436;0.008592605590820312
0.01172389227213081;0.011759675107896328
0.026624972505261607;0.026860594749450684
0.062268799553023876;0.06357061862945557
0.01987151104260383;0.019872665405273438
0.020220943158801675;0.020221740007400513
0.030827983809167937;0.03096488118171692
0.006002623539405214;0.006003379821777344
0.013036914762907276;0.013037681579589844
0.034112423372737795;0.03411293029785156
0.01517420354490142;0.015174269676208496
0.02654245296525488;0.026642411947250366
0.029638366855589033;0.030383050441741943
0.05727529343165807;0.05749860405921936
0.009779522569353554;0.009779930114746094
0.0466087018135879;0.04660976678133011
0.02271636407501914;0.022716522216796875
0.02619184522787303;0.026192665100097656
0.015479328758482623;0.01548004150390625
0.004063699954080329;0.0040645599365234375
0.020533873467996448;0.02073092944920063
0.02481267591855363;0.02481365203857422
0.007805744176316103;0.007805824279785156
0.029958947135230903;0.02995970845222473
0.011429112174165045;0.011429786682128906
0.013171113055690917;0.013172149658203125
0.024205176946072673;0.024283170700073242
0.038888099445117535;0.03933879733085632
0.015210684471947495;0.015211105346679688
0.017209776205243433;0.017210960388183594
0.015986301625553655;0.015986472368240356
0.010508062730323061;0.010509461164474487
0.016418828544259356;0.016419410705566406
0.007493198112748006;0.0074939727783203125
0.0367616929485258;0.03695511817932129
0.011316692755505404;0.011365890502929688
0.025563431113351846;0.025563426315784454
0.04119878665390226;0.041199713945388794
0.049106152406606825;0.04917079210281372
0.02025476705224411;0.020254790782928467
0.03444418672494655;0.03470659255981445
0.04251574286509262;0.04355451464653015
0.0069056056488960476;0.006908893585205078
0.0158811708176837;0.015906959772109985
0.038625174995306065;0.03865724802017212
0.01353911767272838;0.013539344072341919
0.04493241949250027;0.045541420578956604
0.025140835317527723;0.025144577026367188
0.028174359292548565;0.02820909023284912
0.022907848922439966;0.02339768409729004
0.03378549103030113;0.03378567099571228
0.02305145787794591;0.023052215576171875
0.07311519834768809;0.07830354571342468
0.02621309655354742;0.026912540197372437
0.014356301176573221;0.014356613159179688
0.01645415599494685;0.016564100980758667
0.047342102401411505;0.04796135425567627
0.017617899670809324;0.01763397455215454
0.012751873637608987;0.012887299060821533
0.0032732834170458515;0.0032739639282226562
0.02749213818274012;0.028211772441864014
0.02897746995231823;0.029012352228164673
0.028197231749174375;0.028334617614746094
0.02569165175142846;0.02579021453857422
0.003055542078577985;0.003055572509765625
0.012324115029953987;0.012338042259216309
0.05387711032037669;0.05466371774673462
0.023396633052792687;0.023439407348632812
0.027268717783718616;0.027269363403320312
0.012202819898326545;0.012203216552734375
0.019040839720816608;0.019258499145507812
0.009520884777895864;0.009521484375
0.006318465223441595;0.0063190460205078125
0.012812766443513908;0.012813568115234375
0.042706783302725065;0.0433349609375
0.009333149673327821;0.009374618530273438
0.023195526890495043;0.02319622039794922
0.03195719971007918;0.032671451568603516
0.04852932178212055;0.05678558349609375
0.020732350895626722;0.021158814430236816
0.024769972857933798;0.024842381477355957
0.030404987371697816;0.03040599822998047
0.0010942542199945892;0.001094818115234375
0.03051398189153717;0.030514836311340332
0.046369264968538104;0.046587228775024414
0.03690239135698442;0.03690338134765625
0.05636534833601615;0.056487321853637695
0.04714095289637628;0.047855377197265625
0.02685930970042441;0.026860181242227554
0.023813502580484924;0.02381420135498047
0.014602493519749833;0.014630347490310669
0.04047936985949492;0.040585339069366455
0.021215715712221722;0.02213701605796814
0.015606574495931943;0.015609949827194214
0.025075481481329827;0.025139927864074707
0.013993527547480185;0.013994216918945312
0.027034614451885347;0.02708268165588379
0.03698806144927863;0.03956538438796997
0.02564478559048376;0.02570624276995659
0.015338804970063152;0.015339851379394531
0.014595564564651164;0.01459568738937378
0.019934602589991034;0.019934654235839844
0.020429079521457578;0.02050774171948433
0.04026735003144119;0.04030132293701172
0.02377605056186993;0.024375945329666138
0.026466154587728833;0.027284622192382812
0.02376995095111646;0.02377033233642578
0.020365449332163898;0.020366588607430458
0.026796878895938125;0.026821434497833252
0.01730773978129923;0.017424285411834717
0.03331141617073613;0.03331172466278076
0.04448139360177355;0.044489890336990356
0.038560771927423604;0.038778603076934814
0.0035572910075263044;0.0035858154296875
0.023971421162123047;0.02487090229988098
0.029401740243374167;0.02943897247314453
0.015186781343085655;0.015187263488769531
0.0045992986039915;0.00461500883102417
0.014102939826568631;0.014103889465332031
0.03238317572209018;0.032385826110839844
0.01070057626677781;0.010700587183237076
0.00897122958577438;0.00897216796875
0.04905245495284761;0.04905414581298828
0.016231173157003256;0.016252517700195312
0.036609868291011365;0.03661471605300903
0.03105778235764255;0.031058311462402344
0.027561711161477976;0.028335511684417725
0.012450843834242822;0.012451082468032837
0.01854193832348969;0.01911717653274536
0.015162217971825048;0.015163421630859375
0.0297616492359851;0.02976226806640625
0.012542140201754802;0.012688279151916504
0.027232460983275173;0.027233123779296875
0.048982347616690916;0.051569871604442596
0.01645595368604811;0.016505330801010132
0.03864392530333304;0.04124528169631958
0.01646591511234557;0.0166071355342865
0.02778623851478286;0.027787238359451294
0.017531751811649406;0.017676055431365967
0.030870917508041367;0.030903726816177368
0.035890880855406544;0.035965561866760254
0.02314108186802994;0.02344265580177307
0.01491162360690248;0.015244901180267334
0.0146872938629605;0.014688491821289062
0.0201977864689443;0.020229995250701904
0.018938695123534216;0.01893952488899231
0.036861355979134036;0.037557393312454224
0.0001472572245027748;0.00014781951904296875
0.011715050010355433;0.011715717613697052
0.04194335023295155;0.04200935363769531
0.061843693036509745;0.06223273277282715
0.02267811211224101;0.02281758189201355
0.03288569365136841;0.032886505126953125
0.02792901858961603;0.028459250926971436
0.0017936478629788956;0.0017938613891601562
0.02384794068324578;0.023848533630371094
0.00863722579502273;0.00863724946975708
0.002947317841347931;0.0029478073120117188
0.012757853357113465;0.012758255004882812
0.002423818916520919;0.0024242401123046875
0.02385638102803122;0.023862212896347046
0.023713253776840894;0.023714065551757812
0.04129734407322103;0.04189389944076538
0.021462511288376875;0.02153778076171875
0.009460433740646883;0.00946044921875
0.05045270482812582;0.05048419535160065
0.023161987135154473;0.023162841796875
0.02361818425562008;0.023618698120117188
0.03017318259670121;0.030361667275428772
0.00785111676467518;0.007851600646972656
0.019103474824669044;0.019103944301605225
0.00466269599826277;0.0046701133251190186
0.031948604974177286;0.03196161985397339
0.054326095142659465;0.05640602111816406
0.0177249765533298;0.017737388610839844
0.030890746661979062;0.03089141845703125
0.01791741832445178;0.017918437719345093
0.01624661726879805;0.016246795654296875
0.0408067433025802;0.04998016357421875
0.04118332046955351;0.041245296597480774
0.03771046708667701;0.03898978233337402
0.014452651350013307;0.014454245567321777
0.03793895384433303;0.03915882110595703


==> data/appendices/scatter/mnist-a-standard-strong.csv <==
True Distance;Estimated Distance
0.029977719386308024;0.029989391565322876
0.019668222995599092;0.019997626543045044
0.026454873429452262;0.02645532414317131
0.020595564898042873;0.020596137270331383
0.042493073106182444;0.04257005453109741
0.04682682696778367;0.046827346086502075
0.019491292439740657;0.01982569694519043
0.0028070768483655605;0.0028028488159179688
0.021305922371873186;0.02181720733642578
0.03273077134128492;0.03328132629394531
0.031624243598435596;0.031701087951660156
0.013930065526048195;0.013930290937423706
0.04688820675585814;0.04875841736793518
0.025368238462213092;0.02538999915122986
0.026535355258117344;0.026535987854003906
0.023148728588358824;0.02315276861190796
0.057153977782918586;0.05820387601852417
0.03673105786237496;0.036731719970703125
0.029248966634690114;0.029797911643981934
0.0568111846890341;0.05681127309799194
0.011618314203140247;0.011618614196777344
0.0013693914066946163;0.001369476318359375
0.028601172409061952;0.02865244448184967
0.03576192697590654;0.035762786865234375
0.013593868980225438;0.013982772827148438
0.0071502242491461535;0.007150247693061829
0.01648351516007995;0.01648426055908203
0.04956969308286933;0.05136409401893616
0.022853635227270064;0.023316457867622375
0.025254768334172076;0.025273039937019348
0.027581291719086617;0.02758200094103813
0.02633733508035453;0.026346564292907715
0.004033686918393121;0.004034072160720825
0.018041098086572987;0.018041610717773438
0.012145407810252473;0.01214599609375
0.029734559742321705;0.029734937474131584
0.01542649653658823;0.0154266357421875
0.02832865849484799;0.028328895568847656
0.0022034985355674584;0.0022039413452148438
0.040356770414544614;0.040580153465270996
0.007195101048318723;0.00723227858543396
0.009490139300837126;0.009540870785713196
0.024271101787213777;0.024271558970212936
0.014123331755676767;0.014141827821731567
0.04248881119759388;0.04270710051059723
0.03172093869971469;0.03173449635505676
0.053162887704825613;0.0552825927734375
0.0011303539252821623;0.0011310577392578125
0.026998367759219596;0.027704328298568726
0.009310405250205451;0.009310722351074219
0.04556437347126057;0.046174924820661545
0.03608210630760382;0.03611600399017334
0.02586385351269905;0.025864601135253906
0.011954846777256577;0.01195526123046875
0.03965601654374944;0.04144817590713501
0.004986428515909193;0.004986763000488281
0.036546350935745556;0.03798145055770874
0.012796557135297055;0.012796580791473389
0.022900869593923342;0.022916316986083984
0.03303592363866679;0.03344297409057617
0.018066661285330785;0.018165960907936096
0.020889765311925036;0.021453946828842163
0.03529830971571133;0.03529834747314453
0.03393338510600856;0.03393363952636719
0.03412147205579356;0.03412151336669922
0.019978785093694065;0.020806793123483658
0.026743800251806005;0.02674388885498047
0.023344365507371238;0.023344993591308594
0.009932891200249082;0.0099334716796875
0.06259042619605891;0.06262856721878052
0.028914545322207805;0.028919219970703125
0.02650457567579373;0.02706719934940338
0.040454014424941384;0.04209357500076294
0.0010871261508951721;0.0011502504348754883
0.003868618607228165;0.0038686394691467285
0.04010517501785941;0.04223513603210449
0.02433810022817104;0.024338722229003906
0.011411738728729939;0.011491365730762482
0.018819714606912844;0.019465208053588867
0.0041175228130257025;0.0041179656982421875
0.010847114681149225;0.010847151279449463
0.06608030587858527;0.06942889094352722
0.009226676355721214;0.009226799011230469
0.025700903125175294;0.025701552629470825
0.01745485672999017;0.01745513081550598
0.022433014462365935;0.022527575492858887
0.02874186948110663;0.028742069378495216
0.03244023864971401;0.032441139221191406
0.05599528239455957;0.05640518665313721
0.0009328746606411043;0.0009336471557617188
0.010433546751143274;0.010434150695800781
0.03964520163488123;0.040891051292419434
0.0600031989093053;0.060004234313964844
0.02668361202364401;0.026683807373046875
0.04432001339709507;0.046293988823890686
0.027130988971669885;0.02727094292640686
0.025742688657321575;0.02574273943901062
0.00803324594820704;0.008189648389816284
0.04528558556443761;0.045286208391189575
0.042399882352242506;0.04312551021575928
0.028340456840278253;0.02848389744758606
0.026659377176665167;0.026798486709594727
0.018531541636939913;0.018972694873809814
0.019007517638459;0.02153003215789795
0.028541597955744295;0.02856314182281494
0.020055696653241355;0.020055800676345825
0.017270462120043843;0.017271041870117188
0.007762459551868731;0.007844924926757812
0.04906800392492717;0.04906848073005676
0.049242109158074296;0.049242906272411346
0.018802439629534155;0.019082248210906982
0.03424335936581124;0.03503492474555969
0.0279260112151651;0.02809135429561138
0.010953155619895284;0.010953903198242188
0.026360013573311997;0.026360511779785156
0.04558478808327139;0.045863211154937744
0.03396946138651596;0.033969879150390625
0.005214027947038135;0.005214691162109375
0.055868138441133426;0.05628490447998047
0.01051333547435581;0.010514038614928722
0.029509501771017858;0.03050088882446289
0.000628028894551894;0.0006284713745117188
0.014218691337544708;0.014219284057617188
0.02988980372647754;0.029934406280517578
0.022215709518665902;0.022459030151367188
0.02444572395739217;0.0244465172290802
0.019034089944714477;0.019783437252044678
0.01788740798530708;0.0179976224899292
0.007061832122491379;0.007061898708343506
0.032044591733854336;0.03289860486984253
0.021046676660715656;0.021046960726380348
0.026287973004962502;0.02628803253173828
0.03708819182251211;0.03708839416503906
0.02749391990564595;0.027599841356277466
0.028454840893430672;0.028486311435699463
0.017751089181503425;0.017772287130355835
0.008914173736383391;0.00891489814966917
0.032571538216029164;0.03257179260253906
0.02629425423557142;0.026294708251953125
0.005393569293262478;0.005628481507301331
0.04195971287251098;0.041960593312978745
0.017914900171977673;0.018130004405975342
0.027909738381876947;0.028621628880500793
0.027986903909816112;0.028126686811447144
0.016735134001956812;0.01673586666584015
0.019920788560733524;0.01992127299308777
0.05279223058652988;0.052811622619628906
0.030293404337408326;0.03047466278076172
0.016329862981279322;0.016330063343048096
0.015483983851864103;0.015501022338867188
0.026727675514576024;0.02683374285697937
0.0017357658649637278;0.0017366409301757812
0.00814232607550656;0.008150190114974976
0.010400578950613602;0.010614633560180664
0.02915802562427086;0.02974224090576172
0.005613130619659888;0.005613163113594055
0.023992152134493565;0.02523881196975708
0.012886707172026286;0.01291203498840332
0.04487774367656284;0.04563535749912262
0.014329333867269632;0.014329910278320312
0.02434054881851865;0.0256117582321167
0.02693376157382136;0.02728593349456787
0.019435481759765394;0.019435882568359375
0.02320733686473726;0.023571670055389404
0.025701774504520214;0.025828391313552856
0.026061466393425506;0.026150107383728027
0.01047733832795086;0.010670546442270279
0.016331559871127825;0.01633167266845703
0.018994110932744522;0.019233182072639465
0.03369741878919473;0.03394597768783569
0.02325118195206867;0.023251324892044067
0.012319887271722492;0.012320518493652344
0.017232412353722304;0.017844930291175842
0.058724282644175174;0.060346394777297974
0.043812775566612124;0.045224130153656006
0.02884142811513661;0.029054701328277588
0.03733611538345555;0.037552542984485626
0.01809807631648608;0.018328368663787842
0.04069101076981693;0.041168212890625
0.022382180516471274;0.022423267364501953
0.010208306597660767;0.010258674621582031
0.0160498774072514;0.016050338745117188
0.018492685341690542;0.018493155017495155
0.031239788273972707;0.031626611948013306
0.03061373855648318;0.031238555908203125
0.046076368178488;0.04643926024436951
0.015896995715307213;0.0158977210521698
0.01888877301586796;0.019651830196380615
0.025556314517685228;0.02592766284942627
0.031847671045710846;0.032506465911865234
0.025455347947260735;0.025729328393936157
0.020352401088624718;0.020352980121970177
0.01857975766912639;0.01858043670654297
0.02756173590936073;0.028296351432800293
0.002441707683900256;0.002441704273223877
0.02537565858785202;0.025376319885253906
0.060960046323806166;0.06140962243080139
0.02671643673213307;0.026717154309153557
0.008094278851101384;0.00809478759765625
0.0459176559455482;0.04591849446296692
0.0213374445646922;0.021387159824371338
0.026387624080304574;0.0266554057598114
0.0611503248672688;0.0640263706445694
0.04326507161664006;0.04349030926823616
0.029459522223787234;0.02982109785079956
0.025362390475489466;0.02536296844482422
0.02692554633422175;0.026926040649414062
0.026097085999785684;0.026600897312164307
0.030881340976688404;0.0315016508102417
0.027606833820971594;0.02892705798149109
0.00030389011573979646;0.00030422210693359375
0.013921216457429445;0.013921767473220825
0.040449817581781455;0.04045012593269348
0.017052209536363536;0.017052650451660156
0.057727530231053564;0.05772984027862549
0.023274015162205317;0.02327442169189453
0.015544042588098831;0.016020774841308594
0.026456796690920287;0.026543140411376953
0.022499665611570293;0.022500038146972656
0.009050118712704489;0.009050369262695312
0.02876344739098915;0.029344618320465088
0.024893842822965268;0.02489602565765381
0.014207683663377628;0.014207839965820312
0.0008957824137883376;0.000896453857421875
0.02040521376032978;0.02040576934814453
0.015986524545791754;0.015986710786819458
0.008114731073490375;0.008114814758300781
0.03435716574694931;0.034481048583984375
0.007147592189992531;0.007147789001464844
0.040694067269730634;0.040985107421875
0.014658191151662213;0.014658899046480656
0.04016112773926476;0.04245340824127197
0.00018376772301255062;0.000183790922164917
0.022552906992382906;0.022552937269210815
0.013066934390930488;0.013067245483398438
0.03834114043910607;0.03975963592529297
0.030968085572524215;0.031594276428222656
0.017626087976609126;0.01764965057373047
0.03548840751153784;0.0355379581451416
0.0039016488310359898;0.003926873207092285
0.054697568617963516;0.06010428071022034
0.047458775824428444;0.049855053424835205
0.026880208706159186;0.02690887451171875
0.012692184236480554;0.012705802917480469
0.03884110803027114;0.03884166479110718
0.059415907064920136;0.06214141845703125
0.027188639139450795;0.027189254760742188
0.05236694461580005;0.054058849811553955
0.021293116165959997;0.02129364013671875
0.005007913765728744;0.005008697509765625
0.003356528717256645;0.00335693359375
0.022760084801674716;0.022760391235351562
0.009776043630556272;0.009776115417480469
0.021475689251599966;0.021977245807647705
0.001105591377566665;0.00110626220703125
0.01648983411450158;0.01648998260498047
0.031311351799095374;0.031975388526916504
0.015650773723669107;0.01568940281867981
0.034532590394900656;0.034591078758239746
0.008090341601816523;0.008103788830339909
0.006228613384775777;0.006229400634765625
0.013831193389606186;0.01383209228515625
0.02256585224176713;0.02256651408970356
0.034168856252962544;0.03416919708251953
0.005083007515522448;0.0050830841064453125
0.03599190111694052;0.03635367751121521
0.05391147261167705;0.054030418395996094
0.037915941509363345;0.03806591033935547
0.020835739676721945;0.020973213016986847
0.01650696831307387;0.01650698482990265
0.012783518199807832;0.012784004211425781
0.015242507595330683;0.015242576599121094
0.05935067864882396;0.06144353747367859
0.021941754120319373;0.021942138671875
0.0161390614155889;0.01617148518562317
0.0010749330138671571;0.0011525750160217285
0.04448127778481045;0.0462910532951355
0.025495278695201417;0.025526046752929688
0.014459120961994686;0.014459311962127686
0.02801458844279406;0.028015166521072388
0.031016585703107002;0.031023025512695312
0.015216795270048659;0.015217721462249756
0.024613157250546445;0.02557551860809326
0.0337533863215236;0.03375983238220215
0.013254070083734873;0.0132543183863163
0.006472154646520264;0.0064796507358551025
0.011755591686375305;0.011849641799926758
0.05012254006395897;0.05012315511703491
0.027585869824137972;0.029077917337417603
0.01763277880346779;0.017633438110351562
0.007686822675198212;0.007697641849517822
0.02252008292937699;0.0225204024463892
0.011919790953712431;0.01192058902233839
0.012084722612604848;0.0120849609375
0.03771804907918306;0.03772762417793274
0.019638138466234384;0.019639015197753906
0.05397345442649535;0.05812549591064453
0.026368896609152797;0.026379883289337158
0.06498417769211876;0.0655524730682373
0.03891160738802594;0.03931242227554321
0.026027748901136637;0.026479452848434448
0.002631978778256062;0.00263214111328125
0.023121925980746347;0.023588955402374268
0.04582099756478325;0.04594317078590393
0.03279612641100157;0.032796889543533325
0.04747935010050547;0.051972389221191406
0.017714911027237212;0.017796829342842102
0.04668967023705607;0.050649166107177734
0.007695329709191142;0.007760435342788696
0.023255037924379662;0.023591965436935425
0.007874282659892597;0.007874488830566406
0.061741469608695775;0.06357133388519287
0.01644259196231933;0.016621768474578857
0.024501241077510255;0.02472400665283203
0.021172695111341917;0.02118009328842163
0.018494444931955;0.018583565950393677
0.02441152063745294;0.02448752522468567
0.02202855973345669;0.022029221057891846
0.028824567103749133;0.028825759887695312
0.020343808182209502;0.02034473419189453
0.04101596901111618;0.04207053780555725
0.003719380663348057;0.0037202835083007812
0.04730865482245402;0.0483909547328949
0.023570235643802208;0.023570269346237183
0.02051756125157373;0.020543426275253296
0.006763743477045333;0.006764411926269531
0.0043496579475502265;0.004664182662963867
0.006932215444305272;0.006932258605957031
0.019510963979730414;0.0197126567363739
0.045917971655898844;0.047722697257995605
0.019682930601332724;0.02398921549320221
0.013424189456715035;0.013992995023727417
0.03133244470516083;0.03147134184837341
0.013984152699709939;0.014357581734657288
0.020974962205068934;0.02282954752445221
0.03134886877064401;0.03134921193122864
0.04392721875014318;0.04510395973920822
0.02030518714322925;0.020471930503845215
0.03959648150129931;0.039596736431121826
0.03532637255938922;0.0356745719909668
0.01921319901217849;0.01921367645263672
0.03060431979536027;0.030605249106884003
0.02850408398146458;0.028651028871536255
0.06410478787461427;0.06607821583747864
0.03839366129825054;0.03839397430419922
0.011609052409611097;0.011873424053192139
0.010127759635846247;0.010128051042556763
0.020511784025467834;0.021142631769180298
0.0030159801461363957;0.0030164718627929688
0.005456415799482165;0.005626857280731201
0.025683079319356057;0.02568340301513672
0.04187748512514615;0.042766690254211426
0.014887218886478787;0.014887303113937378
0.03013199404847673;0.030132323503494263
0.01785559508374761;0.017856594175100327
0.018508119688919647;0.018508851528167725
0.035422333593746816;0.03556951880455017
0.028076181941275386;0.02807696908712387
0.006588097920015367;0.006588935852050781
0.047706311238378214;0.05123665928840637
0.020235855333699766;0.02061218023300171
0.03266234712885846;0.03266318887472153
0.0007197003255955141;0.0007200241088867188
0.009611334757272983;0.009612083435058594
0.01925285037712774;0.01925542950630188
0.023937764299350465;0.0240459144115448
0.026346784312634354;0.026347100734710693
0.016163677532677837;0.01616382598876953
0.024700291072242076;0.02470090053975582
0.015029725723429404;0.01515519991517067
0.025033101642460386;0.02550530433654785
0.04467595921615896;0.04520481824874878
0.011397636821308201;0.01139819622039795
0.01587031796365319;0.0158710777759552
0.018491937255237494;0.018634319305419922
0.020550194703722786;0.020550698041915894
0.031070189518679004;0.031070709228515625
0.012462971870142702;0.012463003396987915
0.016861429635041853;0.016861915588378906
0.0286410365950172;0.029036372900009155
0.0029673073252578556;0.00296783447265625
0.023646721425256235;0.02364712953567505
0.031322885770091756;0.033257514238357544
0.019442784228588743;0.019443511962890625
0.002260965096773841;0.002277374267578125
0.011982410939960485;0.011982917785644531
0.0340353450227129;0.03430745005607605
0.015173033662618605;0.015224218368530273
0.02389385352086309;0.024092674255371094
0.03624318239316729;0.03624323010444641
0.015262794395047402;0.015263522043824196
0.02713146554207966;0.027614712715148926
0.03937601612136126;0.03937605023384094
0.005665092051384343;0.00566515326499939
0.015439551161758101;0.015439987182617188
0.019583903912513113;0.019724763929843903
0.012392864182639119;0.012393875047564507
0.009172532964404073;0.009173393249511719
0.03252659110403435;0.032526999711990356
0.020993350581187658;0.020997047424316406
0.013641384887980368;0.013642244972288609
0.021135121415470266;0.021476373076438904
0.00440211475595861;0.00440216064453125
0.021834397939862946;0.0218353271484375
0.006878182451159995;0.0068784356117248535
0.036054355865987237;0.036461055278778076
0.026313995726958854;0.026522696018218994
0.013362622681983264;0.013598382472991943
0.014590203749151102;0.014590293169021606
0.007579275181021641;0.007579803466796875
0.01675861748289715;0.016790390014648438
0.04036448378126731;0.040367186069488525
0.02495591824046639;0.024956703186035156
0.010945006561836168;0.010980978608131409
0.02049075677765134;0.020672261714935303
0.047091050384856545;0.04709148406982422
0.014591947827404169;0.014821290969848633
0.020889777651029916;0.021419474855065346
0.016133216403939256;0.01613355055451393
0.00010159284848418592;0.00010159611701965332
0.02831657295329275;0.028317367658019066
0.019950299118994947;0.020273029804229736
0.025904033004842394;0.026479452848434448
0.015428322134368705;0.015428870916366577
0.01309549533477227;0.01310533657670021
0.02630663356009842;0.026307106018066406
0.011397636832973321;0.011398285627365112
0.02614324691472616;0.026239395141601562
0.020863675087678713;0.02093261480331421
0.006574421710330707;0.0066480934619903564
0.01519276816604727;0.015192985534667969
0.03018738065556359;0.030187606811523438
0.05113349164096754;0.0516895055770874
0.012833625858350186;0.012834876775741577
0.030782503268605925;0.030872076749801636
0.06988347038462987;0.07276293635368347
0.026064506597400623;0.02688160538673401
0.004591605783507497;0.0046558380126953125
0.0302004529481243;0.03198609873652458
0.0008011144019062052;0.0008020401000976562
0.021022077098608073;0.021022796630859375
0.0570990980586434;0.05801030993461609
0.04056796307554174;0.040568023920059204
0.06830990339982969;0.07245352864265442
0.006700570022268586;0.006701469421386719
0.02638642008542973;0.026450105011463165
0.054893593504990366;0.058760643005371094
0.03266648191768908;0.03266716003417969
0.013879476919695006;0.01392027735710144
0.008538196701245303;0.008620262145996094
0.014870332408490132;0.014870643615722656
0.0200163000155263;0.0200423002243042
0.01369441269628099;0.014035642147064209
0.020169134717261686;0.02029705047607422
0.015433435132246136;0.015433460474014282
0.007569740838105245;0.007596522569656372
0.04455912437589457;0.04826638102531433
0.009862117293760393;0.009862899780273438
0.02025053564401696;0.02044329047203064
0.011423578055345515;0.011424064636230469
0.01535632481130598;0.015359431505203247
0.018047764202303185;0.01804828643798828
0.0625375584605431;0.06456375122070312
0.046119881949522136;0.04803934693336487
0.01533459252518495;0.0153350830078125
0.028094172898719155;0.028585046529769897
0.038436666833217725;0.038455963134765625
0.020692777657956296;0.02102281153202057
0.027494751706504502;0.02759307622909546
0.017862688335247387;0.01786327362060547
0.02378939207711117;0.024001121520996094
0.013641986346079793;0.013642311096191406
0.019932821950453435;0.01993483304977417
0.02069834502448708;0.02069854736328125
0.02217682373821413;0.022179454565048218
0.02434041066918754;0.02443009614944458
0.015668847626750564;0.0156688392162323
0.011942109634404294;0.011942833662033081
0.01067636318331242;0.010699093341827393
0.027664594005826503;0.027840495109558105
0.00798318696290241;0.007983604446053505
0.027240601078096807;0.02726358361542225
0.0006138288693218233;0.000614166259765625
0.011440001328236766;0.011440277099609375
0.024548397434178845;0.024654477834701538
0.03256761606192345;0.03256797790527344
0.010703593605933155;0.01070404052734375
0.0027899238470873496;0.0027904510498046875
0.026717532692417334;0.026718080043792725
0.019723683783518423;0.019726663827896118
0.025108765728637055;0.02537885308265686
0.018279596680582433;0.018574029207229614
0.029194204692819834;0.029667139053344727
0.026464075760881393;0.0269315242767334
0.012002396879950417;0.012382745742797852
0.015580489822533183;0.015581130981445312
0.01945881224596801;0.020045220851898193
0.004787862261312396;0.004788398742675781
0.02189891183666654;0.021899253129959106
0.02934301527043915;0.029696404933929443
0.020528421359395036;0.02100241184234619
0.0192503099773488;0.019258737564086914
0.019102035775636853;0.019102096557617188
0.030251716626486274;0.030498504638671875
0.043363331157621955;0.0434933602809906
0.03206519158959935;0.032267987728118896
8.914607282725894e-05;8.913874626159668e-05
0.04244035639893708;0.04268541932106018
0.05884816962899388;0.05901467800140381
0.06183362969964814;0.062051206827163696
0.02522097759869777;0.025794029235839844
0.013173654823515624;0.013177573680877686
0.005169062350440797;0.005167484283447266
0.02699548883070612;0.02699565887451172
0.03143964549823608;0.03152120113372803
0.011895520221707536;0.011889457702636719
0.019408182303381167;0.01970463991165161
0.04951932293018884;0.049864500761032104
0.04504814754767187;0.04694119095802307
0.034641337494310316;0.03539907932281494
0.003689801884039283;0.0036907196044921875
0.01949565577447783;0.01949596405029297
0.01625624521820291;0.016382426023483276
0.023962815239152085;0.024333983659744263
0.0031786050824344236;0.003178616752848029
0.0009195389349118989;0.0009202957153320312
0.013023616454815558;0.013024330139160156
0.024772415461144497;0.024932757019996643
0.013943663412686484;0.013943701982498169
0.014886047329526591;0.014986038208007812
0.00861173673009301;0.008624076843261719
0.009716389457234412;0.009716421365737915
0.02918779231412539;0.029188185930252075
0.02594962492195047;0.027135372161865234
0.05338043046621576;0.058928489685058594
0.02155482140930071;0.02155497670173645
0.012747281077364949;0.012747764587402344
0.027772541316275528;0.027858108282089233
0.01639317224716641;0.016403406858444214
0.00587169986150125;0.006037712097167969
0.032968909007699804;0.033016473054885864
0.02467473138071257;0.024722397327423096
0.0023307376920179332;0.002340972423553467
0.014487337747148369;0.014495849609375
0.021665491514289974;0.021665871143341064
0.01693139806114287;0.016982972621917725
0.011776393747787434;0.011778950691223145
0.024152184899158886;0.024153366684913635
0.02195585194117498;0.022220611572265625
0.022678424077500016;0.02267928048968315
0.06314836977136155;0.06314843893051147
0.005406744314355851;0.0054073333740234375
0.03480430987621357;0.034805189818143845
0.023867106735577494;0.024062752723693848
0.02002392670365405;0.02002429962158203
0.040130663492541366;0.04181700944900513
0.009565426277077408;0.009566307067871094
0.002332498035518869;0.002330780029296875
0.017462927974046312;0.01746368408203125
0.018244849643343164;0.0182456374168396
0.02175634592153231;0.021757125854492188
0.012079012179191601;0.012079238891601562
0.04841220252193759;0.048424720764160156
0.04446180660370895;0.045576006174087524
0.025174101426382454;0.025176584720611572
0.021137537143241403;0.021513015031814575
0.026442463618090436;0.026622802019119263
0.025341578929024885;0.025638341903686523
0.017681857064332406;0.017695963382720947
0.045245662266610844;0.04524615406990051
0.035285119807029995;0.037139892578125
0.008280097356021454;0.008284568786621094
0.0437162949390224;0.04371646046638489
0.02599398723286879;0.02599620819091797
0.029092567402323955;0.02909327670931816
0.016587018877067896;0.016587287187576294
0.02796640349394914;0.029083795845508575
0.04380811078406624;0.04390224814414978
0.04559757750862876;0.04559805989265442
0.004864996949112998;0.0048656463623046875
0.0038932618921165368;0.004074394702911377
0.026197693549690915;0.026423335075378418
0.0030960902675069278;0.0030965805053710938
0.02694358693625356;0.027284324169158936
0.0015290628413046322;0.0015578866004943848
0.043224462213518354;0.04635968804359436
0.021692203544143494;0.021901249885559082
0.02749411749089263;0.027708053588867188
0.03986233747884689;0.04064282774925232
0.024009613827617883;0.02419421076774597
0.028380875834638643;0.02838134765625
0.04610355154169588;0.04812431335449219
1.8153490855314477e-05;1.9073486328125e-05
0.038481165976218853;0.03893625736236572
0.0241779449217268;0.02418215572834015
0.017464952354222286;0.017465591430664062
0.0264623071708885;0.027198433876037598
0.02010132721084594;0.020861446857452393
0.01904610640194951;0.019101232290267944
0.03584652273202077;0.035846710205078125
0.029357087441744378;0.02935791015625
0.015307395538581663;0.015307426452636719
0.03409010019210064;0.034170567989349365
0.0446615066866488;0.0460638701915741
0.014183639920666529;0.014183729887008667
0.023374086726135255;0.023374557495117188
0.03932304586080762;0.0393238365650177
0.027234180895674018;0.028769195079803467
0.03750815702444034;0.03750830888748169
0.03038996610149624;0.03048206865787506
0.01848166240186121;0.018548786640167236
0.031325140659064714;0.03132522106170654
0.01976788576290625;0.019856691360473633
0.02189328488965403;0.02193605899810791
0.03284262384382681;0.03284263610839844
0.014008064245959996;0.014281928539276123
0.07158199669834166;0.07158282399177551
0.014664788809264848;0.014707639813423157
0.028998232034650646;0.02899840474128723
0.01814338801033576;0.018143653869628906
0.04034347092652813;0.041665107011795044
0.026614122370704922;0.026615142822265625
0.0625538151338817;0.06557238101959229
0.016238814855713057;0.01637589931488037
0.035380355857564376;0.03538091853260994
0.01795330609243426;0.018151462078094482
0.02268656538599814;0.02268695831298828
0.031960129983484985;0.031960487365722656
0.03607004091150192;0.036073267459869385
0.013573282587250305;0.013599395751953125
0.009161193564248741;0.00917554646730423
0.02834192920618858;0.02883043885231018
0.016626056192233982;0.01662731170654297
0.01957384751864871;0.01959279179573059
0.019268337491647913;0.01935642957687378
0.0524493064179986;0.05244925618171692
0.04199567725002566;0.04377362132072449
0.0144310944967769;0.014431953430175781
0.04686317850217736;0.04802227020263672
0.029556634054496995;0.029557228088378906
0.004411664168911658;0.0044116973876953125
0.014540451189324066;0.014838874340057373
0.033654409371955206;0.03442448377609253
0.04258691320315909;0.04341763257980347
0.031259001300393385;0.03156810998916626
0.03623834993496857;0.03649142384529114
0.024210059877648845;0.02421092987060547
0.006056284994613974;0.006056785583496094
0.03260634223543808;0.0328492671251297
0.013170534589750219;0.013233721256256104
0.018062175846802503;0.018103614449501038
0.018998528185712352;0.018998637795448303
0.029978281053642624;0.030550837516784668
0.01737032381948249;0.017370952293276787
0.01500343157688596;0.015027552843093872
0.03146258214046664;0.03146333247423172
0.013675867667700976;0.013849858194589615
0.03393817835826885;0.03408241271972656
0.012853828612206126;0.012854576110839844
0.02167742606996134;0.021683990955352783
0.002066525988361423;0.0020666122436523438
0.023308045895823446;0.023896992206573486
0.019510048451022163;0.01951122283935547
0.05185226185286774;0.05390429496765137
0.021674164844517778;0.021994054317474365
0.046155000562641546;0.047074586153030396
0.019793052785901367;0.01979351043701172
0.03189117253083592;0.031891822814941406
0.014572349396574147;0.014573040418326855
0.016316004434467728;0.01631602644920349
0.04179758969514091;0.04179859161376953
0.01817236494640955;0.0181732177734375
0.03607884234769236;0.03692144155502319
0.03545881820913603;0.03563213348388672
0.013644174749723587;0.013645172119140625
0.02297437732078799;0.023028820753097534
0.01633077227061964;0.01636505126953125
0.019288474042926537;0.019289016723632812
0.018981786575853823;0.018982887268066406
0.0375749737172831;0.03955078125
0.030212146712488935;0.030856609344482422
0.03790240796936598;0.03790241479873657
0.009037937891581452;0.009038439951837063
0.018226790534036544;0.01824188232421875
0.028644775667703227;0.02923712134361267
0.011389942047822772;0.01139068603515625
0.021313887066779846;0.02157643437385559
0.06250359270168264;0.06662845611572266
0.07282413718091264;0.07305288314819336
0.006430663553248934;0.00643157958984375
0.027943991023098164;0.0287647545337677
0.03001522694150545;0.03161144256591797
0.02958992751030867;0.029590606689453125
0.027243096806230212;0.028211772441864014
0.0017981221976155122;0.0018942952156066895
0.01707096049038925;0.01707172393798828
0.03554979938342396;0.03571036458015442
0.048355266322843315;0.048356056213378906
0.016412773327919145;0.016413629055023193
0.019650011568710837;0.01965045928955078
0.044721335687122596;0.06337541341781616
0.008073800734599259;0.008078932762145996
0.07065926880403393;0.07067647576332092
0.02432321035025612;0.024515628814697266
0.027477537878265124;0.02834273874759674
0.03483373288930797;0.03524318337440491
0.02782788962787976;0.027834922075271606
0.028382675399111212;0.029138803482055664
0.01600609869529788;0.0160064697265625
0.01788783823187243;0.017915725708007812
0.020015649024941396;0.020030327141284943
0.01564046453660341;0.015641212463378906
0.02103433696864828;0.021146774291992188
0.04232126169034237;0.042894959449768066
0.03918364391026561;0.039673835039138794
0.05528689317284862;0.05551612377166748
0.03595333806431151;0.037296026945114136
0.02309898980136598;0.023099839687347412
0.025169658450939245;0.025170326232910156
0.010642046527857368;0.01064300537109375
0.047008234797874346;0.047769904136657715
0.022810902325421854;0.02311927080154419
0.02338397619128849;0.023481309413909912
0.0394551639866023;0.0394563190639019
0.009645275762706228;0.009645462036132812
0.010088769482037876;0.010088950395584106
0.01308198833351256;0.013082504272460938
0.008409869411484767;0.008410453796386719
0.0210839972326651;0.021110445261001587
0.029591647637455802;0.029998809099197388
0.03391356092905169;0.03418201208114624
0.013693294701981261;0.013693541288375854
0.047194721643501886;0.04719477891921997
0.0205828698001495;0.020583152770996094
0.04802229662255498;0.04849743843078613
0.019484923406599963;0.019590377807617188
0.0639117704255319;0.06391239166259766
0.025151990481402476;0.025209814310073853
0.02128342576627217;0.021284818649291992
0.004045328818748185;0.004133462905883789
0.03704870755246397;0.037055641412734985
0.02481982113917856;0.02481985092163086
0.03360222999457615;0.036538153886795044
0.028051238081490282;0.02805216796696186
0.016890071274726817;0.016890525817871094
0.051344256386171606;0.052145928144454956
0.016084741628661026;0.016530126333236694
0.059281552857478936;0.05937674641609192
0.04862200304535724;0.04938432574272156
0.014187748310465598;0.014187812805175781
0.025419343383396145;0.025420188903808594
0.02788526164118925;0.02788633108139038
0.015261210150355642;0.015261679887771606
0.043054627884177334;0.04392075538635254
0.02848805844877343;0.0284881591796875
0.020751842131574383;0.020751982927322388
0.02430041825598451;0.024300575256347656
0.0008332234037629244;0.0008335113525390625
0.0023202998392535795;0.0023202896118164062
0.02524333512652383;0.026974409818649292
0.027432462344631797;0.027475297451019287
0.029015252750273047;0.02934473752975464
0.02932625968619991;0.029817432165145874
0.04908888486905645;0.05482882261276245
0.029337462786189462;0.02933749556541443
0.05338446769230288;0.05361448973417282
0.017010501525413464;0.01701068878173828
0.023620792906788254;0.02362537384033203
0.02692442640358515;0.026925086975097656
0.026283184241385368;0.026467859745025635
0.03711627431426022;0.03711700439453125
0.026869243721944106;0.027463555335998535
0.020396028988672116;0.020839333534240723
0.01999329760257565;0.01999378204345703
0.04194947277002364;0.04195018485188484
0.0025722077745711836;0.002572774887084961
0.017132526853463007;0.01713275909423828
0.07155819252871369;0.07155895233154297
0.009301922153750473;0.009496405720710754
0.029657417624735356;0.029658347368240356
0.016295340824239352;0.016512930393218994
0.012200466415802745;0.012212753295898438
0.02257383337108243;0.02271266281604767
0.016794293781295662;0.01726117730140686
0.0007624466515924849;0.0007642507553100586
0.024540997654708196;0.024541854858398438
0.007384685130952307;0.00738525390625
0.04019304874912952;0.041957587003707886
0.016001706107620434;0.016001760959625244
0.01974491100753429;0.02022281289100647
0.05151763770573726;0.05307072401046753
0.041494161741668034;0.041497260332107544
0.01808594318638632;0.01808643341064453
0.04650685279856595;0.04677391052246094
0.009862433826571355;0.009982705116271973
0.023884780501546642;0.02438563108444214
0.05362736745433598;0.053627967834472656
0.01521559300879804;0.01528388261795044
0.02357302087931305;0.023573875427246094
0.021826847866451726;0.02230072021484375
0.04778230920481724;0.048183292150497437
0.04067731102757992;0.04188457131385803
0.016666074837663098;0.016666412353515625
0.029686436470791017;0.029686927795410156
0.057097223360410045;0.059152960777282715
0.02274300720369772;0.022865474224090576
0.03424328094871113;0.03424331545829773
0.027716200796452234;0.027716636657714844
0.03492744423631782;0.034989356994628906
0.016473874467578073;0.01677080988883972
0.025923247438830718;0.02633252739906311
0.039499589569647275;0.03975754976272583
0.018842086326098764;0.01884216070175171
0.046867572923437344;0.047875016927719116
0.04655222948333929;0.0466766357421875
0.044578916575550784;0.04494240880012512
0.03221605804545397;0.032557934522628784
0.012461852395669588;0.012462228536605835
0.015105617984608407;0.015106201171875
0.02387229601949074;0.02387237548828125
0.061458843836707744;0.06515657901763916
0.00982542501923698;0.009949684143066406
0.008786288768090324;0.008786454796791077
0.01687190259926602;0.01687401533126831
0.02062018749234099;0.020620346069335938
0.028932875969358816;0.0292644202709198
0.02899782613591098;0.029603779315948486
0.01090978191103587;0.0109100341796875
0.015935179068924055;0.015966787934303284
0.026690935566770827;0.026691436767578125
0.022919793767496657;0.022920578718185425
0.021142239034804222;0.02143004536628723
0.02184959387069911;0.021849632263183594
0.019154304691384412;0.01933613419532776
0.05871627160767762;0.058911919593811035
0.02472840706982419;0.024848073720932007
0.01502920129285105;0.0150299072265625
0.03892198180191994;0.040137916803359985
0.0344701568660926;0.03534215688705444
0.02516954181826102;0.026458024978637695
0.05193682593413054;0.051937103271484375
0.000981078666455251;0.0009813308715820312
0.009695567163906797;0.009696006774902344
0.027816810499156963;0.028211772441864014
0.014603646895818204;0.014603674411773682
0.02416354453755188;0.024168014526367188
0.056133168982362265;0.05643448233604431
0.021819879266463414;0.02185302972793579
0.007242075102736577;0.0072422027587890625
0.00479471025724088;0.004795074462890625
0.02443096903250051;0.024497032165527344
0.006258441149553167;0.00626489520072937
0.010342214915216292;0.010342597961425781
0.05443543484646401;0.055413007736206055
0.03264531556797402;0.0329512357711792
0.03694681833004894;0.03723400831222534
0.010390502262943288;0.01039120089262724
0.03490086642446015;0.03490161895751953
0.02696133059430916;0.0269616786390543
0.03416390613457008;0.036977797746658325
0.021964455323361904;0.02196502685546875
0.011853573623990907;0.011854171752929688
0.07448187532721938;0.07531499862670898
0.012998429845256995;0.012998580932617188
0.02752498574494929;0.027556419372558594
0.009029845763557422;0.009029865264892578
0.0038897001065317243;0.0038900375366210938
0.04763750772361216;0.04805058240890503
0.012640856447080105;0.012641096487641335
0.0166830631553102;0.017551064491271973
0.0209995285688251;0.020999908447265625
0.021615875088223893;0.021785229444503784
0.02273407313667296;0.022734642028808594
0.013049152345828645;0.013049815781414509
0.01266232817157482;0.012662887573242188
0.022350225319536815;0.022369295358657837
0.027006887283617078;0.02762514352798462
0.009554328412453128;0.009554862976074219
0.03675408487690701;0.036777883768081665
0.030950079705884825;0.030950546264648438
0.016820572319305185;0.017118453979492188
0.03116701219892213;0.031311821192502975
0.0147190888377276;0.014719963073730469
0.01347052715111327;0.013477876782417297
0.025849178535973457;0.025988757610321045
0.037116961092980585;0.037117719650268555
0.04453895290545558;0.044777750968933105
0.033559880609237695;0.03358843922615051
0.030238037437825906;0.0311659574508667
0.022467016316726596;0.022467613220214844
0.02494558077042273;0.024954020977020264
0.02431723583710489;0.02472195029258728
0.016590658536303513;0.01659107208251953
0.04342375226884335;0.043424565345048904
0.03383004685985447;0.0338917076587677
0.035021078211528806;0.03555341064929962
0.03599322589802575;0.03599357604980469
0.025582984419914856;0.026162385940551758
0.03564508293075689;0.03576868772506714
0.012992430210700495;0.01299285888671875
0.018182418439804726;0.018278077244758606
0.05177770798428047;0.05405804514884949
0.02410571895805109;0.024191036820411682
0.022894928791564642;0.02289581298828125
0.017047880410514298;0.01710134744644165
0.02878391137372416;0.028784722089767456
0.03193934401047835;0.031955212354660034
0.041471022459267794;0.041471511125564575
0.02951255455239737;0.02951335906982422
0.028145196651810693;0.02814526855945587
0.00610295072341801;0.0061029791831970215
0.03015889762493802;0.03158804774284363
0.04397830384293439;0.04425618052482605
0.025749527534751116;0.025776922702789307
0.013082275899016706;0.01330450177192688
0.015040434230937759;0.015041281469166279
0.04135982864827537;0.04157865047454834
0.03337265903592631;0.03337287902832031
0.009241312192406169;0.009242057800292969
0.028661729011095573;0.02961823344230652
0.024414301522013713;0.02447652816772461
0.028011918585243815;0.02801227569580078
0.027274779463192438;0.027278900146484375
0.01251506377480159;0.012515872716903687
0.009088254010103613;0.009094268083572388
0.006261304307693088;0.0062618255615234375
0.06882943552372078;0.07058241963386536
0.025588453191020592;0.025666654109954834
0.012858410050474334;0.012859344482421875
0.01717934724686537;0.017179489135742188
0.020273903836929886;0.02027416229248047
0.012925079977647353;0.012942314147949219
0.02157803870180144;0.02157873474061489
0.019170593719355505;0.01917065680027008
0.02860180495091839;0.028615951538085938
0.013176510875253596;0.013176918029785156
0.023420806995959748;0.02348378300666809
0.01802229433580481;0.0180225670337677
0.02609633701684875;0.026097238063812256
0.024725261613703673;0.024725914001464844
0.035045685090885056;0.03504657745361328
0.012332373350383225;0.012465476989746094
0.020321452670418443;0.020402923226356506
0.02371024856058803;0.023711204528808594
0.021584442649021596;0.02212163805961609
0.013823251152005424;0.013823509216308594
0.020802625451735585;0.021042823791503906
0.0305862251399513;0.03058624267578125
0.01913972381271799;0.019637614488601685
0.01442684600637645;0.014559775590896606
0.028072978278523092;0.028468191623687744
0.01820653216213115;0.018206626176834106
0.022396135477112538;0.022397004067897797
0.07285170181638322;0.07300949096679688
0.005835718887338951;0.0058605968952178955
0.01868970181477795;0.018690109252929688
0.028965182350850233;0.029003441333770752
0.015667267207296335;0.01592254638671875
0.05962603705083576;0.06476011127233505
0.011412296007855207;0.011554300785064697
0.043256825457054233;0.04325774312019348
0.021118841464978017;0.021119117736816406
0.021095631353091455;0.02114790678024292
0.002331436787987784;0.0023317337036132812
0.04741172286144956;0.047415733337402344
0.026167133811138173;0.026167869567871094
0.023677151375883373;0.024154365062713623
0.013985956231512404;0.013986587524414062
0.02563427212695834;0.025706112384796143
0.029036475848438673;0.02913200855255127
0.01622503665005597;0.016225814819335938
0.02604090513880593;0.026283472776412964
0.0020702450964447464;0.002070307731628418
0.04205543030779176;0.042473793029785156
0.03503952887618928;0.035470932722091675
0.0059110149035478884;0.005911022424697876
0.01747905759915448;0.01758757419884205
0.017907951369212652;0.017908036708831787
0.04509095020368629;0.046330928802490234
0.02088759021635087;0.021010398864746094
0.021600676170717564;0.02160075306892395
0.0076533852137216805;0.007654140237718821
0.035273874420006644;0.035274505615234375
0.009074182753318737;0.009074211120605469
0.02008635179571661;0.020087242126464844
0.013869643943204574;0.0138702392578125
0.02495429559379052;0.02495482563972473
0.01812733569495365;0.01812744140625
0.028894921567536452;0.029113799333572388
0.01678622362306442;0.01708132028579712
0.03414720446723899;0.034148216247558594
0.02590135459281447;0.02605152130126953
0.024201769675321234;0.024202346801757812
0.023348499379996675;0.024088799953460693
0.02297515861284563;0.022975921630859375
0.022708562670731326;0.022708892822265625
0.012858028573449634;0.012858390808105469
0.01793597977999236;0.017945289611816406
0.016885502955339048;0.01716133952140808
0.027472256891236262;0.028183698654174805
0.024256730770478817;0.024256765842437744
0.022294135067883237;0.02248704433441162
0.018140420359111623;0.018140792846679688
0.006044165109845759;0.0060443878173828125
0.023442344713693445;0.02376788854598999
0.029177116693222392;0.029177725315093994
0.015677759802369545;0.01567840576171875
0.010803377040213913;0.010803401470184326
0.005386835175565183;0.005387306213378906
0.007929959447403842;0.007930338382720947
0.024760419678110757;0.02480253577232361
0.02478717540511248;0.025244474411010742
0.01570867079559246;0.01570892333984375
0.022494717383531527;0.022495269775390625
0.015928180848624823;0.0159282386302948
0.031144211828628993;0.03141355514526367
0.003538988679061367;0.0035390853881835938
0.023549829558717563;0.02354985475540161
0.05328112176678187;0.053725987672805786
0.050397169239987515;0.053366661071777344
0.05370691891131261;0.05370715260505676
0.011999115076157104;0.012109771370887756
0.03201857876314551;0.032181620597839355
0.030738748462565628;0.03091907501220703
0.03594896772748339;0.03651237487792969
0.021355499509687674;0.021569669246673584
0.024098818805645298;0.024146676063537598
0.02203087759632554;0.022213757038116455
0.009567552577914851;0.009568214416503906
0.02495689484670741;0.025528013706207275
0.022827150708807826;0.02282734215259552
0.028688162801272617;0.0286884605884552
0.0037070594817904218;0.0037078857421875
0.018642957957948243;0.018914878368377686
0.03819484721514467;0.03873622417449951
0.03326325416721468;0.03326416015625
0.061400173743025956;0.06140023469924927
0.024576111225443297;0.02556401491165161
0.023961519970514007;0.023984134197235107
0.0624210792063713;0.06413578987121582
0.0027941588777358694;0.0027942657470703125
0.02635170852903289;0.0263519287109375
0.028541059855313005;0.029699623584747314
0.016191550028248045;0.01654130220413208
0.0054368368842084925;0.005436897277832031
0.028655517828357333;0.028941035270690918
0.048385584623464914;0.049911826848983765
0.03964207783387409;0.0398230254650116
0.027099506610872792;0.027099609375
0.014906708679996298;0.014906883239746094
0.029428687166065386;0.02942943572998047
0.02697199529396676;0.027834713459014893
0.021029874443227854;0.021047592163085938
0.01531552676088297;0.015316009521484375
0.00473248437804149;0.004732489585876465
0.011643762930744924;0.011644363403320312
0.029706324338867798;0.029724955558776855
0.024069217332221005;0.024069786071777344
0.03487735045182592;0.034924983978271484
0.027208205525027545;0.027208328247070312
0.015287630242722481;0.015288352966308594
0.027110683071278268;0.027111053466796875
0.011105621749902072;0.011117309331893921
0.028054522784425318;0.028428316116333008
0.01691728086237743;0.01696491241455078
0.04612328424778512;0.04612740874290466
0.005905507551278539;0.00593256950378418
0.027982604062157038;0.027982711791992188
0.012230478472651081;0.012230873107910156
0.026723097799802982;0.026844888925552368
0.02760443896845417;0.027605056762695312
0.0360801779154521;0.036080390214920044
0.022152262754832033;0.02215290069580078
0.005418867191000453;0.005419600289314985
0.021679146640197707;0.022358089685440063
0.010582921158628179;0.010611921548843384
0.0028476724705952454;0.002847999334335327
0.025152018855227;0.025474101305007935
0.017627013271746633;0.01774945855140686
0.03548619445854798;0.03548697009682655
0.056586285503728385;0.0586571991443634
0.042460059825240926;0.04492419958114624
0.01633739381567221;0.016338348388671875
0.04383631826593883;0.04383659362792969
0.036610226273738555;0.03661060333251953
0.03244411287709792;0.032444894313812256
0.013296539738762983;0.013296574354171753
0.01578127217717741;0.015781402587890625
0.001328457497216636;0.0013284683227539062
0.015420497346743021;0.015420913696289062
0.029645478277759985;0.030129671096801758
0.017726984246602743;0.018244236707687378
0.0181407824847054;0.018147170543670654
0.016628788584256912;0.01662921905517578
0.023774249640581092;0.025241374969482422
0.03390132195704319;0.03390216827392578
0.02841107148264522;0.028578728437423706
0.0308100361959726;0.030864447355270386
0.02806748052416408;0.0292510986328125
0.009819279597609845;0.009819984436035156
0.017391098076021714;0.01769399642944336
0.019317619174295565;0.019317626953125
0.06858945597517883;0.06859016418457031
0.02416062698927468;0.02474716305732727
0.01969325775871778;0.019693374633789062
0.02925010842805318;0.029255390167236328
0.0073860560728453;0.007386207580566406
0.01210681020068925;0.01210725586861372
0.0486294353013976;0.0486297607421875
0.03371987650539117;0.03398627042770386
0.01178307847629791;0.011783599853515625
0.025968869002376396;0.02653089165687561
0.026284852307913775;0.026285171508789062
0.02986510883103126;0.03065556287765503
0.018029664680678008;0.01803836226463318
0.009960373682726308;0.009961128234863281
0.018376438484419368;0.01853841543197632
0.005367644125018268;0.005453050136566162
0.0035617671627728394;0.003563493490219116
0.05648451087251464;0.05679059028625488
0.03899037029551945;0.03899097442626953
0.021965970385467125;0.021966053172945976
0.010643057562451406;0.010643881745636463
0.007335407680072762;0.007335662841796875
0.00678040774426884;0.0067806243896484375
0.007943066734788649;0.007996559143066406
0.013646548937455358;0.013647079467773438
0.026367357513816327;0.026499122381210327
0.02379808272636242;0.023798543959856033
0.01240114036544015;0.012401223182678223
0.02128733677585996;0.021287918090820312
0.016410174582154848;0.01641082763671875
0.018054300975529083;0.01807725429534912
0.021864436529461295;0.022810518741607666
0.016287124026352823;0.016407698392868042
0.020574819021164446;0.020586788654327393
0.010489860313055871;0.01122283935546875
0.019566459754319653;0.0196475088596344
0.0251229767027469;0.02529028058052063
0.014637904129747166;0.014637947082519531
0.02517661378979563;0.0257299542427063
0.014693171715274804;0.014698028564453125
0.03870846443339959;0.038738250732421875
0.05082638640407937;0.053948819637298584
0.01795082577527831;0.018365338444709778
0.016662802213698962;0.016663551330566406
0.07125136392312209;0.07206922769546509
0.03202022587092076;0.03202241659164429
0.014341345220980097;0.014342092908918858
0.00912212274983794;0.009130805730819702
0.01636340911924508;0.01648014783859253
0.027549219308703337;0.027975887060165405
0.022977682883374113;0.023140907287597656
0.024112820895944742;0.024140745401382446
0.03119874899258034;0.03143787384033203
0.031141798275201943;0.031168192625045776
0.021445789146242462;0.02144622802734375
0.015470994799281415;0.015471458435058594
0.027552731260593696;0.028118908405303955
0.023043362333044597;0.023731529712677002
0.018231256789582272;0.01823127269744873
0.030570038650577724;0.030643999576568604
0.06364911708661611;0.06423383951187134
0.018474001785114103;0.018474578857421875
0.01888679274335192;0.018886923789978027
0.032931962010792765;0.03315603733062744
0.020935141849263664;0.02093592658638954
0.036104928621275116;0.03617209196090698
0.0030761806755614618;0.0031349658966064453
0.022379501324125695;0.02313205599784851
0.025823990373265868;0.025824546813964844
0.045383556846963144;0.04538440704345703
0.018667217696093568;0.018667450174689293
0.03173953885172696;0.03174018859863281
0.009096075817901075;0.009445607662200928
0.007766621465282997;0.0077667236328125
0.04462748142475582;0.04526782035827637
0.00036040692914579103;0.0003604292869567871
0.03420314780886519;0.034680500626564026
0.04151246209314194;0.042201071977615356
0.011727102770121902;0.011733055114746094
0.046763907580075446;0.04772275686264038
0.023817817256713385;0.0238187313079834
0.023729345741682752;0.024311572313308716
0.027285636996114936;0.027286306023597717
0.02775602664534777;0.027756690979003906
0.01477291907378948;0.014773130416870117
0.012719220541390361;0.012720108032226562
0.01788241046226832;0.01789753884077072
0.019821079119370158;0.0198211669921875
0.012643442013519642;0.013076603412628174
0.018992586096610094;0.0189933180809021
0.015497883971375137;0.015538513660430908
0.0563333046509602;0.056377679109573364
0.030830270319617582;0.03083127737045288
0.043966282769050805;0.044171303510665894
0.03508620522714893;0.035086631774902344
0.010328286433810195;0.010745257139205933
0.00832459967164979;0.008324801921844482
0.032028451025077405;0.032029151916503906
0.027243173188650514;0.027403607964515686
0.03322045800050519;0.03322124481201172
0.012688043890081;0.012688636779785156
0.031540645081940225;0.031540870666503906
0.035559475974780305;0.03718596696853638
0.02040327145617683;0.02040386199951172
0.013601219432400651;0.013601243495941162
0.016211370116016324;0.016211509704589844
0.0225984187289873;0.02259911224246025
0.02213415468015439;0.022134780883789062
0.02151634634697539;0.021516799926757812
0.009006228207613376;0.009006500244140625
0.02857142918712111;0.02868640422821045
0.017922238110085434;0.017922431230545044
0.011727784768802364;0.011730194091796875
0.06358839097636426;0.06359004974365234
0.024435316970992566;0.02605915069580078
0.05753644084474309;0.05788999795913696
0.009271143129296871;0.00927246455103159
0.014577599771604239;0.014578722417354584
0.050430342980325275;0.052180469036102295
0.019705504244964783;0.019705772399902344
0.0015676530040902776;0.001567840576171875
0.020700416371830004;0.02070097252726555
0.023476642757497574;0.023737013339996338
0.042629316109586195;0.04263007640838623
0.022523475728404456;0.022569656372070312
0.05408369955374475;0.057006772607564926
0.020977474855561954;0.021778695285320282
0.03770904025108602;0.03770923614501953
0.039036662381660966;0.040624022483825684
0.013905758155098041;0.013911962509155273
0.006906354514402558;0.006997957825660706
0.020752065066586976;0.02077662944793701
0.011520056433532126;0.0115203857421875
0.018908811602252565;0.01917928457260132
0.03908867051382605;0.039089202880859375
0.056093941040373456;0.05610731244087219
0.02159484755723723;0.021595001220703125
0.010905509431630813;0.010906152427196503
0.029132785589280112;0.0292205810546875
0.07634779775052938;0.07755091786384583
0.018333712116342493;0.018334388732910156
0.01841520386994665;0.018415212631225586
0.057376834955301305;0.058254778385162354
0.025014607443429208;0.025014877319335938
0.018629248978674864;0.018630027770996094
0.010939024201800379;0.011018812656402588
0.019544764407640504;0.019674301147460938
0.04715238906650792;0.04839444160461426
0.07944657786323887;0.07952418923377991
0.028107410260600398;0.028107643127441406
0.005881169925153686;0.005881309509277344
0.03222439594574388;0.03404778242111206
0.008188199985067226;0.008188247680664062
0.019235953764655978;0.019734233617782593
0.022364832973058014;0.022477149963378906
0.04962949228067853;0.0517062172293663
0.017385086571161647;0.017385482788085938
0.0012093613486385266;0.0012814998626708984
0.030918171357705394;0.031702786684036255
0.014205001848993008;0.014217227697372437
0.006304648855080079;0.006304740905761719
0.006645531718947713;0.006646096706390381
0.07235799645301931;0.07343345880508423
0.01995262358738891;0.02005574107170105
0.021358614503022982;0.021455764770507812
0.016979332377386167;0.01698012836277485
0.02238465367260326;0.022544920444488525
0.021023073592066288;0.021791458129882812
0.05927369793017092;0.06128978729248047
0.03760048193567259;0.038616687059402466
0.03109661333580283;0.03229045867919922
0.005191576316624369;0.0051957666873931885
0.052487450879294024;0.05270799994468689
0.007653515114396378;0.007653713226318359
0.03273977223025052;0.03274059295654297
0.023667724638862738;0.023937225341796875
0.04775800838662215;0.04791739583015442
0.009871102251257672;0.009871482849121094
0.033367922242619585;0.03358733654022217
0.049413271219053284;0.052987366914749146
0.010986363419607483;0.010986900888383389
0.02169109004199779;0.022358596324920654
0.018660129540666193;0.018686294555664062
0.018457434825341137;0.01845771074295044
0.0012047114830516302;0.0012025833129882812
0.046609255165379136;0.0518040657043457
0.009754084543359139;0.009754180908203125
0.026424839165354524;0.026482578366994858
0.019495699337340865;0.01949596405029297
0.02029019594178203;0.020290374755859375
0.027597464452712408;0.027598373591899872
0.016582399239308813;0.01714232563972473
0.06575273947275695;0.0712881088256836
0.02742308713251603;0.02791959047317505
0.004169946034991913;0.004170417785644531
0.023016338092399332;0.023098021745681763
0.026834062702480194;0.027106165885925293
0.01780203560298463;0.01780223846435547
0.011926550539956091;0.011926651000976562
0.009576575274182684;0.009640879929065704
0.014322400210974324;0.014323234558105469
0.009638228457132636;0.009677708148956299
0.02060944721239764;0.020868778228759766
0.00167160824519584;0.0016717910766601562
0.04906215909109063;0.050016529858112335
0.023902418831738843;0.024384498596191406
0.026182900700872373;0.026183784008026123
0.03994956567083165;0.03995029255747795
0.018477301117905996;0.01849365234375
0.019284808274642552;0.019285202026367188
0.0051929651838154055;0.005192995071411133
0.057754742571379816;0.06097322702407837
0.038337699068874846;0.03892388939857483
0.01019977885995926;0.010200142860412598
0.029923327189174356;0.029975954443216324
0.014823135688359117;0.014823943376541138
0.03558005563124205;0.03558063507080078
0.024248551535461484;0.02454337477684021
0.01571136238051432;0.01571178436279297
0.03756269176829083;0.03811967372894287
0.03274673569218098;0.03307870030403137
0.003280457383615871;0.0032806694507598877
0.02065914744580567;0.021087639033794403
0.023964061961906966;0.024008750915527344
0.05064615919672891;0.05069541931152344
0.029200839157134163;0.03200632333755493
0.031036228633428753;0.031036376953125
0.027448211992664746;0.027448683977127075
0.0402322323841077;0.04035848379135132
0.019379065615015924;0.019379079341888428
0.02571570186710931;0.025774884968996048
0.020116112422279515;0.020116806030273438
0.019990716474870874;0.019990921020507812
0.012667001569820561;0.012667655944824219
0.020772971029757455;0.020785421133041382
0.039149518304260215;0.03946748375892639
0.0325255006536123;0.03348085284233093
0.019835725268944157;0.0202484130859375
0.026596838412866725;0.02669796347618103
0.03232304167805232;0.03232952952384949
0.02696321510810687;0.026963233947753906
0.03630543105960512;0.03662647306919098
0.027929137799557316;0.02839726209640503
0.043930480877889776;0.043931007385253906
0.014791491936321885;0.014791488647460938
0.021393844475233823;0.02139386534690857
0.007284404297778089;0.0073976218700408936
0.010184221572821412;0.010184288024902344
0.027229010802890388;0.02722930908203125
0.028987786889204333;0.02907480299472809
0.02830818331740615;0.028308868408203125
0.015495890697830045;0.015495911240577698
0.0065907020490189126;0.006606936454772949
0.023439407543805503;0.02388763427734375
0.047627216799283466;0.04827880859375
0.05165802873707247;0.05325058102607727
0.04383589957010686;0.043836623430252075
0.0228191169889802;0.022819221019744873
0.0410891669300505;0.04112550616264343
0.01978498823150656;0.01978588104248047
0.0271065697747621;0.02710723876953125
0.029545725727906574;0.030375659465789795
0.01766514488183609;0.01766541600227356
0.041316762396842795;0.04133129119873047
0.01913930005503061;0.01913931965827942
0.05332596568799175;0.0549013614654541
0.023310829611355492;0.023621439933776855
0.027693534607267922;0.027785390615463257
0.02801864187437476;0.028101712465286255
0.026772401854701398;0.026773106306791306
0.001013639895358513;0.0010137557983398438
0.028775527205190558;0.028834432363510132
0.01821553310738578;0.01821613311767578
0.017351235075721214;0.01735178753733635
0.005278512842608042;0.00543607771396637
0.03107981981729341;0.031080245971679688
0.01893732341586185;0.018949508666992188
0.024510503733089686;0.024571329355239868
0.023829676459656193;0.023830413818359375
0.02677700319838996;0.02737283706665039
0.01213614589887156;0.012136459350585938
0.02295692785699377;0.022957801818847656
0.024473186639892692;0.024544984102249146
0.0004486633626411423;0.00044918060302734375
0.023601452695684765;0.024233058094978333
0.025617730512887137;0.02566435933113098
0.010201768874070071;0.010202378034591675
0.05538492481888001;0.056915283203125
0.012999882604272405;0.01300048828125
0.022031998386206078;0.02211707830429077
0.03392530707666981;0.03405827283859253
0.006115832629954114;0.006122589111328125
0.036499437223671126;0.036551594734191895
0.01503351679429061;0.015033721923828125
0.015219129129635514;0.015273168683052063
0.025654859403881836;0.025655657052993774
0.025184435839299427;0.02519071102142334
0.006808216001830882;0.006832122802734375
0.026927050260447942;0.026927947998046875
0.04334801017053415;0.043466925621032715
0.012148135876728541;0.012148857116699219
0.02029430119422591;0.020294398069381714
0.060708904014180026;0.06255680322647095
0.012277712280372671;0.012278556823730469
0.005093240177251645;0.005093574523925781
0.024910694728864216;0.024910956621170044
0.0519618438909617;0.054401129484176636
0.02176004130957187;0.021760940551757812
0.02171676974884237;0.021717071533203125
0.028111338798730363;0.02823731303215027
0.023878995025264624;0.023889794945716858
0.019549218296330564;0.019550830125808716
0.020100468264520117;0.02010108344256878
0.017715205366703363;0.017815053462982178
0.031824351506062956;0.03182506561279297
0.027433362925667688;0.027434349060058594
0.03222099224277473;0.03222179412841797
0.02656213032792875;0.02656269073486328
0.027574239923548162;0.027574539184570312
0.011266525098087284;0.011266544461250305
0.00880387036692071;0.00882747769355774
0.008016202291269056;0.008016586303710938
0.055094700250976604;0.055382728576660156
0.05259055072774973;0.05530828237533569
0.01382353299958525;0.013866603374481201
0.026988748379217213;0.026988983154296875
0.04257046321676646;0.042840003967285156
0.031257222685096474;0.03125762939453125
0.01512284091137431;0.015123367309570312
0.04997358363947361;0.049973636865615845
0.04165621882225518;0.04311344027519226
0.03463813792243925;0.034908562898635864
0.01675050993466635;0.01675128936767578
0.0518955802512156;0.055860310792922974
0.02347579073346846;0.023652374744415283
0.036090608339024395;0.036339372396469116
0.020108042092347386;0.020114660263061523
0.01903295342964058;0.01932048797607422
0.00713904542713076;0.007162183523178101
0.025985630460868332;0.026038169860839844
0.019894260818155922;0.01989459991455078
0.02252874791872835;0.022541046142578125
0.013209398969177501;0.013210296630859375
0.004864950510351436;0.0048656463623046875
0.04505497872721184;0.04536795616149902
0.024618755196527294;0.02461877465248108
0.008636170749826276;0.008636474609375
0.02287340140491404;0.023824989795684814
0.023086443222079117;0.02308894693851471
0.012594187379961699;0.012594223022460938
0.0547101670877001;0.05473041534423828
0.012392784513072626;0.012392997741699219
0.008280609229095848;0.008280754089355469
0.016637970994492747;0.01705363392829895
0.01772502715210675;0.017725884914398193
0.02819777704789498;0.028276026248931885
0.014593695560681545;0.014594078063964844
0.0009107088335920338;0.0009425580501556396
0.01002212199359972;0.010022133588790894
0.02230602295650923;0.022557783871889114
0.026903742932499603;0.02690410614013672
0.0034019730968095517;0.0034025944769382477
0.028718256996317408;0.028718948364257812
0.016647979696418794;0.016648292541503906
0.023421077252092377;0.023421108722686768
0.0275300105808474;0.027530670166015625
0.009657902360853518;0.009658843278884888
0.011593285629525312;0.011626958847045898
0.012893866846118748;0.01298782229423523
0.02886112367623446;0.02886149287223816
0.01406830697639951;0.014068633317947388
0.03636476033172308;0.03738883137702942
0.02264513116998404;0.022707462310791016
0.024931740119644608;0.025503098964691162
0.023280126781151697;0.023280233144760132
0.021570067062228897;0.021709829568862915
0.035209688701677955;0.03521032631397247
0.026426806564223103;0.026427268981933594
0.030787329372842735;0.030837297439575195
0.0327959791687165;0.03280622512102127
0.03493655555755004;0.03516674041748047
0.04019098832520933;0.04035361111164093
0.03118089502480624;0.031180918216705322
0.04722490456550179;0.0474054217338562
0.027256157051805348;0.02730017900466919
0.018582563934319608;0.018583297729492188
0.023810424637386435;0.02381134033203125
0.00933987485608939;0.009352684020996094
0.01895536288414607;0.01895618438720703
0.012866048791388252;0.012890167534351349
0.009644280310656665;0.009644508361816406
0.016323311679251135;0.01632404327392578
0.026678253326337033;0.026679039001464844
0.02406300387877031;0.024654358625411987
0.005831899819266744;0.005832672119140625
0.02219496662000279;0.022195816040039062
0.02155144567730002;0.021730124950408936
0.016471567944721273;0.01647186279296875
0.023713881921762294;0.0237140953540802
0.010662509452963317;0.010666191577911377
0.027460427265106408;0.02895417809486389
0.05430560626835787;0.05456748604774475
0.0019963297844104505;0.0019969940185546875
0.020073064454590926;0.020116806030273438
0.03623847623619;0.036238670349121094
0.030922695845256407;0.030939757823944092
0.011897856501964718;0.012034803628921509
0.037947557868054274;0.0391925573348999
0.01804480812389665;0.01805281639099121
0.0031242889042204093;0.003361999988555908
0.002653950698706827;0.002742946147918701
0.039361174657161074;0.039369940757751465
0.03942266357525686;0.039587974548339844
0.014318706049767654;0.014319388195872307
0.028001116477582598;0.028341293334960938
0.013020169228260922;0.013020515441894531
0.012216233222027964;0.012216567993164062
0.016560890330319034;0.016561508178710938
0.013101603455300516;0.013215810060501099
0.0317985908657386;0.0321732759475708
0.026074866439362895;0.026075363159179688
0.0029518122111480993;0.0029573440551757812
0.034044718177205495;0.03404521942138672
0.005060987726415729;0.0050612688064575195
0.010379338532031858;0.010379791259765625
0.03364215974630593;0.03367075324058533
0.022013897135484163;0.022052228450775146
0.02045314413248574;0.02052021026611328
0.03458502357908736;0.03498455882072449
0.05153332980546054;0.05159357190132141
0.016716449329741333;0.01672828197479248
0.06846685647828162;0.07165014743804932
0.03553624207573447;0.035553932189941406
0.03498311089602608;0.035256560891866684
0.021198383584674546;0.021655291318893433
0.023095462161256526;0.02332359552383423
0.03308083203363854;0.03308326005935669
0.006714998406636016;0.006715133786201477
0.0165376064648026;0.016647785902023315
0.0024935496755712707;0.0024938583374023438
0.06136467675584036;0.06686773896217346
0.033099050397495396;0.03309917449951172
0.042894173277949;0.042894214391708374
0.02042814880946827;0.02042868733406067
0.022525048437642265;0.022591471672058105
0.049565609411661125;0.049661993980407715
0.032878316601607414;0.03371092677116394
0.02275017535156998;0.0227508544921875
0.025000009350456168;0.025315582752227783
0.02445468154035508;0.02447354793548584
0.030241501194445745;0.031253814697265625
0.027984957158435124;0.02833840250968933
0.038068834881910776;0.03842449188232422
0.02179328627370212;0.02203086018562317
0.04605293250083121;0.04674184322357178
0.006557701689541709;0.006558418273925781
0.018142967578374358;0.018143653869628906
0.02515063812556419;0.025334268808364868
0.014108280538265856;0.014138013124465942
0.031382586368615864;0.031413733959198
0.026583486774510924;0.02658367156982422
0.008860692286906892;0.00886070728302002
0.03993847425662386;0.04381847381591797
0.021246530810747843;0.021611154079437256
0.021001504593491302;0.021001815795898438
0.022831286521114144;0.02287617325782776
0.02017814171217773;0.02017831802368164
0.02489545957112891;0.024942398071289062
0.012807769930724517;0.01288062334060669
0.016749419465993294;0.01712791994214058
0.02065766110840045;0.02066180109977722
0.005671451611522988;0.006585955619812012
0.012705527243331124;0.012847185134887695
0.02345548504388113;0.02349916100502014
0.01970221869821647;0.019911974668502808
0.025645591471129704;0.027178406715393066
0.014644547210180069;0.014644622802734375
0.010691764998571156;0.010733842849731445
0.055543659632425475;0.055967241525650024
0.0262566273302406;0.02660675346851349
0.02359887823390419;0.023623675107955933
0.06705254472460555;0.06705287098884583
0.010954028399879676;0.011353343725204468
0.006731307426772321;0.006731986999511719
0.05581923964962493;0.05590108036994934
0.050100855050393564;0.05150318145751953
0.008757854493077472;0.00875827670097351
0.023102625452017807;0.02313956618309021
0.0308153596298588;0.031003952026367188
0.01241144617079941;0.012412071228027344
0.024077846436289286;0.024575769901275635
0.013280777502400871;0.013280898332595825
0.026014138398916524;0.026298463344573975
0.024468288076562737;0.024925053119659424
0.023041856823090383;0.02304258942604065
0.030791856510160594;0.03147633373737335
0.018817221563568434;0.018879175186157227
0.017001956556540736;0.017054617404937744
0.0025918566097594326;0.0026294589042663574
0.02042261296109135;0.020422935485839844
0.034550446724966925;0.034554362297058105
0.012417815881506505;0.012418311089277267
0.027212099843675543;0.027213409543037415
0.018185515326782267;0.018185913562774658
0.056961402811721906;0.05922052264213562
0.01715904683885648;0.017342541366815567
0.031025284429779525;0.03182092308998108
0.02882497811066533;0.028825759887695312
0.02434496110197296;0.024345427751541138
0.02675087919712538;0.02675151824951172
0.008690813786381495;0.008690834045410156
0.014769105700412557;0.014769554138183594
0.019850107197999452;0.019855264574289322
0.02411831841074242;0.02411937713623047
0.0146931660260613;0.014803647994995117
0.020952137829778967;0.020952224731445312
0.020613244860908434;0.02159130573272705
0.014976013744922856;0.01497650146484375
0.02762752613429455;0.027627944946289062
0.03113805271973873;0.03113842010498047
0.05253270476667346;0.05253317952156067
0.002980924984125635;0.0029811859130859375
0.028656828757465922;0.02872338891029358
0.029730530812163706;0.03036099672317505
0.028905746042657016;0.028905868530273438
0.01742446319834439;0.017424583435058594
0.023750306136744087;0.02404305338859558
0.034235495359140736;0.03434699773788452
0.01998450314216703;0.019985198974609375
0.019467008059364417;0.019538283348083496
0.02071566090169031;0.021010398864746094
0.04633028939453798;0.047347068786621094
0.024669246454649584;0.024669677019119263
0.01654419167168053;0.0173606276512146
0.03636568852503326;0.03644946217536926
0.0027781034557702324;0.0027790367603302
0.012294768940648496;0.012294769287109375
0.02253365356603476;0.023050904273986816
0.0009363474557477438;0.0009365081787109375
0.03204038308250148;0.03204059600830078
0.04778798451431337;0.05097287893295288
0.01973588259104297;0.0198555588722229
0.02336499460559714;0.023869678378105164
0.0275227986820157;0.027572477236390114
0.012900651531453403;0.01290130615234375
0.03488548290922367;0.035296469926834106
0.029900147096855217;0.03010256588459015
0.011590380456599648;0.011590957641601562
0.02937868295505608;0.029378890991210938
0.0016224530307554926;0.0016231536865234375
0.040558671155068886;0.04058685898780823
0.014521503570691183;0.014521598815917969
0.03691496637162944;0.039313286542892456
0.019096573905850865;0.019122719764709473
0.01232221177056284;0.012521743774414062
0.00384054312955188;0.0038408637046813965
0.020579715824361747;0.020620346069335938
0.021142163491681392;0.021142959594726562
0.03716872364271663;0.041049957275390625
0.022241264430498613;0.022241592407226562
0.03618591275044643;0.03618624806404114
0.021031623795530814;0.021069705486297607
0.015066515085758847;0.015173107385635376
0.05629271499583105;0.05629345029592514
0.00913053351748163;0.009131431579589844
0.0013019479388128002;0.0013027191162109375
0.012522291968343546;0.012570932507514954
0.036552692901921834;0.036581993103027344
0.03060186720614363;0.031674742698669434
0.022064924921508133;0.02273648977279663
0.018944089888318617;0.01909714564681053
0.03383426344390643;0.03389841318130493
0.022773775927203463;0.022774647921323776
0.03416549488019444;0.03420192003250122
0.007629325071184803;0.00762939453125
0.03951183823325218;0.03951263427734375
0.012145862440130576;0.012177824974060059
0.03975630531588804;0.03975677490234375
0.022155785043084485;0.02223116159439087
0.03447533070164833;0.03447549417614937
0.04006733733597263;0.040067702531814575
0.013640980944293281;0.013799488544464111
0.027937240624286826;0.028507888317108154
0.03940666048668535;0.039406806230545044
0.003266680815299024;0.003441929817199707
0.043790681600495596;0.049869000911712646
0.04540164126705161;0.04540252685546875
0.03556917604867746;0.03556951507925987
0.044393264806950196;0.04455685615539551
0.04502564877420869;0.04594463109970093
0.012138401645054753;0.012139259837567806
0.053212013186797934;0.05321219563484192
0.032481408514740615;0.0328199565410614
0.04327346998676996;0.043362513184547424
0.026904523504350623;0.027074724435806274
0.01925076908234426;0.019342314451932907
0.04455496508586333;0.0445556640625
0.01678611217299216;0.016786575317382812
0.033472564051461214;0.03347259759902954
0.017474234206860586;0.017474809661507607
0.04410385976298899;0.044104576110839844
0.01346611221697813;0.013466835021972656
0.029284889594553328;0.029285430908203125
0.005328180046609364;0.005328182131052017
0.021598844460412256;0.021671652793884277
0.043124893715275975;0.0436379611492157
0.016006044648386356;0.0160064697265625
0.029590105829886512;0.029882192611694336
0.00645422243275165;0.006454236805438995
0.034536733674701385;0.03472146391868591
0.021104940189369682;0.021280437707901
0.033766223611893534;0.033766746520996094
0.02991838762532542;0.029930071905255318
0.024751438660614494;0.024751663208007812
0.030186897062094712;0.03018859028816223
0.02273645651667842;0.022739112377166748
0.044976444048879946;0.04636836051940918
0.017200921192885302;0.01720142364501953
0.0018350761065342367;0.0018358230590820312
0.03143315549847276;0.031504422426223755
0.035831140303648014;0.03642648831009865
0.0221595080904426;0.022159576416015625
0.021927864732316147;0.022147372364997864
0.023351137125570156;0.023351669311523438
0.01409513224815491;0.014095306396484375
0.02976467097921173;0.02976512908935547
0.05005000250613978;0.05203095078468323
0.02853406577198379;0.029379606246948242
0.003272571683501475;0.0032730400562286377
0.030680849218577683;0.03068089485168457
0.010042666853819585;0.010042667388916016
0.016454512602865658;0.016486823558807373
0.013043317030395796;0.0131683349609375
0.016405385646017304;0.016437724232673645
0.061701868747959986;0.06580883264541626
0.016134048179416594;0.016134262084960938
0.02336742221214459;0.024027109146118164
0.04401399859118;0.04490235447883606
0.02693611386129778;0.02693653106689453
0.01904819525872184;0.019400596618652344
0.02423315946887127;0.02432715892791748
0.02786223055749218;0.028669297695159912
0.015957177272892743;0.015960693359375
0.030842986576447944;0.030863463878631592
0.020894503202631722;0.020895004272460938
0.02004830379326073;0.02019977569580078
0.026831867181295165;0.027184277772903442
0.004870323705994576;0.004870414733886719
0.021944477876854135;0.02194499969482422
0.017836572923074032;0.01783744804561138
0.005677421894929958;0.005711376667022705
0.020962028279173216;0.021353811025619507
0.0278725226178306;0.02787303924560547
0.02528845216353579;0.025289386510849
0.05131793852069825;0.05131816864013672
0.021421644383381084;0.0216522216796875
0.016619111541267155;0.016619354486465454
0.03313169818682381;0.03313245624303818
0.04990826894916972;0.05702134966850281
0.03606906750515314;0.036133140325546265
0.04677887828233741;0.04887734353542328
0.03787106962383544;0.038282543420791626
0.02826307155814431;0.02860921621322632
0.003300860642334786;0.0033016204833984375
0.042382351589847676;0.04329371452331543
0.02497485664304107;0.024974942207336426
0.004389839578379829;0.004390716552734375
0.0043342225622816375;0.004412323236465454
0.007369271915571132;0.0073699951171875
0.03451857302893808;0.03468993306159973
0.0368974521927073;0.038079679012298584
0.02557259011187555;0.02576962113380432
0.05737461802198551;0.07155174016952515
0.04605080607564214;0.04987013339996338
0.01630539846787393;0.016305923461914062
0.015344238710860155;0.015345290303230286
0.019136815243691485;0.01913738250732422
0.00335969803509959;0.0033597946166992188
0.02044389724093948;0.02044391632080078
0.017577951352076404;0.017578125
0.03431981874340636;0.03465461730957031
0.023870061176516584;0.023876935243606567
0.013949643970697497;0.014022529125213623
0.028370860886944613;0.028509527444839478
0.021590556447408486;0.021718978881835938
0.03572760439903813;0.03572845458984375
0.017245762980015084;0.01724579930305481
0.043476810996352866;0.04387974739074707
0.058853844755728475;0.062035322189331055
0.0045793744471452295;0.0045795440673828125
0.004892554838026019;0.004893302917480469
0.018604023787876296;0.018827512860298157
0.009574615450476612;0.009574979543685913
0.009854421218224479;0.009855270385742188
0.01289387705876804;0.012894660234451294
0.046152427316411435;0.04615408182144165
0.022292002432589365;0.022292137145996094
0.00228129104868292;0.0022821426391601562
0.030809489373873532;0.031495511531829834
0.012533358264531835;0.012583732604980469
0.04746055188930183;0.047460585832595825
0.03619916247246791;0.036964237689971924
0.01778776187592515;0.018579915165901184
0.027786128797489023;0.028030309826135635
0.030211687586982876;0.03021240234375
0.015447118328283202;0.015447616577148438
0.016351786221888986;0.01635265350341797
0.028230452550228925;0.02847445011138916
0.011065289702321613;0.011067241430282593
0.0256481336715201;0.026743382215499878
0.01732975522040478;0.017330169677734375
0.02492858421957538;0.02511400170624256
0.028868646303997984;0.029097825288772583
0.008819460362115273;0.008819580078125
0.05099214560225569;0.05099296569824219
0.0030924525505759836;0.0030927658081054688
0.06542193259775432;0.06783965229988098
0.01831537788258779;0.018316298723220825
0.015771197329557656;0.015777647495269775
0.027656046996995653;0.02765655517578125
0.03029784201604608;0.030298233032226562
0.0007516329861552404;0.0007517039775848389
0.00576307700265971;0.00577545166015625
0.04089344541479882;0.04153403639793396
0.024036546650114912;0.02427704632282257
0.04039603754398713;0.04061570763587952
0.007464102989377289;0.007464289665222168
0.055598786724196485;0.056045711040496826
0.02677574350385881;0.02704780548810959
0.01349123049091697;0.013492405414581299
0.01183842942872236;0.011838942766189575
0.03613671483232578;0.036248236894607544
0.03132820978195234;0.0313282310962677
0.024106902424388617;0.024209022521972656
0.011567237983140159;0.011568069458007812
0.07457576752281149;0.07457637786865234
0.026115770000127107;0.026123106479644775
0.024308874766554862;0.024314582347869873
0.02479825583712499;0.024928271770477295
0.04419923339982918;0.04419994354248047
0.019800323258138706;0.01980113983154297
0.02703020653209276;0.027410343289375305
0.010637991531845414;0.010638236999511719
0.03045900483535091;0.031181693077087402
0.014371379384443895;0.014371871948242188
0.027636158476367807;0.029288291931152344
0.016936985110991638;0.016937255859375
0.021873668231899342;0.0221824049949646
0.04499363430487325;0.046430617570877075
0.021472734186590216;0.021472930908203125
0.02188214329856291;0.021934151649475098
0.02180959521401717;0.021810421720147133
0.016550894362129292;0.01655101776123047
0.01580906967526438;0.015810012817382812
0.011060905953475251;0.011075973510742188
0.013887073545695268;0.013887405395507812
0.011856974184099848;0.011967092752456665
0.02587457304458521;0.025874704122543335
0.07307196741365536;0.08153986930847168
0.014351394390712752;0.015158653259277344
0.0009367320010137902;0.0009367465972900391
0.019763578553580415;0.019892945885658264
0.040209907644943595;0.0405845046043396
0.06732114016912132;0.06804895401000977
0.02971389068754998;0.029714584350585938
0.005571855865166154;0.00558549165725708
0.05040018962109311;0.050615258514881134
0.0327482220652277;0.032749176025390625
0.058421101158568634;0.06282112002372742
0.022125560542990648;0.022143393754959106
0.012457370513801247;0.012457847595214844
0.030098491404554933;0.03047764301300049
0.013850419365055147;0.01385045051574707
0.03412354898320806;0.034364163875579834
0.046356181942927524;0.046385616064071655
0.02049806300032487;0.02069568634033203
0.001070833848460939;0.0010709762573242188
0.0354811880982704;0.03548145294189453
0.036720943257118735;0.036932557821273804
0.021614285021347608;0.022026538848876953
0.022438940464342163;0.022439032793045044
0.03488537366767154;0.034911103546619415
0.024172488625508054;0.024312913417816162
0.04634613147256309;0.04802131652832031
0.002703532345796577;0.0027036666870117188
0.019675464293066727;0.019687652587890625
0.028162921369347345;0.02966567873954773
0.018201169746102176;0.0182017982006073
0.025622687122874535;0.026140183210372925
0.021580276936302344;0.02158069610595703
0.027541941807483098;0.0275421142578125
0.023413133789416084;0.023594945669174194
0.020106858059071;0.020321160554885864
0.018044619226645346;0.018084779381752014
0.026503951891369223;0.02650494873523712
0.021166059864349263;0.021324127912521362
0.03141300967108376;0.031413108110427856
0.0012119713271641938;0.0012121200561523438
0.029698097467822735;0.03017476201057434
0.010971589708843626;0.010972023010253906
0.03048897933259905;0.03053181990981102
0.00989165511996906;0.009892463684082031
0.024850021422319735;0.024965286254882812
0.016994009928888346;0.016994476318359375
0.022566363744958292;0.022958621382713318
0.011911189813741205;0.011911213397979736
0.0055511709357935176;0.005551338195800781
0.02420975589184598;0.024240612983703613
0.0011826019478912812;0.0011831820011138916
0.02478133938654615;0.02482891082763672
0.009780235977750549;0.009784698486328125
0.032324135405211285;0.0324593186378479
0.05185860250347908;0.05185893177986145
0.01940343383152835;0.019403457641601562
0.01469603698239971;0.014696121215820312
0.030494755480266655;0.030787765979766846
0.01674511953459113;0.01676650531589985
0.02840225260820858;0.02875232696533203
0.006379128917524424;0.0063792564906179905
0.009674749941393484;0.009675025939941406
0.013152094754530335;0.01315271109342575
0.020378137427562677;0.020664513111114502
0.016333211059796016;0.016351699829101562
0.028211685462330105;0.028957128524780273
0.017387823763102734;0.017388343811035156
0.028804073773706137;0.0288848876953125
0.03361297698463328;0.03372722864151001
0.04333012807539176;0.04339003562927246
0.024280828547232063;0.024287521839141846
0.018920188408284022;0.018934249877929688
0.02399691099297166;0.02399730682373047
0.012951144308124999;0.012951850891113281
0.053203045677431;0.05453228950500488
0.02743166337877971;0.028853535652160645
0.0028698249025135665;0.0028705596923828125
0.03533558229297407;0.03534206748008728
0.021916584486583672;0.02203071117401123
0.023281821936869417;0.023819508031010628
0.002684764790342464;0.002685546875
0.011147472322748956;0.011147499084472656
0.025634949278479643;0.025959372520446777
0.03635981797797938;0.0363602489233017
0.009045840601500517;0.009046584367752075
0.015367045061663956;0.015508326701819897
0.001182230257676335;0.0011822599917650223
0.02269502628520654;0.022695541381835938
0.015156715443944205;0.015205413103103638
0.05061862578619877;0.050619155168533325
0.020143614109600666;0.02014446258544922
0.011553083990713017;0.011631019413471222
0.016424643607697745;0.016440749168395996
0.04065292986129661;0.04123497009277344
0.01324584035228054;0.013245999813079834
0.008592034370901436;0.008592605590820312
0.01172389227213081;0.011746913194656372
0.026624972505261607;0.026838243007659912
0.062268799553023876;0.06344065070152283
0.01987151104260383;0.01987171173095703
0.020220943158801675;0.020221663638949394
0.030827983809167937;0.03097262978553772
0.006002623539405214;0.006003379821777344
0.013036914762907276;0.013037651777267456
0.034112423372737795;0.03411293029785156
0.01517420354490142;0.015174269676208496
0.02654245296525488;0.02660125494003296
0.029638366855589033;0.030164718627929688
0.05727529343165807;0.057509779930114746
0.009779522569353554;0.009779930114746094
0.0466087018135879;0.046608924865722656
0.02271636407501914;0.022716522216796875
0.02619184522787303;0.02625274658203125
0.015479328758482623;0.01548004150390625
0.004063699954080329;0.0040645599365234375
0.020533873467996448;0.022423267364501953
0.02481267591855363;0.024813592433929443
0.007805744176316103;0.007805824279785156
0.029958947135230903;0.02995970845222473
0.011429112174165045;0.011429786682128906
0.013171113055690917;0.01317206397652626
0.024205176946072673;0.024268418550491333
0.038888099445117535;0.03928530216217041
0.015210684471947495;0.015211105346679688
0.017209776205243433;0.017210006713867188
0.015986301625553655;0.015986472368240356
0.010508062730323061;0.010508537292480469
0.016418828544259356;0.016419410705566406
0.007493198112748006;0.0074939727783203125
0.0367616929485258;0.03694993257522583
0.011316692755505404;0.011364936828613281
0.025563431113351846;0.025563426315784454
0.04119878665390226;0.04119960591197014
0.049106152406606825;0.049131959676742554
0.02025476705224411;0.020254790782928467
0.03444418672494655;0.03468728065490723
0.04251574286509262;0.04355451464653015
0.0069056056488960476;0.00690886378288269
0.0158811708176837;0.015906959772109985
0.038625174995306065;0.03864806890487671
0.01353911767272838;0.013539344072341919
0.04493241949250027;0.04496157169342041
0.025140835317527723;0.025144577026367188
0.028174359292548565;0.028196051716804504
0.022907848922439966;0.02331012487411499
0.03378549103030113;0.03378567099571228
0.02305145787794591;0.023052215576171875
0.07311519834768809;0.07786494493484497
0.02621309655354742;0.026834309101104736
0.014356301176573221;0.014356613159179688
0.01645415599494685;0.016564100980758667
0.047342102401411505;0.04796135425567627
0.017617899670809324;0.01763397455215454
0.012751873637608987;0.012887299060821533
0.0032732834170458515;0.0032739639282226562
0.02749213818274012;0.02786925435066223
0.02897746995231823;0.029012352228164673
0.028197231749174375;0.028334617614746094
0.02569165175142846;0.0258026123046875
0.003055542078577985;0.003055572509765625
0.012324115029953987;0.012338042259216309
0.05387711032037669;0.05427876114845276
0.023396633052792687;0.02343684434890747
0.027268717783718616;0.027338892221450806
0.012202819898326545;0.012203216552734375
0.019040839720816608;0.019258499145507812
0.009520884777895864;0.009521484375
0.006318465223441595;0.0063190460205078125
0.012812766443513908;0.014187127351760864
0.042706783302725065;0.04326462745666504
0.009333149673327821;0.009374618530273438
0.023195526890495043;0.02319621667265892
0.03195719971007918;0.032501280307769775
0.04852932178212055;0.05678457021713257
0.020732350895626722;0.021025657653808594
0.024769972857933798;0.02482771873474121
0.030404987371697816;0.030405044555664062
0.0010942542199945892;0.001094818115234375
0.03051398189153717;0.03051471710205078
0.046369264968538104;0.046587228775024414
0.03690239135698442;0.036902427673339844
0.05636534833601615;0.05647850036621094
0.04714095289637628;0.047855377197265625
0.02685930970042441;0.02685980126261711
0.023813502580484924;0.02381420135498047
0.014602493519749833;0.014630347490310669
0.04047936985949492;0.040508002042770386
0.021215715712221722;0.02153778076171875
0.015606574495931943;0.015609949827194214
0.025075481481329827;0.025142256170511246
0.013993527547480185;0.013994216918945312
0.027034614451885347;0.02707493305206299
0.03698806144927863;0.03956538438796997
0.02564478559048376;0.025705985724925995
0.015338804970063152;0.015339799225330353
0.014595564564651164;0.01459568738937378
0.019934602589991034;0.019934654235839844
0.020429079521457578;0.020506858825683594
0.04026735003144119;0.040300991386175156
0.02377605056186993;0.023776110261678696
0.026466154587728833;0.027284622192382812
0.02376995095111646;0.02377033233642578
0.020365449332163898;0.02036571502685547
0.026796878895938125;0.026821210980415344
0.01730773978129923;0.017400354146957397
0.03331141617073613;0.03430521488189697
0.04448139360177355;0.044489890336990356
0.038560771927423604;0.03875896334648132
0.0035572910075263044;0.0035858154296875
0.023971421162123047;0.02466738224029541
0.029401740243374167;0.029402557760477066
0.015186781343085655;0.015187263488769531
0.0045992986039915;0.00461500883102417
0.014102939826568631;0.014103889465332031
0.03238317572209018;0.032385826110839844
0.01070057626677781;0.010700587183237076
0.00897122958577438;0.008971527218818665
0.04905245495284761;0.049053192138671875
0.016231173157003256;0.016252517700195312
0.036609868291011365;0.03661516308784485
0.03105778235764255;0.031058311462402344
0.027561711161477976;0.028335511684417725
0.012450843834242822;0.012451082468032837
0.01854193832348969;0.01911717653274536
0.015162217971825048;0.015162467956542969
0.0297616492359851;0.02978527545928955
0.012542140201754802;0.012688279151916504
0.027232460983275173;0.027233123779296875
0.048982347616690916;0.05133086442947388
0.01645595368604811;0.016505330801010132
0.03864392530333304;0.04120171070098877
0.01646591511234557;0.0166071355342865
0.02778623851478286;0.027786366641521454
0.017531751811649406;0.01767560839653015
0.030870917508041367;0.030903548002243042
0.035890880855406544;0.035986512899398804
0.02314108186802994;0.02338448166847229
0.01491162360690248;0.015235096216201782
0.0146872938629605;0.014687538146972656
0.0201977864689443;0.020229995250701904
0.018938695123534216;0.01893952488899231
0.036861355979134036;0.03690974414348602
0.0001472572245027748;0.00014781951904296875
0.011715050010355433;0.011715717613697052
0.04194335023295155;0.04200935363769531
0.061843693036509745;0.06223452091217041
0.02267811211224101;0.02281758189201355
0.03288569365136841;0.032886456698179245
0.02792901858961603;0.02826237678527832
0.0017936478629788956;0.0017938613891601562
0.02384794068324578;0.023848533630371094
0.00863722579502273;0.00863724946975708
0.002947317841347931;0.0029478073120117188
0.012757853357113465;0.012758255004882812
0.002423818916520919;0.0024242401123046875
0.02385638102803122;0.02385997772216797
0.023713253776840894;0.023714035749435425
0.04129734407322103;0.041911423206329346
0.021462511288376875;0.02153775468468666
0.009460433740646883;0.00946044921875
0.05045270482812582;0.05047270655632019
0.023161987135154473;0.023162841796875
0.02361818425562008;0.023618698120117188
0.03017318259670121;0.03033524751663208
0.00785111676467518;0.007851600646972656
0.019103474824669044;0.019103944301605225
0.00466269599826277;0.0046701133251190186
0.031948604974177286;0.031961917877197266
0.054326095142659465;0.056206703186035156
0.0177249765533298;0.01780763268470764
0.030890746661979062;0.03089141845703125
0.01791741832445178;0.017918437719345093
0.01624661726879805;0.016246795654296875
0.0408067433025802;0.04998016357421875
0.04118332046955351;0.041226327419281006
0.03771046708667701;0.03827497363090515
0.014452651350013307;0.014454245567321777
0.03793895384433303;0.03915882110595703


==> data/appendices/scatter/mnist-a-standard.csv <==
True Distance;Estimated Distance
0.029977719386308024;0.029989391565322876
0.019668222995599092;0.019997626543045044
0.026454873429452262;0.02645532414317131
0.020595564898042873;0.020596137270331383
0.042493073106182444;0.04257005453109741
0.04682682696778367;0.046827346086502075
0.019491292439740657;0.01982569694519043
0.0028070768483655605;0.0028028488159179688
0.021305922371873186;0.02181720733642578
0.03273077134128492;0.03328132629394531
0.031624243598435596;0.031701087951660156
0.013930065526048195;0.013930290937423706
0.04688820675585814;0.04875841736793518
0.025368238462213092;0.02538999915122986
0.026535355258117344;0.026535987854003906
0.023148728588358824;0.02315276861190796
0.057153977782918586;0.05820387601852417
0.03673105786237496;0.036731719970703125
0.029248966634690114;0.029797911643981934
0.0568111846890341;0.05681127309799194
0.011618314203140247;0.011618614196777344
0.0013693914066946163;0.001369476318359375
0.028601172409061952;0.02865244448184967
0.03576192697590654;0.035762786865234375
0.013593868980225438;0.013982772827148438
0.0071502242491461535;0.007150247693061829
0.01648351516007995;0.01648426055908203
0.04956969308286933;0.05136409401893616
0.022853635227270064;0.023316457867622375
0.025254768334172076;0.025273039937019348
0.027581291719086617;0.02758200094103813
0.02633733508035453;0.026346564292907715
0.004033686918393121;0.004034072160720825
0.018041098086572987;0.018041610717773438
0.012145407810252473;0.01214599609375
0.029734559742321705;0.029734937474131584
0.01542649653658823;0.0154266357421875
0.02832865849484799;0.028328895568847656
0.0022034985355674584;0.0022039413452148438
0.040356770414544614;0.040580153465270996
0.007195101048318723;0.00723227858543396
0.009490139300837126;0.009540870785713196
0.024271101787213777;0.024271558970212936
0.014123331755676767;0.014141827821731567
0.04248881119759388;0.04270710051059723
0.03172093869971469;0.03173449635505676
0.053162887704825613;0.0552825927734375
0.0011303539252821623;0.0011310577392578125
0.026998367759219596;0.027704328298568726
0.009310405250205451;0.009310722351074219
0.04556437347126057;0.046174924820661545
0.03608210630760382;0.03611600399017334
0.02586385351269905;0.025864601135253906
0.011954846777256577;0.01195526123046875
0.03965601654374944;0.04144817590713501
0.004986428515909193;0.004986763000488281
0.036546350935745556;0.03798145055770874
0.012796557135297055;0.012796580791473389
0.022900869593923342;0.022916316986083984
0.03303592363866679;0.03344297409057617
0.018066661285330785;0.018165960907936096
0.020889765311925036;0.021453946828842163
0.03529830971571133;0.03529834747314453
0.03393338510600856;0.03393363952636719
0.03412147205579356;0.03412151336669922
0.019978785093694065;0.020806793123483658
0.026743800251806005;0.02674388885498047
0.023344365507371238;0.023344993591308594
0.009932891200249082;0.0099334716796875
0.06259042619605891;0.06262856721878052
0.028914545322207805;0.028919219970703125
0.02650457567579373;0.02706719934940338
0.040454014424941384;0.04209357500076294
0.0010871261508951721;0.0011502504348754883
0.003868618607228165;0.0038686394691467285
0.04010517501785941;0.04223513603210449
0.02433810022817104;0.024338722229003906
0.011411738728729939;0.011491365730762482
0.018819714606912844;0.019465208053588867
0.0041175228130257025;0.0041179656982421875
0.010847114681149225;0.010847151279449463
0.06608030587858527;0.06942889094352722
0.009226676355721214;0.009226799011230469
0.025700903125175294;0.025701552629470825
0.01745485672999017;0.01745513081550598
0.022433014462365935;0.022527575492858887
0.02874186948110663;0.028742069378495216
0.03244023864971401;0.032441139221191406
0.05599528239455957;0.05640518665313721
0.0009328746606411043;0.0009336471557617188
0.010433546751143274;0.010434150695800781
0.03964520163488123;0.040891051292419434
0.0600031989093053;0.060004234313964844
0.02668361202364401;0.026683807373046875
0.04432001339709507;0.046293988823890686
0.027130988971669885;0.02727094292640686
0.025742688657321575;0.02574273943901062
0.00803324594820704;0.008189648389816284
0.04528558556443761;0.045286208391189575
0.042399882352242506;0.04312551021575928
0.028340456840278253;0.02848389744758606
0.026659377176665167;0.026798486709594727
0.018531541636939913;0.018972694873809814
0.019007517638459;0.02153003215789795
0.028541597955744295;0.02856314182281494
0.020055696653241355;0.020055800676345825
0.017270462120043843;0.017271041870117188
0.007762459551868731;0.007844924926757812
0.04906800392492717;0.04906848073005676
0.049242109158074296;0.049242906272411346
0.018802439629534155;0.019082248210906982
0.03424335936581124;0.03503492474555969
0.0279260112151651;0.02809135429561138
0.010953155619895284;0.010953903198242188
0.026360013573311997;0.026360511779785156
0.04558478808327139;0.045863211154937744
0.03396946138651596;0.033969879150390625
0.005214027947038135;0.005214691162109375
0.055868138441133426;0.05628490447998047
0.01051333547435581;0.010514038614928722
0.029509501771017858;0.03050088882446289
0.000628028894551894;0.0006284713745117188
0.014218691337544708;0.014219284057617188
0.02988980372647754;0.029934406280517578
0.022215709518665902;0.022459030151367188
0.02444572395739217;0.0244465172290802
0.019034089944714477;0.019783437252044678
0.01788740798530708;0.0179976224899292
0.007061832122491379;0.007061898708343506
0.032044591733854336;0.03289860486984253
0.021046676660715656;0.021046960726380348
0.026287973004962502;0.02628803253173828
0.03708819182251211;0.03708839416503906
0.02749391990564595;0.027599841356277466
0.028454840893430672;0.028486311435699463
0.017751089181503425;0.017772287130355835
0.008914173736383391;0.00891489814966917
0.032571538216029164;0.03257179260253906
0.02629425423557142;0.026294708251953125
0.005393569293262478;0.005628481507301331
0.04195971287251098;0.041960593312978745
0.017914900171977673;0.018130004405975342
0.027909738381876947;0.028621628880500793
0.027986903909816112;0.028126686811447144
0.016735134001956812;0.01673586666584015
0.019920788560733524;0.01992127299308777
0.05279223058652988;0.052811622619628906
0.030293404337408326;0.03047466278076172
0.016329862981279322;0.016330063343048096
0.015483983851864103;0.015501022338867188
0.026727675514576024;0.02683374285697937
0.0017357658649637278;0.0017366409301757812
0.00814232607550656;0.008150190114974976
0.010400578950613602;0.010614633560180664
0.02915802562427086;0.02974224090576172
0.005613130619659888;0.005613163113594055
0.023992152134493565;0.02523881196975708
0.012886707172026286;0.01291203498840332
0.04487774367656284;0.04563535749912262
0.014329333867269632;0.014329910278320312
0.02434054881851865;0.0256117582321167
0.02693376157382136;0.02728593349456787
0.019435481759765394;0.019435882568359375
0.02320733686473726;0.023571670055389404
0.025701774504520214;0.025828391313552856
0.026061466393425506;0.026150107383728027
0.01047733832795086;0.010670546442270279
0.016331559871127825;0.01633167266845703
0.018994110932744522;0.019233182072639465
0.03369741878919473;0.03394597768783569
0.02325118195206867;0.023251324892044067
0.012319887271722492;0.012320518493652344
0.017232412353722304;0.017844930291175842
0.058724282644175174;0.060346394777297974
0.043812775566612124;0.045224130153656006
0.02884142811513661;0.029054701328277588
0.03733611538345555;0.037552542984485626
0.01809807631648608;0.018328368663787842
0.04069101076981693;0.041168212890625
0.022382180516471274;0.022423267364501953
0.010208306597660767;0.010258674621582031
0.0160498774072514;0.016050338745117188
0.018492685341690542;0.018493155017495155
0.031239788273972707;0.031626611948013306
0.03061373855648318;0.031238555908203125
0.046076368178488;0.04643926024436951
0.015896995715307213;0.0158977210521698
0.01888877301586796;0.019651830196380615
0.025556314517685228;0.02592766284942627
0.031847671045710846;0.032506465911865234
0.025455347947260735;0.025729328393936157
0.020352401088624718;0.020352980121970177
0.01857975766912639;0.01858043670654297
0.02756173590936073;0.028296351432800293
0.002441707683900256;0.002441704273223877
0.02537565858785202;0.025376319885253906
0.060960046323806166;0.06140962243080139
0.02671643673213307;0.026717154309153557
0.008094278851101384;0.00809478759765625
0.0459176559455482;0.04591849446296692
0.0213374445646922;0.021387159824371338
0.026387624080304574;0.0266554057598114
0.0611503248672688;0.0640263706445694
0.04326507161664006;0.04349030926823616
0.029459522223787234;0.02982109785079956
0.025362390475489466;0.02536296844482422
0.02692554633422175;0.026926040649414062
0.026097085999785684;0.026600897312164307
0.030881340976688404;0.0315016508102417
0.027606833820971594;0.02892705798149109
0.00030389011573979646;0.00030422210693359375
0.013921216457429445;0.013921767473220825
0.040449817581781455;0.04045012593269348
0.017052209536363536;0.017052650451660156
0.057727530231053564;0.05772984027862549
0.023274015162205317;0.02327442169189453
0.015544042588098831;0.016020774841308594
0.026456796690920287;0.026543140411376953
0.022499665611570293;0.022500038146972656
0.009050118712704489;0.009050369262695312
0.02876344739098915;0.029344618320465088
0.024893842822965268;0.02489602565765381
0.014207683663377628;0.014207839965820312
0.0008957824137883376;0.000896453857421875
0.02040521376032978;0.02040576934814453
0.015986524545791754;0.015986710786819458
0.008114731073490375;0.008114814758300781
0.03435716574694931;0.034481048583984375
0.007147592189992531;0.007147789001464844
0.040694067269730634;0.040985107421875
0.014658191151662213;0.014658899046480656
0.04016112773926476;0.04245340824127197
0.00018376772301255062;0.000183790922164917
0.022552906992382906;0.022552937269210815
0.013066934390930488;0.013067245483398438
0.03834114043910607;0.03975963592529297
0.030968085572524215;0.031594276428222656
0.017626087976609126;0.01764965057373047
0.03548840751153784;0.0355379581451416
0.0039016488310359898;0.003926873207092285
0.054697568617963516;0.06010428071022034
0.047458775824428444;0.049855053424835205
0.026880208706159186;0.02690887451171875
0.012692184236480554;0.012705802917480469
0.03884110803027114;0.03884166479110718
0.059415907064920136;0.06214141845703125
0.027188639139450795;0.027189254760742188
0.05236694461580005;0.054058849811553955
0.021293116165959997;0.02129364013671875
0.005007913765728744;0.005008697509765625
0.003356528717256645;0.00335693359375
0.022760084801674716;0.022760391235351562
0.009776043630556272;0.009776115417480469
0.021475689251599966;0.021977245807647705
0.001105591377566665;0.00110626220703125
0.01648983411450158;0.01648998260498047
0.031311351799095374;0.031975388526916504
0.015650773723669107;0.01568940281867981
0.034532590394900656;0.034591078758239746
0.008090341601816523;0.008103788830339909
0.006228613384775777;0.006229400634765625
0.013831193389606186;0.01383209228515625
0.02256585224176713;0.02256651408970356
0.034168856252962544;0.03416919708251953
0.005083007515522448;0.0050830841064453125
0.03599190111694052;0.03635367751121521
0.05391147261167705;0.054030418395996094
0.037915941509363345;0.03806591033935547
0.020835739676721945;0.020973213016986847
0.01650696831307387;0.01650698482990265
0.012783518199807832;0.012784004211425781
0.015242507595330683;0.015242576599121094
0.05935067864882396;0.06144353747367859
0.021941754120319373;0.021942138671875
0.0161390614155889;0.01617148518562317
0.0010749330138671571;0.0011525750160217285
0.04448127778481045;0.0462910532951355
0.025495278695201417;0.025526046752929688
0.014459120961994686;0.014459311962127686
0.02801458844279406;0.028015166521072388
0.031016585703107002;0.031023025512695312
0.015216795270048659;0.015217721462249756
0.024613157250546445;0.02557551860809326
0.0337533863215236;0.03375983238220215
0.013254070083734873;0.0132543183863163
0.006472154646520264;0.0064796507358551025
0.011755591686375305;0.011849641799926758
0.05012254006395897;0.05012315511703491
0.027585869824137972;0.029077917337417603
0.01763277880346779;0.017633438110351562
0.007686822675198212;0.007697641849517822
0.02252008292937699;0.0225204024463892
0.011919790953712431;0.01192058902233839
0.012084722612604848;0.0120849609375
0.03771804907918306;0.03772762417793274
0.019638138466234384;0.019639015197753906
0.05397345442649535;0.05812549591064453
0.026368896609152797;0.026379883289337158
0.06498417769211876;0.0655524730682373
0.03891160738802594;0.03931242227554321
0.026027748901136637;0.026479452848434448
0.002631978778256062;0.00263214111328125
0.023121925980746347;0.023588955402374268
0.04582099756478325;0.04594317078590393
0.03279612641100157;0.032796889543533325
0.04747935010050547;0.051972389221191406
0.017714911027237212;0.017796829342842102
0.04668967023705607;0.050649166107177734
0.007695329709191142;0.007760435342788696
0.023255037924379662;0.023591965436935425
0.007874282659892597;0.007874488830566406
0.061741469608695775;0.06357133388519287
0.01644259196231933;0.016621768474578857
0.024501241077510255;0.02472400665283203
0.021172695111341917;0.02118009328842163
0.018494444931955;0.018583565950393677
0.02441152063745294;0.02448752522468567
0.02202855973345669;0.022029221057891846
0.028824567103749133;0.028825759887695312
0.020343808182209502;0.02034473419189453
0.04101596901111618;0.04207053780555725
0.003719380663348057;0.0037202835083007812
0.04730865482245402;0.0483909547328949
0.023570235643802208;0.023570269346237183
0.02051756125157373;0.020543426275253296
0.006763743477045333;0.006764411926269531
0.0043496579475502265;0.004664182662963867
0.006932215444305272;0.006932258605957031
0.019510963979730414;0.0197126567363739
0.045917971655898844;0.047722697257995605
0.019682930601332724;0.02398921549320221
0.013424189456715035;0.013992995023727417
0.03133244470516083;0.03147134184837341
0.013984152699709939;0.014357581734657288
0.020974962205068934;0.02282954752445221
0.03134886877064401;0.03134921193122864
0.04392721875014318;0.04510395973920822
0.02030518714322925;0.020471930503845215
0.03959648150129931;0.039596736431121826
0.03532637255938922;0.0356745719909668
0.01921319901217849;0.01921367645263672
0.03060431979536027;0.030605249106884003
0.02850408398146458;0.028651028871536255
0.06410478787461427;0.06607821583747864
0.03839366129825054;0.03839397430419922
0.011609052409611097;0.011873424053192139
0.010127759635846247;0.010128051042556763
0.020511784025467834;0.021142631769180298
0.0030159801461363957;0.0030164718627929688
0.005456415799482165;0.005626857280731201
0.025683079319356057;0.02568340301513672
0.04187748512514615;0.042766690254211426
0.014887218886478787;0.014887303113937378
0.03013199404847673;0.030132323503494263
0.01785559508374761;0.017856594175100327
0.018508119688919647;0.018508851528167725
0.035422333593746816;0.03556951880455017
0.028076181941275386;0.02807696908712387
0.006588097920015367;0.006588935852050781
0.047706311238378214;0.05123665928840637
0.020235855333699766;0.02061218023300171
0.03266234712885846;0.03266318887472153
0.0007197003255955141;0.0007200241088867188
0.009611334757272983;0.009612083435058594
0.01925285037712774;0.01925542950630188
0.023937764299350465;0.0240459144115448
0.026346784312634354;0.026347100734710693
0.016163677532677837;0.01616382598876953
0.024700291072242076;0.02470090053975582
0.015029725723429404;0.01515519991517067
0.025033101642460386;0.02550530433654785
0.04467595921615896;0.04520481824874878
0.011397636821308201;0.01139819622039795
0.01587031796365319;0.0158710777759552
0.018491937255237494;0.018634319305419922
0.020550194703722786;0.020550698041915894
0.031070189518679004;0.031070709228515625
0.012462971870142702;0.012463003396987915
0.016861429635041853;0.016861915588378906
0.0286410365950172;0.029036372900009155
0.0029673073252578556;0.00296783447265625
0.023646721425256235;0.02364712953567505
0.031322885770091756;0.033257514238357544
0.019442784228588743;0.019443511962890625
0.002260965096773841;0.002277374267578125
0.011982410939960485;0.011982917785644531
0.0340353450227129;0.03430745005607605
0.015173033662618605;0.015224218368530273
0.02389385352086309;0.024092674255371094
0.03624318239316729;0.03624323010444641
0.015262794395047402;0.015263522043824196
0.02713146554207966;0.027614712715148926
0.03937601612136126;0.03937605023384094
0.005665092051384343;0.00566515326499939
0.015439551161758101;0.015439987182617188
0.019583903912513113;0.019724763929843903
0.012392864182639119;0.012393875047564507
0.009172532964404073;0.009173393249511719
0.03252659110403435;0.032526999711990356
0.020993350581187658;0.020997047424316406
0.013641384887980368;0.013642244972288609
0.021135121415470266;0.021476373076438904
0.00440211475595861;0.00440216064453125
0.021834397939862946;0.0218353271484375
0.006878182451159995;0.0068784356117248535
0.036054355865987237;0.036461055278778076
0.026313995726958854;0.026522696018218994
0.013362622681983264;0.013598382472991943
0.014590203749151102;0.014590293169021606
0.007579275181021641;0.007579803466796875
0.01675861748289715;0.016790390014648438
0.04036448378126731;0.040367186069488525
0.02495591824046639;0.024956703186035156
0.010945006561836168;0.010980978608131409
0.02049075677765134;0.020672261714935303
0.047091050384856545;0.04709148406982422
0.014591947827404169;0.014821290969848633
0.020889777651029916;0.021419474855065346
0.016133216403939256;0.01613355055451393
0.00010159284848418592;0.00010159611701965332
0.02831657295329275;0.028317367658019066
0.019950299118994947;0.020273029804229736
0.025904033004842394;0.026479452848434448
0.015428322134368705;0.015428870916366577
0.01309549533477227;0.01310533657670021
0.02630663356009842;0.026307106018066406
0.011397636832973321;0.011398285627365112
0.02614324691472616;0.026239395141601562
0.020863675087678713;0.02093261480331421
0.006574421710330707;0.0066480934619903564
0.01519276816604727;0.015192985534667969
0.03018738065556359;0.030187606811523438
0.05113349164096754;0.0516895055770874
0.012833625858350186;0.012834876775741577
0.030782503268605925;0.030872076749801636
0.06988347038462987;0.07276293635368347
0.026064506597400623;0.02688160538673401
0.004591605783507497;0.0046558380126953125
0.0302004529481243;0.03198609873652458
0.0008011144019062052;0.0008020401000976562
0.021022077098608073;0.021022796630859375
0.0570990980586434;0.05801030993461609
0.04056796307554174;0.040568023920059204
0.06830990339982969;0.07245352864265442
0.006700570022268586;0.006701469421386719
0.02638642008542973;0.026450105011463165
0.054893593504990366;0.058760643005371094
0.03266648191768908;0.03266716003417969
0.013879476919695006;0.01392027735710144
0.008538196701245303;0.008620262145996094
0.014870332408490132;0.014870643615722656
0.0200163000155263;0.0200423002243042
0.01369441269628099;0.014035642147064209
0.020169134717261686;0.02029705047607422
0.015433435132246136;0.015433460474014282
0.007569740838105245;0.007596522569656372
0.04455912437589457;0.04826638102531433
0.009862117293760393;0.009862899780273438
0.02025053564401696;0.02044329047203064
0.011423578055345515;0.011424064636230469
0.01535632481130598;0.015359431505203247
0.018047764202303185;0.01804828643798828
0.0625375584605431;0.06456375122070312
0.046119881949522136;0.04803934693336487
0.01533459252518495;0.0153350830078125
0.028094172898719155;0.028585046529769897
0.038436666833217725;0.038455963134765625
0.020692777657956296;0.02102281153202057
0.027494751706504502;0.02759307622909546
0.017862688335247387;0.01786327362060547
0.02378939207711117;0.024001121520996094
0.013641986346079793;0.013642311096191406
0.019932821950453435;0.01993483304977417
0.02069834502448708;0.02069854736328125
0.02217682373821413;0.022179454565048218
0.02434041066918754;0.02443009614944458
0.015668847626750564;0.0156688392162323
0.011942109634404294;0.011942833662033081
0.01067636318331242;0.010699093341827393
0.027664594005826503;0.027840495109558105
0.00798318696290241;0.007983604446053505
0.027240601078096807;0.02726358361542225
0.0006138288693218233;0.000614166259765625
0.011440001328236766;0.011440277099609375
0.024548397434178845;0.024654477834701538
0.03256761606192345;0.03256797790527344
0.010703593605933155;0.01070404052734375
0.0027899238470873496;0.0027904510498046875
0.026717532692417334;0.026718080043792725
0.019723683783518423;0.019726663827896118
0.025108765728637055;0.02537885308265686
0.018279596680582433;0.018574029207229614
0.029194204692819834;0.029667139053344727
0.026464075760881393;0.0269315242767334
0.012002396879950417;0.012382745742797852
0.015580489822533183;0.015581130981445312
0.01945881224596801;0.020045220851898193
0.004787862261312396;0.004788398742675781
0.02189891183666654;0.021899253129959106
0.02934301527043915;0.029696404933929443
0.020528421359395036;0.02100241184234619
0.0192503099773488;0.019258737564086914
0.019102035775636853;0.019102096557617188
0.030251716626486274;0.030498504638671875
0.043363331157621955;0.0434933602809906
0.03206519158959935;0.032267987728118896
8.914607282725894e-05;8.913874626159668e-05
0.04244035639893708;0.04268541932106018
0.05884816962899388;0.05901467800140381
0.06183362969964814;0.062051206827163696
0.02522097759869777;0.025794029235839844
0.013173654823515624;0.013177573680877686
0.005169062350440797;0.005167484283447266
0.02699548883070612;0.02699565887451172
0.03143964549823608;0.03152120113372803
0.011895520221707536;0.011889457702636719
0.019408182303381167;0.01970463991165161
0.04951932293018884;0.049864500761032104
0.04504814754767187;0.04694119095802307
0.034641337494310316;0.03539907932281494
0.003689801884039283;0.0036907196044921875
0.01949565577447783;0.01949596405029297
0.01625624521820291;0.016382426023483276
0.023962815239152085;0.024333983659744263
0.0031786050824344236;0.003178616752848029
0.0009195389349118989;0.0009202957153320312
0.013023616454815558;0.013024330139160156
0.024772415461144497;0.024932757019996643
0.013943663412686484;0.013943701982498169
0.014886047329526591;0.014986038208007812
0.00861173673009301;0.008624076843261719
0.009716389457234412;0.009716421365737915
0.02918779231412539;0.029188185930252075
0.02594962492195047;0.027135372161865234
0.05338043046621576;0.058928489685058594
0.02155482140930071;0.02155497670173645
0.012747281077364949;0.012747764587402344
0.027772541316275528;0.027858108282089233
0.01639317224716641;0.016403406858444214
0.00587169986150125;0.006037712097167969
0.032968909007699804;0.033016473054885864
0.02467473138071257;0.024722397327423096
0.0023307376920179332;0.002340972423553467
0.014487337747148369;0.014495849609375
0.021665491514289974;0.021665871143341064
0.01693139806114287;0.016982972621917725
0.011776393747787434;0.011778950691223145
0.024152184899158886;0.024153366684913635
0.02195585194117498;0.022220611572265625
0.022678424077500016;0.02267928048968315
0.06314836977136155;0.06314843893051147
0.005406744314355851;0.0054073333740234375
0.03480430987621357;0.034805189818143845
0.023867106735577494;0.024062752723693848
0.02002392670365405;0.02002429962158203
0.040130663492541366;0.04181700944900513
0.009565426277077408;0.009566307067871094
0.002332498035518869;0.002330780029296875
0.017462927974046312;0.01746368408203125
0.018244849643343164;0.0182456374168396
0.02175634592153231;0.021757125854492188
0.012079012179191601;0.012079238891601562
0.04841220252193759;0.048424720764160156
0.04446180660370895;0.045576006174087524
0.025174101426382454;0.025176584720611572
0.021137537143241403;0.021513015031814575
0.026442463618090436;0.026622802019119263
0.025341578929024885;0.025638341903686523
0.017681857064332406;0.017695963382720947
0.045245662266610844;0.04524615406990051
0.035285119807029995;0.037139892578125
0.008280097356021454;0.008284568786621094
0.0437162949390224;0.04371646046638489
0.02599398723286879;0.02599620819091797
0.029092567402323955;0.02909327670931816
0.016587018877067896;0.016587287187576294
0.02796640349394914;0.029083795845508575
0.04380811078406624;0.04390224814414978
0.04559757750862876;0.04559805989265442
0.004864996949112998;0.0048656463623046875
0.0038932618921165368;0.004074394702911377
0.026197693549690915;0.026423335075378418
0.0030960902675069278;0.0030965805053710938
0.02694358693625356;0.027284324169158936
0.0015290628413046322;0.0015578866004943848
0.043224462213518354;0.04635968804359436
0.021692203544143494;0.021901249885559082
0.02749411749089263;0.027708053588867188
0.03986233747884689;0.04064282774925232
0.024009613827617883;0.02419421076774597
0.028380875834638643;0.02838134765625
0.04610355154169588;0.04812431335449219
1.8153490855314477e-05;1.9073486328125e-05
0.038481165976218853;0.03893625736236572
0.0241779449217268;0.02418215572834015
0.017464952354222286;0.017465591430664062
0.0264623071708885;0.027198433876037598
0.02010132721084594;0.020861446857452393
0.01904610640194951;0.019101232290267944
0.03584652273202077;0.035846710205078125
0.029357087441744378;0.02935791015625
0.015307395538581663;0.015307426452636719
0.03409010019210064;0.034170567989349365
0.0446615066866488;0.0460638701915741
0.014183639920666529;0.014183729887008667
0.023374086726135255;0.023374557495117188
0.03932304586080762;0.0393238365650177
0.027234180895674018;0.028769195079803467
0.03750815702444034;0.03750830888748169
0.03038996610149624;0.03048206865787506
0.01848166240186121;0.018548786640167236
0.031325140659064714;0.03132522106170654
0.01976788576290625;0.019856691360473633
0.02189328488965403;0.02193605899810791
0.03284262384382681;0.03284263610839844
0.014008064245959996;0.014281928539276123
0.07158199669834166;0.07158282399177551
0.014664788809264848;0.014707639813423157
0.028998232034650646;0.02899840474128723
0.01814338801033576;0.018143653869628906
0.04034347092652813;0.041665107011795044
0.026614122370704922;0.026615142822265625
0.0625538151338817;0.06557238101959229
0.016238814855713057;0.01637589931488037
0.035380355857564376;0.03538091853260994
0.01795330609243426;0.018151462078094482
0.02268656538599814;0.02268695831298828
0.031960129983484985;0.031960487365722656
0.03607004091150192;0.036073267459869385
0.013573282587250305;0.013599395751953125
0.009161193564248741;0.00917554646730423
0.02834192920618858;0.02883043885231018
0.016626056192233982;0.01662731170654297
0.01957384751864871;0.01959279179573059
0.019268337491647913;0.01935642957687378
0.0524493064179986;0.05244925618171692
0.04199567725002566;0.04377362132072449
0.0144310944967769;0.014431953430175781
0.04686317850217736;0.04802227020263672
0.029556634054496995;0.029557228088378906
0.004411664168911658;0.0044116973876953125
0.014540451189324066;0.014838874340057373
0.033654409371955206;0.03442448377609253
0.04258691320315909;0.04341763257980347
0.031259001300393385;0.03156810998916626
0.03623834993496857;0.03649142384529114
0.024210059877648845;0.02421092987060547
0.006056284994613974;0.006056785583496094
0.03260634223543808;0.0328492671251297
0.013170534589750219;0.013233721256256104
0.018062175846802503;0.018103614449501038
0.018998528185712352;0.018998637795448303
0.029978281053642624;0.030550837516784668
0.01737032381948249;0.017370952293276787
0.01500343157688596;0.015027552843093872
0.03146258214046664;0.03146333247423172
0.013675867667700976;0.013849858194589615
0.03393817835826885;0.03408241271972656
0.012853828612206126;0.012854576110839844
0.02167742606996134;0.021683990955352783
0.002066525988361423;0.0020666122436523438
0.023308045895823446;0.023896992206573486
0.019510048451022163;0.01951122283935547
0.05185226185286774;0.05390429496765137
0.021674164844517778;0.021994054317474365
0.046155000562641546;0.047074586153030396
0.019793052785901367;0.01979351043701172
0.03189117253083592;0.031891822814941406
0.014572349396574147;0.014573040418326855
0.016316004434467728;0.01631602644920349
0.04179758969514091;0.04179859161376953
0.01817236494640955;0.0181732177734375
0.03607884234769236;0.03692144155502319
0.03545881820913603;0.03563213348388672
0.013644174749723587;0.013645172119140625
0.02297437732078799;0.023028820753097534
0.01633077227061964;0.01636505126953125
0.019288474042926537;0.019289016723632812
0.018981786575853823;0.018982887268066406
0.0375749737172831;0.03955078125
0.030212146712488935;0.030856609344482422
0.03790240796936598;0.03790241479873657
0.009037937891581452;0.009038439951837063
0.018226790534036544;0.01824188232421875
0.028644775667703227;0.02923712134361267
0.011389942047822772;0.01139068603515625
0.021313887066779846;0.02157643437385559
0.06250359270168264;0.06662845611572266
0.07282413718091264;0.07305288314819336
0.006430663553248934;0.00643157958984375
0.027943991023098164;0.0287647545337677
0.03001522694150545;0.03161144256591797
0.02958992751030867;0.029590606689453125
0.027243096806230212;0.028211772441864014
0.0017981221976155122;0.0018942952156066895
0.01707096049038925;0.01707172393798828
0.03554979938342396;0.03571036458015442
0.048355266322843315;0.048356056213378906
0.016412773327919145;0.016413629055023193
0.019650011568710837;0.01965045928955078
0.044721335687122596;0.06337541341781616
0.008073800734599259;0.008078932762145996
0.07065926880403393;0.07067647576332092
0.02432321035025612;0.024515628814697266
0.027477537878265124;0.02834273874759674
0.03483373288930797;0.03524318337440491
0.02782788962787976;0.027834922075271606
0.028382675399111212;0.029138803482055664
0.01600609869529788;0.0160064697265625
0.01788783823187243;0.017915725708007812
0.020015649024941396;0.020030327141284943
0.01564046453660341;0.015641212463378906
0.02103433696864828;0.021146774291992188
0.04232126169034237;0.042894959449768066
0.03918364391026561;0.039673835039138794
0.05528689317284862;0.05551612377166748
0.03595333806431151;0.037296026945114136
0.02309898980136598;0.023099839687347412
0.025169658450939245;0.025170326232910156
0.010642046527857368;0.01064300537109375
0.047008234797874346;0.047769904136657715
0.022810902325421854;0.02311927080154419
0.02338397619128849;0.023481309413909912
0.0394551639866023;0.0394563190639019
0.009645275762706228;0.009645462036132812
0.010088769482037876;0.010088950395584106
0.01308198833351256;0.013082504272460938
0.008409869411484767;0.008410453796386719
0.0210839972326651;0.021110445261001587
0.029591647637455802;0.029998809099197388
0.03391356092905169;0.03418201208114624
0.013693294701981261;0.013693541288375854
0.047194721643501886;0.04719477891921997
0.0205828698001495;0.020583152770996094
0.04802229662255498;0.04849743843078613
0.019484923406599963;0.019590377807617188
0.0639117704255319;0.06391239166259766
0.025151990481402476;0.025209814310073853
0.02128342576627217;0.021284818649291992
0.004045328818748185;0.004133462905883789
0.03704870755246397;0.037055641412734985
0.02481982113917856;0.02481985092163086
0.03360222999457615;0.036538153886795044
0.028051238081490282;0.02805216796696186
0.016890071274726817;0.016890525817871094
0.051344256386171606;0.052145928144454956
0.016084741628661026;0.016530126333236694
0.059281552857478936;0.05937674641609192
0.04862200304535724;0.04938432574272156
0.014187748310465598;0.014187812805175781
0.025419343383396145;0.025420188903808594
0.02788526164118925;0.02788633108139038
0.015261210150355642;0.015261679887771606
0.043054627884177334;0.04392075538635254
0.02848805844877343;0.0284881591796875
0.020751842131574383;0.020751982927322388
0.02430041825598451;0.024300575256347656
0.0008332234037629244;0.0008335113525390625
0.0023202998392535795;0.0023202896118164062
0.02524333512652383;0.026974409818649292
0.027432462344631797;0.027475297451019287
0.029015252750273047;0.02934473752975464
0.02932625968619991;0.029817432165145874
0.04908888486905645;0.05482882261276245
0.029337462786189462;0.02933749556541443
0.05338446769230288;0.05361448973417282
0.017010501525413464;0.01701068878173828
0.023620792906788254;0.02362537384033203
0.02692442640358515;0.026925086975097656
0.026283184241385368;0.026467859745025635
0.03711627431426022;0.03711700439453125
0.026869243721944106;0.027463555335998535
0.020396028988672116;0.020839333534240723
0.01999329760257565;0.01999378204345703
0.04194947277002364;0.04195018485188484
0.0025722077745711836;0.002572774887084961
0.017132526853463007;0.01713275909423828
0.07155819252871369;0.07155895233154297
0.009301922153750473;0.009496405720710754
0.029657417624735356;0.029658347368240356
0.016295340824239352;0.016512930393218994
0.012200466415802745;0.012212753295898438
0.02257383337108243;0.02271266281604767
0.016794293781295662;0.01726117730140686
0.0007624466515924849;0.0007642507553100586
0.024540997654708196;0.024541854858398438
0.007384685130952307;0.00738525390625
0.04019304874912952;0.041957587003707886
0.016001706107620434;0.016001760959625244
0.01974491100753429;0.02022281289100647
0.05151763770573726;0.05307072401046753
0.041494161741668034;0.041497260332107544
0.01808594318638632;0.01808643341064453
0.04650685279856595;0.04677391052246094
0.009862433826571355;0.009982705116271973
0.023884780501546642;0.02438563108444214
0.05362736745433598;0.053627967834472656
0.01521559300879804;0.01528388261795044
0.02357302087931305;0.023573875427246094
0.021826847866451726;0.02230072021484375
0.04778230920481724;0.048183292150497437
0.04067731102757992;0.04188457131385803
0.016666074837663098;0.016666412353515625
0.029686436470791017;0.029686927795410156
0.057097223360410045;0.059152960777282715
0.02274300720369772;0.022865474224090576
0.03424328094871113;0.03424331545829773
0.027716200796452234;0.027716636657714844
0.03492744423631782;0.034989356994628906
0.016473874467578073;0.01677080988883972
0.025923247438830718;0.02633252739906311
0.039499589569647275;0.03975754976272583
0.018842086326098764;0.01884216070175171
0.046867572923437344;0.047875016927719116
0.04655222948333929;0.0466766357421875
0.044578916575550784;0.04494240880012512
0.03221605804545397;0.032557934522628784
0.012461852395669588;0.012462228536605835
0.015105617984608407;0.015106201171875
0.02387229601949074;0.02387237548828125
0.061458843836707744;0.06515657901763916
0.00982542501923698;0.009949684143066406
0.008786288768090324;0.008786454796791077
0.01687190259926602;0.01687401533126831
0.02062018749234099;0.020620346069335938
0.028932875969358816;0.0292644202709198
0.02899782613591098;0.029603779315948486
0.01090978191103587;0.0109100341796875
0.015935179068924055;0.015966787934303284
0.026690935566770827;0.026691436767578125
0.022919793767496657;0.022920578718185425
0.021142239034804222;0.02143004536628723
0.02184959387069911;0.021849632263183594
0.019154304691384412;0.01933613419532776
0.05871627160767762;0.058911919593811035
0.02472840706982419;0.024848073720932007
0.01502920129285105;0.0150299072265625
0.03892198180191994;0.040137916803359985
0.0344701568660926;0.03534215688705444
0.02516954181826102;0.026458024978637695
0.05193682593413054;0.051937103271484375
0.000981078666455251;0.0009813308715820312
0.009695567163906797;0.009696006774902344
0.027816810499156963;0.028211772441864014
0.014603646895818204;0.014603674411773682
0.02416354453755188;0.024168014526367188
0.056133168982362265;0.05643448233604431
0.021819879266463414;0.02185302972793579
0.007242075102736577;0.0072422027587890625
0.00479471025724088;0.004795074462890625
0.02443096903250051;0.024497032165527344
0.006258441149553167;0.00626489520072937
0.010342214915216292;0.010342597961425781
0.05443543484646401;0.055413007736206055
0.03264531556797402;0.0329512357711792
0.03694681833004894;0.03723400831222534
0.010390502262943288;0.01039120089262724
0.03490086642446015;0.03490161895751953
0.02696133059430916;0.0269616786390543
0.03416390613457008;0.036977797746658325
0.021964455323361904;0.02196502685546875
0.011853573623990907;0.011854171752929688
0.07448187532721938;0.07531499862670898
0.012998429845256995;0.012998580932617188
0.02752498574494929;0.027556419372558594
0.009029845763557422;0.009029865264892578
0.0038897001065317243;0.0038900375366210938
0.04763750772361216;0.04805058240890503
0.012640856447080105;0.012641096487641335
0.0166830631553102;0.017551064491271973
0.0209995285688251;0.020999908447265625
0.021615875088223893;0.021785229444503784
0.02273407313667296;0.022734642028808594
0.013049152345828645;0.013049815781414509
0.01266232817157482;0.012662887573242188
0.022350225319536815;0.022369295358657837
0.027006887283617078;0.02762514352798462
0.009554328412453128;0.009554862976074219
0.03675408487690701;0.036777883768081665
0.030950079705884825;0.030950546264648438
0.016820572319305185;0.017118453979492188
0.03116701219892213;0.031311821192502975
0.0147190888377276;0.014719963073730469
0.01347052715111327;0.013477876782417297
0.025849178535973457;0.025988757610321045
0.037116961092980585;0.037117719650268555
0.04453895290545558;0.044777750968933105
0.033559880609237695;0.03358843922615051
0.030238037437825906;0.0311659574508667
0.022467016316726596;0.022467613220214844
0.02494558077042273;0.024954020977020264
0.02431723583710489;0.02472195029258728
0.016590658536303513;0.01659107208251953
0.04342375226884335;0.043424565345048904
0.03383004685985447;0.0338917076587677
0.035021078211528806;0.03555341064929962
0.03599322589802575;0.03599357604980469
0.025582984419914856;0.026162385940551758
0.03564508293075689;0.03576868772506714
0.012992430210700495;0.01299285888671875
0.018182418439804726;0.018278077244758606
0.05177770798428047;0.05405804514884949
0.02410571895805109;0.024191036820411682
0.022894928791564642;0.02289581298828125
0.017047880410514298;0.01710134744644165
0.02878391137372416;0.028784722089767456
0.03193934401047835;0.031955212354660034
0.041471022459267794;0.041471511125564575
0.02951255455239737;0.02951335906982422
0.028145196651810693;0.02814526855945587
0.00610295072341801;0.0061029791831970215
0.03015889762493802;0.03158804774284363
0.04397830384293439;0.04425618052482605
0.025749527534751116;0.025776922702789307
0.013082275899016706;0.01330450177192688
0.015040434230937759;0.015041281469166279
0.04135982864827537;0.04157865047454834
0.03337265903592631;0.03337287902832031
0.009241312192406169;0.009242057800292969
0.028661729011095573;0.02961823344230652
0.024414301522013713;0.02447652816772461
0.028011918585243815;0.02801227569580078
0.027274779463192438;0.027278900146484375
0.01251506377480159;0.012515872716903687
0.009088254010103613;0.009094268083572388
0.006261304307693088;0.0062618255615234375
0.06882943552372078;0.07058241963386536
0.025588453191020592;0.025666654109954834
0.012858410050474334;0.012859344482421875
0.01717934724686537;0.017179489135742188
0.020273903836929886;0.02027416229248047
0.012925079977647353;0.012942314147949219
0.02157803870180144;0.02157873474061489
0.019170593719355505;0.01917065680027008
0.02860180495091839;0.028615951538085938
0.013176510875253596;0.013176918029785156
0.023420806995959748;0.02348378300666809
0.01802229433580481;0.0180225670337677
0.02609633701684875;0.026097238063812256
0.024725261613703673;0.024725914001464844
0.035045685090885056;0.03504657745361328
0.012332373350383225;0.012465476989746094
0.020321452670418443;0.020402923226356506
0.02371024856058803;0.023711204528808594
0.021584442649021596;0.02212163805961609
0.013823251152005424;0.013823509216308594
0.020802625451735585;0.021042823791503906
0.0305862251399513;0.03058624267578125
0.01913972381271799;0.019637614488601685
0.01442684600637645;0.014559775590896606
0.028072978278523092;0.028468191623687744
0.01820653216213115;0.018206626176834106
0.022396135477112538;0.022397004067897797
0.07285170181638322;0.07300949096679688
0.005835718887338951;0.0058605968952178955
0.01868970181477795;0.018690109252929688
0.028965182350850233;0.029003441333770752
0.015667267207296335;0.01592254638671875
0.05962603705083576;0.06476011127233505
0.011412296007855207;0.011554300785064697
0.043256825457054233;0.04325774312019348
0.021118841464978017;0.021119117736816406
0.021095631353091455;0.02114790678024292
0.002331436787987784;0.0023317337036132812
0.04741172286144956;0.047415733337402344
0.026167133811138173;0.026167869567871094
0.023677151375883373;0.024154365062713623
0.013985956231512404;0.013986587524414062
0.02563427212695834;0.025706112384796143
0.029036475848438673;0.02913200855255127
0.01622503665005597;0.016225814819335938
0.02604090513880593;0.026283472776412964
0.0020702450964447464;0.002070307731628418
0.04205543030779176;0.042473793029785156
0.03503952887618928;0.035470932722091675
0.0059110149035478884;0.005911022424697876
0.01747905759915448;0.01758757419884205
0.017907951369212652;0.017908036708831787
0.04509095020368629;0.046330928802490234
0.02088759021635087;0.021010398864746094
0.021600676170717564;0.02160075306892395
0.0076533852137216805;0.007654140237718821
0.035273874420006644;0.035274505615234375
0.009074182753318737;0.009074211120605469
0.02008635179571661;0.020087242126464844
0.013869643943204574;0.0138702392578125
0.02495429559379052;0.02495482563972473
0.01812733569495365;0.01812744140625
0.028894921567536452;0.029113799333572388
0.01678622362306442;0.01708132028579712
0.03414720446723899;0.034148216247558594
0.02590135459281447;0.02605152130126953
0.024201769675321234;0.024202346801757812
0.023348499379996675;0.024088799953460693
0.02297515861284563;0.022975921630859375
0.022708562670731326;0.022708892822265625
0.012858028573449634;0.012858390808105469
0.01793597977999236;0.017945289611816406
0.016885502955339048;0.01716133952140808
0.027472256891236262;0.028183698654174805
0.024256730770478817;0.024256765842437744
0.022294135067883237;0.02248704433441162
0.018140420359111623;0.018140792846679688
0.006044165109845759;0.0060443878173828125
0.023442344713693445;0.02376788854598999
0.029177116693222392;0.029177725315093994
0.015677759802369545;0.01567840576171875
0.010803377040213913;0.010803401470184326
0.005386835175565183;0.005387306213378906
0.007929959447403842;0.007930338382720947
0.024760419678110757;0.02480253577232361
0.02478717540511248;0.025244474411010742
0.01570867079559246;0.01570892333984375
0.022494717383531527;0.022495269775390625
0.015928180848624823;0.0159282386302948
0.031144211828628993;0.03141355514526367
0.003538988679061367;0.0035390853881835938
0.023549829558717563;0.02354985475540161
0.05328112176678187;0.053725987672805786
0.050397169239987515;0.053366661071777344
0.05370691891131261;0.05370715260505676
0.011999115076157104;0.012109771370887756
0.03201857876314551;0.032181620597839355
0.030738748462565628;0.03091907501220703
0.03594896772748339;0.03651237487792969
0.021355499509687674;0.021569669246673584
0.024098818805645298;0.024146676063537598
0.02203087759632554;0.022213757038116455
0.009567552577914851;0.009568214416503906
0.02495689484670741;0.025528013706207275
0.022827150708807826;0.02282734215259552
0.028688162801272617;0.0286884605884552
0.0037070594817904218;0.0037078857421875
0.018642957957948243;0.018914878368377686
0.03819484721514467;0.03873622417449951
0.03326325416721468;0.03326416015625
0.061400173743025956;0.06140023469924927
0.024576111225443297;0.02556401491165161
0.023961519970514007;0.023984134197235107
0.0624210792063713;0.06413578987121582
0.0027941588777358694;0.0027942657470703125
0.02635170852903289;0.0263519287109375
0.028541059855313005;0.029699623584747314
0.016191550028248045;0.01654130220413208
0.0054368368842084925;0.005436897277832031
0.028655517828357333;0.028941035270690918
0.048385584623464914;0.049911826848983765
0.03964207783387409;0.0398230254650116
0.027099506610872792;0.027099609375
0.014906708679996298;0.014906883239746094
0.029428687166065386;0.02942943572998047
0.02697199529396676;0.027834713459014893
0.021029874443227854;0.021047592163085938
0.01531552676088297;0.015316009521484375
0.00473248437804149;0.004732489585876465
0.011643762930744924;0.011644363403320312
0.029706324338867798;0.029724955558776855
0.024069217332221005;0.024069786071777344
0.03487735045182592;0.034924983978271484
0.027208205525027545;0.027208328247070312
0.015287630242722481;0.015288352966308594
0.027110683071278268;0.027111053466796875
0.011105621749902072;0.011117309331893921
0.028054522784425318;0.028428316116333008
0.01691728086237743;0.01696491241455078
0.04612328424778512;0.04612740874290466
0.005905507551278539;0.00593256950378418
0.027982604062157038;0.027982711791992188
0.012230478472651081;0.012230873107910156
0.026723097799802982;0.026844888925552368
0.02760443896845417;0.027605056762695312
0.0360801779154521;0.036080390214920044
0.022152262754832033;0.02215290069580078
0.005418867191000453;0.005419600289314985
0.021679146640197707;0.022358089685440063
0.010582921158628179;0.010611921548843384
0.0028476724705952454;0.002847999334335327
0.025152018855227;0.025474101305007935
0.017627013271746633;0.01774945855140686
0.03548619445854798;0.03548697009682655
0.056586285503728385;0.0586571991443634
0.042460059825240926;0.04492419958114624
0.01633739381567221;0.016338348388671875
0.04383631826593883;0.04383659362792969
0.036610226273738555;0.03661060333251953
0.03244411287709792;0.032444894313812256
0.013296539738762983;0.013296574354171753
0.01578127217717741;0.015781402587890625
0.001328457497216636;0.0013284683227539062
0.015420497346743021;0.015420913696289062
0.029645478277759985;0.030129671096801758
0.017726984246602743;0.018244236707687378
0.0181407824847054;0.018147170543670654
0.016628788584256912;0.01662921905517578
0.023774249640581092;0.025241374969482422
0.03390132195704319;0.03390216827392578
0.02841107148264522;0.028578728437423706
0.0308100361959726;0.030864447355270386
0.02806748052416408;0.0292510986328125
0.009819279597609845;0.009819984436035156
0.017391098076021714;0.01769399642944336
0.019317619174295565;0.019317626953125
0.06858945597517883;0.06859016418457031
0.02416062698927468;0.02474716305732727
0.01969325775871778;0.019693374633789062
0.02925010842805318;0.029255390167236328
0.0073860560728453;0.007386207580566406
0.01210681020068925;0.01210725586861372
0.0486294353013976;0.0486297607421875
0.03371987650539117;0.03398627042770386
0.01178307847629791;0.011783599853515625
0.025968869002376396;0.02653089165687561
0.026284852307913775;0.026285171508789062
0.02986510883103126;0.03065556287765503
0.018029664680678008;0.01803836226463318
0.009960373682726308;0.009961128234863281
0.018376438484419368;0.01853841543197632
0.005367644125018268;0.005453050136566162
0.0035617671627728394;0.003563493490219116
0.05648451087251464;0.05679059028625488
0.03899037029551945;0.03899097442626953
0.021965970385467125;0.021966053172945976
0.010643057562451406;0.010643881745636463
0.007335407680072762;0.007335662841796875
0.00678040774426884;0.0067806243896484375
0.007943066734788649;0.007996559143066406
0.013646548937455358;0.013647079467773438
0.026367357513816327;0.026499122381210327
0.02379808272636242;0.023798543959856033
0.01240114036544015;0.012401223182678223
0.02128733677585996;0.021287918090820312
0.016410174582154848;0.01641082763671875
0.018054300975529083;0.01807725429534912
0.021864436529461295;0.022810518741607666
0.016287124026352823;0.016407698392868042
0.020574819021164446;0.020586788654327393
0.010489860313055871;0.01122283935546875
0.019566459754319653;0.0196475088596344
0.0251229767027469;0.02529028058052063
0.014637904129747166;0.014637947082519531
0.02517661378979563;0.0257299542427063
0.014693171715274804;0.014698028564453125
0.03870846443339959;0.038738250732421875
0.05082638640407937;0.053948819637298584
0.01795082577527831;0.018365338444709778
0.016662802213698962;0.016663551330566406
0.07125136392312209;0.07206922769546509
0.03202022587092076;0.03202241659164429
0.014341345220980097;0.014342092908918858
0.00912212274983794;0.009130805730819702
0.01636340911924508;0.01648014783859253
0.027549219308703337;0.027975887060165405
0.022977682883374113;0.023140907287597656
0.024112820895944742;0.024140745401382446
0.03119874899258034;0.03143787384033203
0.031141798275201943;0.031168192625045776
0.021445789146242462;0.02144622802734375
0.015470994799281415;0.015471458435058594
0.027552731260593696;0.028118908405303955
0.023043362333044597;0.023731529712677002
0.018231256789582272;0.01823127269744873
0.030570038650577724;0.030643999576568604
0.06364911708661611;0.06423383951187134
0.018474001785114103;0.018474578857421875
0.01888679274335192;0.018886923789978027
0.032931962010792765;0.03315603733062744
0.020935141849263664;0.02093592658638954
0.036104928621275116;0.03617209196090698
0.0030761806755614618;0.0031349658966064453
0.022379501324125695;0.02313205599784851
0.025823990373265868;0.025824546813964844
0.045383556846963144;0.04538440704345703
0.018667217696093568;0.018667450174689293
0.03173953885172696;0.03174018859863281
0.009096075817901075;0.009445607662200928
0.007766621465282997;0.0077667236328125
0.04462748142475582;0.04526782035827637
0.00036040692914579103;0.0003604292869567871
0.03420314780886519;0.034680500626564026
0.04151246209314194;0.042201071977615356
0.011727102770121902;0.011733055114746094
0.046763907580075446;0.04772275686264038
0.023817817256713385;0.0238187313079834
0.023729345741682752;0.024311572313308716
0.027285636996114936;0.027286306023597717
0.02775602664534777;0.027756690979003906
0.01477291907378948;0.014773130416870117
0.012719220541390361;0.012720108032226562
0.01788241046226832;0.01789753884077072
0.019821079119370158;0.0198211669921875
0.012643442013519642;0.013076603412628174
0.018992586096610094;0.0189933180809021
0.015497883971375137;0.015538513660430908
0.0563333046509602;0.056377679109573364
0.030830270319617582;0.03083127737045288
0.043966282769050805;0.044171303510665894
0.03508620522714893;0.035086631774902344
0.010328286433810195;0.010745257139205933
0.00832459967164979;0.008324801921844482
0.032028451025077405;0.032029151916503906
0.027243173188650514;0.027403607964515686
0.03322045800050519;0.03322124481201172
0.012688043890081;0.012688636779785156
0.031540645081940225;0.031540870666503906
0.035559475974780305;0.03718596696853638
0.02040327145617683;0.02040386199951172
0.013601219432400651;0.013601243495941162
0.016211370116016324;0.016211509704589844
0.0225984187289873;0.02259911224246025
0.02213415468015439;0.022134780883789062
0.02151634634697539;0.021516799926757812
0.009006228207613376;0.009006500244140625
0.02857142918712111;0.02868640422821045
0.017922238110085434;0.017922431230545044
0.011727784768802364;0.011730194091796875
0.06358839097636426;0.06359004974365234
0.024435316970992566;0.02605915069580078
0.05753644084474309;0.05788999795913696
0.009271143129296871;0.00927246455103159
0.014577599771604239;0.014578722417354584
0.050430342980325275;0.052180469036102295
0.019705504244964783;0.019705772399902344
0.0015676530040902776;0.001567840576171875
0.020700416371830004;0.02070097252726555
0.023476642757497574;0.023737013339996338
0.042629316109586195;0.04263007640838623
0.022523475728404456;0.022569656372070312
0.05408369955374475;0.057006772607564926
0.020977474855561954;0.021778695285320282
0.03770904025108602;0.03770923614501953
0.039036662381660966;0.040624022483825684
0.013905758155098041;0.013911962509155273
0.006906354514402558;0.006997957825660706
0.020752065066586976;0.02077662944793701
0.011520056433532126;0.0115203857421875
0.018908811602252565;0.01917928457260132
0.03908867051382605;0.039089202880859375
0.056093941040373456;0.05610731244087219
0.02159484755723723;0.021595001220703125
0.010905509431630813;0.010906152427196503
0.029132785589280112;0.0292205810546875
0.07634779775052938;0.07755091786384583
0.018333712116342493;0.018334388732910156
0.01841520386994665;0.018415212631225586
0.057376834955301305;0.058254778385162354
0.025014607443429208;0.025014877319335938
0.018629248978674864;0.018630027770996094
0.010939024201800379;0.011018812656402588
0.019544764407640504;0.019674301147460938
0.04715238906650792;0.04839444160461426
0.07944657786323887;0.07952418923377991
0.028107410260600398;0.028107643127441406
0.005881169925153686;0.005881309509277344
0.03222439594574388;0.03404778242111206
0.008188199985067226;0.008188247680664062
0.019235953764655978;0.019734233617782593
0.022364832973058014;0.022477149963378906
0.04962949228067853;0.0517062172293663
0.017385086571161647;0.017385482788085938
0.0012093613486385266;0.0012814998626708984
0.030918171357705394;0.031702786684036255
0.014205001848993008;0.014217227697372437
0.006304648855080079;0.006304740905761719
0.006645531718947713;0.006646096706390381
0.07235799645301931;0.07343345880508423
0.01995262358738891;0.02005574107170105
0.021358614503022982;0.021455764770507812
0.016979332377386167;0.01698012836277485
0.02238465367260326;0.022544920444488525
0.021023073592066288;0.021791458129882812
0.05927369793017092;0.06128978729248047
0.03760048193567259;0.038616687059402466
0.03109661333580283;0.03229045867919922
0.005191576316624369;0.0051957666873931885
0.052487450879294024;0.05270799994468689
0.007653515114396378;0.007653713226318359
0.03273977223025052;0.03274059295654297
0.023667724638862738;0.023937225341796875
0.04775800838662215;0.04791739583015442
0.009871102251257672;0.009871482849121094
0.033367922242619585;0.03358733654022217
0.049413271219053284;0.052987366914749146
0.010986363419607483;0.010986900888383389
0.02169109004199779;0.022358596324920654
0.018660129540666193;0.018686294555664062
0.018457434825341137;0.01845771074295044
0.0012047114830516302;0.0012025833129882812
0.046609255165379136;0.0518040657043457
0.009754084543359139;0.009754180908203125
0.026424839165354524;0.026482578366994858
0.019495699337340865;0.01949596405029297
0.02029019594178203;0.020290374755859375
0.027597464452712408;0.027598373591899872
0.016582399239308813;0.01714232563972473
0.06575273947275695;0.0712881088256836
0.02742308713251603;0.02791959047317505
0.004169946034991913;0.004170417785644531
0.023016338092399332;0.023098021745681763
0.026834062702480194;0.027106165885925293
0.01780203560298463;0.01780223846435547
0.011926550539956091;0.011926651000976562
0.009576575274182684;0.009640879929065704
0.014322400210974324;0.014323234558105469
0.009638228457132636;0.009677708148956299
0.02060944721239764;0.020868778228759766
0.00167160824519584;0.0016717910766601562
0.04906215909109063;0.050016529858112335
0.023902418831738843;0.024384498596191406
0.026182900700872373;0.026183784008026123
0.03994956567083165;0.03995029255747795
0.018477301117905996;0.01849365234375
0.019284808274642552;0.019285202026367188
0.0051929651838154055;0.005192995071411133
0.057754742571379816;0.06097322702407837
0.038337699068874846;0.03892388939857483
0.01019977885995926;0.010200142860412598
0.029923327189174356;0.029975954443216324
0.014823135688359117;0.014823943376541138
0.03558005563124205;0.03558063507080078
0.024248551535461484;0.02454337477684021
0.01571136238051432;0.01571178436279297
0.03756269176829083;0.03811967372894287
0.03274673569218098;0.03307870030403137
0.003280457383615871;0.0032806694507598877
0.02065914744580567;0.021087639033794403
0.023964061961906966;0.024008750915527344
0.05064615919672891;0.05069541931152344
0.029200839157134163;0.03200632333755493
0.031036228633428753;0.031036376953125
0.027448211992664746;0.027448683977127075
0.0402322323841077;0.04035848379135132
0.019379065615015924;0.019379079341888428
0.02571570186710931;0.025774884968996048
0.020116112422279515;0.020116806030273438
0.019990716474870874;0.019990921020507812
0.012667001569820561;0.012667655944824219
0.020772971029757455;0.020785421133041382
0.039149518304260215;0.03946748375892639
0.0325255006536123;0.03348085284233093
0.019835725268944157;0.0202484130859375
0.026596838412866725;0.02669796347618103
0.03232304167805232;0.03232952952384949
0.02696321510810687;0.026963233947753906
0.03630543105960512;0.03662647306919098
0.027929137799557316;0.02839726209640503
0.043930480877889776;0.043931007385253906
0.014791491936321885;0.014791488647460938
0.021393844475233823;0.02139386534690857
0.007284404297778089;0.0073976218700408936
0.010184221572821412;0.010184288024902344
0.027229010802890388;0.02722930908203125
0.028987786889204333;0.02907480299472809
0.02830818331740615;0.028308868408203125
0.015495890697830045;0.015495911240577698
0.0065907020490189126;0.006606936454772949
0.023439407543805503;0.02388763427734375
0.047627216799283466;0.04827880859375
0.05165802873707247;0.05325058102607727
0.04383589957010686;0.043836623430252075
0.0228191169889802;0.022819221019744873
0.0410891669300505;0.04112550616264343
0.01978498823150656;0.01978588104248047
0.0271065697747621;0.02710723876953125
0.029545725727906574;0.030375659465789795
0.01766514488183609;0.01766541600227356
0.041316762396842795;0.04133129119873047
0.01913930005503061;0.01913931965827942
0.05332596568799175;0.0549013614654541
0.023310829611355492;0.023621439933776855
0.027693534607267922;0.027785390615463257
0.02801864187437476;0.028101712465286255
0.026772401854701398;0.026773106306791306
0.001013639895358513;0.0010137557983398438
0.028775527205190558;0.028834432363510132
0.01821553310738578;0.01821613311767578
0.017351235075721214;0.01735178753733635
0.005278512842608042;0.00543607771396637
0.03107981981729341;0.031080245971679688
0.01893732341586185;0.018949508666992188
0.024510503733089686;0.024571329355239868
0.023829676459656193;0.023830413818359375
0.02677700319838996;0.02737283706665039
0.01213614589887156;0.012136459350585938
0.02295692785699377;0.022957801818847656
0.024473186639892692;0.024544984102249146
0.0004486633626411423;0.00044918060302734375
0.023601452695684765;0.024233058094978333
0.025617730512887137;0.02566435933113098
0.010201768874070071;0.010202378034591675
0.05538492481888001;0.056915283203125
0.012999882604272405;0.01300048828125
0.022031998386206078;0.02211707830429077
0.03392530707666981;0.03405827283859253
0.006115832629954114;0.006122589111328125
0.036499437223671126;0.036551594734191895
0.01503351679429061;0.015033721923828125
0.015219129129635514;0.015273168683052063
0.025654859403881836;0.025655657052993774
0.025184435839299427;0.02519071102142334
0.006808216001830882;0.006832122802734375
0.026927050260447942;0.026927947998046875
0.04334801017053415;0.043466925621032715
0.012148135876728541;0.012148857116699219
0.02029430119422591;0.020294398069381714
0.060708904014180026;0.06255680322647095
0.012277712280372671;0.012278556823730469
0.005093240177251645;0.005093574523925781
0.024910694728864216;0.024910956621170044
0.0519618438909617;0.054401129484176636
0.02176004130957187;0.021760940551757812
0.02171676974884237;0.021717071533203125
0.028111338798730363;0.02823731303215027
0.023878995025264624;0.023889794945716858
0.019549218296330564;0.019550830125808716
0.020100468264520117;0.02010108344256878
0.017715205366703363;0.017815053462982178
0.031824351506062956;0.03182506561279297
0.027433362925667688;0.027434349060058594
0.03222099224277473;0.03222179412841797
0.02656213032792875;0.02656269073486328
0.027574239923548162;0.027574539184570312
0.011266525098087284;0.011266544461250305
0.00880387036692071;0.00882747769355774
0.008016202291269056;0.008016586303710938
0.055094700250976604;0.055382728576660156
0.05259055072774973;0.05530828237533569
0.01382353299958525;0.013866603374481201
0.026988748379217213;0.026988983154296875
0.04257046321676646;0.042840003967285156
0.031257222685096474;0.03125762939453125
0.01512284091137431;0.015123367309570312
0.04997358363947361;0.049973636865615845
0.04165621882225518;0.04311344027519226
0.03463813792243925;0.034908562898635864
0.01675050993466635;0.01675128936767578
0.0518955802512156;0.055860310792922974
0.02347579073346846;0.023652374744415283
0.036090608339024395;0.036339372396469116
0.020108042092347386;0.020114660263061523
0.01903295342964058;0.01932048797607422
0.00713904542713076;0.007162183523178101
0.025985630460868332;0.026038169860839844
0.019894260818155922;0.01989459991455078
0.02252874791872835;0.022541046142578125
0.013209398969177501;0.013210296630859375
0.004864950510351436;0.0048656463623046875
0.04505497872721184;0.04536795616149902
0.024618755196527294;0.02461877465248108
0.008636170749826276;0.008636474609375
0.02287340140491404;0.023824989795684814
0.023086443222079117;0.02308894693851471
0.012594187379961699;0.012594223022460938
0.0547101670877001;0.05473041534423828
0.012392784513072626;0.012392997741699219
0.008280609229095848;0.008280754089355469
0.016637970994492747;0.01705363392829895
0.01772502715210675;0.017725884914398193
0.02819777704789498;0.028276026248931885
0.014593695560681545;0.014594078063964844
0.0009107088335920338;0.0009425580501556396
0.01002212199359972;0.010022133588790894
0.02230602295650923;0.022557783871889114
0.026903742932499603;0.02690410614013672
0.0034019730968095517;0.0034025944769382477
0.028718256996317408;0.028718948364257812
0.016647979696418794;0.016648292541503906
0.023421077252092377;0.023421108722686768
0.0275300105808474;0.027530670166015625
0.009657902360853518;0.009658843278884888
0.011593285629525312;0.011626958847045898
0.012893866846118748;0.01298782229423523
0.02886112367623446;0.02886149287223816
0.01406830697639951;0.014068633317947388
0.03636476033172308;0.03738883137702942
0.02264513116998404;0.022707462310791016
0.024931740119644608;0.025503098964691162
0.023280126781151697;0.023280233144760132
0.021570067062228897;0.021709829568862915
0.035209688701677955;0.03521032631397247
0.026426806564223103;0.026427268981933594
0.030787329372842735;0.030837297439575195
0.0327959791687165;0.03280622512102127
0.03493655555755004;0.03516674041748047
0.04019098832520933;0.04035361111164093
0.03118089502480624;0.031180918216705322
0.04722490456550179;0.0474054217338562
0.027256157051805348;0.02730017900466919
0.018582563934319608;0.018583297729492188
0.023810424637386435;0.02381134033203125
0.00933987485608939;0.009352684020996094
0.01895536288414607;0.01895618438720703
0.012866048791388252;0.012890167534351349
0.009644280310656665;0.009644508361816406
0.016323311679251135;0.01632404327392578
0.026678253326337033;0.026679039001464844
0.02406300387877031;0.024654358625411987
0.005831899819266744;0.005832672119140625
0.02219496662000279;0.022195816040039062
0.02155144567730002;0.021730124950408936
0.016471567944721273;0.01647186279296875
0.023713881921762294;0.0237140953540802
0.010662509452963317;0.010666191577911377
0.027460427265106408;0.02895417809486389
0.05430560626835787;0.05456748604774475
0.0019963297844104505;0.0019969940185546875
0.020073064454590926;0.020116806030273438
0.03623847623619;0.036238670349121094
0.030922695845256407;0.030939757823944092
0.011897856501964718;0.012034803628921509
0.037947557868054274;0.0391925573348999
0.01804480812389665;0.01805281639099121
0.0031242889042204093;0.003361999988555908
0.002653950698706827;0.002742946147918701
0.039361174657161074;0.039369940757751465
0.03942266357525686;0.039587974548339844
0.014318706049767654;0.014319388195872307
0.028001116477582598;0.028341293334960938
0.013020169228260922;0.013020515441894531
0.012216233222027964;0.012216567993164062
0.016560890330319034;0.016561508178710938
0.013101603455300516;0.013215810060501099
0.0317985908657386;0.0321732759475708
0.026074866439362895;0.026075363159179688
0.0029518122111480993;0.0029573440551757812
0.034044718177205495;0.03404521942138672
0.005060987726415729;0.0050612688064575195
0.010379338532031858;0.010379791259765625
0.03364215974630593;0.03367075324058533
0.022013897135484163;0.022052228450775146
0.02045314413248574;0.02052021026611328
0.03458502357908736;0.03498455882072449
0.05153332980546054;0.05159357190132141
0.016716449329741333;0.01672828197479248
0.06846685647828162;0.07165014743804932
0.03553624207573447;0.035553932189941406
0.03498311089602608;0.035256560891866684
0.021198383584674546;0.021655291318893433
0.023095462161256526;0.02332359552383423
0.03308083203363854;0.03308326005935669
0.006714998406636016;0.006715133786201477
0.0165376064648026;0.016647785902023315
0.0024935496755712707;0.0024938583374023438
0.06136467675584036;0.06686773896217346
0.033099050397495396;0.03309917449951172
0.042894173277949;0.042894214391708374
0.02042814880946827;0.02042868733406067
0.022525048437642265;0.022591471672058105
0.049565609411661125;0.049661993980407715
0.032878316601607414;0.03371092677116394
0.02275017535156998;0.0227508544921875
0.025000009350456168;0.025315582752227783
0.02445468154035508;0.02447354793548584
0.030241501194445745;0.031253814697265625
0.027984957158435124;0.02833840250968933
0.038068834881910776;0.03842449188232422
0.02179328627370212;0.02203086018562317
0.04605293250083121;0.04674184322357178
0.006557701689541709;0.006558418273925781
0.018142967578374358;0.018143653869628906
0.02515063812556419;0.025334268808364868
0.014108280538265856;0.014138013124465942
0.031382586368615864;0.031413733959198
0.026583486774510924;0.02658367156982422
0.008860692286906892;0.00886070728302002
0.03993847425662386;0.04381847381591797
0.021246530810747843;0.021611154079437256
0.021001504593491302;0.021001815795898438
0.022831286521114144;0.02287617325782776
0.02017814171217773;0.02017831802368164
0.02489545957112891;0.024942398071289062
0.012807769930724517;0.01288062334060669
0.016749419465993294;0.01712791994214058
0.02065766110840045;0.02066180109977722
0.005671451611522988;0.006585955619812012
0.012705527243331124;0.012847185134887695
0.02345548504388113;0.02349916100502014
0.01970221869821647;0.019911974668502808
0.025645591471129704;0.027178406715393066
0.014644547210180069;0.014644622802734375
0.010691764998571156;0.010733842849731445
0.055543659632425475;0.055967241525650024
0.0262566273302406;0.02660675346851349
0.02359887823390419;0.023623675107955933
0.06705254472460555;0.06705287098884583
0.010954028399879676;0.011353343725204468
0.006731307426772321;0.006731986999511719
0.05581923964962493;0.05590108036994934
0.050100855050393564;0.05150318145751953
0.008757854493077472;0.00875827670097351
0.023102625452017807;0.02313956618309021
0.0308153596298588;0.031003952026367188
0.01241144617079941;0.012412071228027344
0.024077846436289286;0.024575769901275635
0.013280777502400871;0.013280898332595825
0.026014138398916524;0.026298463344573975
0.024468288076562737;0.024925053119659424
0.023041856823090383;0.02304258942604065
0.030791856510160594;0.03147633373737335
0.018817221563568434;0.018879175186157227
0.017001956556540736;0.017054617404937744
0.0025918566097594326;0.0026294589042663574
0.02042261296109135;0.020422935485839844
0.034550446724966925;0.034554362297058105
0.012417815881506505;0.012418311089277267
0.027212099843675543;0.027213409543037415
0.018185515326782267;0.018185913562774658
0.056961402811721906;0.05922052264213562
0.01715904683885648;0.017342541366815567
0.031025284429779525;0.03182092308998108
0.02882497811066533;0.028825759887695312
0.02434496110197296;0.024345427751541138
0.02675087919712538;0.02675151824951172
0.008690813786381495;0.008690834045410156
0.014769105700412557;0.014769554138183594
0.019850107197999452;0.019855264574289322
0.02411831841074242;0.02411937713623047
0.0146931660260613;0.014803647994995117
0.020952137829778967;0.020952224731445312
0.020613244860908434;0.02159130573272705
0.014976013744922856;0.01497650146484375
0.02762752613429455;0.027627944946289062
0.03113805271973873;0.03113842010498047
0.05253270476667346;0.05253317952156067
0.002980924984125635;0.0029811859130859375
0.028656828757465922;0.02872338891029358
0.029730530812163706;0.03036099672317505
0.028905746042657016;0.028905868530273438
0.01742446319834439;0.017424583435058594
0.023750306136744087;0.02404305338859558
0.034235495359140736;0.03434699773788452
0.01998450314216703;0.019985198974609375
0.019467008059364417;0.019538283348083496
0.02071566090169031;0.021010398864746094
0.04633028939453798;0.047347068786621094
0.024669246454649584;0.024669677019119263
0.01654419167168053;0.0173606276512146
0.03636568852503326;0.03644946217536926
0.0027781034557702324;0.0027790367603302
0.012294768940648496;0.012294769287109375
0.02253365356603476;0.023050904273986816
0.0009363474557477438;0.0009365081787109375
0.03204038308250148;0.03204059600830078
0.04778798451431337;0.05097287893295288
0.01973588259104297;0.0198555588722229
0.02336499460559714;0.023869678378105164
0.0275227986820157;0.027572477236390114
0.012900651531453403;0.01290130615234375
0.03488548290922367;0.035296469926834106
0.029900147096855217;0.03010256588459015
0.011590380456599648;0.011590957641601562
0.02937868295505608;0.029378890991210938
0.0016224530307554926;0.0016231536865234375
0.040558671155068886;0.04058685898780823
0.014521503570691183;0.014521598815917969
0.03691496637162944;0.039313286542892456
0.019096573905850865;0.019122719764709473
0.01232221177056284;0.012521743774414062
0.00384054312955188;0.0038408637046813965
0.020579715824361747;0.020620346069335938
0.021142163491681392;0.021142959594726562
0.03716872364271663;0.041049957275390625
0.022241264430498613;0.022241592407226562
0.03618591275044643;0.03618624806404114
0.021031623795530814;0.021069705486297607
0.015066515085758847;0.015173107385635376
0.05629271499583105;0.05629345029592514
0.00913053351748163;0.009131431579589844
0.0013019479388128002;0.0013027191162109375
0.012522291968343546;0.012570932507514954
0.036552692901921834;0.036581993103027344
0.03060186720614363;0.031674742698669434
0.022064924921508133;0.02273648977279663
0.018944089888318617;0.01909714564681053
0.03383426344390643;0.03389841318130493
0.022773775927203463;0.022774647921323776
0.03416549488019444;0.03420192003250122
0.007629325071184803;0.00762939453125
0.03951183823325218;0.03951263427734375
0.012145862440130576;0.012177824974060059
0.03975630531588804;0.03975677490234375
0.022155785043084485;0.02223116159439087
0.03447533070164833;0.03447549417614937
0.04006733733597263;0.040067702531814575
0.013640980944293281;0.013799488544464111
0.027937240624286826;0.028507888317108154
0.03940666048668535;0.039406806230545044
0.003266680815299024;0.003441929817199707
0.043790681600495596;0.049869000911712646
0.04540164126705161;0.04540252685546875
0.03556917604867746;0.03556951507925987
0.044393264806950196;0.04455685615539551
0.04502564877420869;0.04594463109970093
0.012138401645054753;0.012139259837567806
0.053212013186797934;0.05321219563484192
0.032481408514740615;0.0328199565410614
0.04327346998676996;0.043362513184547424
0.026904523504350623;0.027074724435806274
0.01925076908234426;0.019342314451932907
0.04455496508586333;0.0445556640625
0.01678611217299216;0.016786575317382812
0.033472564051461214;0.03347259759902954
0.017474234206860586;0.017474809661507607
0.04410385976298899;0.044104576110839844
0.01346611221697813;0.013466835021972656
0.029284889594553328;0.029285430908203125
0.005328180046609364;0.005328182131052017
0.021598844460412256;0.021671652793884277
0.043124893715275975;0.0436379611492157
0.016006044648386356;0.0160064697265625
0.029590105829886512;0.029882192611694336
0.00645422243275165;0.006454236805438995
0.034536733674701385;0.03472146391868591
0.021104940189369682;0.021280437707901
0.033766223611893534;0.033766746520996094
0.02991838762532542;0.029930071905255318
0.024751438660614494;0.024751663208007812
0.030186897062094712;0.03018859028816223
0.02273645651667842;0.022739112377166748
0.044976444048879946;0.04636836051940918
0.017200921192885302;0.01720142364501953
0.0018350761065342367;0.0018358230590820312
0.03143315549847276;0.031504422426223755
0.035831140303648014;0.03642648831009865
0.0221595080904426;0.022159576416015625
0.021927864732316147;0.022147372364997864
0.023351137125570156;0.023351669311523438
0.01409513224815491;0.014095306396484375
0.02976467097921173;0.02976512908935547
0.05005000250613978;0.05203095078468323
0.02853406577198379;0.029379606246948242
0.003272571683501475;0.0032730400562286377
0.030680849218577683;0.03068089485168457
0.010042666853819585;0.010042667388916016
0.016454512602865658;0.016486823558807373
0.013043317030395796;0.0131683349609375
0.016405385646017304;0.016437724232673645
0.061701868747959986;0.06580883264541626
0.016134048179416594;0.016134262084960938
0.02336742221214459;0.024027109146118164
0.04401399859118;0.04490235447883606
0.02693611386129778;0.02693653106689453
0.01904819525872184;0.019400596618652344
0.02423315946887127;0.02432715892791748
0.02786223055749218;0.028669297695159912
0.015957177272892743;0.015960693359375
0.030842986576447944;0.030863463878631592
0.020894503202631722;0.020895004272460938
0.02004830379326073;0.02019977569580078
0.026831867181295165;0.027184277772903442
0.004870323705994576;0.004870414733886719
0.021944477876854135;0.02194499969482422
0.017836572923074032;0.01783744804561138
0.005677421894929958;0.005711376667022705
0.020962028279173216;0.021353811025619507
0.0278725226178306;0.02787303924560547
0.02528845216353579;0.025289386510849
0.05131793852069825;0.05131816864013672
0.021421644383381084;0.0216522216796875
0.016619111541267155;0.016619354486465454
0.03313169818682381;0.03313245624303818
0.04990826894916972;0.05702134966850281
0.03606906750515314;0.036133140325546265
0.04677887828233741;0.04887734353542328
0.03787106962383544;0.038282543420791626
0.02826307155814431;0.02860921621322632
0.003300860642334786;0.0033016204833984375
0.042382351589847676;0.04329371452331543
0.02497485664304107;0.024974942207336426
0.004389839578379829;0.004390716552734375
0.0043342225622816375;0.004412323236465454
0.007369271915571132;0.0073699951171875
0.03451857302893808;0.03468993306159973
0.0368974521927073;0.038079679012298584
0.02557259011187555;0.02576962113380432
0.05737461802198551;0.07155174016952515
0.04605080607564214;0.04987013339996338
0.01630539846787393;0.016305923461914062
0.015344238710860155;0.015345290303230286
0.019136815243691485;0.01913738250732422
0.00335969803509959;0.0033597946166992188
0.02044389724093948;0.02044391632080078
0.017577951352076404;0.017578125
0.03431981874340636;0.03465461730957031
0.023870061176516584;0.023876935243606567
0.013949643970697497;0.014022529125213623
0.028370860886944613;0.028509527444839478
0.021590556447408486;0.021718978881835938
0.03572760439903813;0.03572845458984375
0.017245762980015084;0.01724579930305481
0.043476810996352866;0.04387974739074707
0.058853844755728475;0.062035322189331055
0.0045793744471452295;0.0045795440673828125
0.004892554838026019;0.004893302917480469
0.018604023787876296;0.018827512860298157
0.009574615450476612;0.009574979543685913
0.009854421218224479;0.009855270385742188
0.01289387705876804;0.012894660234451294
0.046152427316411435;0.04615408182144165
0.022292002432589365;0.022292137145996094
0.00228129104868292;0.0022821426391601562
0.030809489373873532;0.031495511531829834
0.012533358264531835;0.012583732604980469
0.04746055188930183;0.047460585832595825
0.03619916247246791;0.036964237689971924
0.01778776187592515;0.018579915165901184
0.027786128797489023;0.028030309826135635
0.030211687586982876;0.03021240234375
0.015447118328283202;0.015447616577148438
0.016351786221888986;0.01635265350341797
0.028230452550228925;0.02847445011138916
0.011065289702321613;0.011067241430282593
0.0256481336715201;0.026743382215499878
0.01732975522040478;0.017330169677734375
0.02492858421957538;0.02511400170624256
0.028868646303997984;0.029097825288772583
0.008819460362115273;0.008819580078125
0.05099214560225569;0.05099296569824219
0.0030924525505759836;0.0030927658081054688
0.06542193259775432;0.06783965229988098
0.01831537788258779;0.018316298723220825
0.015771197329557656;0.015777647495269775
0.027656046996995653;0.02765655517578125
0.03029784201604608;0.030298233032226562
0.0007516329861552404;0.0007517039775848389
0.00576307700265971;0.00577545166015625
0.04089344541479882;0.04153403639793396
0.024036546650114912;0.02427704632282257
0.04039603754398713;0.04061570763587952
0.007464102989377289;0.007464289665222168
0.055598786724196485;0.056045711040496826
0.02677574350385881;0.02704780548810959
0.01349123049091697;0.013492405414581299
0.01183842942872236;0.011838942766189575
0.03613671483232578;0.036248236894607544
0.03132820978195234;0.0313282310962677
0.024106902424388617;0.024209022521972656
0.011567237983140159;0.011568069458007812
0.07457576752281149;0.07457637786865234
0.026115770000127107;0.026123106479644775
0.024308874766554862;0.024314582347869873
0.02479825583712499;0.024928271770477295
0.04419923339982918;0.04419994354248047
0.019800323258138706;0.01980113983154297
0.02703020653209276;0.027410343289375305
0.010637991531845414;0.010638236999511719
0.03045900483535091;0.031181693077087402
0.014371379384443895;0.014371871948242188
0.027636158476367807;0.029288291931152344
0.016936985110991638;0.016937255859375
0.021873668231899342;0.0221824049949646
0.04499363430487325;0.046430617570877075
0.021472734186590216;0.021472930908203125
0.02188214329856291;0.021934151649475098
0.02180959521401717;0.021810421720147133
0.016550894362129292;0.01655101776123047
0.01580906967526438;0.015810012817382812
0.011060905953475251;0.011075973510742188
0.013887073545695268;0.013887405395507812
0.011856974184099848;0.011967092752456665
0.02587457304458521;0.025874704122543335
0.07307196741365536;0.08153986930847168
0.014351394390712752;0.015158653259277344
0.0009367320010137902;0.0009367465972900391
0.019763578553580415;0.019892945885658264
0.040209907644943595;0.0405845046043396
0.06732114016912132;0.06804895401000977
0.02971389068754998;0.029714584350585938
0.005571855865166154;0.00558549165725708
0.05040018962109311;0.050615258514881134
0.0327482220652277;0.032749176025390625
0.058421101158568634;0.06282112002372742
0.022125560542990648;0.022143393754959106
0.012457370513801247;0.012457847595214844
0.030098491404554933;0.03047764301300049
0.013850419365055147;0.01385045051574707
0.03412354898320806;0.034364163875579834
0.046356181942927524;0.046385616064071655
0.02049806300032487;0.02069568634033203
0.001070833848460939;0.0010709762573242188
0.0354811880982704;0.03548145294189453
0.036720943257118735;0.036932557821273804
0.021614285021347608;0.022026538848876953
0.022438940464342163;0.022439032793045044
0.03488537366767154;0.034911103546619415
0.024172488625508054;0.024312913417816162
0.04634613147256309;0.04802131652832031
0.002703532345796577;0.0027036666870117188
0.019675464293066727;0.019687652587890625
0.028162921369347345;0.02966567873954773
0.018201169746102176;0.0182017982006073
0.025622687122874535;0.026140183210372925
0.021580276936302344;0.02158069610595703
0.027541941807483098;0.0275421142578125
0.023413133789416084;0.023594945669174194
0.020106858059071;0.020321160554885864
0.018044619226645346;0.018084779381752014
0.026503951891369223;0.02650494873523712
0.021166059864349263;0.021324127912521362
0.03141300967108376;0.031413108110427856
0.0012119713271641938;0.0012121200561523438
0.029698097467822735;0.03017476201057434
0.010971589708843626;0.010972023010253906
0.03048897933259905;0.03053181990981102
0.00989165511996906;0.009892463684082031
0.024850021422319735;0.024965286254882812
0.016994009928888346;0.016994476318359375
0.022566363744958292;0.022958621382713318
0.011911189813741205;0.011911213397979736
0.0055511709357935176;0.005551338195800781
0.02420975589184598;0.024240612983703613
0.0011826019478912812;0.0011831820011138916
0.02478133938654615;0.02482891082763672
0.009780235977750549;0.009784698486328125
0.032324135405211285;0.0324593186378479
0.05185860250347908;0.05185893177986145
0.01940343383152835;0.019403457641601562
0.01469603698239971;0.014696121215820312
0.030494755480266655;0.030787765979766846
0.01674511953459113;0.01676650531589985
0.02840225260820858;0.02875232696533203
0.006379128917524424;0.0063792564906179905
0.009674749941393484;0.009675025939941406
0.013152094754530335;0.01315271109342575
0.020378137427562677;0.020664513111114502
0.016333211059796016;0.016351699829101562
0.028211685462330105;0.028957128524780273
0.017387823763102734;0.017388343811035156
0.028804073773706137;0.0288848876953125
0.03361297698463328;0.03372722864151001
0.04333012807539176;0.04339003562927246
0.024280828547232063;0.024287521839141846
0.018920188408284022;0.018934249877929688
0.02399691099297166;0.02399730682373047
0.012951144308124999;0.012951850891113281
0.053203045677431;0.05453228950500488
0.02743166337877971;0.028853535652160645
0.0028698249025135665;0.0028705596923828125
0.03533558229297407;0.03534206748008728
0.021916584486583672;0.02203071117401123
0.023281821936869417;0.023819508031010628
0.002684764790342464;0.002685546875
0.011147472322748956;0.011147499084472656
0.025634949278479643;0.025959372520446777
0.03635981797797938;0.0363602489233017
0.009045840601500517;0.009046584367752075
0.015367045061663956;0.015508326701819897
0.001182230257676335;0.0011822599917650223
0.02269502628520654;0.022695541381835938
0.015156715443944205;0.015205413103103638
0.05061862578619877;0.050619155168533325
0.020143614109600666;0.02014446258544922
0.011553083990713017;0.011631019413471222
0.016424643607697745;0.016440749168395996
0.04065292986129661;0.04123497009277344
0.01324584035228054;0.013245999813079834
0.008592034370901436;0.008592605590820312
0.01172389227213081;0.011746913194656372
0.026624972505261607;0.026838243007659912
0.062268799553023876;0.06344065070152283
0.01987151104260383;0.01987171173095703
0.020220943158801675;0.020221663638949394
0.030827983809167937;0.03097262978553772
0.006002623539405214;0.006003379821777344
0.013036914762907276;0.013037651777267456
0.034112423372737795;0.03411293029785156
0.01517420354490142;0.015174269676208496
0.02654245296525488;0.02660125494003296
0.029638366855589033;0.030164718627929688
0.05727529343165807;0.057509779930114746
0.009779522569353554;0.009779930114746094
0.0466087018135879;0.046608924865722656
0.02271636407501914;0.022716522216796875
0.02619184522787303;0.02625274658203125
0.015479328758482623;0.01548004150390625
0.004063699954080329;0.0040645599365234375
0.020533873467996448;0.022423267364501953
0.02481267591855363;0.024813592433929443
0.007805744176316103;0.007805824279785156
0.029958947135230903;0.02995970845222473
0.011429112174165045;0.011429786682128906
0.013171113055690917;0.01317206397652626
0.024205176946072673;0.024268418550491333
0.038888099445117535;0.03928530216217041
0.015210684471947495;0.015211105346679688
0.017209776205243433;0.017210006713867188
0.015986301625553655;0.015986472368240356
0.010508062730323061;0.010508537292480469
0.016418828544259356;0.016419410705566406
0.007493198112748006;0.0074939727783203125
0.0367616929485258;0.03694993257522583
0.011316692755505404;0.011364936828613281
0.025563431113351846;0.025563426315784454
0.04119878665390226;0.04119960591197014
0.049106152406606825;0.049131959676742554
0.02025476705224411;0.020254790782928467
0.03444418672494655;0.03468728065490723
0.04251574286509262;0.04355451464653015
0.0069056056488960476;0.00690886378288269
0.0158811708176837;0.015906959772109985
0.038625174995306065;0.03864806890487671
0.01353911767272838;0.013539344072341919
0.04493241949250027;0.04496157169342041
0.025140835317527723;0.025144577026367188
0.028174359292548565;0.028196051716804504
0.022907848922439966;0.02331012487411499
0.03378549103030113;0.03378567099571228
0.02305145787794591;0.023052215576171875
0.07311519834768809;0.07786494493484497
0.02621309655354742;0.026834309101104736
0.014356301176573221;0.014356613159179688
0.01645415599494685;0.016564100980758667
0.047342102401411505;0.04796135425567627
0.017617899670809324;0.01763397455215454
0.012751873637608987;0.012887299060821533
0.0032732834170458515;0.0032739639282226562
0.02749213818274012;0.02786925435066223
0.02897746995231823;0.029012352228164673
0.028197231749174375;0.028334617614746094
0.02569165175142846;0.0258026123046875
0.003055542078577985;0.003055572509765625
0.012324115029953987;0.012338042259216309
0.05387711032037669;0.05427876114845276
0.023396633052792687;0.02343684434890747
0.027268717783718616;0.027338892221450806
0.012202819898326545;0.012203216552734375
0.019040839720816608;0.019258499145507812
0.009520884777895864;0.009521484375
0.006318465223441595;0.0063190460205078125
0.012812766443513908;0.014187127351760864
0.042706783302725065;0.04326462745666504
0.009333149673327821;0.009374618530273438
0.023195526890495043;0.02319621667265892
0.03195719971007918;0.032501280307769775
0.04852932178212055;0.05678457021713257
0.020732350895626722;0.021025657653808594
0.024769972857933798;0.02482771873474121
0.030404987371697816;0.030405044555664062
0.0010942542199945892;0.001094818115234375
0.03051398189153717;0.03051471710205078
0.046369264968538104;0.046587228775024414
0.03690239135698442;0.036902427673339844
0.05636534833601615;0.05647850036621094
0.04714095289637628;0.047855377197265625
0.02685930970042441;0.02685980126261711
0.023813502580484924;0.02381420135498047
0.014602493519749833;0.014630347490310669
0.04047936985949492;0.040508002042770386
0.021215715712221722;0.02153778076171875
0.015606574495931943;0.015609949827194214
0.025075481481329827;0.025142256170511246
0.013993527547480185;0.013994216918945312
0.027034614451885347;0.02707493305206299
0.03698806144927863;0.03956538438796997
0.02564478559048376;0.025705985724925995
0.015338804970063152;0.015339799225330353
0.014595564564651164;0.01459568738937378
0.019934602589991034;0.019934654235839844
0.020429079521457578;0.020506858825683594
0.04026735003144119;0.040300991386175156
0.02377605056186993;0.023776110261678696
0.026466154587728833;0.027284622192382812
0.02376995095111646;0.02377033233642578
0.020365449332163898;0.02036571502685547
0.026796878895938125;0.026821210980415344
0.01730773978129923;0.017400354146957397
0.03331141617073613;0.03430521488189697
0.04448139360177355;0.044489890336990356
0.038560771927423604;0.03875896334648132
0.0035572910075263044;0.0035858154296875
0.023971421162123047;0.02466738224029541
0.029401740243374167;0.029402557760477066
0.015186781343085655;0.015187263488769531
0.0045992986039915;0.00461500883102417
0.014102939826568631;0.014103889465332031
0.03238317572209018;0.032385826110839844
0.01070057626677781;0.010700587183237076
0.00897122958577438;0.008971527218818665
0.04905245495284761;0.049053192138671875
0.016231173157003256;0.016252517700195312
0.036609868291011365;0.03661516308784485
0.03105778235764255;0.031058311462402344
0.027561711161477976;0.028335511684417725
0.012450843834242822;0.012451082468032837
0.01854193832348969;0.01911717653274536
0.015162217971825048;0.015162467956542969
0.0297616492359851;0.02978527545928955
0.012542140201754802;0.012688279151916504
0.027232460983275173;0.027233123779296875
0.048982347616690916;0.05133086442947388
0.01645595368604811;0.016505330801010132
0.03864392530333304;0.04120171070098877
0.01646591511234557;0.0166071355342865
0.02778623851478286;0.027786366641521454
0.017531751811649406;0.01767560839653015
0.030870917508041367;0.030903548002243042
0.035890880855406544;0.035986512899398804
0.02314108186802994;0.02338448166847229
0.01491162360690248;0.015235096216201782
0.0146872938629605;0.014687538146972656
0.0201977864689443;0.020229995250701904
0.018938695123534216;0.01893952488899231
0.036861355979134036;0.03690974414348602
0.0001472572245027748;0.00014781951904296875
0.011715050010355433;0.011715717613697052
0.04194335023295155;0.04200935363769531
0.061843693036509745;0.06223452091217041
0.02267811211224101;0.02281758189201355
0.03288569365136841;0.032886456698179245
0.02792901858961603;0.02826237678527832
0.0017936478629788956;0.0017938613891601562
0.02384794068324578;0.023848533630371094
0.00863722579502273;0.00863724946975708
0.002947317841347931;0.0029478073120117188
0.012757853357113465;0.012758255004882812
0.002423818916520919;0.0024242401123046875
0.02385638102803122;0.02385997772216797
0.023713253776840894;0.023714035749435425
0.04129734407322103;0.041911423206329346
0.021462511288376875;0.02153775468468666
0.009460433740646883;0.00946044921875
0.05045270482812582;0.05047270655632019
0.023161987135154473;0.023162841796875
0.02361818425562008;0.023618698120117188
0.03017318259670121;0.03033524751663208
0.00785111676467518;0.007851600646972656
0.019103474824669044;0.019103944301605225
0.00466269599826277;0.0046701133251190186
0.031948604974177286;0.031961917877197266
0.054326095142659465;0.056206703186035156
0.0177249765533298;0.01780763268470764
0.030890746661979062;0.03089141845703125
0.01791741832445178;0.017918437719345093
0.01624661726879805;0.016246795654296875
0.0408067433025802;0.04998016357421875
0.04118332046955351;0.041226327419281006
0.03771046708667701;0.03827497363090515
0.014452651350013307;0.014454245567321777
0.03793895384433303;0.03915882110595703


==> data/appendices/scatter/mnist-b-adversarial-balanced.csv <==
True Distance;Estimated Distance
0.08431324492310008;0.08572196960449219
0.10548718173910103;0.11112171411514282
0.02715679165796204;0.027182400226593018
0.07416230759438926;0.07469463348388672
0.10362046561606832;0.13139721751213074
0.005632483924673513;0.005633354187011719
0.03982345417213828;0.04332800209522247
0.031230529389007586;0.03444951772689819
0.09484614765990912;0.0948648452758789
0.04607359294890841;0.04885634779930115
0.04263372861492251;0.04289054870605469
0.07962540145398868;0.07976534962654114
0.0316118326511034;0.03268054127693176
0.08324515866552491;0.08877202868461609
0.054140928283391954;0.056727319955825806
0.14331330018770028;0.153661847114563
0.06144845261629235;0.062388449907302856
0.08620783775266191;0.0887719988822937
0.10897910267298977;0.11065959930419922
0.13400631505763647;0.13956716656684875
0.04781170268206395;0.0512971356511116
0.008146620000165977;0.008147239685058594
0.06576221129417809;0.07070823758840561
0.05481120442835396;0.0565524697303772
0.0338719365460716;0.033881187438964844
0.07287382345935582;0.07899534702301025
0.10451774852204224;0.11473739147186279
0.11117177633312893;0.11369135975837708
0.061465203800706705;0.06621238589286804
0.07025818864555497;0.07149508595466614
0.06646149519344079;0.06708529591560364
0.09792121166220835;0.10301017761230469
0.1107315520152235;0.1155233383178711
0.023587860160458017;0.023691147565841675
0.08945139554677944;0.09163382649421692
0.07111899486294322;0.07116317749023438
0.08146061164717573;0.08292373269796371
0.038313344969527395;0.044011861085891724
0.0013952353183830741;0.0013952255249023438
0.03462708502527102;0.03526115417480469
0.061351951108839925;0.0749063491821289
0.0442997255753107;0.045080214738845825
0.08984410402557723;0.09201526641845703
0.10540775869114812;0.10604861378669739
0.04296089873064041;0.045759111642837524
0.07448798987625559;0.08008098602294922
0.0421028738196139;0.04286003112792969
0.03837311635185359;0.03976565599441528
0.03676274219039727;0.037111032754182816
0.11465627348943862;0.11471369862556458
0.06302839993568443;0.0706118643283844
0.055148682174199645;0.06326385587453842
0.0972539644728722;0.10927775502204895
0.075387817379474;0.07705116271972656
0.08571315931036742;0.08576396107673645
0.05047946789101934;0.05156230926513672
0.07933975112641352;0.07934853434562683
0.039524621005000794;0.041960954666137695
0.042371179741450236;0.04310131072998047
0.1651167437654853;0.16828158497810364
0.13034969359827434;0.13408377766609192
0.032771885031823496;0.03294679522514343
0.017459553002096343;0.018112778663635254
0.08577102663721999;0.09809017181396484
0.0426527223960016;0.04311373829841614
0.10790263913822991;0.11093509197235107
0.03345428541790163;0.03455813229084015
0.01711425626485834;0.017269909381866455
0.04647456971384467;0.05279827117919922
0.07525562016219348;0.07613375782966614
0.10879855953551448;0.11601822078227997
0.011677605698593507;0.011685371398925781
0.01788585399945199;0.01788616180419922
0.056586254402288594;0.05877402424812317
0.1142337808730223;0.1150369942188263
0.020191100800032363;0.020194947719573975
0.0845003006977011;0.09251025319099426
0.04095713093180455;0.04467006027698517
0.07776328486329057;0.07778072357177734
0.07025593304073939;0.07889759540557861
0.0855437105086605;0.08561041951179504
0.132915021652949;0.13297557830810547
0.05452471816436971;0.05724048614501953
0.06689059933377955;0.08632564544677734
0.11515782091024789;0.12778636813163757
0.12242407899007897;0.12242882698774338
0.10212880174244167;0.10355952382087708
0.10370852295957134;0.10682624578475952
0.06394490815216111;0.06709861755371094
0.050676797244314474;0.05294891446828842
0.08328704673991413;0.08357718586921692
0.05423028566427469;0.05488300323486328
0.09482848253716297;0.10676106810569763
0.07645002512229358;0.0793418288230896
0.00997347621381384;0.009973526000976562
0.00717443965418107;0.0072405338287353516
0.10505481648936177;0.11260512471199036
0.06280279377382464;0.06424617767333984
0.11542406140838604;0.12213134765625
0.06400723906746572;0.06538640707731247
0.06994586120908729;0.07000258564949036
0.07975178690073177;0.08030762523412704
0.09052796579625334;0.09615898132324219
0.12452889312578092;0.1317078173160553
0.1051311933638067;0.10674762725830078
0.13930386995674504;0.198516845703125
0.07999975471848057;0.08027741312980652
0.06748751670794567;0.08550229668617249
0.10159921548328588;0.10309028625488281
0.0973463820813088;0.10819458961486816
0.09582771483959515;0.09664061665534973
0.026230086559578696;0.026235580444335938
0.0884070549603004;0.09027762711048126
0.07295273373047137;0.07575511932373047
0.0195184130037825;0.02002716064453125
0.07699270461020495;0.07820796966552734
0.015878155827675176;0.015878677368164062
0.015446794080863014;0.015579164028167725
0.0034439415992142974;0.003444671630859375
0.07774859217884297;0.09087735414505005
0.09904281660181515;0.09953120350837708
0.06688664960144497;0.06720161437988281
0.12369840968652553;0.12441539764404297
0.0583589127753431;0.059632331132888794
0.0900001096795045;0.11794277280569077
0.06285717690591626;0.06537437438964844
0.14673356915269067;0.14999008178710938
0.1518720390440196;0.15726950764656067
0.03396011820575432;0.03455730527639389
0.04819877226786703;0.0484161376953125
0.03957657143989449;0.04132077097892761
0.10125438916675125;0.10179424285888672
0.13128722670920212;0.1313362419605255
0.04986012504452293;0.05168437957763672
0.06027650912906727;0.07532042264938354
0.06885003874285016;0.07546806335449219
0.02262541648544419;0.02271747589111328
0.008654720344292658;0.008684635162353516
0.09242532485823257;0.09308817982673645
0.06007444714842808;0.06731787323951721
0.05383710458541673;0.05434226989746094
0.03324282125299861;0.03563410043716431
0.016148923988310936;0.01616382598876953
0.054777996658014555;0.05808734893798828
0.04673614048256897;0.04999920725822449
0.05741426780306353;0.06000712513923645
0.07291556251227811;0.07704001665115356
0.07636838113178378;0.07769778370857239
0.04316092994418809;0.04382038116455078
0.10153021271858607;0.10671600699424744
0.07536922309117874;0.07694435119628906
0.04570879497054278;0.04753038287162781
0.04330829091045462;0.04439258575439453
0.07809833503000996;0.07837298512458801
0.04526997630052328;0.047514915466308594
0.019995969029484494;0.02039623260498047
0.06443643773971666;0.06894493103027344
0.2003490038399326;0.21194562315940857
0.12788579069472786;0.13851624727249146
0.24008814440003198;0.24472713470458984
0.10180661802699648;0.10246947407722473
0.03446110909530825;0.03446769714355469
0.1795339765260183;0.18365290760993958
0.014291384873714312;0.014287948608398438
0.0057213331369687995;0.005785766988992691
0.04350563883783721;0.04831039905548096
0.07303449014495635;0.07331562042236328
0.017172653140465347;0.017292320728302002
0.03751325626036565;0.0399932861328125
0.08709187990042713;0.0884428322315216
0.02678954067663002;0.02689841389656067
0.07621430663606092;0.0781870186328888
0.04286268212576164;0.04407885670661926
0.07356895068257169;0.0752553939819336
0.023153871610021682;0.02317526936531067
0.07519399924016304;0.07816603779792786
0.062266671077949594;0.06232455372810364
0.06846052230447984;0.068817138671875
0.06886023907659643;0.07409575581550598
0.05191607015978074;0.0578761100769043
0.06219861088597117;0.06746387481689453
0.05640790362279276;0.06360074877738953
0.06572208131350021;0.06728461384773254
0.11620111896474045;0.12357690930366516
0.08533707611622482;0.08537045121192932
0.15321610654144557;0.16577917337417603
0.044434952914882676;0.04503634572029114
0.024450952465302794;0.02445128560066223
0.0241412632297585;0.024374961853027344
0.018866543175768;0.01989006996154785
0.09719036403857094;0.11131653189659119
0.041806162023126966;0.04257488250732422
0.14710271094054436;0.1509857475757599
0.0516417394037423;0.052767783403396606
0.06824840876257705;0.07931606471538544
0.05979456547942576;0.06080344319343567
0.08954667451514406;0.10362628102302551
0.08764826176373326;0.09270286560058594
0.004703007995987038;0.004703521728515625
0.05282080864979074;0.053444862365722656
0.0703250257205485;0.07230415940284729
0.035968266139442935;0.03802326321601868
0.07842821148128992;0.0802946388721466
0.07095243395935834;0.0713072121143341
0.14625463199863903;0.1489877998828888
0.0319935696170788;0.03245830535888672
0.10888161908028635;0.10892581939697266
0.07009269034500562;0.07022666931152344
0.061779197309350595;0.07802489399909973
0.06316849910467622;0.0635404884815216
0.03770724958367605;0.04037904739379883
0.1184902026455876;0.1185474693775177
0.07887370783893169;0.07890799641609192
0.047064751270218384;0.05088523030281067
0.07086424223644204;0.07098388671875
0.021553512783846523;0.022477149963378906
0.07693209718764935;0.07695868611335754
0.08020407194716422;0.0804777443408966
0.08612998619151861;0.0871390625834465
0.023221300376074665;0.023221969604492188
0.08862011774960817;0.09979820251464844
0.10146612729691937;0.10155481845140457
0.026492090819601286;0.026757150888442993
0.0008802423396092167;0.0008802413940429688
0.0544630063416382;0.05485343933105469
0.08670296601522608;0.0881805419921875
0.030243543984234393;0.030668258666992188
0.026830835458359275;0.02683444321155548
0.08837619831347421;0.08838266134262085
0.07930720896613397;0.08258631825447083
0.031077958143863837;0.0311431884765625
0.030401763256760847;0.030467063188552856
0.07344162499617463;0.07348060607910156
0.07918464542031604;0.0805807113647461
0.08777863136324696;0.08787253499031067
0.027010378853720676;0.027011871337890625
0.059022915025328714;0.059705208986997604
0.08707277567885403;0.08843803405761719
0.19502222163168345;0.20578768849372864
0.15215088686678077;0.15236085653305054
0.17694736678145168;0.178775817155838
0.008031482415888233;0.008031845092773438
0.08840458473402883;0.08877627551555634
0.050862614237517194;0.054276466369628906
0.09709592920099469;0.0978526696562767
0.05667823866326704;0.05672544986009598
0.02430180675545898;0.025094062089920044
0.013867087465471184;0.013894081115722656
0.08784163952523812;0.08839419484138489
0.10452538216823645;0.10759928822517395
0.07968648869352067;0.08028033375740051
0.06798470124119439;0.06817248463630676
0.015201607683942549;0.015202552080154419
0.041642965194279936;0.041738539934158325
0.06310748809312137;0.06330299377441406
0.06914911949557588;0.06969454884529114
0.06349438668877505;0.0727490484714508
0.09317535343257966;0.09317779541015625
0.08357842052315965;0.10072764754295349
0.034141565645399184;0.03422930836677551
0.013798772198123437;0.013960786163806915
0.06899358001272424;0.07784697413444519
0.053727072603704205;0.05505943298339844
0.003520914540154045;0.003586888313293457
0.07065945862696202;0.07429423928260803
0.08482400474396744;0.085601806640625
0.18994937493142036;0.21204474568367004
0.07495151038944192;0.08310490846633911
0.1069703400994782;0.10703372955322266
0.037082090780614904;0.03834724426269531
0.04034569495837311;0.04151344299316406
0.007139142934624962;0.007134437561035156
0.18699606219167955;0.19011688232421875
0.08191898137844936;0.08871626853942871
0.0775956271456823;0.07776162028312683
0.008469650137281452;0.008551612496376038
0.042876449772093685;0.04288482666015625
0.07847262910922626;0.07852932810783386
0.061651010569925585;0.0675930380821228
0.05860022974428112;0.06558983027935028
0.08512953924919538;0.0926809310913086
0.08921708380071772;0.0959157943725586
0.07414785020205726;0.07694435119628906
0.030500030927996746;0.03143501281738281
0.052595337834284966;0.05301666259765625
0.022558572291637335;0.02256011962890625
0.05659201089216273;0.05892467498779297
0.16418724729167924;0.16709426045417786
0.04950435900077027;0.05271883308887482
0.021450945602088007;0.021451979875564575
0.16665390222953705;0.17566660046577454
0.027491255084535312;0.030665218830108643
0.06321068945859189;0.06328392028808594
0.011021213699333163;0.011021614074707031
0.06215431186602595;0.06655216217041016
0.0220046550130602;0.022210121154785156
0.0662158301021744;0.06779101490974426
0.08645024546761289;0.08673381805419922
0.056458736788074955;0.06268662214279175
0.06857883306758072;0.07586681842803955
0.1027319895030128;0.10396769642829895
0.057511316598348954;0.06129962205886841
0.06710713596627811;0.06720831990242004
0.053696649187731586;0.055578261613845825
0.09159285266048317;0.0953197032213211
0.05340384024377796;0.05380439758300781
0.053362380510828415;0.05411618947982788
0.08149089988015012;0.08172792941331863
0.01924082300541498;0.01924225687980652
0.01725860191689423;0.01726245880126953
0.05123768301258549;0.054110556840896606
0.09651909874678671;0.09686082601547241
0.002081607528355505;0.0020818710327148438
0.00021686426984884036;0.000217437744140625
0.05811627347301498;0.06090828776359558
0.10733651299596503;0.11975279450416565
0.06671618108178243;0.07532042264938354
0.0835990275726864;0.08932402729988098
0.08831622671380043;0.10219860076904297
0.05975691247255753;0.060175925493240356
0.04575153265811138;0.05220067501068115
0.12916932587239377;0.13103964924812317
0.05061464529522015;0.051476478576660156
0.010568695137929629;0.010672688484191895
0.0339479104908523;0.034032851457595825
0.06297887712254491;0.07076048851013184
0.056901468145100116;0.06123918294906616
0.08142230147538249;0.0814237892627716
0.04573233299239879;0.046405792236328125
0.006753855083837782;0.006811022758483887
0.05923334296719002;0.06584453582763672
0.06741441571766513;0.07733333110809326
0.06148978631707901;0.0694294273853302
0.012666813808697507;0.012748690322041512
0.09690523797413109;0.09705832600593567
0.08652365691126392;0.10089507699012756
0.05597321834345645;0.0588177889585495
0.09967050686710403;0.10019305348396301
0.06119849646793447;0.06447386741638184
0.06458649999427;0.06476783752441406
0.05645549211030493;0.05675414204597473
0.04363059769279854;0.04401588439941406
0.08542831155611047;0.08544638752937317
0.024870417750658194;0.0251312255859375
0.08565702173589507;0.0870312824845314
0.04407480712048957;0.047041893005371094
0.0762830248053538;0.07634635269641876
0.1477055141851725;0.14803126454353333
0.031130112438397608;0.03156951069831848
0.07333475274827728;0.0836881697177887
0.06872999497205214;0.0688200294971466
0.05491833888278002;0.05710315704345703
0.10195495030381924;0.10604411363601685
0.08684240827999268;0.08722308278083801
0.08818344818278248;0.09095767140388489
0.002113777928025907;0.0021142959594726562
0.06625382510711084;0.06753158569335938
0.10441822369099402;0.10447216033935547
0.07434721586841342;0.07704830169677734
0.09469636289393614;0.09501046687364578
0.09488268554882424;0.09489625692367554
0.07860955954556686;0.07861998677253723
0.05207749322189327;0.05631053447723389
0.03487251869072078;0.034935951232910156
0.07389750819738715;0.0849066972732544
0.01730660961706282;0.017475128173828125
0.10782322278570204;0.11249968409538269
0.11288056113174166;0.14043161273002625
0.06924077749736257;0.07181552052497864
0.11248743732619047;0.11582076549530029
0.05689824162214594;0.06822195649147034
0.03496618447010735;0.03543585538864136
0.03376283662334252;0.033789634704589844
0.06769764714981853;0.06889155507087708
0.07279148544893768;0.0731515884399414
0.03157496946517195;0.0316944420337677
0.03576540238022594;0.037305593490600586
0.07761693112421042;0.08689212799072266
0.08317757991098326;0.0860166847705841
0.02395705479113369;0.024306297302246094
0.022403997759228755;0.022413253784179688
0.019495091438930322;0.019733786582946777
0.1018583777403769;0.10600119829177856
0.08875749747192295;0.08969688415527344
0.08494243026112544;0.08495521545410156
0.10460889534548329;0.10510441660881042
0.0010987262268466638;0.0010995864868164062
0.1613370562518424;0.17598918080329895
0.022272030440555094;0.02227306365966797
0.10211732410442026;0.10232830047607422
0.05757133426987557;0.06557208299636841
0.10549127688971859;0.11912062764167786
0.045523553580542074;0.04611113667488098
0.10790646211223168;0.10807132720947266
0.07759466563777911;0.07805728912353516
0.08625961660665096;0.0867624282836914
0.1035384014501382;0.11658582091331482
0.07152170581653948;0.07255077362060547
0.08593743635118259;0.09448623657226562
0.07063009845278395;0.07784464955329895
0.0076882453258718675;0.007700175046920776
0.10892052850400397;0.11295294761657715
0.06672445172810122;0.06736946105957031
0.08019819552327617;0.08065035939216614
0.009916340061963501;0.009917289018630981
0.01069863340997373;0.010784149169921875
0.0789348438320953;0.07895377278327942
0.005887391292416912;0.0058879852294921875
0.07689995416572099;0.0787678062915802
0.08530975524338422;0.09136107563972473
0.12019075176631994;0.1387895941734314
0.14384619827365258;0.14552882313728333
0.06397285806457105;0.064453125
0.11233906830664694;0.11235332489013672
0.14479559576088863;0.1496295928955078
0.049847933967070636;0.054706573486328125
0.0875503990917016;0.09254840016365051
0.06504811872919605;0.0659504234790802
0.07440449201401807;0.07609081268310547
0.07741386675898483;0.07748603820800781
0.010800393760047577;0.010816574096679688
0.09277771615042452;0.09490776062011719
0.07352878352843004;0.07381248474121094
0.052297165009415746;0.059185028076171875
0.08923597043021168;0.09838902950286865
0.07604549766206678;0.07742026448249817
0.05472075524450906;0.06217953562736511
0.07309618520941095;0.07441139221191406
0.017868050909834274;0.01787760853767395
0.003814784327891124;0.0038156509399414062
0.09251426999326408;0.09290504455566406
0.013440259166776406;0.013440132141113281
0.05298975989632428;0.06390494108200073
0.07567791199881467;0.08870697021484375
0.0567316612290651;0.059806764125823975
0.08639519770988505;0.08700363337993622
0.06432550429998747;0.06476214528083801
0.10803271812171751;0.10816195607185364
0.08946587732342343;0.08946612477302551
0.003410999348795892;0.0034112930297851562
0.0064047379528164895;0.006405830383300781
0.05269435849128415;0.05420494079589844
0.010992572600062521;0.011084586381912231
0.1824034494632947;0.2178049087524414
0.041518192541488974;0.04282188415527344
0.07434777764329131;0.0743570327758789
0.08722747372572497;0.09830376505851746
0.03093363046829349;0.031703799962997437
0.05502841288563885;0.056153297424316406
0.07996418315294423;0.08378887176513672
0.0496194982879839;0.05072498321533203
0.07778884868425974;0.07857036590576172
0.07224779921480132;0.07440760731697083
0.08377224766392867;0.08572006225585938
0.04047923837038928;0.04382205009460449
0.056381188093204075;0.05759432911872864
0.10062154617324112;0.11158421635627747
0.08126891098556728;0.08408838510513306
0.24129675554820745;0.2682037651538849
0.09120155606915804;0.09122180938720703
0.09025198842887454;0.10196013003587723
0.04256161289357086;0.04538261890411377
0.07445315832298573;0.07547000050544739
0.047527329961129065;0.04886651039123535
0.07338149925623767;0.07803726196289062
0.012027463633379828;0.012178421020507812
0.09927834446402073;0.10428431630134583
0.09329408231579615;0.11100244522094727
0.03655364595962269;0.036597251892089844
0.06863459086031722;0.06943514943122864
0.013801436751560718;0.01391032338142395
0.07231875276766436;0.07402148842811584
0.014960543825311154;0.015092849731445312
0.02326130753370011;0.024177469313144684
0.06755654055398856;0.0678548812866211
0.054463628888646885;0.06030607223510742
0.08717462887837744;0.08733275532722473
0.06634720825279604;0.07165050506591797
0.06635788154782767;0.0698060467839241
0.04277963246881701;0.04297831654548645
0.08685103338766792;0.08790488541126251
0.10148404877805245;0.10767191648483276
0.08902010161155663;0.0891733467578888
0.09915902969320456;0.1063700020313263
0.025997608075272224;0.026159316301345825
0.09298187301328925;0.09302043914794922
0.09982003509864537;0.10701945424079895
0.019199067951747435;0.01920032501220703
0.06585926150826624;0.06591704487800598
0.05283222958602021;0.05414290726184845
0.062430685838128414;0.07088583707809448
0.07556195164531047;0.0756683349609375
0.0029690961292741197;0.0030425190925598145
0.13173770284014094;0.15204289555549622
0.037665989242801824;0.037815093994140625
0.08307552607734862;0.08452513813972473
0.051588380322101716;0.052630454301834106
0.09695837143860574;0.10845568776130676
0.13415827176903022;0.138004332780838
0.08948792475533043;0.09228518605232239
0.03501092057789809;0.03520011901855469
0.07109763386006457;0.07908456772565842
0.012372968118513336;0.012415915727615356
0.053731247716795924;0.055611610412597656
0.10842443488610352;0.1107054054737091
0.06071352302064853;0.06593993306159973
0.049069802734849705;0.05065155029296875
0.1304661371382292;0.13111117482185364
0.0734158038216159;0.07770209014415741
0.013798401718462663;0.013862550258636475
0.08969845716847441;0.10219252109527588
0.05242265559244658;0.06292510032653809
0.1256118487265392;0.12725830078125
0.11422848048069402;0.1158781349658966
0.07064776625365803;0.07988452911376953
0.032373503653466994;0.03252696990966797
0.17694553783144656;0.17793846130371094
0.04846744982698901;0.04969596862792969
0.08144161007640657;0.08395293354988098
0.034600686200526934;0.034916236996650696
0.05469041795561791;0.057763099670410156
0.07191767694788753;0.08532747626304626
0.003135974302723986;0.0031366348266601562
0.0027726072659996263;0.002773284912109375
0.06211032581636034;0.06345939636230469
0.016122219721846676;0.016122817993164062
0.07155022169523943;0.07984545826911926
0.07710130202154537;0.08111254125833511
0.05792093776480837;0.057996779680252075
0.10476040451129309;0.10958617925643921
0.19944888737696373;0.2220841646194458
0.004333742258688324;0.004334449768066406
0.018823916615910048;0.018974989652633667
0.07484182400867136;0.08575347065925598
0.10620068694678926;0.10921573638916016
0.11101778734106768;0.11110115051269531
0.02132315166742973;0.021499663591384888
0.12156694953533584;0.12351036071777344
0.06359666851171492;0.06371784210205078
0.10201110178234436;0.10818669199943542
0.08020292862179007;0.08047866821289062
0.06513302966197936;0.0667133629322052
0.1655459663962492;0.16823771595954895
0.04181770729065417;0.041858673095703125
0.033172809189886035;0.0361785888671875
0.08011526277662324;0.0810403823852539
0.07608769568429169;0.08438587188720703
0.009777642691599196;0.00987774133682251
0.07100323772612069;0.07122701406478882
0.05585373809054635;0.056819286197423935
0.054244814281645556;0.06178668141365051
0.09855046767089683;0.10035324096679688
0.07073534637422561;0.07354442030191422
0.02089191206867647;0.02093219757080078
0.1943667991278501;0.21366694569587708
0.04301514688886008;0.04352855682373047
0.06939488436179864;0.06940558552742004
0.0727029288657708;0.07312297821044922
0.07030936738068712;0.07504689693450928
0.08259184387756252;0.08912849426269531
0.056503309688027;0.056615859270095825
0.051984674207136344;0.05268852412700653
0.035342707806766266;0.03682899475097656
0.04128996029712911;0.04338359832763672
0.07597338864297265;0.07735824584960938
0.05242838711962931;0.05345919728279114
0.11198616387366421;0.11263754963874817
0.06279378845920545;0.06950009614229202
0.06116916839284876;0.06271743774414062
0.030886131825742857;0.032510459423065186
0.1968753663293081;0.21400186419487
0.02142904938509548;0.02155780792236328
0.08371106105575025;0.08373740315437317
0.013704136049701943;0.01378631591796875
0.13877248824801292;0.13883590698242188
0.015016026810704053;0.015035629272460938
0.14721534112866688;0.1484852135181427
0.07356171079486312;0.08740773797035217
0.0006727271387441911;0.0006732940673828125
0.19574528656865686;0.2076416313648224
0.0006217764448667162;0.000621795654296875
0.04765759071224096;0.04903414845466614
0.07655956040193386;0.07660770416259766
0.088132047115563;0.10134977102279663
0.0005680498117404996;0.000568389892578125
0.04904132788141458;0.05008983612060547
0.03054826337261446;0.0316963791847229
0.035356553700793866;0.03903946280479431
0.013863261773463753;0.013856887817382812
0.05906152201506384;0.060695648193359375
0.033366096076015594;0.03423595428466797
0.24745869321944772;0.2765769362449646
0.0527769515368087;0.05433371663093567
0.10277354780520806;0.10440728068351746
0.0814868605057654;0.08149045705795288
0.05287466132850092;0.05431303381919861
0.07224218654467718;0.07383817434310913
0.07204812771952095;0.07245448231697083
0.06770547702290326;0.07769203186035156
0.06897678640685377;0.06963062286376953
0.014472760814022594;0.014487296342849731
0.040501878385848435;0.040838271379470825
0.07656539986214575;0.07863420248031616
0.07595829363100384;0.07651329040527344
0.08401173448761935;0.08409690856933594
0.031129690315378288;0.03207969665527344
0.07940464150541818;0.07941535115242004
0.09698098819836476;0.10465729236602783
0.05795626372055261;0.06153678894042969
0.03057358305271703;0.030630111694335938
0.08053733530412256;0.08521655201911926
0.04555862715297135;0.04961872100830078
0.01939553484072239;0.019990921020507812
0.07974535023178592;0.08154940605163574
0.0907923142057099;0.09737548232078552
0.004953631421732229;0.00504988431930542
0.08450268564634536;0.09048140048980713
0.06660601507956643;0.07862430810928345
0.08213444764701235;0.0915231704711914
0.05364124112525039;0.05477333068847656
0.021602240823337185;0.021777182817459106
0.09900350841811027;0.09943106770515442
0.11524655646405833;0.11597445607185364
0.005064094959107582;0.005064964294433594
0.07025715019901202;0.07104676961898804
0.09005608510584821;0.09742406010627747
0.006659153343570595;0.006659507751464844
0.058746089257990845;0.06323343515396118
0.05228001969889561;0.05586037039756775
0.07810909436619255;0.07911872863769531
0.09073023591887189;0.09433460235595703
0.08279480205216488;0.08279705047607422
0.08697585739237815;0.08780479431152344
0.24119514871648592;0.26427212357521057
0.04727462707568128;0.052574753761291504
0.07917178790327448;0.0796213448047638
0.13291312363679483;0.13611987233161926
0.06596718190833778;0.06597423553466797
0.00048199476171877266;0.0004825592041015625
0.0620853912162364;0.0625324547290802
0.09283885009396867;0.09747600555419922
0.10550301268604911;0.11768725514411926
0.05275526308902416;0.05388262867927551
0.037396495643350715;0.038280487060546875
0.010561461029349472;0.010647952556610107
0.07879800931943923;0.0884409248828888
0.05334843331622836;0.06365969777107239
0.06693336780233876;0.06719496846199036
0.08566514854347908;0.09434813261032104
0.08230430372752669;0.09393036365509033
0.25609020102776797;0.2846069633960724
0.06489852960444006;0.06492042541503906
0.0993667988307601;0.10779690742492676
0.032068927582540735;0.0323697030544281
0.06001136294972815;0.06027892231941223
0.08149322188662869;0.0870370864868164
0.05958574849708004;0.05998420715332031
0.12833570604390587;0.1358957588672638
0.04759465725236794;0.04886817932128906
0.006435890015044215;0.006436347961425781
0.06572948823607692;0.07203486561775208
0.06757488972764251;0.07198047637939453
0.050697316291662846;0.053985595703125
0.21377078928293275;0.22261524200439453
0.1141492351976626;0.11419105529785156
0.06711220050513955;0.06910419464111328
0.07526943376898106;0.0766705796122551
0.08501856629404043;0.08503440022468567
0.1400747668518588;0.16272127628326416
0.10220725890285626;0.10221198201179504
0.013867597203178752;0.014103740453720093
0.07062534036599431;0.07439330220222473
0.04104578704515958;0.044062137603759766
0.05857103612067286;0.058756764978170395
0.0021347426250416324;0.0021352767944335938
0.015381157831005772;0.015629827976226807
0.1324686516409661;0.14320647716522217
0.010102951260509247;0.010175615549087524
0.07781105172771699;0.08004853129386902
0.08383930774729663;0.08415031433105469
0.20929738870835501;0.21656373143196106
0.03481664470065236;0.03605368733406067
0.08184249477478064;0.08936786651611328
0.05627856517848509;0.0587257444858551
0.08341098378923352;0.08344557881355286
0.07892108415816497;0.07892230153083801
0.10718086142258831;0.1512317657470703
0.08829299107618083;0.0885377749800682
0.1148305474190839;0.11520381271839142
0.06210775444278226;0.06528952717781067
0.06105739448692388;0.06553080677986145
0.17204423961297552;0.173984557390213
0.10111139429966229;0.10425379872322083
0.0207143067165967;0.02114805579185486
0.014255030075343523;0.014260292053222656
0.030780313954361604;0.034697532653808594
0.027299257475535372;0.02796173095703125
0.05143763557167318;0.05442619323730469
0.04500291355753363;0.04555419087409973
0.07969272749301463;0.08002379536628723
0.007655244801973729;0.007656097412109375
0.10121525909175563;0.10174468159675598
0.06697857303250092;0.06716537475585938
0.053407050349083704;0.05454733967781067
0.09375493991185756;0.0944051742553711
0.0918091909316908;0.10534343123435974
0.04986339689912667;0.05073070526123047
0.040975937596146525;0.04131987690925598
0.06488122297787616;0.0757245421409607
0.015049793817181767;0.015080451965332031
0.042940213644663223;0.046222031116485596
0.03544794175571118;0.03752973675727844
0.111605669609207;0.1120920181274414
0.171501417608166;0.17374995350837708
0.0902567616031403;0.14726388454437256
0.07748920618775905;0.07749083638191223
0.05149652992475574;0.051888465881347656
0.10449205304904689;0.13628804683685303
0.08467186425311157;0.08565902709960938
0.056536675387889965;0.056899070739746094
0.0587169028404299;0.06943219900131226
0.146267526658372;0.1500396728515625
0.06575278482509789;0.06708431243896484
0.08201176696165005;0.0859537124633789
0.13312416665922455;0.14006991684436798
0.06107084696689516;0.07143765687942505
0.10625348670622176;0.10628890991210938
0.08916829629782981;0.08922770619392395
0.0667804432398147;0.07470783591270447
0.04736412751984908;0.04798603057861328
0.09835439363654126;0.10469916462898254
0.004807627256344679;0.00481414794921875
0.015519795624564736;0.015524864196777344
0.02223358747534283;0.023230552673339844
0.05878272921003658;0.061058998107910156
0.0755416817284678;0.08153730630874634
0.08791171577533868;0.09820619225502014
0.04523510393915434;0.04731464385986328
0.08084135905556954;0.0808420479297638
0.05375227617890345;0.054258376359939575
0.08614478610617299;0.08685305714607239
0.05889273276216323;0.05930805206298828
0.05303054139483018;0.056461334228515625
0.05603447727714726;0.05738353729248047
0.08523550966303677;0.08558276295661926
0.0462952353191452;0.04915854334831238
0.100535681910923;0.11017230153083801
0.10665061743818816;0.10673239827156067
0.10142656667777966;0.10179805755615234
0.009354710613681368;0.009355545043945312
0.14110081253639387;0.14193058013916016
0.043454614511124;0.0437774658203125
0.06659200724162742;0.06760311126708984
0.048596865260119936;0.04954245686531067
0.0021656784492967507;0.0021658241748809814
0.06548100099736374;0.06656169891357422
0.12267406326734721;0.12323573231697083
0.019092595033603322;0.019517958164215088
0.05252359181683646;0.05938294529914856
0.07379356997636247;0.07603168487548828
0.010825604446901912;0.01082611083984375
0.06798779796052529;0.07094287872314453
0.1806099108427593;0.1850748062133789
0.01336886632477873;0.013418197631835938
0.00320747755045514;0.0032709985971450806
0.0006885368070139997;0.0006895065307617188
0.10878996896620029;0.1106414794921875
0.11416123545959928;0.1156606674194336
0.05398044610292165;0.056185752153396606
0.10143356202284994;0.10793423652648926
0.036296411970708646;0.037957191467285156
0.0983356701647912;0.09833529591560364
0.04700765275479255;0.047083884477615356
0.05366599815657482;0.056418418884277344
0.0329216116842529;0.0329742431640625
0.17642163349487963;0.18039894104003906
0.023364256390146682;0.02495524287223816
0.08766920590093756;0.08824729919433594
0.04945401627737527;0.05105876922607422
0.04286794165377039;0.04595184326171875
0.01671526370429142;0.016742706298828125
0.10474461701080984;0.11028003692626953
0.059567362094658585;0.061928749084472656
0.015492311254081681;0.015730857849121094
0.09506378086097365;0.09899905323982239
0.009878747699415262;0.009879939258098602
0.06936134536259023;0.06963637471199036
0.07342465936124468;0.07421302795410156
0.04907349568467289;0.04958343505859375
0.05775763313704736;0.05836963653564453
0.0589879636866869;0.06262397766113281
0.12413252559568261;0.14472678303718567
0.11512109237271616;0.11622145771980286
0.07869667995769561;0.07950873672962189
0.10425425386183504;0.10668009519577026
0.04014187605105946;0.04337570071220398
0.007449426648368256;0.007450103759765625
0.05972888280055232;0.067827969789505
0.10523471941430453;0.11973142623901367
0.06948589323892528;0.07044222950935364
0.1898764382450802;0.20833685994148254
0.05192657066051265;0.0607130229473114
0.037114938002872085;0.037543296813964844
0.08026139163374062;0.08027076721191406
0.11512021029965806;0.11774921417236328
0.04220414607791971;0.043192893266677856
0.08230540284909064;0.08330917358398438
0.050026902110026736;0.050911903381347656
0.07809506976082525;0.09022524952888489
0.06355149228435324;0.06803175806999207
0.14297713702105888;0.1430359184741974
0.06911392263505299;0.0779561996459961
0.08610570750281084;0.08714008331298828
0.08271468697880426;0.09970420598983765
0.04301860292888425;0.04304218292236328
0.09124797130109566;0.09188178181648254
0.0340289487664235;0.0343608558177948
0.07331817160981298;0.07378101348876953
0.14256696379187714;0.15051698684692383
0.03730884982071598;0.038008689880371094
0.08613983651928489;0.08820441365242004
0.03380932962326461;0.03382781147956848
0.05933924955129141;0.06502580642700195
0.03301495865663409;0.03366526961326599
0.03566760983841002;0.035709381103515625
0.08051011634112079;0.08061984181404114
0.11207106243129841;0.12323477864265442
0.08997067031561068;0.09318828582763672
0.06935781094813058;0.0694122314453125
0.06024722161211872;0.07059574127197266
0.04309080890889271;0.05028441548347473
0.012123934168059356;0.012143135070800781
0.055145452539207905;0.06544113159179688
0.09896435503302833;0.10177415609359741
0.09377272025423833;0.09515953063964844
0.05703749802530905;0.05820465087890625
0.06318970838199531;0.0668860673904419
0.05641179622093857;0.06092455983161926
0.039222254371474266;0.03955844044685364
0.1327130340639131;0.14573577046394348
0.09550511953445326;0.09611034393310547
0.05720070767490541;0.057587653398513794
0.0855754566253707;0.09055419266223907
0.06896368319420726;0.07033061981201172
0.06304291982855201;0.07084369659423828
0.030306282997982163;0.031013846397399902
0.010725556509969694;0.01072758436203003
0.053717036840082416;0.054230719804763794
0.08709438658744457;0.0977647602558136
0.10934235919609563;0.11274522542953491
0.011821978014132808;0.011835098266601562
0.014094488390043052;0.014095306396484375
0.058762089675962144;0.06569913029670715
0.10162842262711307;0.10179134458303452
0.033030028093191915;0.035303324460983276
0.08354583644626835;0.09240436553955078
0.060381890672081814;0.06056785583496094
0.05823079636409464;0.06429389119148254
0.013093078193953896;0.013096809387207031
0.09768774520105998;0.09888556599617004
0.1069440531981228;0.10735514760017395
0.07062667512945604;0.07667922973632812
0.09661249994505794;0.0977812111377716
0.03831411740591451;0.04003787040710449
0.08436222025006732;0.08891540765762329
0.08895567386241082;0.0891294777393341
0.07013767500125125;0.07027149200439453
0.08672030409214992;0.10151183605194092
0.10774748792057753;0.10827064514160156
0.08955936562725375;0.0918855369091034
0.031844956852775115;0.03186798095703125
0.07214751102419514;0.07270625233650208
0.060123952703123866;0.06040855124592781
0.052639966673445636;0.053263694047927856
0.08633999678831022;0.08652111887931824
0.05991376024123709;0.06687834858894348
0.0683507491034026;0.06983280181884766
0.07706245942559492;0.08088493347167969
0.06909403960034476;0.0785227119922638
0.02395032853063199;0.024573326110839844
0.06873132360504784;0.0698089599609375
0.05548336056261533;0.06066698580980301
0.08174376933205928;0.09207794070243835
0.060233632352674094;0.06674623489379883
0.08115685234939467;0.09974420070648193
0.04556583683126551;0.04614830017089844
0.01246575615383563;0.012486457824707031
0.08578602033759301;0.09717994928359985
0.0353607970196538;0.035941243171691895
0.08854454922665139;0.10193789005279541
0.25440105539594604;0.2637042999267578
0.030842557141148426;0.031332969665527344
0.04359650195044061;0.04368196427822113
0.11155168904559618;0.13165375590324402
0.05616054989805249;0.05622771382331848
0.09531265821619338;0.0960407555103302
0.0061662827914399755;0.0061664581298828125
0.10754763253877196;0.1106586754322052
0.10688939386982756;0.10739806294441223
0.006740562363908281;0.006741207093000412
0.08693712200007653;0.08744239807128906
0.027209869442612312;0.02768208086490631
0.06341791561425904;0.06399443745613098
0.08358679309485192;0.08403396606445312
0.07543985317683108;0.07616996765136719
0.0835746363369707;0.08357524871826172
0.005873411265166473;0.0058761537075042725
0.16325986408532234;0.1696929931640625
0.06165276683041631;0.06586658954620361
0.014593395905252528;0.014605522155761719
0.006676565742949646;0.0066776275634765625
0.01544131342655993;0.01603877544403076
0.10317651770997772;0.1126270592212677
0.023431912337307962;0.023487120866775513
0.07075162840473892;0.0755777657032013
0.07609543730836749;0.08367908746004105
0.08237689959320511;0.08240413665771484
0.0727704181167508;0.07794573903083801
0.16653089134466473;0.17475131154060364
0.017616783996330244;0.017619162797927856
0.010743075157789411;0.010743170976638794
0.09798049493465502;0.09798148274421692
0.06457282514641431;0.06511402130126953
0.09555280385692562;0.0962800458073616
0.06226199051872466;0.06230730190873146
0.04360507231115323;0.04601570963859558
0.10434432715842279;0.1049203872680664
0.012084306469873093;0.0120849609375
0.07241951553941867;0.07275104522705078
0.07924984057559026;0.09544456005096436
0.03359467075657398;0.035986483097076416
0.018568383362757394;0.018568992614746094
0.024942189055778247;0.024947166442871094
0.1582115660779556;0.17497003078460693
0.014493959608261456;0.014575958251953125
0.08002339095553174;0.08058738708496094
0.08282705112678866;0.0850931704044342
0.0014246891738486198;0.0014247894287109375
0.08162139667441874;0.09041023254394531
0.06895104755721598;0.0714273750782013
0.09108002622009748;0.0994519591331482
0.07214299681457097;0.0795278549194336
0.039848196931579496;0.04058551788330078
0.055535716527469726;0.05814841389656067
0.0847119390934262;0.08503153920173645
0.06702179732986499;0.0672464370727539
0.0627738632251756;0.06900694966316223
0.057108043053548996;0.06687229871749878
0.07492885162203315;0.07497692108154297
0.07392625291109985;0.08018112182617188
0.011380986748421019;0.011384010314941406
0.008051748538626365;0.008051872253417969
0.0973592085473921;0.0996275246143341
0.017366714337454958;0.017370223999023438
0.10719393146671091;0.10822203755378723
0.07355209433483254;0.08077597618103027
0.04780489400320452;0.0501839816570282
0.07117896337828039;0.07621574401855469
0.16811401015311805;0.20038121938705444
0.022220435166119646;0.02382946014404297
0.07237387327441364;0.07243061065673828
0.050650366008528735;0.051798850297927856
0.00046705222949858325;0.0004673004150390625
0.08515660127029176;0.08550837635993958
0.031111413229722627;0.03206634521484375
0.05597315206508039;0.05841118097305298
0.04314410373351059;0.044111281633377075
0.06193576804737857;0.06804552674293518
0.042921657301404494;0.04309085011482239
0.05094235811978096;0.05446922779083252
0.03314936849520943;0.03424179553985596
0.08014984752543092;0.08127787709236145
0.08055079234446758;0.08641940355300903
0.09702575949921494;0.10427716374397278
0.07219136635811799;0.07940053939819336
0.11317759865590372;0.12129569053649902
0.025258043403251957;0.025259017944335938
0.11029074317711958;0.11267566680908203
0.07913185948605216;0.09012234210968018
0.05979866882244383;0.06687232851982117
0.06323630923425895;0.0634174644947052
0.07891140039128124;0.08115386962890625
0.04868353669574864;0.05588942766189575
0.05250183121669592;0.05359172821044922
0.025565486193645525;0.025740623474121094
0.031153282675268273;0.03177165985107422
0.08507136980637185;0.08718965947628021
0.10350904094242368;0.10355758666992188
0.17222810142443534;0.17658808827400208
0.0934134776538698;0.09980905055999756
0.00947678693656555;0.009523391723632812
0.05454520340544485;0.055647850036621094
0.06137984058300917;0.06980136036872864
0.06133506166373668;0.06672000885009766
0.12158417763701741;0.12161636352539062
0.028874905092646657;0.029169857501983643
0.1570872416409477;0.17551928758621216
0.015217952268928778;0.016085326671600342
0.004593167578216318;0.004593849182128906
0.09477493501821889;0.09667113423347473
0.08862660757756186;0.0911521464586258
0.06477147988576328;0.07240676879882812
0.02341819743706991;0.024072647094726562
0.008972936064120684;0.008973121643066406
0.02484368720868334;0.027295202016830444
0.08025143054786767;0.08101749420166016
0.0653300488487958;0.06541824340820312
0.0693046859018021;0.0695810317993164
0.05243148962974199;0.053058624267578125
0.040447766802827745;0.049155592918395996
0.08916779540408624;0.08983710408210754
0.047254485809814124;0.04989957809448242
0.06847299537192852;0.06930726766586304
0.07968524323359436;0.08030223846435547
0.09943351243346563;0.09974578022956848
0.12129646677727542;0.13100722432136536
0.15500127597513386;0.1605110466480255
0.03868823953575506;0.04043886065483093
0.09313375376766475;0.10172772407531738
0.08582886184446205;0.08607196807861328
0.01734471883697551;0.017917051911354065
0.03570724572255445;0.03586769104003906
0.0007735328587707386;0.000774383544921875
0.06746095767092333;0.07298949360847473
0.0028563107893335347;0.0028572380542755127
0.05551051622018987;0.05652332305908203
0.0589514469104451;0.05963519215583801
0.0808354118775968;0.0861063301563263
0.06126243387579143;0.06265643239021301
0.12267202078467732;0.12396794557571411
0.06545822696706578;0.0659933090209961
0.02148389249349719;0.021993666887283325
0.16437683478240653;0.16928818821907043
0.09257821226765182;0.09573712944984436
0.019296286891455093;0.019526898860931396
0.01410943940629239;0.014140158891677856
0.256660619115522;0.2712383568286896
0.07476359021480068;0.09335517883300781
0.04083731925219396;0.041922569274902344
0.06602858174668678;0.07065100967884064
0.07908011144023826;0.07953166961669922
0.07077322589011453;0.07331275939941406
0.017686282182701057;0.017910003662109375
0.026957222920077524;0.028244465589523315
0.07717518967973043;0.08797425031661987
0.08055523359751228;0.08414814621210098
0.09768382772718784;0.09771347045898438
0.05387085744387132;0.06098812818527222
0.06867794148572823;0.0692453682422638
0.12695865574567095;0.12716007232666016
0.09076889376752727;0.09082987904548645
0.06391769168792166;0.06392478942871094
0.0036174459074150007;0.0036182403564453125
0.07924343282640837;0.09104636311531067
0.022003281985659415;0.022208213806152344
0.10523473689320417;0.10911846160888672
0.05604792725797346;0.058112144470214844
0.07476989956214904;0.0785684585571289
0.024232311914973513;0.024849146604537964
0.022741490786493117;0.024221450090408325
0.06352716312630613;0.06895387172698975
0.041380387259118474;0.04804345965385437
0.0571522045701666;0.06023597717285156
0.09539273044812648;0.09587576985359192
0.07625724706267152;0.07840266823768616
0.11233770891062761;0.1124105453491211
0.1486467890970343;0.16499575972557068
0.20248817996669874;0.2077035903930664
0.01635522631181103;0.017196983098983765
0.05161922353462778;0.05397196114063263
0.060335153628395775;0.06086447834968567
0.03221395014470927;0.032290488481521606
0.06238933312184768;0.06276602298021317
0.04323903771690616;0.044919997453689575
0.06270036993667921;0.06307128071784973
0.10043463798601418;0.10141658782958984
0.09728296536764106;0.09761622548103333
0.03125200555942859;0.03160572052001953
0.06292513559448987;0.06292915344238281
0.08427544876208622;0.0862303078174591
0.09125540398554094;0.09539183974266052
0.08101199304667675;0.0840117335319519
0.09150343796340689;0.09386160969734192
0.04775762224919092;0.0485190749168396
0.07205487307472044;0.07437708973884583
0.0669404443634809;0.0725422203540802
0.06515566363324543;0.06690791249275208
0.02801950880289833;0.02805808186531067
0.06717110416614108;0.08055892586708069
0.010815331449684652;0.010815620422363281
0.038137125483682845;0.039956092834472656
0.06496861330203041;0.06567004323005676
0.08264633599865888;0.0827207863330841
0.02604413612601242;0.02614501118659973
0.09636302628128203;0.0975523293018341
0.05526343128170671;0.05555441975593567
0.0843788346492975;0.08475401997566223
0.06297679792593497;0.06381702423095703
0.17297442391410267;0.1954059898853302
0.04799520960342018;0.0494861900806427
0.11153440161022994;0.1130857765674591
0.07397324554521947;0.07443049550056458
0.07821389557304177;0.07867431640625
0.0010488791999805848;0.001049041748046875
0.03366744717633731;0.0336761474609375
0.02052053767911535;0.020522117614746094
0.06044408170834881;0.06833881139755249
0.10273257928284653;0.10277938842773438
0.002291606263187622;0.0022916793823242188
0.08696186834376636;0.08767414093017578
0.1783380980140569;0.20255282521247864
0.001059164212775143;0.0010595321655273438
0.052345267527063165;0.05392742156982422
0.06874617629422998;0.06899836659431458
0.03466464430286315;0.0346832275390625
0.055210796325495505;0.056387901306152344
0.03364942832227114;0.03514096140861511
0.009933383066342944;0.0099334716796875
0.041332557519799334;0.04358077049255371
0.09064397781503439;0.0935068130493164
0.10033562916559775;0.10363253951072693
0.0527795287922062;0.05321025848388672
0.0026637595709414603;0.00266459584236145
0.10269557643430385;0.1029062569141388
0.06178754786542549;0.06569051742553711
0.09250896481974862;0.09854868054389954
0.10968073874108461;0.10976889729499817
0.06396527836319177;0.06895828247070312
0.030973136448813103;0.030973464250564575
0.08912072316575799;0.09982964396476746
0.01670997689961635;0.016710281372070312
0.0013789734550485981;0.0013790130615234375
0.09863286773361962;0.09920787811279297
0.05232922184981007;0.060103803873062134
0.021035388157485745;0.022757500410079956
0.08015882628089283;0.08015918731689453
0.07174678978101674;0.07227900624275208
0.06875018986687342;0.07479140162467957
0.023204625764262802;0.023210525512695312
0.09973487751119323;0.10010719299316406
0.0635288211960949;0.06596750766038895
0.07558080582580354;0.08197978138923645
0.07391734179961376;0.07435226440429688
0.07136109526727905;0.07163241505622864
0.08816168174100407;0.08992000669240952
0.05364128941254974;0.05572223663330078
0.10784621752078903;0.1153593361377716
0.09462292261854705;0.12160015106201172
0.0394549195675821;0.041905179619789124
0.22583735148057651;0.2330799400806427
0.030359867200359658;0.030610114336013794
0.08122953689022054;0.0812540054321289
0.05700282524069497;0.057407379150390625
0.11459205455209953;0.1335008144378662
0.028815105801650382;0.028868675231933594
0.041867518117436615;0.04415634274482727
0.004287782540393751;0.004288673400878906
0.03490535813752449;0.04223513603210449
0.041229822588538884;0.045031577348709106
0.05221987775214103;0.05725833773612976
0.08133129550877224;0.08150961995124817
0.054686466930562935;0.05603983998298645
0.01827167959986718;0.018270522356033325
0.026226531697108837;0.026260167360305786
0.08968324197763893;0.09116652607917786
0.08399314856778171;0.09025192260742188
0.042302279842816974;0.047100067138671875
0.03393837457930484;0.03521338105201721
0.07324960470028857;0.07373230904340744
0.06920931395865836;0.07361820340156555
0.06390734650716731;0.06390860676765442
0.02542986112759635;0.028150707483291626
0.04694565238783927;0.04875662922859192
0.04720418628386341;0.05573466420173645
0.02211534331105004;0.022118568420410156
0.07037356078188356;0.07040941715240479
0.04037075904198989;0.040645599365234375
0.07013093967482796;0.0742502510547638
0.13308026196582995;0.13904574513435364
0.029062727882369473;0.029766984283924103
0.005435684946702845;0.005435943603515625
0.024070171366457567;0.02429676055908203
0.06257855968726407;0.06355002522468567
0.09107616866516077;0.09221827983856201
0.0790704280389619;0.08492469787597656
0.009282988804175737;0.009283065795898438
0.10298329682051108;0.10396769642829895
0.15271000418505565;0.15364745259284973
0.04062184838675874;0.04198309779167175
0.012496243236475281;0.0124969482421875
0.009549206836418274;0.009550124406814575
0.11196037028507241;0.11198905110359192
0.027327037188204686;0.027332305908203125
0.062209293978216375;0.062213897705078125
0.11830036100837113;0.11874580383300781
0.16755205086167815;0.16999056935310364
0.15493320415140402;0.17989543080329895
0.037313422257223845;0.03731536865234375
0.09520633198321271;0.09530070424079895
0.08450486710806636;0.08509629964828491
0.07018483307125274;0.0704508125782013
0.07217534745198334;0.07243061065673828
0.07055820233432669;0.0705709457397461
0.011316455724062553;0.011325836181640625
0.07248220167180769;0.07457542419433594
0.05029405169750428;0.059705883264541626
0.0075348115806658;0.007534980773925781
0.015900912635574117;0.015964806079864502
0.004365238110969819;0.0043659210205078125
0.08290924467040457;0.08337187021970749
0.021688361420111508;0.02168750762939453
0.08130495260812808;0.0813053697347641
0.021747125064338797;0.021752357482910156
0.08777020530556785;0.08777129650115967
0.09828341384146974;0.12013915181159973
0.0007575668648427402;0.0007581710815429688
0.010741596443983885;0.0107421875
0.02718790596394124;0.02776581048965454
0.05972709184279482;0.06001567840576172
0.0742590465395854;0.07442668080329895
0.07111856977751697;0.07478809356689453
0.05476894368637498;0.05906319618225098
0.07830746798481646;0.08116340637207031
0.005527350839199743;0.005528450012207031
0.03429024225245725;0.034384727478027344
0.18936032986592496;0.191806823015213
0.1035755640217109;0.1132788360118866
0.10944130201527077;0.13901746273040771
0.037893683287207124;0.04183968901634216
0.1154634226513398;0.11641696095466614
0.08001758167961781;0.08443641662597656
0.0894205975257622;0.08956626057624817
0.060710965719283326;0.06090545654296875
0.09053929896479763;0.10142016410827637
0.04099611020299097;0.043837904930114746
0.08401135409104153;0.0896558165550232
0.07430380259615177;0.07866713404655457
0.08792457203782975;0.09031005948781967
0.0769893623617316;0.07700248062610626
0.057302022602615826;0.05854034423828125
0.0246441316355761;0.024674445390701294
0.07116455023911528;0.07461446523666382
0.10351746567243618;0.11038032174110413
0.013827643412208586;0.01392364501953125
0.08658138605333743;0.0894937813282013
0.07550219173896222;0.07658576965332031
0.032887460702734565;0.033596813678741455
0.08048738210056341;0.08444598317146301
0.09633058863375292;0.09776020050048828
0.08836259757094472;0.08848568797111511
0.028673032323113475;0.029459983110427856
0.051512366915475574;0.05582430958747864
0.10432251925656563;0.10542488098144531
0.08179961767241184;0.09430283308029175
0.05535259709227682;0.056223899126052856
0.04458951308321566;0.045471131801605225
0.11168448014873915;0.11173439025878906
0.08220504001944352;0.09035113453865051
0.067745821021396;0.07095714658498764
0.09938411071600672;0.09939193725585938
0.0887434523378482;0.08893299102783203
0.08165416843791001;0.0817270278930664
0.003347265029070379;0.0033473968505859375
0.05362239095559914;0.05641937255859375
0.07464392041572081;0.07795432209968567
0.08019782958906237;0.08856013417243958
0.18097730961555483;0.18907469511032104
0.03946309032247939;0.0406494140625
0.14958346425665642;0.15567687153816223
0.055117155811302984;0.06247442960739136
0.03671867091956031;0.037705421447753906
0.014564307404817907;0.014573097229003906
0.051418919631508714;0.06275376677513123
0.08429503908772261;0.08882787823677063
0.048545500982516136;0.04902458190917969
0.06377454876361599;0.06679534912109375
0.07596311423729345;0.07961753010749817
0.015229599808537976;0.015237748622894287
0.06256960494989203;0.0627451241016388
0.08513910317866417;0.08570289611816406
0.05601311496614989;0.057099342346191406
0.07264147335357687;0.0727091133594513
0.10251385288307908;0.10255718231201172
0.06025593715164945;0.06466960906982422
0.02139359063214834;0.02149200439453125
0.10185668644196329;0.10307696461677551
0.05829997092811592;0.06334328651428223
0.002245972518413977;0.002273276448249817
0.05835010343967516;0.06046488881111145
0.08486070795814459;0.08496573567390442
0.2321549043138052;0.2339000701904297
0.06521250571407286;0.06692126393318176
0.0074335179696210065;0.007433891296386719
0.016844487992191962;0.01712322235107422
0.04115981884807347;0.041904330253601074
0.17309289691111668;0.1775970757007599
0.01830445403280382;0.018304824829101562
0.023220401518085385;0.023258810862898827
0.06732762269048245;0.06737136840820312
0.008883488704720261;0.008884251117706299
0.10448713623071719;0.10613444447517395
0.006110550422470422;0.006201028823852539
0.0007065650185484362;0.0007114410400390625
0.04039931490210047;0.04137849807739258
0.0462688749674561;0.04684165120124817
0.08882390722040928;0.09056094288825989
0.0805222006019155;0.0806407630443573
0.0068123011477199775;0.006869316101074219
0.08009751973082116;0.08106711506843567
0.05782473824318374;0.06030559539794922
0.06379113324438163;0.06457705795764923
0.09778217548529414;0.09778597950935364
0.03449942005351019;0.03650286793708801
0.04870241724089194;0.050909996032714844
0.03267718566538954;0.03287199139595032
0.07192567786501694;0.07196712493896484
0.06525369773926994;0.07750406861305237
0.022739406290808166;0.022925376892089844
0.016031027020318153;0.016037970781326294
0.053846789349798106;0.06357210874557495
0.06217772185192072;0.06240367889404297
0.06830374400753364;0.07449811697006226
0.013816642817597797;0.01381683349609375
0.08017624801505219;0.08019256591796875
0.0833292424021551;0.08415508270263672
0.032976528496916395;0.033722907304763794
0.0005699618895463206;0.0005702972412109375
0.1409108931172722;0.14361479878425598
0.06082065079343894;0.061081886291503906
0.06352554383547583;0.06951159238815308
0.013846003072989957;0.013954102993011475
0.07260137165553136;0.07274150848388672
0.05558684401911725;0.06511878967285156
0.013339617901577139;0.013338088989257812
0.12897167270963503;0.15802821516990662
0.07893342356770693;0.07909679412841797
0.09386758193599164;0.09604358673095703
0.025488514335416733;0.02550787664949894
0.10768589601350112;0.11203387379646301
0.1312897760143793;0.13646987080574036
0.0390560521699603;0.040108680725097656
0.012947080577116242;0.012952804565429688
0.08009406332093538;0.08969023823738098
0.09329607395307353;0.10115817189216614
0.05105856864294396;0.05296233296394348
0.017190702331330066;0.017193496227264404
0.03644976750607187;0.03701689839363098
0.04150554415333751;0.04483810067176819
0.0790677495933911;0.08033967018127441
0.058765924464870806;0.059441499412059784
0.08104458286770427;0.08155158162117004
0.08310536548331876;0.0969843864440918
0.08758353072878088;0.0876130610704422
0.07812960661244132;0.07985499501228333
0.06691079528459626;0.07089045643806458
0.0762596199721614;0.07967954874038696
0.021579030231770248;0.02158069610595703
0.08082959378108498;0.08083918690681458
0.1184815838086211;0.11963465809822083
0.022070130016828497;0.02235889434814453
0.08636339951586437;0.08637526631355286
0.0850931437524987;0.08515262603759766
0.06657315123837163;0.06714919209480286
0.0396040721819557;0.042748451232910156
0.036778342947380346;0.037364035844802856
0.02230864752780527;0.023618072271347046
0.002906260649050937;0.00290679931640625
0.07156086758487949;0.07440757751464844
0.06430269898396117;0.06847569346427917
0.06276026624253316;0.06399348378181458
0.057533148271507566;0.058289527893066406
0.09940955716646323;0.1126270592212677
0.10809138560992335;0.1252080202102661
0.02783356290838727;0.0280914306640625
0.10177663124481694;0.10423755645751953
0.02671562190778787;0.026840239763259888
0.05677188972507087;0.06276613473892212
0.0922095208223243;0.1051206886768341
0.14022237912383378;0.14259719848632812
0.08237159713026632;0.08238223195075989
0.03409758167485889;0.03415203094482422
0.08461571225607364;0.08478450775146484
0.19873844505103327;0.20048430562019348
0.07047435602934118;0.08447030186653137
0.19978768495639984;0.21442893147468567
0.07959992843317663;0.08668044209480286
0.05358102863645674;0.0563579797744751
0.03984893159968793;0.04165482521057129
0.0701548808525048;0.07056045532226562
0.07841622154103536;0.08120158314704895
0.06339268244988035;0.0651874840259552
0.06877031651820943;0.07300448417663574
0.01716887186227615;0.017169952392578125
0.11363996883227834;0.11864283680915833
0.0727843011285277;0.07307624816894531
0.04848204214056867;0.04867362976074219
0.0010390358573881464;0.0010395050048828125
0.09690548966390748;0.0972585678100586
0.010772647289046748;0.010768920183181763
0.10321278279220411;0.10323527455329895
0.021378881403557985;0.0213795006275177
0.08466398603080891;0.08478358387947083
0.16721725120404965;0.17771562933921814
0.06880463419583568;0.0773477554321289
0.09978683638002538;0.11119365692138672
0.052007397026239764;0.05709850788116455
0.179165596179823;0.18828871846199036
0.009236182725565797;0.009236335754394531
0.038249086308674025;0.03894805908203125
0.0996129219474044;0.10128968954086304
0.09058169279389523;0.09825536608695984
0.09220756984544315;0.09631568193435669
0.05787734753636226;0.06954655051231384
0.061304399758409865;0.0650615245103836
0.06997290166111363;0.07083186507225037
0.10686615155380531;0.10721872001886368
0.15756005924666797;0.17380717396736145
0.00445848533115404;0.004459381103515625
0.07014240308790708;0.08885863423347473
0.08373267478079134;0.084503173828125
0.08672039106858752;0.0888223648071289
0.03231174348105425;0.032735973596572876
0.03867942675753289;0.039167433977127075
0.08972144345203564;0.08986666798591614
0.08334573449347557;0.09672918915748596
0.021609454569021788;0.021618394181132317
0.08351408479712676;0.09517478942871094
0.13028742207541735;0.15180200338363647
0.061510016715910644;0.0631532073020935
0.08994533333602091;0.09476283192634583
0.04061736036669847;0.042483508586883545
0.06041327969990519;0.0670122504234314
0.17751145353739606;0.20140379667282104
0.05581568391875318;0.058112144470214844
0.08613020280568878;0.09102816879749298
0.05814972883781424;0.06066322326660156
0.05979042535840388;0.06540581583976746
0.03734532349710196;0.0401245653629303
0.030200954229488944;0.030206680297851562
0.029138464198857118;0.02950572967529297
0.08039126341401047;0.0870855450630188
0.01484416716704366;0.014846831560134888
0.002714158073818451;0.0027141571044921875
0.0534864053871264;0.06017124652862549
0.10876562155082369;0.11090564727783203
0.0482932756234656;0.05035681277513504
0.06513539014047286;0.071319580078125
0.06275874443739868;0.06297582387924194
0.1543825713931576;0.16005423665046692
0.11211509152614567;0.11373904347419739
0.06493989353513203;0.06969273090362549
0.018851261397271713;0.018863707780838013
0.10363341098930683;0.10540766268968582
0.07166245795321058;0.07166293263435364
0.16845496985299574;0.1938057243824005
0.07252764424496902;0.07254400849342346
0.06651082775664006;0.06771659851074219
0.06496337266859874;0.07309146225452423
0.003795775581115545;0.0037965774536132812
0.060577048555799894;0.06101611256599426
0.05132959217828717;0.05860874056816101
0.07165405554601358;0.07821324467658997
0.010018121592763617;0.010115891695022583
0.09381809167611348;0.09500601887702942
0.006968968791390637;0.006969451904296875
0.03325548028184339;0.03445994853973389
0.08192432035565066;0.0829266905784607
0.069668495211308;0.06992051005363464
0.11365716586210409;0.11764243245124817
0.03535061284725018;0.03632873296737671
0.056072751772916284;0.06663605570793152
0.19956659019469852;0.22197341918945312
0.02676222915697755;0.02905982732772827
0.08991725974336898;0.09002971649169922
0.051846981284471315;0.05433925613760948
0.05242283805003486;0.05341148376464844
0.02849668806608583;0.028497695922851562
0.011165550292112605;0.011264950037002563
0.1275996344062967;0.13765528798103333
0.08856815703697839;0.08870693296194077
0.05367502786953289;0.054522544145584106
0.11908807053232698;0.12545013427734375
0.027928876763773314;0.027937889099121094
0.15499510230356864;0.15556147694587708
0.08904692600857624;0.10190582275390625
0.05428543138331542;0.05588337033987045
0.15108954148799172;0.15258505940437317
0.06452485846066308;0.0648660957813263
0.11620629210188656;0.11687278747558594
0.006315009167940727;0.006916999816894531
0.036733610721089924;0.03806030750274658
0.004333341352372689;0.00433349609375
0.05616870794145293;0.056356459856033325
0.05603307895537797;0.061199963092803955
0.07242774480069562;0.07601147890090942
0.12259220318365659;0.1228208839893341
0.07430384083508294;0.07437041401863098
0.1343881448769321;0.13599875569343567
0.08319658407542128;0.10516706109046936
0.055748769579443094;0.055889129638671875
0.09492977367063331;0.09493353962898254
0.07288058935657404;0.0812254250049591
0.004712674903619291;0.0047130584716796875
0.053925849113351326;0.06607991456985474
0.0668873068103932;0.0751638412475586
0.08087961446619053;0.08415225148200989
0.1124387011006021;0.13687807321548462
0.054539983550058055;0.05868914723396301
0.11895556197119345;0.13556960225105286
0.06867824868126904;0.07987406849861145
0.1136571776484616;0.11569789052009583
0.03750394969403166;0.04020997881889343
0.064893950075617;0.0650930404663086
0.09087853668351631;0.09127330780029297
0.11504532316610043;0.11960408091545105
0.007062433559204827;0.0070590972900390625
0.06680974410893613;0.06964495778083801
0.07617148448140937;0.10222017765045166
0.043466855412071195;0.04479217529296875
0.04656226122421089;0.04689502716064453
0.03738363953848428;0.037474632263183594
0.03738022108446138;0.03865021467208862
0.09675820729811445;0.10923779010772705
0.12037039483916102;0.12815573811531067
0.1497955957060688;0.15037444233894348
0.09521746856316599;0.11021918058395386
0.12069971994144862;0.12080276012420654
0.09876312552627978;0.10056300461292267
0.06627388865906787;0.07508471608161926
0.183038988188267;0.1883496791124344
0.03443395089701508;0.03451061248779297
0.11391035121241955;0.1199122965335846
0.026797390902881295;0.027276992797851562
0.053429785397384424;0.055182456970214844
0.04677763284875544;0.05033683776855469
0.10791111067400241;0.11266425251960754
0.07465745217698176;0.07488349080085754
0.04449647059187659;0.04850807785987854
0.06737882484731;0.06832599639892578
0.057636270475591486;0.06034564971923828
0.08696058862595735;0.09119090437889099
0.06165464843255682;0.06230640411376953
0.0853719811503583;0.08542156219482422
0.06471463235953212;0.06581974029541016
0.01949873826420091;0.019555360078811646
0.07703258918374421;0.0798349380493164
0.08958352339055235;0.09006404876708984
0.05363395538307452;0.05428504943847656
0.01040102982385279;0.010401725769042969
0.06931540019312428;0.06939220428466797
0.08500242790651977;0.0867948830127716
0.0840127266604353;0.08413314819335938
0.040528978742827036;0.04172706604003906
0.05342859356536094;0.05356505513191223
0.04607612199054843;0.049284595996141434
0.06274995424030445;0.0717850923538208
0.04850516686937945;0.051443129777908325
0.11902997440257114;0.12720394134521484
0.10208854177388349;0.10293009877204895
0.0745459516230198;0.07744506001472473
9.46045527580124e-05;9.5367431640625e-05
0.08665506444722822;0.0904264748096466
0.021503303066826646;0.021511077880859375
0.0697798960815348;0.06997375935316086
0.09641475365551677;0.09951210021972656
0.0649493945264426;0.07418197393417358
0.028771943771737304;0.028827697038650513
0.09397494754098955;0.09720611572265625
0.05495854446540184;0.05534553527832031
0.1047318564836534;0.10474106669425964
0.07727548250392052;0.07781124114990234
0.018724105407862707;0.01908588409423828
0.06133590085838348;0.06443598866462708
0.1822119399022161;0.1936502456665039
0.10624904034721891;0.10840323567390442
0.10839101351214787;0.11103624105453491
0.07588242442544413;0.07814019918441772
0.07045619577894129;0.07065775990486145
0.05189333381433378;0.052620917558670044
0.06962752452486039;0.06995391845703125
0.05128941040700201;0.05178070068359375
0.0678809072447363;0.08382225036621094
0.07544069164023337;0.07578089833259583
0.16742861655952893;0.18325236439704895
0.06033162163435399;0.06065371632575989
0.0001309946386113844;0.00014097988605499268
0.06854594079103583;0.0688505470752716
0.09900843169318492;0.09987163543701172
0.0753809296860653;0.07644084095954895
0.08751023860135064;0.10011279582977295
0.04497300982869904;0.051674842834472656
0.14348763448143945;0.15678364038467407
0.12193924693097348;0.12224197387695312
0.09637230796391935;0.09872248768806458
0.08396227741747794;0.0843830406665802
0.04160917873286526;0.04173758625984192
0.06646813399246057;0.06665706634521484
0.07307420233770366;0.07397457957267761
0.051055711184537486;0.05258086323738098
0.05367226372754455;0.05476096272468567
0.07015548646834735;0.0806894302368164
0.0994614112384827;0.10068228840827942
0.027727103942183026;0.02898693084716797
0.058390938218503476;0.0671558678150177
0.08333898688687266;0.08513739705085754
0.08584426730397549;0.10694390535354614
0.07126696227767189;0.07263469696044922
0.14935038820098595;0.15834522247314453
0.1304050408215878;0.13974997401237488
0.01908324177069197;0.019636958837509155
0.059263166515299885;0.06640210747718811
0.009682175441684746;0.009682655334472656
0.004263929762557342;0.00426483154296875
0.006622257356263777;0.00662994384765625
0.059483989555628704;0.06903451681137085
0.0581339069777404;0.058899909257888794
0.05508036073773712;0.05602267384529114
0.025723880895075497;0.02826213836669922
0.016768260786846866;0.016776084899902344
0.03664498770012361;0.039307206869125366
0.20767766242438596;0.2281816601753235
0.0856677689326791;0.08619403839111328
0.03950534690715637;0.040772467851638794
0.03749984008524656;0.03960132598876953
0.0907637932821892;0.09081175923347473
0.03622218688694835;0.03739151358604431
0.08143850375633904;0.08143990486860275
0.0972391999643612;0.09724998474121094
0.05310114480036377;0.06204131245613098
0.08710213054156601;0.08922195434570312
0.061784646557286514;0.06489711999893188
0.07986779553900157;0.08915862441062927
0.10581262464656566;0.10607624053955078
0.07275162735747738;0.08064287900924683
0.08958899314437145;0.08958914875984192
0.025356587941456062;0.025753051042556763
0.017258567594823835;0.018482208251953125
0.039079697046054754;0.039114952087402344
0.09569008103927866;0.096099853515625
0.07262381638684585;0.07339099049568176
0.07118249866234415;0.07909110188484192
0.044404648859972216;0.04636955261230469
0.09771621632422883;0.10428431630134583
0.04147263574686013;0.04509317874908447
0.09761829463595441;0.10263857245445251
0.08839264788814166;0.0996856689453125
0.09094299037881846;0.09349635243415833
0.11395895767103122;0.11434653401374817
0.23514999882771026;0.24242720007896423
0.06533291855302203;0.07476848363876343
0.020479240947949652;0.02058541774749756
0.1711750849765489;0.1977539360523224
0.0806160472680934;0.09394264221191406
0.08268027943934353;0.08268168568611145
0.22684529421957753;0.24122527241706848
0.09032434783643858;0.09225180745124817
0.07211858349561939;0.08447039127349854
0.06207745008168961;0.06591987609863281
0.0008523175502740276;0.0008525848388671875
0.006196696542179723;0.0061969757080078125
0.0587152734545831;0.05912590026855469
0.04036297684911958;0.040721893310546875
0.058916079041469095;0.06071662902832031
0.08405412429056336;0.0841398537158966
0.050077102239548935;0.0516529381275177
0.047855483980367056;0.053919583559036255
0.030697167964448154;0.030699729919433594
0.06529755068655496;0.06616020202636719
0.014708041075977063;0.014769583940505981
0.13486316125950049;0.14323937892913818
0.10831285320563505;0.10836127400398254
0.04609585348364812;0.05491352081298828
0.041926224467078436;0.04432868957519531
0.08490838985216732;0.09637737274169922
0.13780293593257387;0.13800525665283203
0.10165478023087218;0.10205841064453125
0.08613826199716697;0.09229159355163574
0.08999013083577037;0.09012603759765625
0.12199487239010648;0.1327017843723297
0.09149151755305529;0.0920199528336525
0.0826102051347549;0.0832328349351883
0.1000750420240001;0.10102084279060364
0.04269304926513541;0.045095473527908325
0.10022833052125349;0.10024169087409973
0.0498940855855942;0.05191230773925781
0.10702478732227935;0.10838320851325989
0.07322245775702191;0.08147051930427551
0.07806227746729279;0.09315061569213867
0.06082961601845284;0.061875373125076294
0.13633393177472755;0.15729159116744995
0.022853874150078713;0.02300245314836502
0.09146020885424863;0.10451877117156982
0.05948733672323314;0.059694238007068634
0.07090866090221651;0.07918643951416016
0.055566290370065545;0.056174278259277344
0.05954387753082391;0.06915810704231262
0.07594742906904779;0.07594779133796692
0.09491156851914173;0.09655281901359558
0.0388702577810615;0.04007965326309204
0.04672587688973761;0.04828736186027527
0.0644638437739084;0.06535717844963074
0.08600105504009914;0.08879566192626953
0.064386078932049;0.06593507528305054
0.007790626176142058;0.0077915191650390625
0.05179874124208347;0.05579651519656181
0.010807564749979546;0.010807037353515625
0.07587919063701587;0.08582881093025208
0.08775664892746618;0.0883951485157013
0.06784378633548764;0.06828689575195312
0.039397908578477525;0.041459083557128906
0.06812643601911957;0.07306861877441406
0.06762677143796474;0.06788447499275208
0.017774529573303385;0.017807556316256523
0.0631503235473809;0.06509420275688171
0.040309858049742624;0.04290568828582764
0.07380566953909971;0.0738249123096466
0.015306172915798407;0.015345215797424316
0.08163404409718561;0.08181095123291016
0.11364447047313654;0.12386706471443176
0.03958475327441919;0.04166334867477417
0.07536218975978205;0.07736018300056458
0.035677530146567334;0.03571033477783203
0.04970112446808777;0.05203433334827423
0.055325129052411555;0.06053540110588074
0.06222210758825325;0.062290191650390625
0.04943468377422698;0.05121511220932007
0.1038374655898377;0.10395240783691406
0.032736667725040136;0.032868336886167526
0.009952145549317308;0.009993553161621094
0.010612128982367295;0.01061248779296875
0.0782853408311927;0.09846249222755432
0.06031693765879109;0.06357479095458984
0.11039996599213377;0.11539366841316223
0.2376221087859555;0.28412723541259766
0.03530780347186841;0.03692364692687988
0.09267308062681459;0.09267333149909973
0.08437566782446915;0.09053820371627808
0.010951737221715569;0.010952900163829327
0.06859762988320431;0.06905732303857803
0.02226776747989978;0.022268295288085938
0.06892229743173275;0.07606238126754761
0.16837293450718724;0.18917030096054077
0.04267945945030666;0.04988676309585571
0.07864233672422805;0.09463801980018616
0.0621083573603388;0.06394767761230469
0.040394413864799646;0.04295313358306885
0.039075890379694125;0.04067423939704895
0.10970809572522366;0.1097269356250763
0.034124464534185446;0.03414061665534973
0.034598220696254456;0.035315513610839844
0.08230853464011795;0.08285903930664062
0.06505289455024608;0.06541061401367188
0.06940391100651266;0.08370018005371094
0.06880620409140499;0.06931209564208984
0.053833792567155155;0.06069403886795044
0.028810869648303348;0.029237747192382812
0.05749155656337384;0.0621429979801178
0.04331531281258416;0.043384552001953125
0.0741226890381005;0.08073613047599792
0.000639390859550703;0.0006399154663085938
0.09152328852818745;0.09153270721435547
0.0903436161935913;0.10533523559570312
0.09492670675506258;0.10538721084594727
0.041780894891427736;0.04415950924158096
0.04762053135362914;0.05009177327156067
0.07810769529576493;0.07888415455818176
0.002881463324337013;0.0028820037841796875
0.12056338087877856;0.12061598896980286
0.020535207727910426;0.020648419857025146
0.06603149163287135;0.06610196828842163
0.003414321734869337;0.0034151077270507812
0.06628077659395736;0.06669425964355469
0.021765119997660218;0.02219107747077942
0.06559876414694328;0.07936882972717285
0.06467055334746924;0.06479358673095703
0.05860670124214778;0.05877399444580078
0.05322465703455204;0.055764734745025635
0.053387029615239015;0.06369784474372864
0.0637856248921073;0.06404688954353333
0.08343648349593957;0.08388423919677734
0.02053737760253071;0.021215856075286865
0.030356325258330475;0.030770301818847656
0.05062105816473238;0.05274486541748047
0.031466348612407144;0.03147605061531067
0.06067799139618679;0.06071186065673828
0.06818081384544891;0.0681905746459961
0.08566831107416342;0.08730125427246094
0.04175362586526926;0.0433925986289978
0.08845599368497432;0.08859062194824219
0.06277960856243262;0.06297019124031067
0.06011205169447902;0.06564503163099289
0.08153172170609076;0.08838096261024475
0.024669898281312587;0.025003433227539062
0.07862883001264255;0.0859842598438263
0.04149418885131974;0.043894797563552856
0.07853465042217367;0.08092880249023438
0.1111604395055366;0.12193763256072998
0.0653790725636911;0.06682014465332031
0.10636708702114946;0.10774615406990051
0.02027796846708281;0.0210149884223938
0.10650779349313197;0.11867636442184448
0.12044343535386834;0.12443822622299194
0.006393802375520785;0.006394386291503906
0.12336076065867202;0.1270849108695984
0.0834131375086229;0.0839223861694336
0.07800689716474479;0.07809925079345703
0.026944871798543792;0.02698040008544922
0.08026321278392567;0.08027458190917969
0.030768669539594395;0.03112506866455078
0.02535095031172248;0.025768518447875977
0.03717459374960242;0.03724387288093567
0.09556622981802121;0.09601485729217529
0.15554954362827225;0.16227340698242188
0.00851218468553779;0.008512496948242188
0.02202773395952674;0.022065192461013794
0.03259235200185393;0.032595664262771606
0.06588914759345495;0.07141846418380737
0.06237071296103179;0.07190346717834473
0.0785101166087544;0.07854747772216797
0.056375922720920346;0.05746936798095703
0.023270779348608682;0.02399730682373047
0.07616747103029584;0.08372974395751953
0.032230156823519304;0.03253832459449768
0.022503081533101457;0.023728400468826294
0.07102953739815397;0.0731840431690216
0.0682451875013137;0.07657286524772644
0.0832242137974199;0.08472254872322083
0.05962286861898193;0.060080498456954956
0.07976566459139832;0.08030226826667786
0.00811843605002436;0.008192449808120728
0.10632230413643476;0.10638904571533203
0.042221955141071396;0.0424824059009552
0.09529992441293275;0.10150429606437683
0.01575094336085822;0.01589292287826538
0.03442584700242605;0.03446483612060547
0.07682991863184067;0.0787973403930664
0.01163569632745571;0.011913657188415527
0.032877189856226334;0.03381982445716858
0.016144984242430032;0.016199231147766113
0.060081693726628846;0.0640135109424591
0.07718651667282893;0.08269980549812317
0.08806731108706929;0.09377291798591614
0.05943148425483593;0.06422710418701172
0.06840225244419415;0.07021427154541016
0.04562825326354526;0.046888381242752075
0.07821664899250531;0.07823565602302551
0.12541109766258465;0.13185685873031616
0.04028374713102219;0.04135516285896301
0.06838430012396703;0.06975269317626953
0.0751012104533884;0.0794343575835228
0.09735709865966975;0.10248374938964844
0.0712829490595655;0.07131750881671906
0.06505424500559802;0.06657889485359192
0.06481708716113758;0.07167243957519531
0.03579269522338784;0.036498308181762695
0.20815629823157633;0.24012282490730286
0.0037442842550230765;0.0037412643432617188
0.07641958026682098;0.07696345448493958
0.0295145807698945;0.030736953020095825
0.08400446265928325;0.09469795227050781
0.055120035998489025;0.05781078338623047
0.06759880942784077;0.06760120391845703
0.005281030804233513;0.005362898111343384
0.06108019139898376;0.06122496724128723
0.08324914252659547;0.0918760597705841
0.08502577739770184;0.08508867770433426
0.053839736870014705;0.0564422607421875
0.14760868239798472;0.14773085713386536
0.028604756443800814;0.031830787658691406
0.06543370047871902;0.0680704414844513
0.06415134266920264;0.07036900520324707
0.10452058675241122;0.10958392173051834
0.03817884344545027;0.03823375701904297
0.06590472865927238;0.07186898589134216
0.09948775930943415;0.10304594039916992
0.027997154517370264;0.029300183057785034
0.06266929365096019;0.07131290435791016
0.1481712330626501;0.15916144847869873
0.06843429817874452;0.06844425201416016
0.03694496166955874;0.03824424743652344
0.07714847721319516;0.0776548683643341
0.0010501745034077535;0.0010509490966796875
0.024619612702846846;0.02690887451171875
0.13567234949040888;0.15571308135986328
0.049386377312381706;0.056620627641677856
0.07025206839451911;0.0709228515625
0.03526098578128239;0.03538796305656433
0.07734356193592369;0.07924750447273254
0.1065421773003011;0.10905268788337708
0.05143227354848261;0.05275920033454895
0.09991007507834312;0.10845518112182617
0.09524798882243704;0.10282990336418152
0.023488001378855847;0.02479138970375061
0.06894068856157;0.07271081209182739
0.06024604945289675;0.061290740966796875
0.06377878951112531;0.06385412812232971
0.009412586288750484;0.009412765502929688
0.02088854772004982;0.02185821533203125
0.03835029287762049;0.03942713141441345
0.060887823083114176;0.06461432576179504
0.08139845830309667;0.08396238833665848
0.031992600300266114;0.03288222849369049
0.0558577511017098;0.06638434529304504
0.10032757337530188;0.10198974609375
0.10138313045228134;0.1088516116142273
0.09016636060816557;0.09161949157714844
0.08814748808224103;0.08815959095954895
0.07551047304777204;0.07560157775878906
0.026563385263785804;0.026778221130371094
0.094621756858629;0.09706970304250717
0.07093378950026823;0.07138636708259583
0.1797731359195167;0.18552589416503906
0.09064213576010653;0.1002206802368164
0.021366946760126362;0.02143096923828125
0.09319901124976547;0.09407904744148254
0.06602937791004748;0.08245909214019775
0.09036770528581523;0.1157555878162384
0.10821089439009579;0.10979655385017395
0.06549716583109415;0.06678104400634766
0.13905479084247188;0.16268351674079895


==> data/appendices/scatter/mnist-b-adversarial-strong.csv <==
True Distance;Estimated Distance
0.08431324492310008;0.08570575714111328
0.10548718173910103;0.11072874069213867
0.02715679165796204;0.02718064934015274
0.07416230759438926;0.0746879130601883
0.10362046561606832;0.13131573796272278
0.005632483924673513;0.005633354187011719
0.03982345417213828;0.04332800209522247
0.031230529389007586;0.03365123271942139
0.09484614765990912;0.09486392140388489
0.04607359294890841;0.04864746332168579
0.04263372861492251;0.042888641357421875
0.07962540145398868;0.07974722981452942
0.0316118326511034;0.0326804555952549
0.08324515866552491;0.08827096223831177
0.054140928283391954;0.05668920278549194
0.14331330018770028;0.16104701161384583
0.06144845261629235;0.062388449907302856
0.08620783775266191;0.0894317626953125
0.10897910267298977;0.11062419414520264
0.13400631505763647;0.13859900832176208
0.04781170268206395;0.051288604736328125
0.008146620000165977;0.008147239685058594
0.06576221129417809;0.07070823013782501
0.05481120442835396;0.0565524697303772
0.0338719365460716;0.03387255594134331
0.07287382345935582;0.07862871885299683
0.10451774852204224;0.11508485674858093
0.11117177633312893;0.11369135975837708
0.061465203800706705;0.06527742743492126
0.07025818864555497;0.07149508595466614
0.06646149519344079;0.06706330180168152
0.09792121166220835;0.10300350189208984
0.1107315520152235;0.11551854014396667
0.023587860160458017;0.023687362670898438
0.08945139554677944;0.09162712097167969
0.07111899486294322;0.07116317749023438
0.08146061164717573;0.08291136473417282
0.038313344969527395;0.04335886240005493
0.0013952353183830741;0.0013952255249023438
0.03462708502527102;0.035259246826171875
0.061351951108839925;0.07227912545204163
0.0442997255753107;0.0450592041015625
0.08984410402557723;0.09201903641223907
0.10540775869114812;0.10604098439216614
0.04296089873064041;0.045759111642837524
0.07448798987625559;0.08008098602294922
0.0421028738196139;0.04285144805908203
0.03837311635185359;0.03976565599441528
0.03676274219039727;0.03710174560546875
0.11465627348943862;0.11470603942871094
0.06302839993568443;0.07061100006103516
0.055148682174199645;0.06318944692611694
0.0972539644728722;0.10925200581550598
0.075387817379474;0.07697200775146484
0.08571315931036742;0.08575816452503204
0.05047946789101934;0.05156230926513672
0.07933975112641352;0.07933998107910156
0.039524621005000794;0.04145374149084091
0.042371179741450236;0.043099790811538696
0.1651167437654853;0.16826148331165314
0.13034969359827434;0.13361835479736328
0.032771885031823496;0.03294679522514343
0.017459553002096343;0.018112778663635254
0.08577102663721999;0.09809017181396484
0.0426527223960016;0.043112754821777344
0.10790263913822991;0.1123705506324768
0.03345428541790163;0.03455813229084015
0.01711425626485834;0.017269909381866455
0.04647456971384467;0.05120819807052612
0.07525562016219348;0.07612136006355286
0.10879855953551448;0.11601448059082031
0.011677605698593507;0.011685371398925781
0.01788585399945199;0.01788616180419922
0.056586254402288594;0.05877402424812317
0.1142337808730223;0.11503314971923828
0.020191100800032363;0.020194947719573975
0.0845003006977011;0.09250453114509583
0.04095713093180455;0.04422903060913086
0.07776328486329057;0.07777786254882812
0.07025593304073939;0.0792103111743927
0.0855437105086605;0.08559322357177734
0.132915021652949;0.1329716444015503
0.05452471816436971;0.05723464488983154
0.06689059933377955;0.08907544612884521
0.11515782091024789;0.126254141330719
0.12242407899007897;0.12242412567138672
0.10212880174244167;0.10355666279792786
0.10370852295957134;0.10796353220939636
0.06394490815216111;0.06709766387939453
0.050676797244314474;0.05294227600097656
0.08328704673991413;0.08357146382331848
0.05423028566427469;0.05488200485706329
0.09482848253716297;0.10372364521026611
0.07645002512229358;0.07933047413825989
0.00997347621381384;0.009973526000976562
0.00717443965418107;0.0072405338287353516
0.10505481648936177;0.11259644478559494
0.06280279377382464;0.06424617767333984
0.11542406140838604;0.12106755375862122
0.06400723906746572;0.0653800517320633
0.06994586120908729;0.0700024962425232
0.07975178690073177;0.08030417561531067
0.09052796579625334;0.09614375233650208
0.12452889312578092;0.12930437922477722
0.1051311933638067;0.10668182373046875
0.13930386995674504;0.17070698738098145
0.07999975471848057;0.08019062876701355
0.06748751670794567;0.0845707356929779
0.10159921548328588;0.10307975858449936
0.0973463820813088;0.10819253325462341
0.09582771483959515;0.09663775563240051
0.026230086559578696;0.026235580444335938
0.0884070549603004;0.09025945514440536
0.07295273373047137;0.0757436752319336
0.0195184130037825;0.02002623677253723
0.07699270461020495;0.07817554473876953
0.015878155827675176;0.0158785879611969
0.015446794080863014;0.015579164028167725
0.0034439415992142974;0.003444671630859375
0.07774859217884297;0.08884763717651367
0.09904281660181515;0.09952929615974426
0.06688664960144497;0.06718244403600693
0.12369840968652553;0.12439155578613281
0.0583589127753431;0.05963134765625
0.0900001096795045;0.11792567372322083
0.06285717690591626;0.06537246704101562
0.14673356915269067;0.1499824821949005
0.1518720390440196;0.15725994110107422
0.03396011820575432;0.03455677628517151
0.04819877226786703;0.0484132282435894
0.03957657143989449;0.04131889343261719
0.10125438916675125;0.10179132223129272
0.13128722670920212;0.13132566213607788
0.04986012504452293;0.05168435350060463
0.06027650912906727;0.07507067918777466
0.06885003874285016;0.0754556655883789
0.02262541648544419;0.02271747589111328
0.008654720344292658;0.008684635162353516
0.09242532485823257;0.09308524429798126
0.06007444714842808;0.06731787323951721
0.05383710458541673;0.05433845520019531
0.03324282125299861;0.03563410043716431
0.016148923988310936;0.01616382598876953
0.054777996658014555;0.05808544158935547
0.04673614048256897;0.04999920725822449
0.05741426780306353;0.05904534459114075
0.07291556251227811;0.07702034711837769
0.07636838113178378;0.07768824696540833
0.04316092994418809;0.04381455108523369
0.10153021271858607;0.10565304756164551
0.07536922309117874;0.07694435119628906
0.04570879497054278;0.04753038287162781
0.04330829091045462;0.04439166188240051
0.07809833503000996;0.07837298512458801
0.04526997630052328;0.04687304049730301
0.019995969029484494;0.020395278930664062
0.06443643773971666;0.0689382553100586
0.2003490038399326;0.21057575941085815
0.12788579069472786;0.13465756177902222
0.24008814440003198;0.24437618255615234
0.10180661802699648;0.10245797038078308
0.03446110909530825;0.03446187078952789
0.1795339765260183;0.18356895446777344
0.014291384873714312;0.014287948608398438
0.0057213331369687995;0.005785766988992691
0.04350563883783721;0.048476576805114746
0.07303449014495635;0.07330697774887085
0.017172653140465347;0.017292320728302002
0.03751325626036565;0.039993226528167725
0.08709187990042713;0.08843520283699036
0.02678954067663002;0.02689841389656067
0.07621430663606092;0.07818415760993958
0.04286268212576164;0.04407593980431557
0.07356895068257169;0.0752553939819336
0.023153871610021682;0.023179924115538597
0.07519399924016304;0.07816126942634583
0.062266671077949594;0.062323492020368576
0.06846052230447984;0.06881329417228699
0.06886023907659643;0.07409384846687317
0.05191607015978074;0.05734753608703613
0.06219861088597117;0.06746292114257812
0.05640790362279276;0.06360024213790894
0.06572208131350021;0.06728366017341614
0.11620111896474045;0.12499350309371948
0.08533707611622482;0.08537009358406067
0.15321610654144557;0.16577917337417603
0.044434952914882676;0.04503634572029114
0.024450952465302794;0.02445119619369507
0.0241412632297585;0.02437305450439453
0.018866543175768;0.01989006996154785
0.09719036403857094;0.10888063907623291
0.041806162023126966;0.04257386922836304
0.14710271094054436;0.15096953511238098
0.0516417394037423;0.05276712030172348
0.06824840876257705;0.07694998383522034
0.05979456547942576;0.060803335160017014
0.08954667451514406;0.10810622572898865
0.08764826176373326;0.09270286560058594
0.004703007995987038;0.004703521728515625
0.05282080864979074;0.05342674255371094
0.0703250257205485;0.07214999198913574
0.035968266139442935;0.03738761693239212
0.07842821148128992;0.08029082417488098
0.07095243395935834;0.07130712270736694
0.14625463199863903;0.14894673228263855
0.0319935696170788;0.03244781494140625
0.10888161908028635;0.10892394185066223
0.07009269034500562;0.07022476196289062
0.061779197309350595;0.07455781102180481
0.06316849910467622;0.0635404884815216
0.03770724958367605;0.0396992489695549
0.1184902026455876;0.11854174733161926
0.07887370783893169;0.07890704274177551
0.047064751270218384;0.04908755421638489
0.07086424223644204;0.07097530364990234
0.021553512783846523;0.022477149963378906
0.07693209718764935;0.07695868611335754
0.08020407194716422;0.0804567039012909
0.08612998619151861;0.0871877670288086
0.023221300376074665;0.02322101593017578
0.08862011774960817;0.09972944855690002
0.10146612729691937;0.10153675079345703
0.026492090819601286;0.026653289794921875
0.0008802423396092167;0.0008802413940429688
0.0544630063416382;0.05494499206542969
0.08670296601522608;0.08898356556892395
0.030243543984234393;0.030244827270507812
0.026830835458359275;0.02683544158935547
0.08837619831347421;0.08911895751953125
0.07930720896613397;0.0825357735157013
0.031077958143863837;0.031111717224121094
0.030401763256760847;0.03040599822998047
0.07344162499617463;0.07454102486371994
0.07918464542031604;0.07918453216552734
0.08777863136324696;0.08855441212654114
0.027010378853720676;0.027011871337890625
0.059022915025328714;0.05954262614250183
0.08707277567885403;0.08869549632072449
0.19502222163168345;0.20504197478294373
0.15215088686678077;0.15297499299049377
0.17694736678145168;0.17810246348381042
0.008031482415888233;0.008096694946289062
0.08840458473402883;0.09056854248046875
0.050862614237517194;0.054276466369628906
0.09709592920099469;0.09737014770507812
0.05667823866326704;0.056954413652420044
0.02430180675545898;0.024890869855880737
0.013867087465471184;0.013888359069824219
0.08784163952523812;0.08784201741218567
0.10452538216823645;0.10547831654548645
0.07968648869352067;0.08001521229743958
0.06798470124119439;0.06810572743415833
0.015201607683942549;0.015202552080154419
0.041642965194279936;0.04400062561035156
0.06310748809312137;0.06360244750976562
0.06914911949557588;0.07175058126449585
0.06349438668877505;0.06626701354980469
0.09317535343257966;0.09317588806152344
0.08357842052315965;0.1013612300157547
0.034141565645399184;0.035566896200180054
0.013798772198123437;0.013799569569528103
0.06899358001272424;0.07782217860221863
0.053727072603704205;0.05739489197731018
0.003520914540154045;0.003520965576171875
0.07065945862696202;0.07094942033290863
0.08482400474396744;0.08501434326171875
0.18994937493142036;0.20919252932071686
0.07495151038944192;0.07705685496330261
0.1069703400994782;0.10699847340583801
0.037082090780614904;0.03724384307861328
0.04034569495837311;0.04335379600524902
0.007139142934624962;0.007134437561035156
0.18699606219167955;0.19242489337921143
0.08191898137844936;0.08907753229141235
0.0775956271456823;0.07913783192634583
0.008469650137281452;0.008551612496376038
0.042876449772093685;0.042887717485427856
0.07847262910922626;0.07847309112548828
0.061651010569925585;0.06491094827651978
0.05860022974428112;0.06445983052253723
0.08512953924919538;0.09247016906738281
0.08921708380071772;0.09645263105630875
0.07414785020205726;0.07647514343261719
0.030500030927996746;0.03121805191040039
0.052595337834284966;0.05305957794189453
0.022558572291637335;0.022559165954589844
0.05659201089216273;0.06010723114013672
0.16418724729167924;0.16769316792488098
0.04950435900077027;0.05188870429992676
0.021450945602088007;0.02197355031967163
0.16665390222953705;0.17789164185523987
0.027491255084535312;0.029986649751663208
0.06321068945859189;0.06329940259456635
0.011021213699333163;0.011235237121582031
0.06215431186602595;0.06567087769508362
0.0220046550130602;0.022193849086761475
0.0662158301021744;0.06760695576667786
0.08645024546761289;0.08645632863044739
0.056458736788074955;0.06014678627252579
0.06857883306758072;0.07493805885314941
0.1027319895030128;0.10395148396492004
0.057511316598348954;0.06096005439758301
0.06710713596627811;0.06719964742660522
0.053696649187731586;0.05534365773200989
0.09159285266048317;0.09527778625488281
0.05340384024377796;0.05385780334472656
0.053362380510828415;0.05386066436767578
0.08149089988015012;0.0816669762134552
0.01924082300541498;0.019241362810134888
0.01725860191689423;0.017287254333496094
0.05123768301258549;0.054523348808288574
0.09651909874678671;0.09901648759841919
0.002081607528355505;0.0020834878087043762
0.00021686426984884036;0.000217437744140625
0.05811627347301498;0.060180068016052246
0.10733651299596503;0.11021614074707031
0.06671618108178243;0.07369154691696167
0.0835990275726864;0.08771708607673645
0.08831622671380043;0.09955382347106934
0.05975691247255753;0.060133010149002075
0.04575153265811138;0.05073058605194092
0.12916932587239377;0.13132095336914062
0.05061464529522015;0.051502227783203125
0.010568695137929629;0.010672688484191895
0.0339479104908523;0.034007102251052856
0.06297887712254491;0.07014277577400208
0.056901468145100116;0.06015878915786743
0.08142230147538249;0.0814228355884552
0.04573233299239879;0.04868325591087341
0.006753855083837782;0.0067539215087890625
0.05923334296719002;0.06551261991262436
0.06741441571766513;0.06950011849403381
0.06148978631707901;0.06942076236009598
0.012666813808697507;0.012801587581634521
0.09690523797413109;0.10056689381599426
0.08652365691126392;0.10011294484138489
0.05597321834345645;0.057493168860673904
0.09967050686710403;0.09977534413337708
0.06119849646793447;0.06373405456542969
0.06458649999427;0.0650339126586914
0.05645549211030493;0.05701068043708801
0.04363059769279854;0.04385662078857422
0.08542831155611047;0.08666899800300598
0.024870417750658194;0.025366783142089844
0.08565702173589507;0.08587256073951721
0.04407480712048957;0.04514884948730469
0.0762830248053538;0.07646849751472473
0.1477055141851725;0.15211868286132812
0.031130112438397608;0.03232291340827942
0.07333475274827728;0.08254179358482361
0.06872999497205214;0.06881133466959
0.05491833888278002;0.056919097900390625
0.10195495030381924;0.10532715916633606
0.08684240827999268;0.08716586232185364
0.08818344818278248;0.09119704365730286
0.002113777928025907;0.0021142959594726562
0.06625382510711084;0.06749700754880905
0.10441822369099402;0.1044187843799591
0.07434721586841342;0.08092215657234192
0.09469636289393614;0.09521770477294922
0.09488268554882424;0.09524348378181458
0.07860955954556686;0.07861130684614182
0.05207749322189327;0.05740836262702942
0.03487251869072078;0.034942626953125
0.07389750819738715;0.08287903666496277
0.01730660961706282;0.017475128173828125
0.10782322278570204;0.11141401529312134
0.11288056113174166;0.12166503071784973
0.06924077749736257;0.07179740071296692
0.11248743732619047;0.11273956298828125
0.05689824162214594;0.06313198804855347
0.03496618447010735;0.03543585538864136
0.03376283662334252;0.033787667751312256
0.06769764714981853;0.06844419986009598
0.07279148544893768;0.07279300689697266
0.03157496946517195;0.031962424516677856
0.03576540238022594;0.03619575500488281
0.07761693112421042;0.08742198348045349
0.08317757991098326;0.08599188923835754
0.02395705479113369;0.02868489921092987
0.022403997759228755;0.02240467071533203
0.019495091438930322;0.01962747424840927
0.1018583777403769;0.10606244206428528
0.08875749747192295;0.0888833999633789
0.08494243026112544;0.08675377070903778
0.10460889534548329;0.1047220528125763
0.0010987262268466638;0.0010995864868164062
0.1613370562518424;0.1750125139951706
0.022272030440555094;0.02227306365966797
0.10211732410442026;0.10217002034187317
0.05757133426987557;0.06538748741149902
0.10549127688971859;0.12024310231208801
0.045523553580542074;0.050668925046920776
0.10790646211223168;0.1080322265625
0.07759466563777911;0.07768434286117554
0.08625961660665096;0.08795452117919922
0.1035384014501382;0.11256036162376404
0.07152170581653948;0.07152175903320312
0.08593743635118259;0.09448814392089844
0.07063009845278395;0.0773848444223404
0.0076882453258718675;0.007700175046920776
0.10892052850400397;0.11207771301269531
0.06672445172810122;0.06736373901367188
0.08019819552327617;0.0814037024974823
0.009916340061963501;0.009917289018630981
0.01069863340997373;0.010699227452278137
0.0789348438320953;0.07894137501716614
0.005887391292416912;0.00598568469285965
0.07689995416572099;0.07740487158298492
0.08530975524338422;0.08576872944831848
0.12019075176631994;0.1324058175086975
0.14384619827365258;0.1489143669605255
0.06397285806457105;0.06442201882600784
0.11233906830664694;0.11241722106933594
0.14479559576088863;0.1503734588623047
0.049847933967070636;0.05474662780761719
0.0875503990917016;0.09254831075668335
0.06504811872919605;0.06593707203865051
0.07440449201401807;0.07494926452636719
0.07741386675898483;0.07902595400810242
0.010800393760047577;0.010816574096679688
0.09277771615042452;0.0948638916015625
0.07352878352843004;0.07361221313476562
0.052297165009415746;0.05292224884033203
0.08923597043021168;0.09682071208953857
0.07604549766206678;0.07927516102790833
0.05472075524450906;0.059833139181137085
0.07309618520941095;0.07442084699869156
0.017868050909834274;0.017876625061035156
0.003814784327891124;0.0038156509399414062
0.09251426999326408;0.09401416778564453
0.013440259166776406;0.013440132141113281
0.05298975989632428;0.06276613473892212
0.07567791199881467;0.07820510864257812
0.0567316612290651;0.05996726453304291
0.08639519770988505;0.0875091552734375
0.06432550429998747;0.06545734405517578
0.10803271812171751;0.10820579528808594
0.08946587732342343;0.08948233723640442
0.003410999348795892;0.0034112930297851562
0.0064047379528164895;0.006404876708984375
0.05269435849128415;0.054179221391677856
0.010992572600062521;0.010997772216796875
0.1824034494632947;0.22139358520507812
0.041518192541488974;0.04746532440185547
0.07434777764329131;0.07453727722167969
0.08722747372572497;0.0969843864440918
0.03093363046829349;0.031190872192382812
0.05502841288563885;0.056815147399902344
0.07996418315294423;0.08378887176513672
0.0496194982879839;0.0501708984375
0.07778884868425974;0.07875347137451172
0.07224779921480132;0.07592156529426575
0.08377224766392867;0.08701896667480469
0.04047923837038928;0.04267898201942444
0.056381188093204075;0.05753803253173828
0.10062154617324112;0.11081835627555847
0.08126891098556728;0.08393257856369019
0.24129675554820745;0.2672103941440582
0.09120155606915804;0.0915469154715538
0.09025198842887454;0.1020193099975586
0.04256161289357086;0.04538261890411377
0.07445315832298573;0.07543376088142395
0.047527329961129065;0.04886651039123535
0.07338149925623767;0.07803630828857422
0.012027463633379828;0.012029647827148438
0.09927834446402073;0.10413318872451782
0.09329408231579615;0.10966694355010986
0.03655364595962269;0.03785833716392517
0.06863459086031722;0.06863883137702942
0.013801436751560718;0.01391032338142395
0.07231875276766436;0.07397344708442688
0.014960543825311154;0.015092849731445312
0.02326130753370011;0.02417662739753723
0.06755654055398856;0.06755733489990234
0.054463628888646885;0.05917626619338989
0.08717462887837744;0.08721163868904114
0.06634720825279604;0.07081416249275208
0.06635788154782767;0.06960006058216095
0.04277963246881701;0.042972564697265625
0.08685103338766792;0.09612053632736206
0.10148404877805245;0.10909944772720337
0.08902010161155663;0.08916667103767395
0.09915902969320456;0.10493341088294983
0.025997608075272224;0.026522478088736534
0.09298187301328925;0.09354686737060547
0.09982003509864537;0.1056947261095047
0.019199067951747435;0.019199371337890625
0.06585926150826624;0.06637636572122574
0.05283222958602021;0.05407142639160156
0.062430685838128414;0.07039132714271545
0.07556195164531047;0.07570122182369232
0.0029690961292741197;0.0030425190925598145
0.13173770284014094;0.15294286608695984
0.037665989242801824;0.03909587860107422
0.08307552607734862;0.08409690856933594
0.051588380322101716;0.054693251848220825
0.09695837143860574;0.10637712478637695
0.13415827176903022;0.1379956156015396
0.08948792475533043;0.0906696617603302
0.03501092057789809;0.03515625
0.07109763386006457;0.07742726802825928
0.012372968118513336;0.012373507022857666
0.053731247716795924;0.055339813232421875
0.10842443488610352;0.1114206314086914
0.06071352302064853;0.06521223485469818
0.049069802734849705;0.049694061279296875
0.1304661371382292;0.13259604573249817
0.0734158038216159;0.07808232307434082
0.013798401718462663;0.013826370239257812
0.08969845716847441;0.10228724032640457
0.05242265559244658;0.053931206464767456
0.1256118487265392;0.12614917755126953
0.11422848048069402;0.11653131246566772
0.07064776625365803;0.077606201171875
0.032373503653466994;0.03238677978515625
0.17694553783144656;0.1774100661277771
0.04846744982698901;0.05011656880378723
0.08144161007640657;0.08384135365486145
0.034600686200526934;0.034916236996650696
0.05469041795561791;0.05543327331542969
0.07191767694788753;0.08372470736503601
0.003135974302723986;0.0031366348266601562
0.0027726072659996263;0.002773284912109375
0.06211032581636034;0.06999224424362183
0.016122219721846676;0.016122817993164062
0.07155022169523943;0.07860088348388672
0.07710130202154537;0.08016091585159302
0.05792093776480837;0.05794242024421692
0.10476040451129309;0.10686969757080078
0.19944888737696373;0.20880043506622314
0.004333742258688324;0.004334449768066406
0.018823916615910048;0.018974989652633667
0.07484182400867136;0.08083859086036682
0.10620068694678926;0.1089630126953125
0.11101778734106768;0.1110563576221466
0.02132315166742973;0.021323127672076225
0.12156694953533584;0.12274935841560364
0.06359666851171492;0.06453418731689453
0.10201110178234436;0.10205456614494324
0.08020292862179007;0.0811004638671875
0.06513302966197936;0.06513401120901108
0.1655459663962492;0.16819480061531067
0.04181770729065417;0.04185771942138672
0.033172809189886035;0.03617766499519348
0.08011526277662324;0.08129207789897919
0.07608769568429169;0.08220455050468445
0.009777642691599196;0.00987774133682251
0.07100323772612069;0.07122614979743958
0.05585373809054635;0.05626487731933594
0.054244814281645556;0.06132414937019348
0.09855046767089683;0.09855076670646667
0.07073534637422561;0.07076063007116318
0.02089191206867647;0.020941734313964844
0.1943667991278501;0.20370197296142578
0.04301514688886008;0.043482691049575806
0.06939488436179864;0.07050034403800964
0.0727029288657708;0.07300853729248047
0.07030936738068712;0.07734975218772888
0.08259184387756252;0.08916309475898743
0.056503309688027;0.057009000331163406
0.051984674207136344;0.0525532066822052
0.035342707806766266;0.035477638244628906
0.04128996029712911;0.042308807373046875
0.07597338864297265;0.07735628634691238
0.05242838711962931;0.05283072590827942
0.11198616387366421;0.1128711998462677
0.06279378845920545;0.06950009614229202
0.06116916839284876;0.06332007795572281
0.030886131825742857;0.032510459423065186
0.1968753663293081;0.21400186419487
0.02142904938509548;0.02155780792236328
0.08371106105575025;0.08828642964363098
0.013704136049701943;0.013700485229492188
0.13877248824801292;0.14901873469352722
0.015016026810704053;0.01505279541015625
0.14721534112866688;0.14734843373298645
0.07356171079486312;0.08350622653961182
0.0006727271387441911;0.0006732940673828125
0.19574528656865686;0.20651188492774963
0.0006217764448667162;0.000621795654296875
0.04765759071224096;0.049167633056640625
0.07655956040193386;0.07656002044677734
0.088132047115563;0.09870079159736633
0.0005680498117404996;0.000568389892578125
0.04904132788141458;0.04995441436767578
0.03054826337261446;0.0314750075340271
0.035356553700793866;0.03834408521652222
0.013863261773463753;0.013856887817382812
0.05906152201506384;0.059703826904296875
0.033366096076015594;0.03455352783203125
0.24745869321944772;0.2765769362449646
0.0527769515368087;0.05440714955329895
0.10277354780520806;0.1044016182422638
0.0814868605057654;0.08152773976325989
0.05287466132850092;0.05428779125213623
0.07224218654467718;0.07365429401397705
0.07204812771952095;0.07238006591796875
0.06770547702290326;0.07842099666595459
0.06897678640685377;0.07359504699707031
0.014472760814022594;0.014484435319900513
0.040501878385848435;0.04281625151634216
0.07656539986214575;0.07843205332756042
0.07595829363100384;0.07606792449951172
0.08401173448761935;0.08408451080322266
0.031129690315378288;0.03130817413330078
0.07940464150541818;0.0891103744506836
0.09698098819836476;0.10375359654426575
0.05795626372055261;0.06157199293375015
0.03057358305271703;0.03070354461669922
0.08053733530412256;0.08514684438705444
0.04555862715297135;0.049653053283691406
0.01939553484072239;0.020070135593414307
0.07974535023178592;0.08119013905525208
0.0907923142057099;0.09728515148162842
0.004953631421732229;0.004954338073730469
0.08450268564634536;0.09053096175193787
0.06660601507956643;0.0749395489692688
0.08213444764701235;0.09154029190540314
0.05364124112525039;0.056264013051986694
0.021602240823337185;0.02207261323928833
0.09900350841811027;0.09916096180677414
0.11524655646405833;0.11700251698493958
0.005064094959107582;0.005064964294433594
0.07025715019901202;0.0709715187549591
0.09005608510584821;0.09712743759155273
0.006659153343570595;0.006659507751464844
0.058746089257990845;0.060944557189941406
0.05228001969889561;0.055676817893981934
0.07810909436619255;0.07887738198041916
0.09073023591887189;0.09325695037841797
0.08279480205216488;0.08282174915075302
0.08697585739237815;0.08735466003417969
0.24119514871648592;0.26228755712509155
0.04727462707568128;0.052574753761291504
0.07917178790327448;0.0794859230518341
0.13291312363679483;0.13608649373054504
0.06596718190833778;0.06597232818603516
0.00048199476171877266;0.0004825592041015625
0.0620853912162364;0.0622272789478302
0.09283885009396867;0.09540748596191406
0.10550301268604911;0.10553553700447083
0.05275526308902416;0.05387023091316223
0.037396495643350715;0.03856658935546875
0.010561461029349472;0.010596275329589844
0.07879800931943923;0.08870691806077957
0.05334843331622836;0.055779457092285156
0.06693336780233876;0.07371023297309875
0.08566514854347908;0.08787718415260315
0.08230430372752669;0.08561897277832031
0.25609020102776797;0.2815932631492615
0.06489852960444006;0.06578731536865234
0.0993667988307601;0.10741284489631653
0.032068927582540735;0.0323697030544281
0.06001136294972815;0.06995195150375366
0.08149322188662869;0.08260634541511536
0.05958574849708004;0.06000041961669922
0.12833570604390587;0.1383131742477417
0.04759465725236794;0.04925537109375
0.006435890015044215;0.006436347961425781
0.06572948823607692;0.07203009724617004
0.06757488972764251;0.07278063893318176
0.050697316291662846;0.057672202587127686
0.21377078928293275;0.23122408986091614
0.1141492351976626;0.11420243233442307
0.06711220050513955;0.06832504272460938
0.07526943376898106;0.07673454284667969
0.08501856629404043;0.08502001315355301
0.1400747668518588;0.1417369395494461
0.10220725890285626;0.10319998860359192
0.013867597203178752;0.014103740453720093
0.07062534036599431;0.07439330220222473
0.04104578704515958;0.043946266174316406
0.05857103612067286;0.05877108871936798
0.0021347426250416324;0.0021352767944335938
0.015381157831005772;0.015629827976226807
0.1324686516409661;0.14320647716522217
0.010102951260509247;0.010103225708007812
0.07781105172771699;0.07981681823730469
0.08383930774729663;0.08391952514648438
0.20929738870835501;0.21593841910362244
0.03481664470065236;0.03715851902961731
0.08184249477478064;0.08459936082363129
0.05627856517848509;0.056884765625
0.08341098378923352;0.08341121673583984
0.07892108415816497;0.07935619354248047
0.10718086142258831;0.14068999886512756
0.08829299107618083;0.08860111236572266
0.1148305474190839;0.11544883251190186
0.06210775444278226;0.07334509491920471
0.06105739448692388;0.06859105825424194
0.17204423961297552;0.1735258400440216
0.10111139429966229;0.10423660278320312
0.0207143067165967;0.02114805579185486
0.014255030075343523;0.01425933837890625
0.030780313954361604;0.03138156235218048
0.027299257475535372;0.02791595458984375
0.05143763557167318;0.05294227600097656
0.04500291355753363;0.05007171630859375
0.07969272749301463;0.08003801852464676
0.007655244801973729;0.007656097412109375
0.10121525909175563;0.10250753164291382
0.06697857303250092;0.06739655137062073
0.053407050349083704;0.055088192224502563
0.09375493991185756;0.09700965881347656
0.0918091909316908;0.10501754283905029
0.04986339689912667;0.052921295166015625
0.040975937596146525;0.04097938537597656
0.06488122297787616;0.07397595047950745
0.015049793817181767;0.015080451965332031
0.042940213644663223;0.045419156551361084
0.03544794175571118;0.03752973675727844
0.111605669609207;0.11303141713142395
0.171501417608166;0.17402741312980652
0.0902567616031403;0.12821143865585327
0.07748920618775905;0.07756999135017395
0.05149652992475574;0.052554160356521606
0.10449205304904689;0.13115698099136353
0.08467186425311157;0.0882304310798645
0.056536675387889965;0.056618593633174896
0.0587169028404299;0.059017132967710495
0.146267526658372;0.14731307327747345
0.06575278482509789;0.06714153289794922
0.08201176696165005;0.0844573974609375
0.13312416665922455;0.1344880759716034
0.06107084696689516;0.07190060615539551
0.10625348670622176;0.10628321766853333
0.08916829629782981;0.09027862548828125
0.0667804432398147;0.07470783591270447
0.04736412751984908;0.04778861999511719
0.09835439363654126;0.10366344451904297
0.004807627256344679;0.0048084259033203125
0.015519795624564736;0.015520095825195312
0.02223358747534283;0.023230552673339844
0.05878272921003658;0.06053447723388672
0.0755416817284678;0.08610892295837402
0.08791171577533868;0.09109023213386536
0.04523510393915434;0.04730796813964844
0.08084135905556954;0.08084195107221603
0.05375227617890345;0.05457878112792969
0.08614478610617299;0.08687666058540344
0.05889273276216323;0.06215861439704895
0.05303054139483018;0.054431915283203125
0.05603447727714726;0.057765960693359375
0.08523550966303677;0.08538058400154114
0.0462952353191452;0.048477500677108765
0.100535681910923;0.11181232333183289
0.10665061743818816;0.1067209243774414
0.10142656667777966;0.106167733669281
0.009354710613681368;0.009355545043945312
0.14110081253639387;0.1417369842529297
0.043454614511124;0.04349803924560547
0.06659200724162742;0.066925048828125
0.048596865260119936;0.049047887325286865
0.0021656784492967507;0.0021658241748809814
0.06548100099736374;0.06597328186035156
0.12267406326734721;0.12267398834228516
0.019092595033603322;0.019517958164215088
0.05252359181683646;0.06250268220901489
0.07379356997636247;0.07570075988769531
0.010825604446901912;0.01082611083984375
0.06798779796052529;0.06853675842285156
0.1806099108427593;0.1835155487060547
0.01336886632477873;0.013377189636230469
0.00320747755045514;0.0032709985971450806
0.0006885368070139997;0.0006885528564453125
0.10878996896620029;0.10900682955980301
0.11416123545959928;0.11820507049560547
0.05398044610292165;0.05784991383552551
0.10143356202284994;0.10300922393798828
0.036296411970708646;0.03816697746515274
0.0983356701647912;0.09843257069587708
0.04700765275479255;0.04769137501716614
0.05366599815657482;0.055347442626953125
0.0329216116842529;0.03312397003173828
0.17642163349487963;0.17750456929206848
0.023364256390146682;0.02347564697265625
0.08766920590093756;0.08858484029769897
0.04945401627737527;0.05092334747314453
0.04286794165377039;0.04664325714111328
0.01671526370429142;0.0167505145072937
0.10474461701080984;0.11705140024423599
0.059567362094658585;0.060044437646865845
0.015492311254081681;0.01573944091796875
0.09506378086097365;0.09763720631599426
0.009878747699415262;0.009881019592285156
0.06936134536259023;0.06960384547710419
0.07342465936124468;0.07367420196533203
0.04907349568467289;0.04956626892089844
0.05775763313704736;0.05838298797607422
0.0589879636866869;0.059629470109939575
0.12413252559568261;0.1391705870628357
0.11512109237271616;0.11617469787597656
0.07869667995769561;0.0795401781797409
0.10425425386183504;0.1048440933227539
0.04014187605105946;0.04337570071220398
0.007449426648368256;0.007450103759765625
0.05972888280055232;0.06789341568946838
0.10523471941430453;0.11271579563617706
0.06948589323892528;0.06960948556661606
0.1898764382450802;0.2071872055530548
0.05192657066051265;0.05862325429916382
0.037114938002872085;0.03749370574951172
0.08026139163374062;0.0809764415025711
0.11512021029965806;0.11719226837158203
0.04220414607791971;0.04319281876087189
0.08230540284909064;0.09342331439256668
0.050026902110026736;0.05088135972619057
0.07809506976082525;0.08769005537033081
0.06355149228435324;0.06835687160491943
0.14297713702105888;0.1493668407201767
0.06911392263505299;0.08037658035755157
0.08610570750281084;0.08616915345191956
0.08271468697880426;0.09282779693603516
0.04301860292888425;0.043041229248046875
0.09124797130109566;0.09126272797584534
0.0340289487664235;0.0343608558177948
0.07331817160981298;0.07359591871500015
0.14256696379187714;0.14752468466758728
0.03730884982071598;0.0375174880027771
0.08613983651928489;0.08894923329353333
0.03380932962326461;0.03382781147956848
0.05933924955129141;0.06285667419433594
0.03301495865663409;0.03366526961326599
0.03566760983841002;0.036441296339035034
0.08051011634112079;0.08061938732862473
0.11207106243129841;0.12678343057632446
0.08997067031561068;0.09683775901794434
0.06935781094813058;0.0694112479686737
0.06024722161211872;0.06829261779785156
0.04309080890889271;0.044602394104003906
0.012123934168059356;0.012131690979003906
0.055145452539207905;0.06546688079833984
0.09896435503302833;0.10587900876998901
0.09377272025423833;0.09522239118814468
0.05703749802530905;0.060279492288827896
0.06318970838199531;0.06677135825157166
0.05641179622093857;0.05788424611091614
0.039222254371474266;0.039777010679244995
0.1327130340639131;0.14059820771217346
0.09550511953445326;0.09710121154785156
0.05720070767490541;0.0690825879573822
0.0855754566253707;0.08899307250976562
0.06896368319420726;0.070330411195755
0.06304291982855201;0.07100579142570496
0.030306282997982163;0.031013846397399902
0.010725556509969694;0.010727554559707642
0.053717036840082416;0.05525439977645874
0.08709438658744457;0.09070944786071777
0.10934235919609563;0.11270144581794739
0.011821978014132808;0.011988639831542969
0.014094488390043052;0.014095306396484375
0.058762089675962144;0.06629171967506409
0.10162842262711307;0.10178843140602112
0.033030028093191915;0.03374767303466797
0.08354583644626835;0.09167671203613281
0.060381890672081814;0.06091117858886719
0.05823079636409464;0.06440547108650208
0.013093078193953896;0.013415463268756866
0.09768774520105998;0.09908477216959
0.1069440531981228;0.10732167214155197
0.07062667512945604;0.07667073607444763
0.09661249994505794;0.09739875793457031
0.03831411740591451;0.04003787040710449
0.08436222025006732;0.08870193362236023
0.08895567386241082;0.08895495533943176
0.07013767500125125;0.07190895080566406
0.08672030409214992;0.08982086181640625
0.10774748792057753;0.11230084300041199
0.08955936562725375;0.09090426564216614
0.031844956852775115;0.031846046447753906
0.07214751102419514;0.0753183662891388
0.060123952703123866;0.060326606035232544
0.052639966673445636;0.05312731862068176
0.08633999678831022;0.0875396728515625
0.05991376024123709;0.06186583638191223
0.0683507491034026;0.06911079585552216
0.07706245942559492;0.07741168141365051
0.06909403960034476;0.06958547979593277
0.02395032853063199;0.024573281407356262
0.06873132360504784;0.06902983784675598
0.05548336056261533;0.06066325306892395
0.08174376933205928;0.09199115633964539
0.060233632352674094;0.06657901406288147
0.08115685234939467;0.09055507183074951
0.04556583683126551;0.046146392822265625
0.01246575615383563;0.012471199035644531
0.08578602033759301;0.09620228409767151
0.0353607970196538;0.035941243171691895
0.08854454922665139;0.09955891966819763
0.25440105539594604;0.2755642235279083
0.030842557141148426;0.032634735107421875
0.04359650195044061;0.04367825388908386
0.11155168904559618;0.13165375590324402
0.05616054989805249;0.05622771382331848
0.09531265821619338;0.0990133285522461
0.0061662827914399755;0.0061664581298828125
0.10754763253877196;0.11009696125984192
0.10688939386982756;0.10896170139312744
0.006740562363908281;0.006741417106240988
0.08693712200007653;0.09058570861816406
0.027209869442612312;0.02768208086490631
0.06341791561425904;0.06416315585374832
0.08358679309485192;0.0841217041015625
0.07543985317683108;0.07615375518798828
0.0835746363369707;0.08357524871826172
0.005873411265166473;0.005873680114746094
0.16325986408532234;0.17347145080566406
0.06165276683041631;0.0641527771949768
0.014593395905252528;0.014639213681221008
0.006676565742949646;0.006677563767880201
0.01544131342655993;0.015869140625
0.10317651770997772;0.11164939403533936
0.023431912337307962;0.02418425679206848
0.07075162840473892;0.07578277587890625
0.07609543730836749;0.0838155746459961
0.08237689959320511;0.08246994018554688
0.0727704181167508;0.07793331146240234
0.16653089134466473;0.18352091312408447
0.017616783996330244;0.01761820912361145
0.010743075157789411;0.010743170976638794
0.09798049493465502;0.09798052906990051
0.06457282514641431;0.06540387868881226
0.09555280385692562;0.09940412640571594
0.06226199051872466;0.062261611223220825
0.04360507231115323;0.046146273612976074
0.10434432715842279;0.10437769442796707
0.012084306469873093;0.012129783630371094
0.07241951553941867;0.07274723052978516
0.07924984057559026;0.0925987958908081
0.03359467075657398;0.03436005115509033
0.018568383362757394;0.018568992614746094
0.024942189055778247;0.024947166442871094
0.1582115660779556;0.17497003078460693
0.014493959608261456;0.014539718627929688
0.08002339095553174;0.08058733493089676
0.08282705112678866;0.08448410034179688
0.0014246891738486198;0.0014352798461914062
0.08162139667441874;0.08953857421875
0.06895104755721598;0.07152080535888672
0.09108002622009748;0.09885790944099426
0.07214299681457097;0.0721435546875
0.039848196931579496;0.041019439697265625
0.055535716527469726;0.059827834367752075
0.0847119390934262;0.08514681458473206
0.06702179732986499;0.06702136993408203
0.0627738632251756;0.06900691986083984
0.057108043053548996;0.06417757272720337
0.07492885162203315;0.07497501373291016
0.07392625291109985;0.08051824569702148
0.011380986748421019;0.011441409587860107
0.008051748538626365;0.008051872253417969
0.0973592085473921;0.10279858112335205
0.017366714337454958;0.01736927032470703
0.10719393146671091;0.10825043171644211
0.07355209433483254;0.07461264729499817
0.04780489400320452;0.04883810877799988
0.07117896337828039;0.07639983296394348
0.16811401015311805;0.16814616322517395
0.022220435166119646;0.023828506469726562
0.07237387327441364;0.07487869262695312
0.050650366008528735;0.051798850297927856
0.00046705222949858325;0.0004896819591522217
0.08515660127029176;0.08600521087646484
0.031111413229722627;0.03211402893066406
0.05597315206508039;0.05664723366498947
0.04314410373351059;0.044341735541820526
0.06193576804737857;0.06767788529396057
0.042921657301404494;0.043351203203201294
0.05094235811978096;0.055063217878341675
0.03314936849520943;0.03424179553985596
0.08014984752543092;0.08206084370613098
0.08055079234446758;0.08623009920120239
0.09702575949921494;0.10031893849372864
0.07219136635811799;0.0750165581703186
0.11317759865590372;0.11695769429206848
0.025258043403251957;0.025435447692871094
0.11029074317711958;0.11623477935791016
0.07913185948605216;0.08955255150794983
0.05979866882244383;0.05984015390276909
0.06323630923425895;0.0634165108203888
0.07891140039128124;0.08139610290527344
0.04868353669574864;0.05513116717338562
0.05250183121669592;0.05360984802246094
0.025565486193645525;0.026214599609375
0.031153282675268273;0.032111167907714844
0.08507136980637185;0.0893716812133789
0.10350904094242368;0.1035890057682991
0.17222810142443534;0.17606666684150696
0.0934134776538698;0.09933078289031982
0.00947678693656555;0.009477615356445312
0.05454520340544485;0.05617713928222656
0.06137984058300917;0.07008841633796692
0.06133506166373668;0.06672854721546173
0.12158417763701741;0.12163345515727997
0.028874905092646657;0.02888205647468567
0.1570872416409477;0.16018003225326538
0.015217952268928778;0.016019269824028015
0.004593167578216318;0.004593849182128906
0.09477493501821889;0.09640219807624817
0.08862660757756186;0.09115210920572281
0.06477147988576328;0.07240581512451172
0.02341819743706991;0.023487091064453125
0.008972936064120684;0.008974075317382812
0.02484368720868334;0.02582418918609619
0.08025143054786767;0.08032512664794922
0.0653300488487958;0.06558699160814285
0.0693046859018021;0.06937789916992188
0.05243148962974199;0.05305767059326172
0.040447766802827745;0.044686317443847656
0.08916779540408624;0.09036540985107422
0.047254485809814124;0.04998302459716797
0.06847299537192852;0.06877902150154114
0.07968524323359436;0.08037185668945312
0.09943351243346563;0.09945005178451538
0.12129646677727542;0.13448560237884521
0.15500127597513386;0.16193383932113647
0.03868823953575506;0.040233761072158813
0.09313375376766475;0.09418582916259766
0.08582886184446205;0.08847901225090027
0.01734471883697551;0.017449378967285156
0.03570724572255445;0.0361328125
0.0007735328587707386;0.000774383544921875
0.06746095767092333;0.0730389952659607
0.0028563107893335347;0.0028572380542755127
0.05551051622018987;0.057320594787597656
0.0589514469104451;0.060344696044921875
0.0808354118775968;0.0861063301563263
0.06126243387579143;0.06272658705711365
0.12267202078467732;0.12380003929138184
0.06545822696706578;0.06633949279785156
0.02148389249349719;0.021993666887283325
0.16437683478240653;0.1688605546951294
0.09257821226765182;0.09657856822013855
0.019296286891455093;0.019526898860931396
0.01410943940629239;0.014111548662185669
0.256660619115522;0.26864713430404663
0.07476359021480068;0.09115123748779297
0.04083731925219396;0.04197502136230469
0.06602858174668678;0.0706491470336914
0.07908011144023826;0.07911205291748047
0.07077322589011453;0.07205858826637268
0.017686282182701057;0.018335342407226562
0.026957222920077524;0.026966094970703125
0.07717518967973043;0.08140692114830017
0.08055523359751228;0.08173274993896484
0.09768382772718784;0.0977487564086914
0.05387085744387132;0.05981707572937012
0.06867794148572823;0.06928443908691406
0.12695865574567095;0.1502399444580078
0.09076889376752727;0.09077350795269012
0.06391769168792166;0.0639200210571289
0.0036174459074150007;0.0036182403564453125
0.07924343282640837;0.09113693237304688
0.022003281985659415;0.022247314453125
0.10523473689320417;0.10549166798591614
0.05604792725797346;0.05804729461669922
0.07476989956214904;0.08687251806259155
0.024232311914973513;0.024849146604537964
0.022741490786493117;0.023427963256835938
0.06352716312630613;0.06842440366744995
0.041380387259118474;0.04592949151992798
0.0571522045701666;0.06212151050567627
0.09539273044812648;0.09576980024576187
0.07625724706267152;0.07692623138427734
0.11233770891062761;0.12212085723876953
0.1486467890970343;0.14923566579818726
0.20248817996669874;0.2069845199584961
0.01635522631181103;0.017196983098983765
0.05161922353462778;0.05397196114063263
0.060335153628395775;0.06084826588630676
0.03221395014470927;0.032868415117263794
0.06238933312184768;0.06555839627981186
0.04323903771690616;0.045299530029296875
0.06270036993667921;0.0632791817188263
0.10043463798601418;0.10470795631408691
0.09728296536764106;0.09738638997077942
0.03125200555942859;0.03142261505126953
0.06292513559448987;0.0629253089427948
0.08427544876208622;0.0862293541431427
0.09125540398554094;0.09539183974266052
0.08101199304667675;0.08391261100769043
0.09150343796340689;0.0915212631225586
0.04775762224919092;0.04848480224609375
0.07205487307472044;0.07713307440280914
0.0669404443634809;0.0725422203540802
0.06515566363324543;0.06682589650154114
0.02801950880289833;0.02805808186531067
0.06717110416614108;0.07476283609867096
0.010815331449684652;0.010816574096679688
0.038137125483682845;0.039265453815460205
0.06496861330203041;0.0656699612736702
0.08264633599865888;0.08270162343978882
0.02604413612601242;0.026144027709960938
0.09636302628128203;0.0975523293018341
0.05526343128170671;0.05574515461921692
0.0843788346492975;0.08804505318403244
0.06297679792593497;0.06391429901123047
0.17297442391410267;0.191567063331604
0.04799520960342018;0.049375563859939575
0.11153440161022994;0.11163043975830078
0.07397324554521947;0.073974609375
0.07821389557304177;0.07860088348388672
0.0010488791999805848;0.001049041748046875
0.03366744717633731;0.033672284334897995
0.02052053767911535;0.020521163940429688
0.06044408170834881;0.06855040788650513
0.10273257928284653;0.10277178883552551
0.002291606263187622;0.0022916793823242188
0.08696186834376636;0.09344944357872009
0.1783380980140569;0.1793222725391388
0.001059164212775143;0.0010595321655273438
0.052345267527063165;0.05452442169189453
0.06874617629422998;0.06927970051765442
0.03466464430286315;0.03468132019042969
0.055210796325495505;0.056170251220464706
0.03364942832227114;0.03366661071777344
0.009933383066342944;0.0099334716796875
0.041332557519799334;0.043087124824523926
0.09064397781503439;0.09856605529785156
0.10033562916559775;0.10410505533218384
0.0527795287922062;0.05324077606201172
0.0026637595709414603;0.00266459584236145
0.10269557643430385;0.1028861477971077
0.06178754786542549;0.06512606143951416
0.09250896481974862;0.09854868054389954
0.10968073874108461;0.1096830666065216
0.06396527836319177;0.06864041090011597
0.030973136448813103;0.03145790100097656
0.08912072316575799;0.09982779622077942
0.01670997689961635;0.016710281372070312
0.0013789734550485981;0.0013790130615234375
0.09863286773361962;0.0989198088645935
0.05232922184981007;0.05936238169670105
0.021035388157485745;0.022082358598709106
0.08015882628089283;0.08023551106452942
0.07174678978101674;0.07174685597419739
0.06875018986687342;0.07028770446777344
0.023204625764262802;0.023346900939941406
0.09973487751119323;0.10886859893798828
0.0635288211960949;0.06559467315673828
0.07558080582580354;0.08190128207206726
0.07391734179961376;0.0742301195859909
0.07136109526727905;0.07159614562988281
0.08816168174100407;0.08846092224121094
0.05364128941254974;0.055721282958984375
0.10784621752078903;0.11534976959228516
0.09462292261854705;0.1265430450439453
0.0394549195675821;0.042560502886772156
0.22583735148057651;0.23037242889404297
0.030359867200359658;0.030378371477127075
0.08122953689022054;0.08126731961965561
0.05700282524069497;0.05751514434814453
0.11459205455209953;0.12398946285247803
0.028815105801650382;0.028867721557617188
0.041867518117436615;0.04403124004602432
0.004287782540393751;0.00440564751625061
0.03490535813752449;0.035317420959472656
0.041229822588538884;0.04449272155761719
0.05221987775214103;0.05626216530799866
0.08133129550877224;0.08238223195075989
0.054686466930562935;0.054863959550857544
0.01827167959986718;0.018270522356033325
0.026226531697108837;0.026260167360305786
0.08968324197763893;0.09346672892570496
0.08399314856778171;0.09000110626220703
0.042302279842816974;0.046611785888671875
0.03393837457930484;0.035081833600997925
0.07324960470028857;0.0737314522266388
0.06920931395865836;0.07188892364501953
0.06390734650716731;0.06390765309333801
0.02542986112759635;0.02562934160232544
0.04694565238783927;0.04994872212409973
0.04720418628386341;0.056565284729003906
0.02211534331105004;0.022286362946033478
0.07037356078188356;0.07037734985351562
0.04037075904198989;0.040642738342285156
0.07013093967482796;0.07543566823005676
0.13308026196582995;0.13857337832450867
0.029062727882369473;0.029766082763671875
0.005435684946702845;0.005435943603515625
0.024070171366457567;0.0242961086332798
0.06257855968726407;0.06266776472330093
0.09107616866516077;0.09142687916755676
0.0790704280389619;0.08603769540786743
0.009282988804175737;0.009283065795898438
0.10298329682051108;0.10451651364564896
0.15271000418505565;0.1536197066307068
0.04062184838675874;0.041297852993011475
0.012496243236475281;0.012593299150466919
0.009549206836418274;0.009550124406814575
0.11196037028507241;0.11199760437011719
0.027327037188204686;0.027335137128829956
0.062209293978216375;0.06232166290283203
0.11830036100837113;0.11876773834228516
0.16755205086167815;0.16893962025642395
0.15493320415140402;0.1797618567943573
0.037313422257223845;0.037389785051345825
0.09520633198321271;0.09529688954353333
0.08450486710806636;0.08511164784431458
0.07018483307125274;0.07047179341316223
0.07217534745198334;0.07280058413743973
0.07055820233432669;0.07073974609375
0.011316455724062553;0.011316299438476562
0.07248220167180769;0.07663917541503906
0.05029405169750428;0.059705883264541626
0.0075348115806658;0.007584467530250549
0.015900912635574117;0.015964806079864502
0.004365238110969819;0.0043659210205078125
0.08290924467040457;0.08316901326179504
0.021688361420111508;0.02168983221054077
0.08130495260812808;0.08130455017089844
0.021747125064338797;0.021747589111328125
0.08777020530556785;0.08777046203613281
0.09828341384146974;0.10494312644004822
0.0007575668648427402;0.0007581710815429688
0.010741596443983885;0.0107421875
0.02718790596394124;0.027624130249023438
0.05972709184279482;0.059943199157714844
0.0742590465395854;0.07661354541778564
0.07111856977751697;0.0744924545288086
0.05476894368637498;0.05949030816555023
0.07830746798481646;0.08092212677001953
0.005527350839199743;0.005527496337890625
0.03429024225245725;0.034328460693359375
0.18936032986592496;0.19019892811775208
0.1035755640217109;0.10842117667198181
0.10944130201527077;0.13087603449821472
0.037893683287207124;0.04095384478569031
0.1154634226513398;0.12816688418388367
0.08001758167961781;0.08217906951904297
0.0894205975257622;0.0907207652926445
0.060710965719283326;0.06075763702392578
0.09053929896479763;0.09802457690238953
0.04099611020299097;0.043837904930114746
0.08401135409104153;0.08627510070800781
0.07430380259615177;0.07819128036499023
0.08792457203782975;0.09181591868400574
0.0769893623617316;0.0779581069946289
0.057302022602615826;0.058951325714588165
0.0246441316355761;0.024665802717208862
0.07116455023911528;0.07422828674316406
0.10351746567243618;0.10723776370286942
0.013827643412208586;0.01392364501953125
0.08658138605333743;0.0866861641407013
0.07550219173896222;0.07731819152832031
0.032887460702734565;0.033596813678741455
0.08048738210056341;0.08372500538825989
0.09633058863375292;0.10074138641357422
0.08836259757094472;0.09025195240974426
0.028673032323113475;0.029148131608963013
0.051512366915475574;0.05562400817871094
0.10432251925656563;0.1058197021484375
0.08179961767241184;0.09390474855899811
0.05535259709227682;0.056221961975097656
0.04458951308321566;0.04580974578857422
0.11168448014873915;0.111724853515625
0.08220504001944352;0.08569374680519104
0.067745821021396;0.0707884132862091
0.09938411071600672;0.09938614070415497
0.0887434523378482;0.08880996704101562
0.08165416843791001;0.08243942260742188
0.003347265029070379;0.0033473968505859375
0.05362239095559914;0.05522346496582031
0.07464392041572081;0.0779886543750763
0.08019782958906237;0.09071148186922073
0.18097730961555483;0.1844511330127716
0.03946309032247939;0.04074668884277344
0.14958346425665642;0.1517362892627716
0.055117155811302984;0.06279924511909485
0.03671867091956031;0.03762245178222656
0.014564307404817907;0.0145721435546875
0.051418919631508714;0.06265929341316223
0.08429503908772261;0.08750087022781372
0.048545500982516136;0.049033164978027344
0.06377454876361599;0.06680107116699219
0.07596311423729345;0.0795307457447052
0.015229599808537976;0.015236854553222656
0.06256960494989203;0.0629129707813263
0.08513910317866417;0.08513927459716797
0.05601311496614989;0.05633068084716797
0.07264147335357687;0.07269862294197083
0.10251385288307908;0.10255420953035355
0.06025593715164945;0.0648793950676918
0.02139359063214834;0.02140522003173828
0.10185668644196329;0.10199645161628723
0.05829997092811592;0.06335923075675964
0.002245972518413977;0.002273276448249817
0.05835010343967516;0.07010126113891602
0.08486070795814459;0.0894480049610138
0.2321549043138052;0.23411273956298828
0.06521250571407286;0.06521227955818176
0.0074335179696210065;0.0074672698974609375
0.016844487992191962;0.017239272594451904
0.04115981884807347;0.04205802083015442
0.17309289691111668;0.1795617938041687
0.01830445403280382;0.018304824829101562
0.023220401518085385;0.02322043478488922
0.06732762269048245;0.06740275025367737
0.008883488704720261;0.008883476257324219
0.10448713623071719;0.1050739586353302
0.006110550422470422;0.00611114501953125
0.0007065650185484362;0.0007066726684570312
0.04039931490210047;0.040722429752349854
0.0462688749674561;0.04627612233161926
0.08882390722040928;0.09139537811279297
0.0805222006019155;0.08063793182373047
0.0068123011477199775;0.006869316101074219
0.08009751973082116;0.08106136322021484
0.05782473824318374;0.06270217895507812
0.06379113324438163;0.06463909149169922
0.09778217548529414;0.09778303653001785
0.03449942005351019;0.034824252128601074
0.04870241724089194;0.05092141032218933
0.03267718566538954;0.03287199139595032
0.07192567786501694;0.07196617126464844
0.06525369773926994;0.07483762502670288
0.022739406290808166;0.02292346954345703
0.016031027020318153;0.016035109758377075
0.053846789349798106;0.06128379702568054
0.06217772185192072;0.06252291798591614
0.06830374400753364;0.07385343313217163
0.013816642817597797;0.01381683349609375
0.08017624801505219;0.08054542541503906
0.0833292424021551;0.08334860950708389
0.032976528496916395;0.03303912281990051
0.0005699618895463206;0.0005702972412109375
0.1409108931172722;0.1436033546924591
0.06082065079343894;0.06160163879394531
0.06352554383547583;0.06925536692142487
0.013846003072989957;0.013956308364868164
0.07260137165553136;0.07291603088378906
0.05558684401911725;0.06574058532714844
0.013339617901577139;0.013378098607063293
0.12897167270963503;0.1527765989303589
0.07893342356770693;0.08133792877197266
0.09386758193599164;0.09396553039550781
0.025488514335416733;0.025506973266601562
0.10768589601350112;0.11141303181648254
0.1312897760143793;0.15572911500930786
0.0390560521699603;0.04064205288887024
0.012947080577116242;0.012952804565429688
0.08009406332093538;0.08873742818832397
0.09329607395307353;0.1005515605211258
0.05105856864294396;0.054051876068115234
0.017190702331330066;0.0171947181224823
0.03644976750607187;0.037092238664627075
0.04150554415333751;0.04324716329574585
0.0790677495933911;0.08030298352241516
0.058765924464870806;0.05935290455818176
0.08104458286770427;0.0820932686328888
0.08310536548331876;0.0857553482055664
0.08758353072878088;0.08758547902107239
0.07812960661244132;0.08041184395551682
0.06691079528459626;0.07018092274665833
0.0762596199721614;0.07974588871002197
0.021579030231770248;0.021905839443206787
0.08082959378108498;0.08112147450447083
0.1184815838086211;0.1184816062450409
0.022070130016828497;0.022391319274902344
0.08636339951586437;0.0866079330444336
0.0850931437524987;0.08517638593912125
0.06657315123837163;0.07253652811050415
0.0396040721819557;0.04116535186767578
0.036778342947380346;0.037290602922439575
0.02230864752780527;0.022394180297851562
0.002906260649050937;0.00290679931640625
0.07156086758487949;0.0743512436747551
0.06430269898396117;0.06843844801187515
0.06276026624253316;0.0662851333618164
0.057533148271507566;0.06136608123779297
0.09940955716646323;0.11136475205421448
0.10809138560992335;0.11513996124267578
0.02783356290838727;0.02970600128173828
0.10177663124481694;0.10552014410495758
0.02671562190778787;0.026835471391677856
0.05677188972507087;0.06276613473892212
0.0922095208223243;0.10266461968421936
0.14022237912383378;0.14697551727294922
0.08237159713026632;0.08238795399665833
0.03409758167485889;0.034234046936035156
0.08461571225607364;0.08478835225105286
0.19873844505103327;0.20331919193267822
0.07047435602934118;0.08168849349021912
0.19978768495639984;0.21193023025989532
0.07959992843317663;0.07960033416748047
0.05358102863645674;0.05529594421386719
0.03984893159968793;0.0410587340593338
0.0701548808525048;0.07030865550041199
0.07841622154103536;0.08288159966468811
0.06339268244988035;0.06501105427742004
0.06877031651820943;0.07296973466873169
0.01716887186227615;0.01716899871826172
0.11363996883227834;0.1195230782032013
0.0727843011285277;0.07292938232421875
0.04848204214056867;0.04937171936035156
0.0010390358573881464;0.0010395050048828125
0.09690548966390748;0.10585212707519531
0.010772647289046748;0.010768920183181763
0.10321278279220411;0.10323718190193176
0.021378881403557985;0.0213795006275177
0.08466398603080891;0.08477018028497696
0.16721725120404965;0.17644736170768738
0.06880463419583568;0.07725048065185547
0.09978683638002538;0.10871195793151855
0.052007397026239764;0.053313255310058594
0.179165596179823;0.18113330006599426
0.009236182725565797;0.009236335754394531
0.038249086308674025;0.039237022399902344
0.0996129219474044;0.1049204170703888
0.09058169279389523;0.10865500569343567
0.09220756984544315;0.09610162675380707
0.05787734753636226;0.06954655051231384
0.061304399758409865;0.0645487904548645
0.06997290166111363;0.07098574936389923
0.10686615155380531;0.10722057521343231
0.15756005924666797;0.1675279438495636
0.00445848533115404;0.004459381103515625
0.07014240308790708;0.08291906118392944
0.08373267478079134;0.08585739135742188
0.08672039106858752;0.09006407856941223
0.03231174348105425;0.032349586486816406
0.03867942675753289;0.03984925150871277
0.08972144345203564;0.0897856056690216
0.08334573449347557;0.09343212842941284
0.021609454569021788;0.021617889404296875
0.08351408479712676;0.09481143951416016
0.13028742207541735;0.1334819197654724
0.061510016715910644;0.06315043568611145
0.08994533333602091;0.10033366084098816
0.04061736036669847;0.042483508586883545
0.06041327969990519;0.06819167733192444
0.17751145353739606;0.18479254841804504
0.05581568391875318;0.05855724960565567
0.08613020280568878;0.0895557701587677
0.05814972883781424;0.06023979187011719
0.05979042535840388;0.06687232851982117
0.03734532349710196;0.039433181285858154
0.030200954229488944;0.03020477294921875
0.029138464198857118;0.029886245727539062
0.08039126341401047;0.08603435754776001
0.01484416716704366;0.014844805002212524
0.002714158073818451;0.0027141571044921875
0.0534864053871264;0.06017124652862549
0.10876562155082369;0.11066818237304688
0.0482932756234656;0.049919046461582184
0.06513539014047286;0.07613122463226318
0.06275874443739868;0.06297492980957031
0.1543825713931576;0.1555146872997284
0.11211509152614567;0.11322024464607239
0.06493989353513203;0.068990558385849
0.018851261397271713;0.018863707780838013
0.10363341098930683;0.10370254516601562
0.07166245795321058;0.07623198628425598
0.16845496985299574;0.17467594146728516
0.07252764424496902;0.07534017413854599
0.06651082775664006;0.067138671875
0.06496337266859874;0.06669998168945312
0.003795775581115545;0.0037965774536132812
0.060577048555799894;0.060603171586990356
0.05132959217828717;0.057199180126190186
0.07165405554601358;0.07652801275253296
0.010018121592763617;0.010115891695022583
0.09381809167611348;0.09400179982185364
0.006968968791390637;0.0073514580726623535
0.03325548028184339;0.03445994853973389
0.08192432035565066;0.08616161346435547
0.069668495211308;0.06991958618164062
0.11365716586210409;0.11869052052497864
0.03535061284725018;0.03632873296737671
0.056072751772916284;0.065958172082901
0.19956659019469852;0.22347453236579895
0.02676222915697755;0.027534931898117065
0.08991725974336898;0.09907007217407227
0.051846981284471315;0.052718162536621094
0.05242283805003486;0.05321396514773369
0.02849668806608583;0.028496742248535156
0.011165550292112605;0.011165618896484375
0.1275996344062967;0.13620513677597046
0.08856815703697839;0.08869262784719467
0.05367502786953289;0.05399036407470703
0.11908807053232698;0.12132453918457031
0.027928876763773314;0.027966439723968506
0.15499510230356864;0.15825143456459045
0.08904692600857624;0.1018005833029747
0.05428543138331542;0.0563201904296875
0.15108954148799172;0.15109065175056458
0.06452485846066308;0.06726664304733276
0.11620629210188656;0.11742398142814636
0.006315009167940727;0.006916999816894531
0.036733610721089924;0.03806030750274658
0.004333341352372689;0.00433349609375
0.05616870794145293;0.056330710649490356
0.05603307895537797;0.059477001428604126
0.07242774480069562;0.07508468627929688
0.12259220318365659;0.1325104534626007
0.07430384083508294;0.07479476928710938
0.1343881448769321;0.13551610708236694
0.08319658407542128;0.10379858314990997
0.055748769579443094;0.055953025817871094
0.09492977367063331;0.09492972493171692
0.07288058935657404;0.08013343811035156
0.004712674903619291;0.0047130584716796875
0.053925849113351326;0.0660657286643982
0.0668873068103932;0.07518568634986877
0.08087961446619053;0.08439695835113525
0.1124387011006021;0.13492289185523987
0.054539983550058055;0.05793765187263489
0.11895556197119345;0.13548269867897034
0.06867824868126904;0.08642563223838806
0.1136571776484616;0.11717313528060913
0.03750394969403166;0.04020997881889343
0.064893950075617;0.06684303283691406
0.09087853668351631;0.09127330780029297
0.11504532316610043;0.13680028915405273
0.007062433559204827;0.0070590972900390625
0.06680974410893613;0.06974127888679504
0.07617148448140937;0.0902559757232666
0.043466855412071195;0.04644015431404114
0.04656226122421089;0.048865318298339844
0.03738363953848428;0.03746604919433594
0.03738022108446138;0.03831060975790024
0.09675820729811445;0.0994415283203125
0.12037039483916102;0.126834899187088
0.1497955957060688;0.1498727798461914
0.09521746856316599;0.10097998380661011
0.12069971994144862;0.12195301055908203
0.09876312552627978;0.09902763366699219
0.06627388865906787;0.06801891326904297
0.183038988188267;0.18531793355941772
0.03443395089701508;0.034465789794921875
0.11391035121241955;0.11926651000976562
0.026797390902881295;0.02691936492919922
0.053429785397384424;0.055164337158203125
0.04677763284875544;0.050411224365234375
0.10791111067400241;0.1089639663696289
0.07465745217698176;0.07465746998786926
0.04449647059187659;0.04617881774902344
0.06737882484731;0.06772804260253906
0.057636270475591486;0.06101953983306885
0.08696058862595735;0.08821642398834229
0.06165464843255682;0.06171790882945061
0.0853719811503583;0.0853719711303711
0.06471463235953212;0.06581878662109375
0.01949873826420091;0.019555360078811646
0.07703258918374421;0.07876777648925781
0.08958352339055235;0.090082086622715
0.05363395538307452;0.05428497493267059
0.01040102982385279;0.010401725769042969
0.06931540019312428;0.06959801912307739
0.08500242790651977;0.08888199925422668
0.0840127266604353;0.08444873988628387
0.040528978742827036;0.042372703552246094
0.05342859356536094;0.054204970598220825
0.04607612199054843;0.04963687062263489
0.06274995424030445;0.07154679298400879
0.04850516686937945;0.05211448669433594
0.11902997440257114;0.11913294345140457
0.10208854177388349;0.1039571762084961
0.0745459516230198;0.08092626929283142
9.46045527580124e-05;9.5367431640625e-05
0.08665506444722822;0.09042639285326004
0.021503303066826646;0.021788597106933594
0.0697798960815348;0.07027912139892578
0.09641475365551677;0.09951117634773254
0.0649493945264426;0.0690336525440216
0.028771943771737304;0.028827626258134842
0.09397494754098955;0.09743693470954895
0.05495854446540184;0.05519101023674011
0.1047318564836534;0.10486981272697449
0.07727548250392052;0.07756710052490234
0.018724105407862707;0.019011471420526505
0.06133590085838348;0.06502193212509155
0.1822119399022161;0.19260311126708984
0.10624904034721891;0.10875511169433594
0.10839101351214787;0.1130533516407013
0.07588242442544413;0.07828320562839508
0.07045619577894129;0.07151010632514954
0.05189333381433378;0.05250456929206848
0.06962752452486039;0.07176440954208374
0.05128941040700201;0.05183219909667969
0.0678809072447363;0.06869125366210938
0.07544069164023337;0.09424114227294922
0.16742861655952893;0.17459166049957275
0.06033162163435399;0.0606498122215271
0.0001309946386113844;0.0001316070556640625
0.06854594079103583;0.07712875306606293
0.09900843169318492;0.09970978647470474
0.0753809296860653;0.07600787281990051
0.08751023860135064;0.09407424926757812
0.04497300982869904;0.05127906799316406
0.14348763448143945;0.14977824687957764
0.12193924693097348;0.12536752223968506
0.09637230796391935;0.09793856739997864
0.08396227741747794;0.08396244049072266
0.04160917873286526;0.044732093811035156
0.06646813399246057;0.06677430868148804
0.07307420233770366;0.07587718963623047
0.051055711184537486;0.0522022545337677
0.05367226372754455;0.054976463317871094
0.07015548646834735;0.08004570007324219
0.0994614112384827;0.09996223449707031
0.027727103942183026;0.027930259704589844
0.058390938218503476;0.06718824058771133
0.08333898688687266;0.08409018814563751
0.08584426730397549;0.0979500487446785
0.07126696227767189;0.07191939651966095
0.14935038820098595;0.1603994369506836
0.1304050408215878;0.13878503441810608
0.01908324177069197;0.01987364888191223
0.059263166515299885;0.064564049243927
0.009682175441684746;0.009682655334472656
0.004263929762557342;0.00426483154296875
0.006622257356263777;0.00662994384765625
0.059483989555628704;0.06831071525812149
0.0581339069777404;0.05891881883144379
0.05508036073773712;0.0555591881275177
0.025723880895075497;0.025844180956482887
0.016768260786846866;0.01677703857421875
0.03664498770012361;0.03870868682861328
0.20767766242438596;0.21113112568855286
0.0856677689326791;0.08600714802742004
0.03950534690715637;0.03995135426521301
0.03749984008524656;0.03849171847105026
0.0907637932821892;0.09081169962882996
0.03622218688694835;0.03739151358604431
0.08143850375633904;0.08258828520774841
0.0972391999643612;0.09879973530769348
0.05310114480036377;0.06055733561515808
0.08710213054156601;0.08922100067138672
0.061784646557286514;0.06458979845046997
0.07986779553900157;0.0878409594297409
0.10581262464656566;0.10607531666755676
0.07275162735747738;0.08046233654022217
0.08958899314437145;0.08958914875984192
0.025356587941456062;0.02575206756591797
0.017258567594823835;0.018905475735664368
0.039079697046054754;0.039114952087402344
0.09569008103927866;0.0970306396484375
0.07262381638684585;0.07337763905525208
0.07118249866234415;0.07124614715576172
0.044404648859972216;0.046829164028167725
0.09771621632422883;0.10525381565093994
0.04147263574686013;0.04484027624130249
0.09761829463595441;0.09815123677253723
0.08839264788814166;0.09967041015625
0.09094299037881846;0.09783270955085754
0.11395895767103122;0.11546802520751953
0.23514999882771026;0.23801520466804504
0.06533291855302203;0.07417944073677063
0.020479240947949652;0.02055966854095459
0.1711750849765489;0.18552088737487793
0.0806160472680934;0.09394550323486328
0.08268027943934353;0.08474022150039673
0.22684529421957753;0.24117077887058258
0.09032434783643858;0.09744647145271301
0.07211858349561939;0.07967382669448853
0.06207745008168961;0.06547164916992188
0.0008523175502740276;0.0008525848388671875
0.006196696542179723;0.0061969757080078125
0.0587152734545831;0.06014434993267059
0.04036297684911958;0.04072178155183792
0.058916079041469095;0.0592774860560894
0.08405412429056336;0.08413699269294739
0.050077102239548935;0.05149272084236145
0.047855483980367056;0.05362555384635925
0.030697167964448154;0.031077980995178223
0.06529755068655496;0.0654325783252716
0.014708041075977063;0.014761954545974731
0.13486316125950049;0.13750839233398438
0.10831285320563505;0.10837073624134064
0.04609585348364812;0.05440706014633179
0.041926224467078436;0.0429534912109375
0.08490838985216732;0.09667009860277176
0.13780293593257387;0.13799285888671875
0.10165478023087218;0.10360530018806458
0.08613826199716697;0.09136244654655457
0.08999013083577037;0.0901193618774414
0.12199487239010648;0.12496283650398254
0.09149151755305529;0.09301760792732239
0.0826102051347549;0.08294575661420822
0.1000750420240001;0.10265353322029114
0.04269304926513541;0.04516029357910156
0.10022833052125349;0.10024264454841614
0.0498940855855942;0.05203723907470703
0.10702478732227935;0.11726823449134827
0.07322245775702191;0.08197972178459167
0.07806227746729279;0.08445346355438232
0.06082961601845284;0.06196311116218567
0.13633393177472755;0.14581742882728577
0.022853874150078713;0.02300245314836502
0.09146020885424863;0.09927630424499512
0.05948733672323314;0.06054204702377319
0.07090866090221651;0.07847204804420471
0.055566290370065545;0.056174278259277344
0.05954387753082391;0.06105323135852814
0.07594742906904779;0.07595720887184143
0.09491156851914173;0.09600353240966797
0.0388702577810615;0.04007965326309204
0.04672587688973761;0.04894229769706726
0.0644638437739084;0.06459808349609375
0.08600105504009914;0.08684349060058594
0.064386078932049;0.06593505293130875
0.007790626176142058;0.0077915191650390625
0.05179874124208347;0.05532646179199219
0.010807564749979546;0.010807037353515625
0.07587919063701587;0.08487755060195923
0.08775664892746618;0.08791545033454895
0.06784378633548764;0.06860637664794922
0.039397908578477525;0.041459083557128906
0.06812643601911957;0.06944649666547775
0.06762677143796474;0.06923573464155197
0.017774529573303385;0.017807036638259888
0.0631503235473809;0.06348508596420288
0.040309858049742624;0.04228782653808594
0.07380566953909971;0.07381725311279297
0.015306172915798407;0.015322685241699219
0.08163404409718561;0.08282947540283203
0.11364447047313654;0.11933830380439758
0.03958475327441919;0.04166334867477417
0.07536218975978205;0.07682514190673828
0.035677530146567334;0.03626692295074463
0.04970112446808777;0.05159282684326172
0.055325129052411555;0.05869194120168686
0.06222210758825325;0.06324195861816406
0.04943468377422698;0.05121511220932007
0.1038374655898377;0.10393994301557541
0.032736667725040136;0.03285789489746094
0.009952145549317308;0.009993553161621094
0.010612128982367295;0.010631561279296875
0.0782853408311927;0.09846249222755432
0.06031693765879109;0.061279296875
0.11039996599213377;0.11539080739021301
0.2376221087859555;0.25786298513412476
0.03530780347186841;0.03624725341796875
0.09267308062681459;0.09267326444387436
0.08437566782446915;0.08915087580680847
0.010951737221715569;0.010957688093185425
0.06859762988320431;0.06902402639389038
0.02226776747989978;0.022268295288085938
0.06892229743173275;0.07616013288497925
0.16837293450718724;0.17523381114006042
0.04267945945030666;0.047748863697052
0.07864233672422805;0.09881258010864258
0.0621083573603388;0.06342217326164246
0.040394413864799646;0.04208287596702576
0.039075890379694125;0.040546953678131104
0.10970809572522366;0.11230087280273438
0.034124464534185446;0.034132957458496094
0.034598220696254456;0.03668022155761719
0.08230853464011795;0.0842428207397461
0.06505289455024608;0.06548118591308594
0.06940391100651266;0.08349567651748657
0.06880620409140499;0.0691537857055664
0.053833792567155155;0.05716899037361145
0.028810869648303348;0.029237747192382812
0.05749155656337384;0.06080681085586548
0.04331531281258416;0.04333972930908203
0.0741226890381005;0.07982254028320312
0.000639390859550703;0.0006399154663085938
0.09152328852818745;0.09223838895559311
0.0903436161935913;0.09456783533096313
0.09492670675506258;0.09574130177497864
0.041780894891427736;0.042488981038331985
0.04762053135362914;0.04931032657623291
0.07810769529576493;0.07976531982421875
0.002881463324337013;0.0028820037841796875
0.12056338087877856;0.12075892835855484
0.020535207727910426;0.02066892385482788
0.06603149163287135;0.06684567034244537
0.003414321734869337;0.0034151077270507812
0.06628077659395736;0.06668853759765625
0.021765119997660218;0.023302078247070312
0.06559876414694328;0.07842224836349487
0.06467055334746924;0.06829643249511719
0.05860670124214778;0.05889606475830078
0.05322465703455204;0.05404186248779297
0.053387029615239015;0.06278422474861145
0.0637856248921073;0.06396105885505676
0.08343648349593957;0.08388419449329376
0.02053737760253071;0.021215856075286865
0.030356325258330475;0.031116485595703125
0.05062105816473238;0.05144846439361572
0.031466348612407144;0.031568557024002075
0.06067799139618679;0.06085777282714844
0.06818081384544891;0.06902313232421875
0.08566831107416342;0.09337428212165833
0.04175362586526926;0.0433925986289978
0.08845599368497432;0.08858394622802734
0.06277960856243262;0.06326764822006226
0.06011205169447902;0.06580376625061035
0.08153172170609076;0.08782824873924255
0.024669898281312587;0.025307655334472656
0.07862883001264255;0.0839439332485199
0.04149418885131974;0.04281991720199585
0.07853465042217367;0.0816354751586914
0.1111604395055366;0.11395043134689331
0.0653790725636911;0.06537914276123047
0.10636708702114946;0.10773468017578125
0.02027796846708281;0.0210149884223938
0.10650779349313197;0.11774757504463196
0.12044343535386834;0.1232672929763794
0.006393802375520785;0.006394386291503906
0.12336076065867202;0.12683427333831787
0.0834131375086229;0.09574604034423828
0.07800689716474479;0.09171336889266968
0.026944871798543792;0.02710040658712387
0.08026321278392567;0.0803498849272728
0.030768669539594395;0.030893325805664062
0.02535095031172248;0.025667190551757812
0.03717459374960242;0.037237197160720825
0.09556622981802121;0.0959290862083435
0.15554954362827225;0.15582752227783203
0.00851218468553779;0.008512496948242188
0.02202773395952674;0.022062242031097412
0.03259235200185393;0.03283017873764038
0.06588914759345495;0.07130846381187439
0.06237071296103179;0.07040822505950928
0.0785101166087544;0.07853692770004272
0.056375922720920346;0.05683700740337372
0.023270779348608682;0.024227142333984375
0.07616747103029584;0.085940420627594
0.032230156823519304;0.03253832459449768
0.022503081533101457;0.024514228105545044
0.07102953739815397;0.0729646384716034
0.0682451875013137;0.06824775040149689
0.0832242137974199;0.08374503254890442
0.05962286861898193;0.059779196977615356
0.07976566459139832;0.08030131459236145
0.00811843605002436;0.008118629455566406
0.10632230413643476;0.10638236999511719
0.042221955141071396;0.042258262634277344
0.09529992441293275;0.10161018371582031
0.01575094336085822;0.01638314127922058
0.03442584700242605;0.034798651933670044
0.07682991863184067;0.0769491195678711
0.01163569632745571;0.011781692504882812
0.032877189856226334;0.03377857804298401
0.016144984242430032;0.016199231147766113
0.060081693726628846;0.06401721388101578
0.07718651667282893;0.0822763741016388
0.08806731108706929;0.0937681496143341
0.05943148425483593;0.06552696228027344
0.06840225244419415;0.06878948211669922
0.04562825326354526;0.046885453164577484
0.07821664899250531;0.07821658253669739
0.12541109766258465;0.1340073049068451
0.04028374713102219;0.041619330644607544
0.06838430012396703;0.06884193420410156
0.0751012104533884;0.07914040982723236
0.09735709865966975;0.0999898910522461
0.0712829490595655;0.07131493091583252
0.06505424500559802;0.0651102364063263
0.06481708716113758;0.06622031331062317
0.03579269522338784;0.036498308181762695
0.20815629823157633;0.21873539686203003
0.0037442842550230765;0.0037450790405273438
0.07641958026682098;0.07643413543701172
0.0295145807698945;0.030731230974197388
0.08400446265928325;0.09420299530029297
0.055120035998489025;0.05767815187573433
0.06759880942784077;0.06778430938720703
0.005281030804233513;0.005362898111343384
0.06108019139898376;0.062127143144607544
0.08324914252659547;0.08850657939910889
0.08502577739770184;0.08565425872802734
0.053839736870014705;0.056875258684158325
0.14760868239798472;0.14766883850097656
0.028604756443800814;0.028713226318359375
0.06543370047871902;0.06624510884284973
0.06415134266920264;0.07139939069747925
0.10452058675241122;0.10576534271240234
0.03817884344545027;0.03829449415206909
0.06590472865927238;0.0696544200181961
0.09948775930943415;0.10171690583229065
0.027997154517370264;0.029300183057785034
0.06266929365096019;0.06723693013191223
0.1481712330626501;0.14964959025382996
0.06843429817874452;0.06845760345458984
0.03694496166955874;0.038138389587402344
0.07714847721319516;0.07824710011482239
0.0010501745034077535;0.0011363774538040161
0.024619612702846846;0.025563478469848633
0.13567234949040888;0.1363849639892578
0.049386377312381706;0.056405097246170044
0.07025206839451911;0.07122699916362762
0.03526098578128239;0.03551763296127319
0.07734356193592369;0.07956978678703308
0.1065421773003011;0.10898211598396301
0.05143227354848261;0.05235004425048828
0.09991007507834312;0.10799944400787354
0.09524798882243704;0.1020275354385376
0.023488001378855847;0.02447649836540222
0.06894068856157;0.06926921010017395
0.06024604945289675;0.061975426971912384
0.06377878951112531;0.06385231018066406
0.009412586288750484;0.009412765502929688
0.02088854772004982;0.021857261657714844
0.03835029287762049;0.03926548361778259
0.060887823083114176;0.06429007649421692
0.08139845830309667;0.08408823609352112
0.031992600300266114;0.032642364501953125
0.0558577511017098;0.06609347462654114
0.10032757337530188;0.10198497772216797
0.10138313045228134;0.1088516116142273
0.09016636060816557;0.09328368306159973
0.08814748808224103;0.08817386627197266
0.07551047304777204;0.07559776306152344
0.026563385263785804;0.02676677703857422
0.094621756858629;0.09682083129882812
0.07093378950026823;0.07100775837898254
0.1797731359195167;0.21213117241859436
0.09064213576010653;0.1001720055937767
0.021366946760126362;0.02143096923828125
0.09319901124976547;0.09424460679292679
0.06602937791004748;0.08036226034164429
0.09036770528581523;0.11468625068664551
0.10821089439009579;0.10996726155281067
0.06549716583109415;0.06571578979492188
0.13905479084247188;0.14028358459472656


==> data/appendices/scatter/mnist-b-relu-balanced.csv <==
True Distance;Estimated Distance
0.1282916898247019;0.15039347112178802
0.10385991746376233;0.10409262776374817
0.023058435825500625;0.02441883087158203
0.10457897064740629;0.11972635984420776
0.0931164596146767;0.09313656389713287
0.014317682901614165;0.014563918113708496
0.03829392853615826;0.03844931721687317
0.030194290962506788;0.033177196979522705
0.11148308743929676;0.12245827913284302
0.09659727117876912;0.10503005981445312
0.04892952092775378;0.05076673626899719
0.0378684928677887;0.03921794891357422
0.09763838984493355;0.09858706593513489
0.03277306038987129;0.032837387174367905
0.09331233763011909;0.09716418385505676
0.05762889443533015;0.05794992670416832
0.14599513092134886;0.17240449786186218
0.0821517166703653;0.08671629428863525
0.11063853479356098;0.1121664047241211
0.1178552655214564;0.12112236022949219
0.1443926979112741;0.14440444111824036
0.05080953863335582;0.054746657609939575
0.03452520887779079;0.03560066223144531
0.0696205948646789;0.07221174240112305
0.04988739309650242;0.05083942413330078
0.03348585371952551;0.03354358673095703
0.08069791407380483;0.08267593383789062
0.0937274676255185;0.10793924331665039
0.1389771983705794;0.15436270833015442
0.07569294609988286;0.08266037702560425
0.11122428150548948;0.11870002746582031
0.08762173879588236;0.08893966674804688
0.12392407593510503;0.12931251525878906
0.1270360356678954;0.15717923641204834
0.02243846734470881;0.0224456787109375
0.056477595308998776;0.0600302517414093
0.06278779457899208;0.06438345462083817
0.07679493536737701;0.07720273733139038
0.12780470360166657;0.13004019856452942
0.0401481178953876;0.040389060974121094
0.01698464151419297;0.01716596633195877
0.03827595351025133;0.039422035217285156
0.06516717452908155;0.0688028335571289
0.042730891983894334;0.045899391174316406
0.12859522516495753;0.13051986694335938
0.12272275323119193;0.12310507893562317
0.05312949664446666;0.05402088165283203
0.07881049423358182;0.07915973663330078
0.040091153819646966;0.040101051330566406
0.040725477516448054;0.042822614312171936
0.027431541293645684;0.028299331665039062
0.14862378853183053;0.1491413414478302
0.06500241738277207;0.0653839111328125
0.11530876257565767;0.12206554412841797
0.07226985713673051;0.08275929093360901
0.1144445019189285;0.12409976124763489
0.0018743903507811434;0.001967132091522217
0.10452976982334648;0.10475730895996094
0.05573656198151802;0.06529444456100464
0.09849680752386375;0.099639892578125
0.07121503714296762;0.0724039077758789
0.03234300171390291;0.03235343098640442
0.053750773574675184;0.056642115116119385
0.09081547355649017;0.0921030342578888
0.17979888877511363;0.18472957611083984
0.16203561477298048;0.16220638155937195
0.13953934133214496;0.15177689492702484
0.035991507052660056;0.03634370118379593
0.016658811853963222;0.017145156860351562
0.09339740557696029;0.11105629056692123
0.04580915221688065;0.04603290557861328
0.086939373454568;0.09119987487792969
0.06062369416607626;0.06712913513183594
0.037041919172538386;0.04421912878751755
0.16652926910931923;0.17688938975334167
0.05165053856670481;0.059736013412475586
0.09682009902432587;0.10265344381332397
0.11556502686427772;0.11625388264656067
0.05878568391074358;0.06212419271469116
0.011038502624458072;0.01105499267578125
0.014718155925370131;0.014719963073730469
0.04280769802760261;0.04350796341896057
0.13231253707353513;0.14555537700653076
0.015293359938889793;0.015293151140213013
0.08022427611214204;0.08669447898864746
0.045768624110589004;0.049396634101867676
0.10648310446739126;0.10782626271247864
0.08891598236287919;0.08894732594490051
0.135470780831366;0.14741027355194092
0.14813011986172345;0.15145748853683472
0.07927060594286484;0.08205023407936096
0.06788527289775048;0.08817076683044434
0.13078506729199646;0.15739303827285767
0.13141578165453768;0.13143351674079895
0.08414001677624924;0.08838286995887756
0.1329282493466097;0.14218521118164062
0.09478884946933516;0.09539794921875
0.10199462167137699;0.10942620038986206
0.05110423778076625;0.0521087646484375
0.09171030996724228;0.09225943684577942
0.05667394747684328;0.05672740936279297
0.1055202772514319;0.1090041995048523
0.09608562943259875;0.10365700721740723
0.008981708149222885;0.009047508239746094
0.006582836961309268;0.006583213806152344
0.1231876947292045;0.1233082115650177
0.08890172681206117;0.10141646862030029
0.12220031990234079;0.14460527896881104
0.07250416414818034;0.0733633041381836
0.08142089115583619;0.0851806104183197
0.08820983964693671;0.08824920654296875
0.09795017783983168;0.10845568776130676
0.12891373451604077;0.13185152411460876
0.11295407250770542;0.11296561360359192
0.15892874502429197;0.2063780128955841
0.10054944197436708;0.10091114044189453
0.06799358730408049;0.08561819791793823
0.12721468669647296;0.13401129841804504
0.08860958374288651;0.0916072428226471
0.12111903023183562;0.12250401079654694
0.0317119780539896;0.031729698181152344
0.19328797392835154;0.20537662506103516
0.14580178666628427;0.159511536359787
0.07873311423779603;0.08283805847167969
0.0233438037188773;0.023656874895095825
0.09885644974021618;0.0991382896900177
0.09376934415121199;0.09395220875740051
0.012431114049944176;0.012431174516677856
0.016857758845587795;0.016859054565429688
0.007076712394724261;0.007077217102050781
0.035234855445943736;0.03614884614944458
0.15241700492532248;0.16100773215293884
0.08600849278091036;0.0864877700805664
0.1243530271555185;0.12560081481933594
0.07508875042249714;0.08391764760017395
0.1095986076551133;0.1304331123828888
0.058872151563173304;0.06145915389060974
0.16370562859783783;0.16392704844474792
0.1617891743234298;0.20173218846321106
0.035190598154296905;0.03597736358642578
0.04027454073814329;0.04068183898925781
0.04593037124090959;0.04771038889884949
0.10379668904086613;0.11919397115707397
0.13268267225370714;0.1357434093952179
0.003796789183624437;0.0037975311279296875
0.057163996837631056;0.05878162384033203
0.07142112146758552;0.0784156322479248
0.01972630985059607;0.019731521606445312
0.020688628517547;0.020765304565429688
0.13979191098628402;0.1465311050415039
0.0947906315746406;0.09551143646240234
0.06443284405733808;0.07021939754486084
0.06039567002054453;0.06326808035373688
0.028244247558139896;0.029298782348632812
0.014560901855520026;0.014561653137207031
0.06639113573365742;0.06755641102790833
0.08899607143436737;0.09987449645996094
0.04929345843024418;0.04950335621833801
0.05555643233306987;0.05699789524078369
0.07887715638517107;0.07941630482673645
0.11651164673979296;0.1260099709033966
0.08676335417687157;0.08710864186286926
0.03989002085117678;0.040088653564453125
0.10318788321494708;0.10754320025444031
0.0877548793266202;0.0931168794631958
0.04260037659653435;0.04360499978065491
0.043740503385756094;0.045561790466308594
0.08533898937974357;0.09173250198364258
0.04491912822311173;0.045685768127441406
0.026595229966445044;0.028295546770095825
0.059494208303628844;0.06343024969100952
0.23007376124187476;0.23404794931411743
0.14054906292259334;0.15642642974853516
0.24931087651531555;0.2674108147621155
0.11045882922886063;0.11610680818557739
0.02357564643876265;0.02366897463798523
0.18475181382118383;0.1955801248550415
0.08059166194515356;0.084991455078125
0.016822997242152887;0.016823768615722656
0.006727525481122549;0.006745338439941406
0.03616673721363829;0.037342071533203125
0.08734995915740824;0.08853816986083984
0.07951839448367579;0.0795583724975586
0.0005742362163693673;0.0005750656127929688
0.04131011160796857;0.04221153259277344
0.09643261347365248;0.09986498951911926
0.026588600125956003;0.02678588032722473
0.08083626320210148;0.08480837941169739
0.04411889269469191;0.04458332061767578
0.09818716150553901;0.1009054183959961
0.024920430363799876;0.024941474199295044
0.0620028366374179;0.06368827819824219
0.07448416041104011;0.0797688364982605
0.13087087115892324;0.13733631372451782
0.08241776262276587;0.08295917510986328
0.11749718121435407;0.12942317128181458
0.020339363775707418;0.02059556543827057
0.07835660459481084;0.07958793640136719
0.08480286453912843;0.09720829129219055
0.09589115864460947;0.10067460685968399
0.12984966920676883;0.129856139421463
0.05756094897360416;0.05775454640388489
0.08264479761656465;0.0859852135181427
0.12554837950766615;0.14805519580841064
0.10635428542725685;0.11523416638374329
0.15567173898102557;0.16172665357589722
0.04663541385695262;0.04749101400375366
0.02548567118409881;0.025485992431640625
0.03293596086781247;0.033512115478515625
0.014022955906857143;0.014636337757110596
0.10411155014258483;0.1048002541065216
0.042554783519417425;0.045076608657836914
0.15609579441777383;0.1560974419116974
0.08340655360962025;0.08426189422607422
0.058391312462537016;0.05858328938484192
0.12409188827294243;0.12557128071784973
0.0686834787276593;0.07043460011482239
0.060760685723395984;0.061414748430252075
0.09842856205184734;0.09971335530281067
0.09361829872143435;0.10130521655082703
0.007454913352130034;0.0074558258056640625
0.06094361868201983;0.0653918981552124
0.0905452679566149;0.09931141138076782
0.12645193773697724;0.1393670290708542
0.02746852552599268;0.02843320369720459
0.09591707589149703;0.1052628755569458
0.07419864640391341;0.07537844777107239
0.152924740101825;0.15779349207878113
0.036372303573649234;0.037872314453125
0.13844469287799907;0.13865184783935547
0.07861867337254118;0.0791788101196289
0.04716278134499573;0.04717540740966797
0.09733650940417375;0.09817981719970703
0.028438838749921737;0.02965259552001953
0.14658391089045597;0.15295031666755676
0.09628974180409505;0.09629535675048828
0.04382658505691061;0.04439067840576172
0.10606880698813735;0.11074453592300415
0.0205952952781634;0.02067279815673828
0.0373984921808827;0.039307624101638794
0.12087550283732577;0.12657508254051208
0.08542803570447291;0.08623218536376953
0.09608385488769336;0.10087823867797852
0.01958604132403837;0.019588470458984375
0.1424751323688144;0.14998453855514526
0.09799182867314486;0.10614585876464844
0.12648996454892403;0.1334839165210724
0.013775067464583936;0.01398390531539917
0.016312929452626714;0.019503071904182434
0.055064924559089005;0.05584907531738281
0.09461304838528076;0.0974368080496788
0.010843839331790011;0.010894775390625
0.09004355435747151;0.10056403279304504
0.02586490294381701;0.025865554809570312
0.09742484461252053;0.09780597686767578
0.06612773500982644;0.06867411732673645
0.010048298306222062;0.010048866271972656
0.031093934200590104;0.03209400177001953
0.10006487239789723;0.10006614029407501
0.11081393988239123;0.11248299479484558
0.0894385108069391;0.09782317280769348
0.027669791098303493;0.027880430221557617
0.058569455427428446;0.05920213460922241
0.07832089248117498;0.07973670959472656
0.20357429765969237;0.22242218255996704
0.15456402081641768;0.15508463978767395
0.21522965572498426;0.2233124077320099
0.08551746441022225;0.0880088210105896
0.012112671489809062;0.012165099382400513
0.11525031024788253;0.1161794662475586
0.05735679731902696;0.05829906463623047
0.12882807248538375;0.13934651017189026
0.06290805195161886;0.06360596418380737
0.02815852425428839;0.0281849205493927
0.009810295306637934;0.009873509407043457
0.12551232382447058;0.12821581959724426
0.13996694500140186;0.15607884526252747
0.08535905581555416;0.087554931640625
0.14307850704113131;0.14783957600593567
0.10782134712727819;0.10877040028572083
0.017705542095305837;0.017706841230392456
0.050172210069757125;0.05161288380622864
0.10302669129819947;0.1126270592212677
0.0812187342820706;0.08220100402832031
0.07395750383844554;0.07466033101081848
0.08238840452896862;0.09266754984855652
0.09622868853056579;0.09623616188764572
0.0909219359454769;0.09222030639648438
0.04413922175113433;0.045083045959472656
0.01503599963921907;0.015831947326660156
0.1122162520277338;0.12199848890304565
0.05411638417742356;0.059138596057891846
2.6765676526319017e-05;2.765655517578125e-05
0.08031617495078518;0.08131086826324463
0.09177943380245529;0.0939149260520935
0.1986953291191453;0.21074572205543518
0.06696858594928345;0.06911945343017578
0.07927856663128242;0.08180421590805054
0.1242595025823088;0.13355934619903564
0.04309620782964016;0.04382610321044922
0.04205631238484154;0.04266643524169922
0.011290078471092521;0.01129150390625
0.1901971080354143;0.19850435853004456
0.09116611383303656;0.09268668293952942
0.10239964346326014;0.11190333962440491
0.10571531479814228;0.11634725332260132
0.11281854019903247;0.11601638793945312
0.007311280644412206;0.007411599159240723
0.04126909204779244;0.041428565979003906
0.10534283077900106;0.10680392384529114
0.05248830137462588;0.052649497985839844
0.07905950057892851;0.0977305918931961
0.09351403123843138;0.10393717885017395
0.09692317444545266;0.10428428649902344
0.10276600434729649;0.12305545806884766
0.03599947423899348;0.037293434143066406
0.06578757174001022;0.06859368085861206
0.024841814663863575;0.02521991729736328
0.045560613049899806;0.0482635498046875
0.1795427036129136;0.1824445277452469
0.052715192663737906;0.055276572704315186
0.031049240624505942;0.03248560428619385
0.17034886285698897;0.17227080464363098
0.07838513507620674;0.0800199806690216
0.09541752237613997;0.09964936226606369
0.025990143123590662;0.026990890502929688
0.07938210176598823;0.07944679260253906
0.0018707494708969953;0.0018711090087890625
0.06244109480339425;0.06252387166023254
0.027934615655000314;0.028013229370117188
0.07541598050022759;0.08407893776893616
0.09606647205116162;0.10363253951072693
0.06726879019160566;0.0760955810546875
0.058794472212618576;0.06524375081062317
0.1480067316252411;0.14806747436523438
0.07323649550260013;0.07401180267333984
0.1338407741067869;0.13535979390144348
0.05944266948447513;0.06043720245361328
0.050318229086601766;0.057592421770095825
0.0588130472776125;0.06192678213119507
0.09423806579536669;0.09858667850494385
0.05034111452661021;0.053221702575683594
0.05734614076339245;0.061303019523620605
0.10648071253112949;0.1068296730518341
0.013185860059978276;0.0131855309009552
0.016791528931426387;0.016796112060546875
0.07638514395124267;0.07662776112556458
0.055150520709178044;0.05592253804206848
0.12135353247554374;0.13004088401794434
0.002036389042015087;0.00203704833984375
0.00032961854424457703;0.0004031062126159668
0.0711220104374568;0.07171916961669922
0.11881007694501275;0.11881351470947266
0.10437825073165984;0.11079239845275879
0.08782686624897566;0.0882272720336914
0.09517947360842391;0.10376286506652832
0.09008169619335835;0.0957651436328888
0.20528403103607162;0.20949557423591614
0.10929930782920726;0.12626269459724426
0.04465182893459178;0.045639991760253906
0.13943165243670955;0.14202499389648438
0.07762183937414048;0.08387759327888489
0.012048577738278601;0.01237669587135315
0.03621535871502826;0.036225296556949615
0.017838126396073437;0.017839431762695312
0.05789582597225145;0.05834582448005676
0.11270950722074317;0.11303237080574036
0.040825424255647176;0.04328975826501846
0.09143590996437224;0.09391212463378906
0.004350164757942829;0.004426732659339905
0.07635762347745279;0.09703311324119568
0.075253081937835;0.08169904351234436
0.10686561799560532;0.12358537316322327
0.08433488372070834;0.11056935787200928
0.005092601077458156;0.005092620849609375
0.10958969654894753;0.11715221405029297
0.09681865582746157;0.1141233742237091
0.06919432966636122;0.0704965591430664
0.005125037368723371;0.005125945433974266
0.06405029972235196;0.07244500517845154
0.12608287998962148;0.13601019978523254
0.07058455165234799;0.0726318359375
0.06809378625939408;0.07302415370941162
0.1502490976089907;0.1559520959854126
0.056473969633340414;0.05786418914794922
0.049904879244420934;0.052336692810058594
0.13522787404023803;0.15499073266983032
0.02602581150807605;0.027592629194259644
0.08850252425335589;0.09379103779792786
0.10199818009608504;0.1028299331665039
0.0482739912312642;0.04960423707962036
0.08221503417461341;0.09053182601928711
0.16105709583675046;0.1689462661743164
0.00815387330039798;0.008153915405273438
0.03578903691610093;0.035853415727615356
0.09821762602591093;0.10445025563240051
0.07555827030492794;0.08384931087493896
0.06773658386983915;0.08729270100593567
0.07159624818285698;0.0723295509815216
0.06296469277283537;0.07258227467536926
0.12722862581192065;0.13095000386238098
0.11294299838105594;0.12198585271835327
0.09361911262305989;0.09891003370285034
0.002818315995664422;0.002819061279296875
0.07824308573485032;0.07946300506591797
0.13505511625712135;0.14387977123260498
0.07386004367934709;0.07733345031738281
0.07507934255476255;0.0755157470703125
0.11116289535814872;0.11831378936767578
0.10673635963951844;0.10741612315177917
0.05996427343014905;0.06247282028198242
0.036897487233633584;0.038842350244522095
0.0634091135121668;0.06845000386238098
0.013510922086521568;0.013511577621102333
0.08019898814534908;0.08324897289276123
0.13583321255580122;0.13589954376220703
0.074003869707984;0.07574084401130676
0.07293518131605782;0.07320976257324219
0.10065149741857933;0.10066413879394531
0.081183774579436;0.08147338032722473
0.059683865467601176;0.06988322734832764
0.030290471349818097;0.030345916748046875
0.02709695188747078;0.02713775634765625
0.07459933757511102;0.07526209950447083
0.09882230442777389;0.10120956599712372
0.06660615331349526;0.07237434387207031
0.03604820718930188;0.036433249711990356
0.03411846711404199;0.03607368469238281
0.08004777860368548;0.08030891418457031
0.11831390381382051;0.1224374771118164
0.06552803654144311;0.06725123524665833
0.028782986183518367;0.03303232789039612
0.01837676837353598;0.0184004008769989
0.019704738985486712;0.019918978214263916
0.11302689909391972;0.11731985211372375
0.09980369010729612;0.10463610291481018
0.13716121852407073;0.15016937255859375
0.13213408716615604;0.1366586983203888
0.06535094222878382;0.0698053240776062
0.002774431851624264;0.0027751922607421875
0.1637130620589805;0.1877870112657547
0.02939500760351432;0.029786109924316406
0.12726350629184682;0.1341438591480255
0.06136454932969804;0.06173896789550781
0.11439607466340256;0.1353168487548828
0.05279241767189846;0.05325034260749817
0.12480746822664947;0.13327768445014954
0.08527190721523131;0.08532717823982239
0.09633535703488309;0.09750175476074219
0.12120253662275127;0.1379382312297821
0.09416580414700142;0.09429550170898438
0.1423743386552997;0.1510363519191742
0.07954386281890716;0.0814056396484375
0.07210044661019742;0.07347583770751953
0.009629143508575806;0.009921938180923462
0.14273000699363844;0.1573755145072937
0.0759856029851427;0.07821321487426758
0.0906603934328218;0.09300616383552551
0.10102887597264643;0.10558784008026123
0.012217939576765171;0.012218505144119263
0.018248357633399;0.018512725830078125
0.08524607985223973;0.08558180928230286
0.006848002884446235;0.006848335266113281
0.08725382725586074;0.08765795826911926
0.13275348608235002;0.133029967546463
0.12783878955869407;0.14640793204307556
0.14993400484157554;0.16501519083976746
0.06507621204873698;0.0664358139038086
0.14758036379551281;0.1478137969970703
0.1558674154045872;0.16686981916427612
0.05393819490401178;0.05718165636062622
0.09484746094405522;0.1015099287033081
0.07622779339623606;0.08139029145240784
0.07972755224001596;0.08025836944580078
0.07948909924095937;0.0801239013671875
0.08641325637294052;0.0967155396938324
0.127309719039044;0.13601306080818176
0.010656013661513374;0.010663986206054688
0.12000982254633094;0.1272268295288086
0.08776302992253755;0.08874893188476562
0.05244952901117502;0.05406859517097473
0.09085783900422348;0.09471133351325989
0.08834147316558995;0.09031987190246582
0.013902233611680862;0.01392364501953125
0.09134109545193887;0.09183597564697266
0.028291779852450186;0.028995484113693237
0.0458934537869116;0.04845893383026123
0.014648899354153476;0.014651298522949219
0.062112171476386036;0.0665256679058075
0.07892444999907768;0.08623924851417542
0.05772678943405943;0.06163990497589111
0.09582385214242571;0.09918399900197983
0.0857688511124365;0.08648204803466797
0.11639646214644285;0.11724284291267395
0.13428040989427353;0.1344556361436844
0.006606407938832494;0.0066070556640625
0.01564385163129281;0.015645980834960938
0.05705539969549996;0.06511253118515015
0.0030917030197177716;0.00309184193611145
0.191564193614437;0.22596806287765503
0.04328915044722523;0.04585552215576172
0.09824510238980134;0.10570228099822998
0.09462460315616564;0.10990238189697266
0.02756202631141967;0.027929246425628662
0.10975175835425992;0.1100483238697052
0.060464797466486815;0.06280279159545898
0.08420530895118;0.0907997190952301
0.07811291117749124;0.09127545356750488
0.05121357936555931;0.05188274383544922
0.07700868227362376;0.07851791381835938
0.08959364672100702;0.09171104431152344
0.11568958926492551;0.11859601736068726
0.04545627489946634;0.04785715043544769
0.06953518538645993;0.080559641122818
0.11116148618216236;0.1274101734161377
0.09745916368679024;0.10388508439064026
0.2535825190937056;0.2666979134082794
0.11212427602734439;0.11704349517822266
0.09951011493064728;0.10842257738113403
0.020291353000923225;0.02250465750694275
0.10072761306588057;0.10972672700881958
0.053415742573963275;0.05381155014038086
0.051061044345703493;0.05372810363769531
0.08262402283894504;0.10428431630134583
0.008486799777923697;0.008486747741699219
0.10757647136488667;0.11762484908103943
0.10573056359470259;0.1082361713051796
0.031095506659704904;0.031101226806640625
0.09157983576385953;0.10254451632499695
0.009788913017223415;0.009789466857910156
0.07511394780544069;0.07556059956550598
0.0072438403282069075;0.007244110107421875
0.09316330912786379;0.09337421506643295
0.042112322137074464;0.04893147945404053
0.08619219031306408;0.09292319416999817
0.045564317993271757;0.04657652974128723
0.10686861852310374;0.10806083679199219
0.09908475413505377;0.10932716727256775
0.0754828787027066;0.08413699269294739
0.04607290421133794;0.046753883361816406
0.10549927802090145;0.11795821785926819
0.10768707126192337;0.12004345655441284
0.11209569120301874;0.11229515075683594
0.0942190261839763;0.09912610054016113
0.02318789945081193;0.024328410625457764
0.11869697669770261;0.14437264204025269
0.08719938251870679;0.0878705382347107
0.09865210784663915;0.11438286304473877
0.01981124921347427;0.019812583923339844
0.1278066226316474;0.13219806551933289
0.06287341332464615;0.0629444420337677
0.05924638452568009;0.060111045837402344
0.10101394042301465;0.10946592688560486
0.09857040901314208;0.0993204414844513
0.10575301713975194;0.12080764770507812
0.09700023530012082;0.09823216497898102
0.005627436455682299;0.005704469978809357
0.11911265418832974;0.1268320083618164
0.16425852680509445;0.18184378743171692
0.04304670196234318;0.04348941892385483
0.056133879095342586;0.057224273681640625
0.13468974935667272;0.14043620228767395
0.001020529532898159;0.0010213851928710938
0.10855671181389424;0.1205795407295227
0.1637436971778706;0.1704692840576172
0.06034702107501212;0.061002761125564575
0.04624590087543194;0.04632568359375
0.03430235010779981;0.034316062927246094
0.018102726441634055;0.018115073442459106
0.03621485160571897;0.036556243896484375
0.1267401964319644;0.12712669372558594
0.07884438008232761;0.09758254885673523
0.049933680835302086;0.05079078674316406
0.1435066019420692;0.1438789665699005
0.07194538869074378;0.07621145248413086
0.01681531835213862;0.01691436767578125
0.10396806985880203;0.11657115817070007
0.167726235341747;0.17420199513435364
0.06370223996726235;0.0741279125213623
0.08869400905014167;0.09332275390625
0.13632991116186569;0.1378774642944336
0.12168021225563637;0.15103843808174133
0.07251933121720891;0.08517909049987793
0.2656018758635062;0.2915515899658203
0.03851463887426318;0.039966583251953125
0.20045159075396857;0.20328235626220703
0.04450294237282995;0.04489138722419739
0.08793900578515997;0.09143829345703125
0.1432504417289147;0.14770320057868958
0.1442200997026607;0.15058520436286926
0.03510971440197247;0.03527641296386719
0.05576883130246541;0.05606740713119507
0.07632869145793861;0.07666484266519547
0.0024924901518754675;0.0024929046630859375
0.09107343926790419;0.09435847401618958
0.006427249000101537;0.006427764892578125
0.0627869439873929;0.0687246024608612
0.02871830803962966;0.02877330780029297
0.03831285939772769;0.039048224687576294
0.07921849941347596;0.08146911859512329
0.059949257934637075;0.06084632873535156
0.11796136395804492;0.12096655368804932
0.007258249000653744;0.007258415222167969
0.021746660258621996;0.021794617176055908
0.07794667854021763;0.07938957214355469
0.11926534267656083;0.1210012435913086
0.07925318919821327;0.08618119359016418
0.1234056479404684;0.12425044178962708
0.02106582535644733;0.02106669545173645
0.12905053586439302;0.12906458973884583
0.06742108344927177;0.0677308514714241
0.11124899719679474;0.1112690269947052
0.08925608677191985;0.09171101450920105
0.07236864728067463;0.07273009419441223
0.13163236336783418;0.14146140217781067
0.17413357745000768;0.18071874976158142
0.04501147061785867;0.047109127044677734
0.13958761215407262;0.14425992965698242
0.021905772226915508;0.02200886607170105
0.0865925650669053;0.08962634205818176
0.0817969878591064;0.08262446522712708
0.01144635270657869;0.011963069438934326
0.08198831333459305;0.08302491903305054
0.07010252497849732;0.07778286933898926
0.06140282943589487;0.06240364909172058
0.06650039278001112;0.073801189661026
0.13273454773536955;0.1330271065235138
0.0913113805626909;0.09162040054798126
0.15471516853007616;0.15746930241584778
0.032839494075685406;0.03410503268241882
0.22281608374313003;0.23579838871955872
0.04565679533601629;0.046184659004211426
0.09355459818972706;0.09668219089508057
0.10296205630783398;0.1183626651763916
0.07761267107131745;0.07763862609863281
0.08198549963139014;0.08201217651367188
0.09765486933078091;0.10207176208496094
0.0972921774848659;0.10112465918064117
0.13453314070309316;0.13456439971923828
0.08594146955488906;0.0899452269077301
0.10660237636703786;0.11079379916191101
0.07691268189652214;0.08527675271034241
0.050077210004302514;0.05332660675048828
0.028582419779781786;0.02968159317970276
0.03738011778676819;0.03976351022720337
0.08278403948007011;0.08405303955078125
0.05693990358649871;0.058615684509277344
0.13768433315670936;0.14204871654510498
0.06725689481969344;0.06966102123260498
0.06675173044683386;0.07372570037841797
0.02712931329254939;0.027279287576675415
0.20317398775187853;0.2099933922290802
0.019259903466517767;0.01929950714111328
0.0917899237464427;0.0925893783569336
0.021535315302499827;0.02154448628425598
0.14617610270060594;0.15015298128128052
0.02429860972781354;0.02441808581352234
0.17086325017164866;0.18276479840278625
0.08285272202777416;0.09007027745246887
0.0018159348487247805;0.0018167495727539062
0.19804227543947608;0.20370200276374817
0.00199958371685036;0.0019998550415039062
0.04241055402918599;0.04478329420089722
0.1228627231564924;0.13892143964767456
0.09661029053085898;0.10194790363311768
0.0924656700983432;0.09508029371500015
0.10201129765694614;0.10969546437263489
0.00018732191465463662;0.00018787384033203125
0.0512366937913022;0.05235004425048828
0.021207851888579068;0.021209716796875
0.04073242840143426;0.042464256286621094
0.013297863175778678;0.01329803466796875
0.061079544482432524;0.06344032287597656
0.03192980070318759;0.03195381164550781
0.25752611512339835;0.27007216215133667
0.07490119218343184;0.0758514404296875
0.21062117248654416;0.2283191978931427
0.057665758631893764;0.06565207242965698
0.13419443165814154;0.15242889523506165
0.11136479548710605;0.11288264393806458
0.05398711772029693;0.054497718811035156
0.08829678386551881;0.09030574560165405
0.08126348440564869;0.08720776438713074
0.07155429658550201;0.07228469848632812
0.06980043485699215;0.07031434774398804
0.02206751922039169;0.02208709716796875
0.04145916355666359;0.041628867387771606
0.08616064053386867;0.0861644446849823
0.08288002401475689;0.08289337158203125
0.09431894866836192;0.09588146209716797
0.02827027548934066;0.03232875466346741
0.09748626011608084;0.10358858108520508
0.10089375715331496;0.10762226581573486
0.06820626168584268;0.0739583969116211
0.033917153656481264;0.03542792797088623
0.0833214396272781;0.09203532338142395
0.046647724835171524;0.047608375549316406
0.024748708160091126;0.02666771411895752
0.09509011618781395;0.10010051727294922
0.10312608404675305;0.10845565795898438
0.007384910266932208;0.00738525390625
0.09195326761671127;0.0920114517211914
0.06134327030311382;0.06625503301620483
0.10682184901323022;0.11037153750658035
0.0553539309971331;0.05575752258300781
0.018094146909582796;0.018227607011795044
0.09767498460650836;0.10130265355110168
0.12851027101523604;0.130344420671463
0.09185998901847238;0.09938016533851624
0.09989981216099407;0.11625194549560547
0.01954018419739238;0.020181655883789062
0.10219602136936387;0.10531410574913025
0.01969774885031261;0.0196990966796875
0.006066512229373412;0.00609588623046875
0.050686309448496815;0.0530371367931366
0.05082114331288059;0.05141806602478027
0.09348377869819746;0.10437864810228348
0.07529628468941485;0.07666686177253723
0.1172855975316142;0.12079143524169922
0.12351618704402438;0.1238393783569336
0.09060297570199351;0.09716132283210754
0.10495319610047633;0.10564804077148438
0.24229693230386234;0.2828916907310486
0.04947855356708234;0.05196484923362732
0.10081649329718376;0.10662449896335602
0.13461748197643172;0.15804389119148254
0.08290973586843324;0.08344173431396484
0.0028303143369400206;0.002906620502471924
0.09110244853231893;0.09119322896003723
0.1211703564964241;0.13400080800056458
0.10268993885726468;0.10780811309814453
0.13597201512933843;0.1365671157836914
0.053385732442730614;0.05411437153816223
0.06267821942152788;0.06445029377937317
0.04749007095116894;0.047562599182128906
0.006733085003975977;0.006733848247677088
0.08526981002044462;0.09931376576423645
0.06013006173420081;0.06698229908943176
0.0760618515975983;0.07869173586368561
0.09713671558958832;0.10042914748191833
0.09378631034554537;0.11215782165527344
0.2625304173139754;0.2797909080982208
0.08094453807023487;0.08304500579833984
0.10585544261813365;0.10608667135238647
0.05163392180586761;0.052753448486328125
0.038789352538116884;0.039608538150787354
0.09107455643326143;0.10362881422042847
0.09111369922874127;0.09149649739265442
0.06296770173854666;0.0649658739566803
0.13130785790529723;0.141272634267807
0.047584101293565724;0.04833412170410156
0.0016950454476782864;0.0016956329345703125
0.07351769132106283;0.07527828216552734
0.1300048899963339;0.1380930244922638
0.07237902074222229;0.07840180397033691
0.045939930298339336;0.04899024963378906
0.2388351288679196;0.24620714783668518
0.13059238373876242;0.14182665944099426
0.06852536423993498;0.0707482099533081
0.10339437901457528;0.10370922088623047
0.08851624149882405;0.0910806953907013
0.09287350975315743;0.09777665138244629
0.14540696202315578;0.14946749806404114
0.13109411005544944;0.13313359022140503
0.12920190869396528;0.13303092122077942
0.01602025997448771;0.016021758317947388
0.10994522076691622;0.12101462483406067
0.04762869932707629;0.05621439218521118
0.06803915571615748;0.07243528962135315
0.0005636385504180822;0.0005645751953125
0.017166237891441654;0.017167091369628906
0.13884526341803374;0.13886165618896484
0.011201583229654404;0.011201858520507812
0.08290246219431054;0.08306598663330078
0.10622311982589745;0.10686305165290833
0.08301747849853915;0.08903029561042786
0.21555575143058814;0.21667006611824036
0.028104515427379146;0.02818579040467739
0.09292427651541904;0.11214950680732727
0.10443325349897517;0.1056070327758789
0.05774333989070044;0.060054779052734375
0.10410161103381775;0.11636000871658325
0.10827195714788812;0.10977175831794739
0.11296501387347764;0.1532139778137207
0.09799210790156086;0.09929847717285156
0.1343535416307013;0.13541412353515625
0.07857095887356302;0.09188833832740784
0.09883294765156295;0.10548195242881775
0.07189824031642086;0.07393059134483337
0.18865357195858976;0.1886625587940216
0.10730853392573424;0.1077890694141388
0.021449398220837218;0.021836668252944946
0.007550230143495954;0.0075531005859375
0.025419832819330624;0.026098938658833504
0.026673968016838915;0.02788543701171875
0.05603855135960896;0.06168234348297119
0.06146474773401464;0.06827320158481598
0.08215564951440782;0.0908086895942688
0.006041725985254673;0.00604248046875
0.11712668436936541;0.11716273427009583
0.07002029730998227;0.07115650177001953
0.05617180289782959;0.05651000142097473
0.10650801495897395;0.106689453125
0.09766249306034275;0.11001995205879211
0.05192933117854814;0.05809062719345093
0.03753857070670019;0.03812283277511597
0.06836346583947035;0.07794361561536789
0.009861933922048951;0.009862855076789856
0.045489561252379775;0.04730367660522461
0.03702466252108735;0.04083707928657532
0.07589012557694823;0.07750701904296875
0.14248188537303633;0.1571216881275177
0.18542261026150372;0.18607905507087708
0.10048998237990252;0.12633422017097473
0.10048326570335576;0.10526368021965027
0.05032391951215336;0.050418853759765625
0.11305680897677066;0.12274295091629028
0.12354800158766664;0.1239013671875
0.06525448985509225;0.0671529769897461
0.07986898689215219;0.08844071626663208
0.15112764382341437;0.15346050262451172
0.08176769254731267;0.09137982130050659
0.08511699110886041;0.08997061848640442
0.13942858259436572;0.1395874321460724
0.10120664293215412;0.1013050377368927
0.07094601383738458;0.07820788025856018
0.1273625366725206;0.1273832619190216
0.08130785361714989;0.08366584777832031
0.10211592862196099;0.10295870900154114
0.10486615040906683;0.1107492446899414
0.04291712289193463;0.04292488098144531
0.103569844241723;0.11676979064941406
0.12797893809618482;0.12798979878425598
0.0104201013560776;0.010420799255371094
0.02038366196538272;0.020383834838867188
0.019608006826936242;0.01980113983154297
0.059937837157333994;0.06187248229980469
0.08265669912896663;0.08857649564743042
0.09605579288731728;0.10767355561256409
0.06325744470209668;0.06354525685310364
0.058249365344103084;0.06339359283447266
0.06371965424313555;0.06470680236816406
0.13092972614383985;0.13280680775642395
0.08806834459374363;0.09248164296150208
0.07033725664984615;0.07146835327148438
0.059691227833612914;0.06390509009361267
0.10461531457481031;0.10838988423347473
0.11152836509336926;0.13230131566524506
0.04815207788290217;0.048394203186035156
0.09565316006066206;0.09886375069618225
0.1170572545187501;0.12081626057624817
0.1432847603939285;0.1511005163192749
0.004917046928748666;0.004918098449707031
0.16239942190846235;0.16526702046394348
0.024068847049345147;0.024168014526367188
0.04871128155612581;0.0501483678817749
0.0032794614633749027;0.0032796859741210938
0.0679206871706394;0.06909079849720001
0.13336773202162525;0.13669490814208984
0.09945407834127105;0.10505306720733643
0.024375185785033587;0.02437877655029297
0.052051598126869644;0.05767539143562317
0.102907857300185;0.11181166768074036
0.014792163151394288;0.014788627624511719
0.07476066196748353;0.07737448811531067
0.198173133522882;0.20102018117904663
0.016861867801639625;0.016977310180664062
0.009283085420149656;0.00928497314453125
0.0009623204657793555;0.0009632110595703125
0.11999697210404803;0.12038326263427734
0.14914513082494138;0.1720733940601349
0.05827276925319645;0.06310465931892395
0.1158413646684932;0.11924834549427032
0.03454699790305418;0.034617453813552856
0.1255635939247059;0.125697061419487
0.07067270867175132;0.07191658020019531
0.04868970095753428;0.04886344075202942
0.06376848265567255;0.06456851959228516
0.031514739314250875;0.03203392028808594
0.1799422912661468;0.18667861819267273
0.0322290546312184;0.03227803111076355
0.10603005148822325;0.11158418655395508
0.11391593651306658;0.1340429186820984
0.09608578731169916;0.10169506072998047
0.047932926867737764;0.048542022705078125
0.04130620121684268;0.0416279137134552
0.0372403056483338;0.0393298864364624
0.11592618109313882;0.11596107482910156
0.019742839130817823;0.019742965698242188
0.01959707037191855;0.019969776272773743
0.10176515429721872;0.10719199478626251
0.006751736363885527;0.00675201416015625
0.11059001932487313;0.1160602867603302
0.08005687560101257;0.08037376403808594
0.049179896110446764;0.04969233274459839
0.07513239947025128;0.07541656494140625
0.05822965104303876;0.05916118621826172
0.13788596393772096;0.1619882881641388
0.14552481486887134;0.1566312611103058
0.09450016432571834;0.09533309936523438
0.10862867405805653;0.11218607425689697
0.0501347639420041;0.05812406539916992
0.007582826298811713;0.0075836181640625
0.10064766088305507;0.10973930358886719
0.07811653127193527;0.08759883046150208
0.08183730449319958;0.0879693329334259
0.09476113591899658;0.10214567184448242
0.18868243849863142;0.21088603138923645
0.050274589581324615;0.053619444370269775
0.038697633013738846;0.03937339782714844
0.09555590385624142;0.1009988784790039
0.11479690279928101;0.11479949951171875
0.12114886982720878;0.14205627143383026
0.04653813864843741;0.0489443838596344
0.16943690453838897;0.19223320484161377
0.09212808580273067;0.09328079223632812
0.08862092341698051;0.10798348486423492
0.043140495425858676;0.04342934489250183
0.10682720867608575;0.10848233103752136
0.06679623411417432;0.06711769104003906
0.15853700310322486;0.16368582844734192
0.0861379358086086;0.08659175038337708
0.13072428933220678;0.13184645771980286
0.08170009931774205;0.08630183339118958
0.09022843206357105;0.09086227416992188
0.03964839528122021;0.039704322814941406
0.06077438843595609;0.06318885087966919
0.13985746783167258;0.1446075737476349
0.035074244960250044;0.035526394844055176
0.09435490895230411;0.0981530174612999
0.25354979609969924;0.280063658952713
0.1458769417401748;0.15155985951423645
0.07882335094914138;0.08122822642326355
0.039265640001602445;0.043525755405426025
0.11130710840514332;0.12712612748146057
0.09976299266258565;0.10142996907234192
0.031243446133490137;0.031411200761795044
0.06372468864417734;0.06498908996582031
0.038823066377603105;0.03974461555480957
0.035762910450440936;0.03625887632369995
0.08387813725396813;0.0843534767627716
0.1238118402064329;0.13733580708503723
0.10383040380110045;0.11098184436559677
0.09093178862558599;0.09222987294197083
0.060540846349266535;0.07168955355882645
0.04176841717757993;0.04355528950691223
0.010776644051840544;0.011007726192474365
0.10313537066181046;0.10766729712486267
0.10416430299643423;0.10495662689208984
0.07405516201526881;0.07558345794677734
0.08262281168068569;0.09055463969707489
0.06054272064152862;0.06674480438232422
0.0365278635283531;0.03664207458496094
0.1450139648132072;0.1561690717935562
0.09295625188030474;0.09295654296875
0.07742126739026611;0.08487558364868164
0.09125818771284605;0.09758377075195312
0.09209909973175233;0.09776654839515686
0.07455688025889667;0.0812147855758667
0.025175033904253106;0.025849640369415283
0.04336898991451416;0.043537139892578125
0.05303067812187217;0.053536415100097656
0.09346439638084042;0.10334828495979309
0.0760856820344888;0.0805998146533966
0.11561226940532822;0.11665916442871094
0.01566416088141696;0.01631924882531166
0.061811159033521246;0.06228065490722656
0.08389365398236125;0.09229162335395813
0.017416203969666685;0.0177154541015625
0.1276245633468912;0.13231661915779114
0.020816044523361728;0.02146148681640625
0.08575388684316851;0.09839919209480286
0.0869543247837698;0.0890360176563263
0.08635162194282327;0.10368460416793823
0.00342748395711051;0.0034275054931640625
0.11243001248327485;0.1128874123096466
0.10330689155088198;0.10334685444831848
0.07267318661538986;0.07411956787109375
0.07995456067513856;0.08199691772460938
0.1476954675142611;0.1530924141407013
0.03702780150735639;0.038815394043922424
0.11052090411340044;0.11984923481941223
0.09547212982521844;0.09547808766365051
0.08189709685672554;0.09603458642959595
0.09989526938729931;0.11537814140319824
0.12442388266571888;0.12560275197029114
0.1171944294809964;0.1257476806640625
0.023498518960332424;0.02350330352783203
0.1021327668518501;0.1143578290939331
0.08635230819626159;0.08662894368171692
0.0959284678001173;0.10323810577392578
0.08116829319080185;0.08203700184822083
0.0421367024411398;0.042196303606033325
0.10934672164238085;0.113677978515625
0.06287546066645493;0.06682014465332031
0.08470537821040944;0.09081748127937317
0.07989102795954493;0.08233264088630676
0.1234340124842133;0.125064879655838
0.09227403211706092;0.09264948964118958
0.01991143514921405;0.020767465233802795
0.09044417169977928;0.09838777780532837
0.07075117855962051;0.07375332713127136
0.08756499376053706;0.08878587186336517
0.06111754354405898;0.06243419647216797
0.08970640147190397;0.09580996632575989
0.04265329628665403;0.045108795166015625
0.01808180661026866;0.01814746856689453
0.09207964083454659;0.10354423522949219
0.034407463463097795;0.03452301025390625
0.10529964033823613;0.10692691802978516
0.2665708272532642;0.28058531880378723
0.10237853669288849;0.10758113861083984
0.01995460201802993;0.020247459411621094
0.042611215373853664;0.04849137365818024
0.11810627050751599;0.1358257234096527
0.07094690682592812;0.07205002754926682
0.09952065911045116;0.10290020704269409
0.005138389534935413;0.005139350891113281
0.1095092107877753;0.12239581346511841
0.10490075098668607;0.10490897297859192
0.005953261645260861;0.006064414978027344
0.09220266721452225;0.09280776977539062
0.026771974511261887;0.026938438415527344
0.07931059769377534;0.08870047330856323
0.11453862328836713;0.1290518343448639
0.10225120192198608;0.10780391097068787
0.008124974170381117;0.008127212524414062
0.17950120592269553;0.19742321968078613
0.08252683279942206;0.0827656090259552
0.048501387737319254;0.0524333119392395
0.15258692013615333;0.16295912861824036
0.02073315700238085;0.020742416381835938
0.0029776435249500312;0.0029783248901367188
0.016139260997939168;0.016631603240966797
0.12181127548595502;0.12488046288490295
0.022447444473763355;0.02298450469970703
0.07359666137270834;0.0808735191822052
0.09561516134920345;0.10223391652107239
0.08290499525261474;0.0901031494140625
0.08089491912152709;0.08396720886230469
0.07642425915519056;0.07673075795173645
0.17331668644855405;0.1869797706604004
0.02526848476218435;0.025271445512771606
0.012208943371835397;0.012210875749588013
0.12231715696137226;0.12232592701911926
0.07260049294400497;0.08111929893493652
0.11981933620825898;0.12453651428222656
0.06584593566375428;0.06601718068122864
0.0484532759229916;0.049271583557128906
0.12136346195278493;0.13393545150756836
0.12271779214184377;0.13237476348876953
0.014875757624779865;0.014929473400115967
0.07804385034034576;0.08001035451889038
0.0858709570752554;0.08848953247070312
0.03723167856280395;0.037353515625
0.02253356379486523;0.022649765014648438
0.09004850616245531;0.0910959243774414
0.021947075214334276;0.022088050842285156
0.16115736668716157;0.16675376892089844
0.012470267619065924;0.012588746845722198
0.12365240521718646;0.12629032135009766
0.10889813898351448;0.11910241842269897
0.0038649214160485375;0.0038652420043945312
0.08500385581861822;0.086151123046875
0.07992165032139154;0.084342360496521
0.13460370783564335;0.14130523800849915
0.08939636060219139;0.09021568298339844
0.04186878694118634;0.04257965087890625
0.009507076857073101;0.009519577026367188
0.11429686521085791;0.11713126301765442
0.09714259083061107;0.10259032249450684
0.0655662758958597;0.06671333312988281
0.0600379574207096;0.06957876682281494
0.10784281860100702;0.11399748921394348
0.0698721460631882;0.07852262258529663
0.09965576603869315;0.10296913981437683
0.003754389025893294;0.0037546157836914062
0.13099705056043412;0.1477384865283966
0.013245767512544363;0.01328277587890625
0.11140338199846028;0.11470714211463928
0.016787658454504494;0.016788482666015625
0.13655588949044117;0.13656041026115417
0.07710482541477205;0.08114969730377197
0.05112040229048513;0.055675625801086426
0.08359598781311425;0.08418086171150208
0.19855437177539723;0.22089368104934692
0.03141163039482497;0.033512115478515625
0.10961580460529166;0.13003233075141907
0.04285103541309685;0.045673489570617676
0.005429509026182651;0.0054302215576171875
0.10966564372799384;0.11413145065307617
0.03448609382223944;0.03686791658401489
0.052790525692652746;0.05283349007368088
0.03760458415674303;0.038122206926345825
0.06915711543523911;0.07266497611999512
0.033107263684603545;0.03319266438484192
0.054101619860326154;0.05730938911437988
0.03383582914198893;0.03389453887939453
0.06784749305271223;0.06786826252937317
0.08582358038288013;0.08798989653587341
0.10134598640264843;0.10897710919380188
0.07783221493101554;0.0925976037979126
0.13128414305792244;0.13781264424324036
0.08539053701876313;0.0950290858745575
0.019770958632309456;0.020433813333511353
0.12847727310209922;0.14802974462509155
0.04740886120266504;0.05009332299232483
0.06483506886684627;0.06579303741455078
0.09819603754128528;0.1095309853553772
0.06227119841355749;0.06309127807617188
0.08323330709048153;0.08497107028961182
0.08610658051460389;0.08912086486816406
0.05567202655091632;0.059354692697525024
0.05452898801088687;0.05453112721443176
0.026178592322405714;0.027123451232910156
0.024350710118713294;0.025064468383789062
0.08982473157496336;0.09028813242912292
0.1206585925343001;0.13331031799316406
0.11492105574147865;0.13066577911376953
0.11412788754545598;0.11492820084095001
0.012689128534111126;0.012689590454101562
0.06194672394366606;0.06378555297851562
0.07459740702399509;0.08616286516189575
0.08840111533420011;0.10486453771591187
0.14612229647670819;0.15064960718154907
0.028660692699400667;0.028661727905273438
0.16080172503764542;0.1655653715133667
0.01076945346658762;0.011131763458251953
0.004376828413289879;0.004376411437988281
0.11906811883248061;0.12310412526130676
0.09736251802213869;0.1016874611377716
0.09164346458038272;0.10320886969566345
0.031178855269025033;0.03324368596076965
0.018290033971058633;0.019199371337890625
0.023348263391019954;0.024960100650787354
0.11767839592667288;0.12233087420463562
0.07954164756234039;0.08524823188781738
0.07420381975473678;0.07421493530273438
0.06494191885268936;0.06817913055419922
0.05691301365270827;0.06195706129074097
0.04541752685592737;0.047936439514160156
0.09948828987472495;0.10807830095291138
0.04107304495563972;0.043335020542144775
0.07290063855103252;0.07433035969734192
0.10815118549180502;0.11191177368164062
0.12535951045720062;0.1334839165210724
0.13690317417786607;0.1522310972213745
0.17809922545371895;0.18830016255378723
0.04431903425333434;0.045179396867752075
0.10553461477702743;0.11329510807991028
0.11353038923000305;0.1333773136138916
0.018544223095210793;0.018664836883544922
0.03842883594994297;0.038997530937194824
0.0048768016685732385;0.0048770904541015625
0.06866469085871282;0.07022279500961304
0.006636388772572951;0.006638556718826294
0.11754472275801842;0.12715435028076172
0.0583789675646495;0.05992317199707031
0.06198497198864856;0.0635862648487091
0.08619011663172299;0.0938282310962677
0.08138921916531823;0.08341792225837708
0.05841771417685855;0.059553176164627075
0.15923689885888465;0.1633787453174591
0.06972838834936844;0.07129955291748047
0.019053444341767832;0.01941514015197754
0.16970305135480382;0.17014506459236145
0.1083567377847967;0.11262133717536926
0.09331997562673888;0.09454631805419922
0.015058806145069319;0.015133410692214966
0.0057628825375323324;0.0057630836963653564
0.2715937119061245;0.2937975227832794
0.08518948090526852;0.09075355529785156
0.09044564155185808;0.09529298543930054
0.03829731093550559;0.04146146774291992
0.10610453506029749;0.1189604103565216
0.11597392820999729;0.11600875854492188
0.1081840102410693;0.12270176410675049
0.012158160008410239;0.01230621337890625
0.022722004263565108;0.023126110434532166
0.07409876109897519;0.08337882161140442
0.08351603051705336;0.08527565002441406
0.12423238655432227;0.1242542564868927
0.009608822934182422;0.009609222412109375
0.06905048053837184;0.06998065114021301
0.1555554417584245;0.1683882474899292
0.10808103990782397;0.119535893201828
0.08591113116111668;0.08859187364578247
0.009426910165422107;0.009427070617675781
0.09608614817286466;0.09838008880615234
0.021988167196348926;0.02219867706298828
0.1163426618060703;0.1163492500782013
0.06338318874441497;0.06630897521972656
0.08451647043073125;0.08768463134765625
0.02271055675722119;0.02271464467048645
0.01991105793554566;0.02064412832260132
0.0690574427012875;0.07164496183395386
0.04095205293876785;0.043040305376052856
0.05761590942273961;0.06314249336719513
0.10184342026541718;0.10219576954841614
0.08992370959236197;0.09296375513076782
0.13050455362428376;0.14252188801765442
0.09667575208609291;0.09888175129890442
0.1588181848558527;0.1588687300682068
0.22348044587094287;0.2447204887866974
0.011076686140591546;0.011126518249511719
0.05194829745717562;0.0523529052734375
0.07430719193223909;0.08023428916931152
0.01338810734056388;0.01361653208732605
0.06699492506943876;0.06717398762702942
0.040167362944635854;0.0432722270488739
0.09607876214229652;0.09832763671875
0.13042335940626118;0.138132244348526
0.10503758486735473;0.1055440902709961
0.034375574514940284;0.03496742248535156
0.047370025463411757;0.05059581995010376
0.08969280139119401;0.09688363969326019
0.10834822369763783;0.12174245715141296
0.08711141812862984;0.09029865264892578
0.1055224840718627;0.10601618885993958
0.04280146182610134;0.045678138732910156
0.07984351950316454;0.08694452047348022
0.11265013773209832;0.12388670444488525
0.07213737155217918;0.07430651783943176
0.026255039346250085;0.026256591081619263
0.07242002671264727;0.07706168293952942
0.05842794906394265;0.05980685353279114
0.1134452156905711;0.12035059928894043
0.021829044400943475;0.021982192993164062
0.06894355192492198;0.07104773074388504
0.097039503190355;0.10974913835525513
0.02535414570820279;0.025478899478912354
0.14288426800587192;0.1508798897266388
0.07005298798352504;0.07873520255088806
0.106930984933789;0.12299031019210815
0.09568829648690658;0.10362876206636429
0.06531666007070576;0.06647682189941406
0.16951658177875117;0.2012253999710083
0.04728174798779744;0.050499945878982544
0.126814629157609;0.1343698501586914
0.09885910495757336;0.10702177882194519
0.08971641347290642;0.08990955352783203
0.008933628923359355;0.008934877812862396
0.03692780280756641;0.03714752197265625
0.02064197161914588;0.020647048950195312
0.11490025677494595;0.13875991106033325
0.06284079694184186;0.0695047676563263
0.1326221983943405;0.1328449249267578
0.0017259137961306418;0.0017261505126953125
0.09231839012952407;0.09873008728027344
0.20506875901044028;0.21697238087654114
0.008422562693525745;0.008572638034820557
0.056718116811883136;0.05787944793701172
0.07067316986801989;0.07105731964111328
0.045857829585752775;0.05063548684120178
0.0667184906342662;0.0836980938911438
0.025584099589111734;0.026643037796020508
0.19411861259787436;0.19954589009284973
0.011548898425026708;0.011554718017578125
0.04293147884073795;0.04403209686279297
0.11955425182867158;0.12100696563720703
0.1352416288936954;0.1412535011768341
0.06102143275735038;0.0667455792427063
0.017452580155672383;0.017470359802246094
0.1164691684067796;0.11677077412605286
0.06728297088166343;0.07586684823036194
0.07045781128237315;0.07137870788574219
0.10579388477324211;0.11067172884941101
0.11553690569514076;0.1158733069896698
0.06766160927813124;0.07026530802249908
0.03133168141059835;0.031334906816482544
0.09786544423488219;0.09894943237304688
0.01907010600144485;0.01907062530517578
0.0020951754108464596;0.002095252275466919
0.08425758972856608;0.08896756172180176
0.12163878834230708;0.12386894226074219
0.056774982114813445;0.06314751505851746
0.02623580712114349;0.027639418840408325
0.08877179476498805;0.08950996398925781
0.09536336166998222;0.0964975357055664
0.07460605536165721;0.07897090911865234
0.01921356218710815;0.01935577392578125
0.112982623054534;0.12004756927490234
0.0665753237328414;0.0668201744556427
0.07858412680459155;0.08034709095954895
0.10164173747717066;0.1050405502319336
0.09267830096486118;0.0942402184009552
0.1336993287442888;0.1366681605577469
0.0548695498744429;0.056878089904785156
0.13074226840759778;0.13082316517829895
0.09882497167812619;0.11508241295814514
0.040282739066334006;0.040436744689941406
0.23439996184572612;0.2892245650291443
0.037554997440303474;0.037575721740722656
0.0923342950133419;0.09328079223632812
0.06525430147119503;0.07159113883972168
0.1677932856155707;0.2009868025779724
0.029693987762834672;0.030348777770996094
0.03388554789242347;0.034737974405288696
0.043885107561678106;0.04757547378540039
0.03647186780488436;0.04245179891586304
0.03865930819782232;0.04036712646484375
0.051226692680451526;0.05168914794921875
0.0986672407297561;0.10142329335212708
0.028567896098743127;0.030454710125923157
0.12681685388787778;0.13554328680038452
0.02213772351880235;0.022138625383377075
0.02525384084266092;0.02533438801765442
0.09335006079259481;0.09391215443611145
0.08934767125990259;0.09847068786621094
0.04268578453093944;0.045263826847076416
0.03879495899705933;0.04113304615020752
0.06888150540044358;0.07506179809570312
0.08323959248353785;0.08798986673355103
0.06553697280391811;0.06555557250976562
0.08397055121535885;0.09355199337005615
0.02738955318538755;0.028234481811523438
0.04504553758763005;0.04534435272216797
0.05238923457235989;0.06094169616699219
0.01919279143456873;0.019284173846244812
0.095212360779108;0.09596920013427734
0.04324200857321308;0.04325103759765625
0.07654600250831345;0.08077719807624817
0.08507236586530954;0.09676527976989746
0.17975450573177376;0.18742084503173828
0.012284420628125552;0.01242202427238226
0.0025392434938810273;0.0025396347045898438
0.14604055183534553;0.15463456511497498
0.051516394638863434;0.056607574224472046
0.0957014830259694;0.09614184498786926
0.12030662824850016;0.12342989444732666
0.08463137747028746;0.08802032470703125
0.12371059170236975;0.12375834584236145
0.0001358247596884;0.00013637542724609375
0.09534057947635474;0.09652519226074219
0.15652117104746768;0.16546443104743958
0.04540183598291454;0.04582121968269348
0.011743786329069108;0.011907577514648438
0.008464406414991736;0.008464813232421875
0.1309345296511917;0.13131418824195862
0.029350280733337366;0.02936077117919922
0.07790544340466339;0.0826340913772583
0.15079655254170793;0.1542206108570099
0.20319603516948842;0.23418796062469482
0.16055392418163475;0.1927948296070099
0.04023264157149245;0.04079630970954895
0.058641704922060785;0.05910494923591614
0.08850465275062863;0.09041404724121094
0.11831614032729726;0.11836139112710953
0.08501688128620605;0.09449189156293869
0.11535009305009972;0.12036612629890442
0.07285288735791132;0.07842159271240234
0.13964483184049126;0.14409542083740234
0.09298234396601965;0.09543228149414062
0.07560390069609203;0.07711336016654968
0.0056632965005516496;0.005663871765136719
0.10159954915249601;0.1036539077758789
0.05498435573768581;0.0658179521560669
0.005653655439263179;0.005654335021972656
0.017778363608601435;0.017809778451919556
0.10720833976457389;0.12258151173591614
0.003776054814644858;0.00377655029296875
0.11196087159533198;0.11654379963874817
0.014402758597343619;0.014500744640827179
0.09174061515762813;0.09854865074157715
0.04164739104693462;0.04529544711112976
0.11689072586689844;0.1272268295288086
0.10218131104889842;0.11448347568511963
0.0018040935286227253;0.0018676817417144775
0.06939254130121814;0.07523912191390991
0.021959723083118075;0.021961212158203125
0.027483629823022198;0.02792072296142578
0.06314070410842569;0.06329825520515442
0.07710873176962718;0.07858845591545105
0.09105731473805498;0.10205550491809845
0.05166523604505368;0.054207026958465576
0.10294496001838985;0.11792322993278503
0.004633235844676272;0.004633903503417969
0.03928814395586673;0.03945732116699219
0.22019667512832303;0.23211166262626648
0.11716063845723014;0.1288001537322998
0.11809792143389963;0.14530280232429504
0.03840409821713261;0.041533976793289185
0.1237265778092842;0.12615779042243958
0.12072364756796615;0.12072470784187317
0.10379121844117882;0.10655120015144348
0.08766014103077457;0.08839800953865051
0.09458479565373572;0.09727287292480469
0.10140969058388234;0.11210563778877258
0.04215857846134755;0.04245665669441223
0.11486810357867887;0.11661723256111145
0.05950405543815807;0.06075885891914368
0.09619646215966071;0.09902000427246094
0.08781789456821551;0.08876991271972656
0.11325780297435863;0.13195395469665527
0.06574434709653137;0.06741809844970703
0.02805096370309778;0.028127700090408325
0.027198102872774934;0.027231216430664062
0.1363070628254619;0.14109230041503906
0.12338518978339263;0.1327017843723297
0.01987188148085636;0.020133018493652344
0.09515798723830839;0.09748554229736328
0.0821073660663965;0.08359622955322266
0.024784763579512464;0.024785995483398438
0.1148920540194032;0.11489483714103699
0.09907293531288947;0.10465145111083984
0.10354762387842067;0.10851290822029114
0.02803344807704256;0.03042548894882202
0.07776685207672777;0.0785197913646698
0.07935248926233612;0.0874461829662323
0.11199781869675741;0.12044838070869446
0.08841287048399721;0.0901498794555664
0.06437816761524315;0.06781741976737976
0.03518126844494223;0.0360754132270813
0.12567759688301408;0.13315671682357788
0.07709768966647414;0.0853743851184845
0.09891721245483252;0.104084312915802
0.08265291068267273;0.08722967654466629
0.10989700158340994;0.11488819122314453
0.1279223522910054;0.12980079650878906
0.00044174777788815573;0.0004425048828125
0.05810234049894528;0.06469446420669556
0.07710061001589892;0.08502677083015442
0.08574798143441792;0.0862455666065216
0.08901420304179497;0.10548874735832214
0.19245369879744711;0.19542506337165833
0.03984858885151161;0.04008007049560547
0.16106055594449206;0.16279032826423645
0.059897998757944125;0.059901267290115356
0.03751842253885658;0.03833766281604767
0.014396625840967679;0.014398526400327682
0.05829001623967943;0.06405165791511536
0.08628789248877912;0.0885782241821289
0.04600652569863306;0.05188941955566406
0.10938529812079865;0.11470450460910797
0.0399518780161141;0.03996086120605469
0.09311122317205797;0.10876178741455078
0.07546704592767142;0.09103161096572876
0.08040137634414761;0.08062362670898438
0.014368840075418577;0.01440054178237915
0.06858976957478854;0.06897643208503723
0.119219030232889;0.12283416092395782
0.0668117455916913;0.0717625617980957
0.07634536237680307;0.07844388484954834
0.14132229055909956;0.14703083038330078
0.08533578929996005;0.10082435607910156
0.025348758024673523;0.025351524353027344
0.09241547217599907;0.09301188588142395
0.1279936123113166;0.12854862213134766
0.06444289327713576;0.06546783447265625
0.0003518293685834639;0.00035190582275390625
0.07082673793752539;0.08929330110549927
0.09173344471433584;0.09356406331062317
0.2384694843373849;0.24991929531097412
0.06938032774363835;0.06968498229980469
0.006858086500705825;0.006867408752441406
0.022188076165221268;0.022330939769744873
0.04040967335821732;0.04115486145019531
0.18047274977551703;0.18074022233486176
0.10273161427147062;0.1135997325181961
0.013222862231153359;0.013223648071289062
0.015485249542845698;0.016713619232177734
0.0821797416246459;0.08322528004646301
0.10540630584195898;0.10751056671142578
0.0062200144885264;0.006220817565917969
0.1187249926189659;0.1283118724822998
0.017656833016904863;0.01765727996826172
0.18066865998392173;0.18887045979499817
0.005031391886809605;0.005031585693359375
0.0878110880557627;0.10519680380821228
0.04120995753856804;0.041622161865234375
0.03351185303797414;0.03668004274368286
0.11695174842263083;0.12000754475593567
0.11724418397591221;0.1283140480518341
0.10085578015467307;0.10949850082397461
0.008656297465715203;0.008656501770019531
0.09010144397449697;0.09668287634849548
0.07750492230712452;0.08676624298095703
0.053273117658176196;0.05539417266845703
0.10849739362517517;0.12073898315429688
0.005854114405092996;0.0058546364307403564
0.046218656745209634;0.048229217529296875
0.0342838222706357;0.034620821475982666
0.1006567011747368;0.10078242421150208
0.0798977653785806;0.08765414357185364
0.02451829861606207;0.02473926544189453
0.010756387401740841;0.010756522417068481
0.052634158740824125;0.06320607662200928
0.07474187969250425;0.07505610585212708
0.010247880021227779;0.010248184204101562
0.09516183735859962;0.09767500311136246
0.08807009799013443;0.08889293670654297
0.09292166980097723;0.10414552688598633
0.11554317539250064;0.11660194396972656
0.031617065635954164;0.032456427812576294
0.0015969155950825386;0.0015974044799804688
0.10383482947363334;0.10400483012199402
0.1817491967922423;0.20276415348052979
0.07407256235296103;0.08751607686281204
0.05784151061468366;0.06716561317443848
0.059660302547611364;0.06075286865234375
0.028491098789146557;0.02876567840576172
0.1186335483556449;0.1276845932006836
0.049586220320130464;0.051825523376464844
0.02896365647036944;0.029541045427322388
0.13553980813300445;0.16561084985733032
0.08593470942843441;0.08628082275390625
0.14303687395417236;0.14669325947761536
0.0212518488168905;0.02126598358154297
0.11237109372211418;0.12860849499702454
0.1383302707174839;0.14407777786254883
0.04712092034146463;0.04866790771484375
0.003058656017355081;0.00305938720703125
0.04942628953378924;0.056237876415252686
0.09666510167329506;0.09667685627937317
0.055665720002374505;0.056046515703201294
0.014750968085954956;0.014752388000488281
0.028300630660731428;0.028895407915115356
0.0414316472228299;0.04399442672729492
0.07481929339462616;0.07509896159172058
0.05895588732154733;0.06473514437675476
0.11200320159109929;0.12109199166297913
0.09034650791013357;0.09176158905029297
0.11961406839889742;0.12016578763723373
0.13982148828923388;0.14899158477783203
0.10203657254824525;0.11770796775817871
0.09941582555601561;0.0995950996875763
0.024387168157868937;0.024389296770095825
0.10927874922424081;0.11063089966773987
0.1352009769802041;0.13544559478759766
0.020347856205873847;0.02097991108894348
0.10451451359335531;0.11194515228271484
0.1259856231296625;0.12795448303222656
0.11572273669520969;0.11643031239509583
0.07054460098782786;0.07894036173820496
0.15157327427788178;0.1668795794248581
0.0010185369228877773;0.0010194778442382812
0.03584847053517721;0.03661826252937317
0.02371471434384216;0.023950189352035522
0.002962878966747276;0.0029665976762771606
0.07703703458943247;0.08371734619140625
0.12170818451128221;0.13296249508857727
0.10625466656580028;0.11534720659255981
0.06076756356020172;0.061547309160232544
0.10139171222222601;0.11529934406280518
0.0599457031198782;0.06245806813240051
0.11209833578893358;0.13419696688652039
0.12423139764450214;0.14130288362503052
0.09750600421989558;0.10124590992927551
0.025911089612056005;0.027131080627441406
0.1539397049044337;0.1587727665901184
0.10928655661042425;0.11986923217773438
0.030529167319893833;0.03068450093269348
0.07210611717450266;0.0846659243106842
0.1005571863519065;0.10707277059555054
0.14337067156765512;0.14831572771072388
0.11253368467904228;0.11628630757331848
0.03299390596581477;0.03340822458267212
0.08771308974104747;0.09304428100585938
0.21649163045668277;0.2179241180419922
0.08378829275261492;0.09459781646728516
0.11151996059072093;0.11800670623779297
0.05088821343857955;0.05482378602027893
0.02906485785680719;0.030352503061294556
0.10051670052254671;0.1021585464477539
0.08180124741908829;0.08451837301254272
0.0778303523886677;0.09043005108833313
0.08892832081878563;0.09889107942581177
0.015075730577494329;0.015074729919433594
0.1272746461802021;0.12812331318855286
0.07066446316154952;0.0707731544971466
0.033257042421797736;0.033449918031692505
0.007775680830213988;0.0077762603759765625
0.10662022660006015;0.11390841007232666
0.008316903110471277;0.008316993713378906
0.13136742596818157;0.13311389088630676
0.020771455297832198;0.020762473344802856
0.12067705473189153;0.12354853749275208
0.0826341726891918;0.08823493123054504
0.18337668939183396;0.18767893314361572
0.07107361707148405;0.08441829681396484
0.10170701852043235;0.11342617869377136
0.052014078831905106;0.05210304260253906
0.19199427680447956;0.1992664635181427
0.10419799538651488;0.10744765400886536
0.04321884109772978;0.044074058532714844
0.01289033107562943;0.012895584106445312
0.024357201255520936;0.02435973286628723
0.10686224696364018;0.11601629853248596
0.09782664615659939;0.09962749481201172
0.09834019803082741;0.10445103049278259
0.009485369883005228;0.009486228227615356
0.050294308839514454;0.05057525634765625
0.09428165491288026;0.0953245460987091
0.15543010205119367;0.15562057495117188
0.1655477738784078;0.18443647027015686
0.07291627124650409;0.07684791833162308
0.08566730200983873;0.08622553944587708
0.007287775615768351;0.00728800892829895
0.07715290591286787;0.08652621507644653
0.09195445383169955;0.0941314697265625
0.11656206934196639;0.11895564198493958
0.03300433918281764;0.03374481201171875
0.012415696355285355;0.012546539306640625
0.0701610888411271;0.07111072540283203
0.12255335312173822;0.12460139393806458
0.09078945520541197;0.10352733731269836
0.09273636546234673;0.09932613372802734
0.04523096407713577;0.05139431357383728
0.08954521359426268;0.09291934967041016
0.11539788569297203;0.11950114369392395
0.13534831297517672;0.15714076161384583
0.06460431336238671;0.06669732928276062
0.1065675241492578;0.12246888875961304
0.03931096796839398;0.04014262557029724
0.01677912879004465;0.016783714294433594
0.21840080215663962;0.22611889243125916
0.20930501522943998;0.23493483662605286
0.05721293055641967;0.05920889973640442
0.09526408400849634;0.0959634780883789
0.07129406736796472;0.0754757821559906
0.060117598833641296;0.06165316700935364
0.0428184623002264;0.0451732873916626
0.023429886053016487;0.023431777954101562
0.07301116439830992;0.07779312133789062
0.10456342881236141;0.10489648580551147
0.032615710283692576;0.03302192687988281
0.10668320312239632;0.11158421635627747
0.090035198078156;0.0913931280374527
0.007192218590937272;0.0071926116943359375
0.014470913414164871;0.015024721622467041
0.05432214707292251;0.05978667736053467
0.09981324472616017;0.1136016845703125
0.12348516114795707;0.13067865371704102
0.04661050246679948;0.04875946044921875
0.0665560887502124;0.07220789790153503
0.08854266461920315;0.0888824462890625
0.1674814299286329;0.16983893513679504
0.1193751114555996;0.1283417046070099
0.05944307504923124;0.06213700771331787
0.14956855158560406;0.15292266011238098
0.01855151444290311;0.01856711506843567
0.1411112010923723;0.14207935333251953
0.08309550044662306;0.08317282795906067
0.17413312904825926;0.17417338490486145
0.08186453195365043;0.08279228210449219
0.08090545463115012;0.08137506246566772
0.05688134382898167;0.0607357919216156
0.005132145660997814;0.0051326751708984375
0.1022035360437721;0.10786910355091095
0.08833515840066655;0.0886707603931427
0.09861765828048784;0.10272216796875
0.044572704309206665;0.049252480268478394
0.05297549671584643;0.05583876371383667
0.021287826275155398;0.02130126953125
0.11439434073015724;0.12739744782447815
0.002430805169884362;0.0024309158325195312
0.022329588954621095;0.023218393325805664
0.09005298978085445;0.09102249145507812
0.08212694179784953;0.08257675170898438
0.12140800446231052;0.12780693173408508
0.03688122655780028;0.03690528869628906
0.07750803178599808;0.08890411257743835
0.23165780549615475;0.2362966537475586
0.08906372867405327;0.09254074096679688
0.030780806047270595;0.030807524919509888
0.10161350479193333;0.10254955291748047
0.04777301477179733;0.0530124306678772
0.0635466550171851;0.06883403658866882
0.028966069575415768;0.029041290283203125
0.028311978003797495;0.028510093688964844
0.1357228829992644;0.14568042755126953
0.09404455359354365;0.10741284489631653
0.08439591485808133;0.09270709753036499
0.05482784016387426;0.05617523193359375
0.12384208709515758;0.1341191828250885
0.024623834049553924;0.02528667449951172
0.14512453762719207;0.15024703741073608
0.16226100880525424;0.16425126791000366
0.09669710473222781;0.09976577758789062
0.062069191351562185;0.07037925720214844
0.15972369914705276;0.1657896339893341
0.07129754222716872;0.07347491383552551
0.128585337315608;0.13008975982666016
0.03705914756515368;0.03714179992675781
0.036470134151892354;0.037217140197753906
0.012012762111832581;0.012015342712402344
0.07299482504654907;0.0755930244922638
0.060052042393805134;0.06014823913574219
0.08097688111284304;0.08929482102394104
0.1400932165068991;0.14662078022956848
0.0816166326706938;0.08182910084724426
0.14378067813285808;0.17788398265838623
0.07966127519250821;0.08268454670906067
0.06912981163206094;0.07517945766448975
0.12259822192089695;0.12407687306404114
0.07392565113344202;0.07506659626960754
0.0036478531428751587;0.0036487579345703125
0.062495981071431575;0.07287579774856567
0.10311289533035783;0.12305521965026855
0.05825221915188264;0.05956077575683594
0.08737035875428616;0.09189113974571228
0.0885192116110377;0.09250739216804504
0.13131726548691672;0.1451810598373413
0.03574557276200433;0.03607744723558426
0.13403017584107915;0.1446075737476349
0.07091626939904888;0.08759576082229614
0.11865462840068329;0.11927986145019531
0.03974889333223991;0.04283294081687927
0.16009670098906545;0.16963577270507812
0.0764816937124101;0.07719901204109192
0.12774496140629762;0.13076210021972656
0.12801732216046408;0.14849358797073364
0.000335980013168743;0.00033664703369140625
0.06991899498536887;0.0711231529712677
0.07825652527766934;0.09448909759521484
0.05320208252284667;0.055103302001953125
0.1460236036261539;0.156931072473526
0.11163482284540184;0.11343958973884583
0.04598631662200576;0.04669380187988281
0.03777465026327434;0.040797412395477295
0.042832573698714335;0.04428103566169739
0.10960611333437065;0.11909455060958862
0.13175887793047691;0.1347065269947052
0.1480784031162858;0.15979039669036865
0.0949137996776341;0.10001278668642044
0.13273038962586087;0.14299583435058594
0.12560610139652786;0.14173972606658936
0.23506077820406407;0.240238219499588
0.06764595272150424;0.07498294115066528
0.18628611731714803;0.19238951802253723
0.03411179546902349;0.03433990478515625
0.11836467064256026;0.1183653175830841
0.03428405368928294;0.03552702069282532
0.05539179408452511;0.05766195431351662
0.06168570295824026;0.06398963928222656
0.1319685458219888;0.14282453060150146
0.10287264877542321;0.10493278503417969
0.04721580233813125;0.049274325370788574
0.07140043008904927;0.07314395904541016
0.05325301425463021;0.054415732622146606
0.08383102304074902;0.08865094184875488
0.0757411535143492;0.07685847580432892
0.12095845747743122;0.1213645339012146
0.05663394951470797;0.05902820825576782
0.07472605445161169;0.0780177116394043
0.025432922966656408;0.025628894567489624
0.095099012805013;0.09786796569824219
0.10717230563988185;0.10794070363044739
0.06328659866572528;0.07061117887496948
0.013333126160874979;0.013692215085029602
0.07456479138441792;0.07456687092781067
0.08716427068379182;0.08779242634773254
0.1182534474505042;0.1183939278125763
0.031009239001024733;0.03143075108528137
0.09879485799075884;0.1105864942073822
0.05029769955450629;0.05424782633781433
0.0635832850083207;0.06557266414165497
0.14615500209711654;0.17063239216804504
0.07145452591608481;0.07253554463386536
0.07060041008561745;0.07741737365722656
0.1209345860292727;0.12119773030281067
0.1219253752691976;0.12969684600830078
0.08216205823724793;0.08940750360488892
0.07912982512719233;0.08571499586105347
0.004350659366962331;0.0043506622314453125
0.09071192307615951;0.09336912631988525
0.010223555733824413;0.010224342346191406
0.09050174852006451;0.10029545426368713
0.15562058777308205;0.1665840446949005
0.10182629893654001;0.10217860341072083
0.07028662993379559;0.07360929250717163
0.021067505034108664;0.021076232194900513
0.10365669426705142;0.1086282730102539
0.05496172517234354;0.057181332260370255
0.10574208509996967;0.10730841755867004
0.0831590031776832;0.08332252502441406
0.08043681248005594;0.08368876576423645
0.09339102561712248;0.09553813934326172
0.021684401288890244;0.022108078002929688
0.06929416243835418;0.07113876938819885
0.1866776581514448;0.22525310516357422
0.11213490261391655;0.13033881783485413
0.10895663727443039;0.11281681060791016
0.07960451152911395;0.08445930480957031
0.07038637950304415;0.07060711085796356
0.05731958472330751;0.05929374694824219
0.2685920404272087;0.27147963643074036
0.06940086837621735;0.07091265916824341
0.05055392651017954;0.05062010884284973
0.08586988661962676;0.0925913155078888
0.23292710872484992;0.24730288982391357
0.10458016556776865;0.1045866310596466
0.1461260880055453;0.16015200316905975
0.17275437189529555;0.19353964924812317
0.062278361361458735;0.06552508473396301
0.0033759895332868563;0.0034996867179870605
0.08096496404074245;0.08553248643875122
0.14443892980197592;0.1457500010728836
0.0866060847156964;0.08670905232429504
0.10137113455319144;0.11130622029304504
0.03682269025183681;0.04275989532470703
0.16117819855607338;0.17139559984207153
0.12753753964658804;0.13462889194488525
0.10659252657433406;0.11017894744873047
0.07874479685967885;0.07965090870857239
0.05953350119491337;0.06072905659675598
0.0841386989610078;0.08498957753181458
0.07542037847627496;0.07571792602539062
0.05245492601750989;0.058073341846466064
0.05289326809319604;0.054859817028045654
0.08139512797755141;0.09685906767845154
0.12901877877346207;0.14043620228767395
0.07801207530517215;0.0883132591843605
0.03487600883990136;0.035286903381347656
0.07549220129184565;0.08198559284210205
0.08328370533649578;0.08491512387990952
0.08184048038179173;0.0852232277393341
0.10158988092135435;0.1195516586303711
0.10520386987545643;0.10546016693115234
0.15207576594216085;0.15825140476226807
0.14900912445976977;0.1647835522890091
0.022457622041592597;0.022459030151367188
0.060101391958837874;0.06022647023200989
0.009218204165387458;0.009219050407409668
0.019001214300780767;0.01903820037841797
0.015176269665930848;0.01677379012107849
0.0812244996096971;0.09682056307792664
0.057215571578583035;0.05778217315673828
0.05581282778114102;0.057996779680252075
0.030222181816520418;0.033829689025878906
0.01146232804916695;0.01156085729598999
0.06720225552252367;0.06751346588134766
0.22127165966724127;0.23199692368507385
0.09059025413786377;0.09873542189598083
0.01328047666663828;0.013280868530273438
0.03819558983250987;0.041361451148986816
0.13261082045514927;0.1326274871826172
0.07226417248192732;0.07333371043205261
0.04063658422102871;0.04205915331840515
0.11150836252612144;0.11264333128929138
0.12419299145686284;0.13085347414016724
0.0674829168909342;0.07769016176462173
0.07058638946486441;0.07821324467658997
0.09693359432695216;0.09914684295654297
0.09052849780344698;0.09542015194892883
0.07185923795719779;0.07664898037910461
0.08751416115696221;0.0940239429473877
0.052390858209748516;0.05415529012680054
0.13393949331819732;0.13649848103523254
0.078144900819918;0.0840606689453125
0.09927573552436719;0.09964469075202942
0.030684725032682707;0.03068828582763672
0.008142960932143487;0.008143424987792969
0.0540675561748336;0.05407142639160156
0.15686680232381486;0.16674041748046875
0.07937866787924079;0.08169463276863098
0.041895946325191974;0.04384690523147583
0.043320879600490414;0.0457339882850647
0.10522409435473797;0.10569766163825989
0.04593603586354422;0.047402799129486084
0.12401001665660626;0.1366613209247589
0.0916183940455434;0.10974407196044922
0.07303082676660985;0.0758686363697052
0.12226247475653597;0.129337340593338
0.24069916915860912;0.24580863118171692
0.06866726553128336;0.06978130340576172
0.025244162397249817;0.025246620178222656
0.17198965783154857;0.18493083119392395
0.08271293908070043;0.08376505970954895
0.08824291259564221;0.08897209167480469
0.10341826646644804;0.10759875178337097
0.22702783817657848;0.2373047173023224
0.0760704760491348;0.0773935317993164
0.08149004498226127;0.08413031697273254
0.009338179657657524;0.009337425231933594
0.011807213706057114;0.011812210083007812
0.059500419868348524;0.06076812744140625
0.04029064314683276;0.04031848907470703
0.06515688328147154;0.07614624500274658
0.09348060858801911;0.09988826513290405
0.08743758065420641;0.08926582336425781
0.05053496807346007;0.05804800987243652
0.016380910642618526;0.016502752900123596
0.12378098072616428;0.1310947835445404
0.08728878480927696;0.09316754341125488
0.0348197929478744;0.03490447998046875
0.0738856526406117;0.08091080188751221
0.013722173198938923;0.013752967119216919
0.13754611979645054;0.14187723398208618
0.1311461214922458;0.13607007265090942
0.03136244772376056;0.033365398645401
0.06589860988139469;0.06674575805664062
0.09490494717541974;0.10028460621833801
0.08907027413220832;0.10758399963378906
0.15066451664330005;0.15074825286865234
0.10376568979839122;0.11106276512145996
0.12669406085138243;0.1278667002916336
0.15464149286766907;0.16584396362304688
0.0931949298152528;0.10219860076904297
0.11432575971520768;0.11465444415807724
0.09564528016286077;0.10324147343635559
0.11582088147135489;0.12422028183937073
0.09793778505414755;0.09828376770019531
0.09044725208443256;0.09969020634889603
0.10039626912006291;0.10268878936767578
0.11123841467699726;0.11441901326179504
0.03709919904285232;0.0383320152759552
0.09102199659289117;0.10253441333770752
0.14901615775324265;0.1508646309375763
0.05572503275770311;0.05647850036621094
0.1354222494603314;0.13945388793945312
0.0756964199588146;0.08373358845710754
0.0506420636519292;0.05470970273017883
0.06362918526198065;0.07032224535942078
0.13087974114684167;0.13609099388122559
0.025630675299238417;0.025710314512252808
0.11198391441130524;0.13289743661880493
0.07637081242491947;0.07948419451713562
0.0764567581673105;0.07938641309738159
0.05658348692553396;0.062473952770233154
0.06901505814198307;0.07461041212081909
0.10169926535926206;0.10343456268310547
0.09864467988824628;0.10168075561523438
0.1374482499061064;0.1387786865234375
0.03635853106979355;0.03719773888587952
0.10470320702677424;0.11479748785495758
0.04814780580768145;0.05117318034172058
0.09647469316678979;0.10046383738517761
0.08762931208611463;0.08858969807624817
0.06677433555399581;0.0726393461227417
0.001755600735278096;0.0017557144165039062
0.051032741925120015;0.05578330159187317
0.008619798750353054;0.008620262145996094
0.08004457953168954;0.0903986394405365
0.08726676634130064;0.08914661407470703
0.07194170717481116;0.07334136962890625
0.0026159930921870168;0.00261688232421875
0.0710681771293061;0.08068239688873291
0.09107761037236722;0.09214785695075989
0.016946557675277304;0.016947776079177856
0.06514050799261983;0.06523704528808594
0.03629730695698986;0.036609649658203125
0.09751049197643119;0.09889789670705795
0.017017795378101164;0.017084121704101562
0.15420863484260333;0.16268351674079895
0.15396017430540415;0.1588468849658966
0.09875598075453129;0.10363957285881042
0.13035253086286275;0.13354220986366272
0.04051655572960554;0.04054167866706848
0.10389574794018047;0.10444357991218567
0.03348916338931834;0.03431621193885803
0.05215656768515572;0.052549317479133606
0.05491898470960858;0.059033364057540894
0.08890993511414462;0.08973884582519531
0.05622703504570116;0.05824565887451172
0.05011878924872641;0.05149418115615845
0.11306956094210495;0.11529257893562317
0.07465764551349587;0.07848742604255676
0.1526161200164714;0.1597624123096466
0.13321795497820604;0.1336069405078888
0.02673658312668463;0.026746749877929688
0.00920258063629251;0.0093097984790802
0.012586040954089236;0.012793540954589844
0.0919946855683536;0.09287166595458984
0.08529684852467967;0.09259989857673645
0.09285498290608835;0.10084527730941772
0.0613176628738061;0.06765174865722656
0.1415846469962352;0.1498240828514099
0.24554526241192767;0.28660547733306885
0.06513078324228685;0.06624794006347656
0.039578763340060545;0.04152202606201172
0.09127280747104309;0.10370945930480957
0.08611984842146989;0.08974969387054443
0.01094341037624106;0.01099395751953125
0.07403454807726068;0.07466697692871094
0.05133419847553723;0.051537513732910156
0.07765502039926644;0.08216354250907898
0.10763999491111363;0.10764073580503464
0.1725090318505409;0.19223755598068237
0.028794576560154033;0.03285643458366394
0.0850625929403038;0.08582878112792969
0.07826579684428392;0.07921695709228516
0.0406637504497904;0.04229500889778137
0.04493391676073104;0.04615500569343567
0.11723455198304111;0.11738014221191406
0.029059312411364942;0.029116660356521606
0.02903975321709392;0.029040366411209106
0.08687813523280478;0.08963710069656372
0.07428572687174441;0.0779382586479187
0.06440948861335365;0.07530510425567627
0.07134423725407321;0.07303428649902344
0.061493902598616944;0.07060301303863525
0.030893413551377508;0.031128406524658203
0.06001080909312789;0.06076434254646301
0.04083031452114705;0.04506698250770569
0.0772967872235997;0.07798102498054504
0.001579763868575857;0.0015802383422851562
0.11421372532875913;0.11580848693847656
0.1002026138436719;0.10023024678230286
0.06646293701620896;0.0733489990234375
0.10095835464524619;0.1290108561515808
0.11746632574497075;0.13152602314949036
0.06970159748235442;0.07596459984779358
0.049516882918326455;0.05187389627099037
0.08811001663479175;0.09095540642738342
0.0008611682991566373;0.00086212158203125
0.13827338762492322;0.1395454704761505
0.06674591148589465;0.06902790069580078
0.0903264047446598;0.09059524536132812
0.0022461378390977982;0.0022459030151367188
0.07638809184927478;0.07842731475830078
0.02633762496294216;0.027167201042175293
0.07041563831464422;0.08465752005577087
0.06647022589802255;0.07257457822561264
0.05732459909505435;0.062214165925979614
0.05166285577860385;0.053612589836120605
0.04032031039961531;0.04315081238746643
0.06876886507934081;0.07168197631835938
0.06529821471162865;0.06619447469711304
0.10073469667336965;0.10334014892578125
0.019395737556133667;0.019674301147460938
0.07549921995400193;0.0817289650440216
0.02914625907273038;0.030490875244140625
0.05127606283033492;0.051604270935058594
0.03185620270301566;0.0322590172290802
0.07136068888952607;0.07143878936767578
0.08802271024700871;0.09542012214660645
0.09361560236286957;0.10408878326416016
0.09051972811731196;0.09532451629638672
0.060245149502844035;0.060494422912597656
0.12366284570051547;0.1264181137084961
0.08510149528791307;0.08782866597175598
0.06158404943830252;0.06158733367919922
0.07149273092120932;0.07383760809898376
0.025440489923884917;0.02554110810160637
0.07832926735682155;0.0869092047214508
0.042895093876433414;0.0450897216796875
0.10133442527455935;0.10435870289802551
0.12035380692608708;0.13209345936775208
0.07762599320845065;0.08334067463874817
0.11059290437415197;0.13069820404052734
0.12223003397041267;0.12787726521492004
0.006668837561096595;0.006669044494628906
0.11733994613689726;0.1303914189338684
0.16060029573248344;0.16659414768218994
0.009377669087091924;0.009378433227539062
0.172900985488029;0.18297934532165527
0.09098429436729728;0.0925283432006836
0.08239897636449817;0.0840768814086914
0.023638012966918913;0.0238037109375
0.10662751541281132;0.10662935674190521
0.023075346317713012;0.023358523845672607
0.029319431140206124;0.030142545700073242
0.036814377958156355;0.036829978227615356
0.10070761552563952;0.10207751393318176
0.16447022899858585;0.1761574149131775
0.09122065763626103;0.1030522882938385
0.006422229769945913;0.006422996520996094
0.018240017923346712;0.018242835998535156
0.03637185874630871;0.03652477264404297
0.1100169923860679;0.12608245015144348
0.06994224592806736;0.07071685791015625
0.08128495809637791;0.09062957763671875
0.08428374257012668;0.08542537689208984
0.05768581423865873;0.058089256286621094
0.024159398994065842;0.024721145629882812
0.09410634970430827;0.10557591915130615
0.03974351504826483;0.0404660701751709
0.020046434621692866;0.020805388689041138
0.07448313854167816;0.07794192433357239
0.09341202230270712;0.09698441624641418
0.05698820349056563;0.06057196855545044
0.12645986975257847;0.13713383674621582
0.07791844149542913;0.08603456616401672
0.10662735924415277;0.10951617360115051
0.019704245393549355;0.01974666118621826
0.12822611259277644;0.13555395603179932
0.048954681529856534;0.048958808183670044
0.08532837544508232;0.08709242939949036
0.11323568978839467;0.11514472961425781
0.022881946278872613;0.023385077714920044
0.03123332365378598;0.03157323598861694
0.07744698722351787;0.07993026077747345
0.008398400320194725;0.008399009704589844
0.00022195516269370416;0.00022220611572265625
0.01970302550007689;0.019718199968338013
0.08983316441333149;0.0968189537525177
0.08253127625532843;0.10002332925796509
0.09273165025172816;0.09381484985351562
0.0587960676504228;0.059906005859375
0.07212919315463268;0.07340431213378906
0.042938903948321124;0.042964935302734375
0.10657799869981935;0.10669231414794922
0.13029179191747972;0.1404590904712677
0.04252532984291204;0.04292967915534973
0.12597538534849584;0.13068199157714844
0.09302032973440096;0.10168063640594482
0.0955276095706106;0.09880352020263672
0.10001620107174927;0.10141947865486145
0.1212629146517461;0.1382284164428711
0.1035031553903953;0.10444071888923645
0.08070123150408388;0.0810423195362091
0.06850094946375176;0.07435145974159241
0.03764091081973589;0.03797769546508789
0.21223529032736588;0.22854626178741455
0.0008337284821175369;0.0008344650268554688
0.07789383925679441;0.07790470123291016
0.02849796243332194;0.029100418090820312
0.09233241203895823;0.10634616017341614
0.05693109736835611;0.0598297119140625
0.08820752070127505;0.08943641185760498
0.011021832240242113;0.011034011840820312
0.03970855772628193;0.0418357253074646
0.08933561632327168;0.09080031514167786
0.10820995496639706;0.11419132351875305
0.05671239335885865;0.06376898288726807
0.14669028551046523;0.15798282623291016
0.04669938882431144;0.05082511901855469
0.034878595954732694;0.035563498735427856
0.06869257755185283;0.07607543468475342
0.1080008490834557;0.11084265261888504
0.043683081045837784;0.043974876403808594
0.061380682965706916;0.06998631358146667
0.10635833852662742;0.10636615753173828
0.027613873213679377;0.027985572814941406
0.06664467709141023;0.06795313954353333
0.15586955177858652;0.15792179107666016
0.0835724849680911;0.08383369445800781
0.16411890353497696;0.16877460479736328
0.03818157964926238;0.038504600524902344
0.11197608450861628;0.1158781349658966
0.002623161832811672;0.0026235580444335938
0.011156176826942754;0.011356979608535767
0.15768684438002362;0.188973069190979
0.10240334282016259;0.10478690266609192
0.0462925020632303;0.05332031846046448
0.07572444580657074;0.07654380798339844
0.036662047995082644;0.03667449951171875
0.11073484907199534;0.12203788757324219
0.05143900904467674;0.053271859884262085
0.13239987519298801;0.13650918006896973
0.04511529827773018;0.04865214228630066
0.05812845336879245;0.05987548828125
0.11656352968825576;0.12514114379882812
0.12174036528861444;0.12361720204353333
0.03661265409995463;0.03808632493019104
0.07128940158394152;0.07449811697006226
0.0968311985856657;0.09735679626464844
0.05873823064445483;0.06695890426635742
0.09913148147659566;0.12598848342895508
0.09705256793304846;0.10590416193008423
0.01198602435980371;0.011986732482910156
0.01256390740164837;0.012610435485839844
0.0395487697592695;0.04075375199317932
0.0849282365756691;0.0924701988697052
0.08553744311510977;0.09229159355163574
0.033191801813620976;0.033339470624923706
0.0901736703649533;0.09541404247283936
0.0730531038499615;0.07999594509601593
0.1299141929288979;0.1335601806640625
0.09134075490912213;0.09186747670173645
0.09598825600498043;0.10927408933639526
0.10506979498613761;0.10904046893119812
0.07088843643931449;0.07268333435058594
0.1207098863611334;0.12804678082466125
0.1087232331940612;0.10884571075439453
0.09870215222772384;0.10049918293952942
0.018572158070981476;0.018681496381759644
0.102569043824044;0.11210563778877258
0.1003358744689355;0.10585543513298035
0.17940732777095666;0.1794319450855255
0.07344763368739374;0.07946765422821045
0.10319601613761234;0.1176270842552185
0.0190826904062511;0.019159048795700073
0.1265664614101006;0.12694743275642395
0.03401983026725159;0.03401947021484375
0.09985127599463196;0.12588804960250854
0.13733089089275805;0.14526817202568054
0.06024757383624117;0.060314178466796875
0.1562994288960341;0.15689754486083984


==> data/appendices/scatter/mnist-b-relu-strong.csv <==
True Distance;Estimated Distance
0.1282916898247019;0.13197168707847595
0.10385991746376233;0.10408112406730652
0.023058435825500625;0.023865491151809692
0.10457897064740629;0.1141059398651123
0.0931164596146767;0.09311771392822266
0.014317682901614165;0.014563918113708496
0.03829392853615826;0.03843405842781067
0.030194290962506788;0.03205111622810364
0.11148308743929676;0.11545819044113159
0.09659727117876912;0.10503000020980835
0.04892952092775378;0.050111472606658936
0.0378684928677887;0.03921788930892944
0.09763838984493355;0.09833526611328125
0.03277306038987129;0.0328369140625
0.09331233763011909;0.09716036915779114
0.05762889443533015;0.05794432759284973
0.14599513092134886;0.16728940606117249
0.0821517166703653;0.08614981174468994
0.11063853479356098;0.11215877532958984
0.1178552655214564;0.12101930379867554
0.1443926979112741;0.14440253376960754
0.05080953863335582;0.05408734083175659
0.03452520887779079;0.03559303283691406
0.0696205948646789;0.07318723201751709
0.04988739309650242;0.050838470458984375
0.03348585371952551;0.03354167938232422
0.08069791407380483;0.08422195911407471
0.0937274676255185;0.10460078716278076
0.1389771983705794;0.14555400609970093
0.07569294609988286;0.08472749590873718
0.11122428150548948;0.11782535910606384
0.08762173879588236;0.08892729878425598
0.12392407593510503;0.12826967239379883
0.1270360356678954;0.1576770544052124
0.02243846734470881;0.022443771362304688
0.056477595308998776;0.06102585792541504
0.06278779457899208;0.06438159942626953
0.07679493536737701;0.07720088958740234
0.12780470360166657;0.13002586364746094
0.0401481178953876;0.04038524627685547
0.01698464151419297;0.01716596633195877
0.03827595351025133;0.039414405822753906
0.06516717452908155;0.06785356998443604
0.042730891983894334;0.04585456848144531
0.12859522516495753;0.13051795959472656
0.12272275323119193;0.12306499481201172
0.05312949664446666;0.05401897430419922
0.07881049423358182;0.0791463851928711
0.040091153819646966;0.04009243845939636
0.040725477516448054;0.04217877984046936
0.027431541293645684;0.02824878692626953
0.14862378853183053;0.14913739264011383
0.06500241738277207;0.06535720825195312
0.11530876257565767;0.12206077575683594
0.07226985713673051;0.080462247133255
0.1144445019189285;0.12409496307373047
0.0018743903507811434;0.001967132091522217
0.10452976982334648;0.1047038584947586
0.05573656198151802;0.062376558780670166
0.09849680752386375;0.09963896870613098
0.07121503714296762;0.07239532470703125
0.03234300171390291;0.03234770894050598
0.053750773574675184;0.05646699666976929
0.09081547355649017;0.09209629893302917
0.17979888877511363;0.18472957611083984
0.16203561477298048;0.162204772233963
0.13953934133214496;0.1461915373802185
0.035991507052660056;0.03634370118379593
0.016658811853963222;0.017145156860351562
0.09339740557696029;0.11105537414550781
0.04580915221688065;0.046031951904296875
0.086939373454568;0.09117978811264038
0.06062369416607626;0.06712055206298828
0.037041919172538386;0.038097500801086426
0.16652926910931923;0.17686843872070312
0.05165053856670481;0.059736013412475586
0.09682009902432587;0.10203438997268677
0.11556502686427772;0.11596110463142395
0.05878568391074358;0.06212139129638672
0.011038502624458072;0.01105499267578125
0.014718155925370131;0.014718934893608093
0.04280769802760261;0.04350796341896057
0.13231253707353513;0.1428695023059845
0.015293359938889793;0.015293151140213013
0.08022427611214204;0.08362510800361633
0.045768624110589004;0.049286723136901855
0.10648310446739126;0.10782574862241745
0.08891598236287919;0.08894255757331848
0.135470780831366;0.14054644107818604
0.14813011986172345;0.15123647451400757
0.07927060594286484;0.0826665461063385
0.06788527289775048;0.09342816472053528
0.13078506729199646;0.1455671191215515
0.13141578165453768;0.1314239799976349
0.08414001677624924;0.08894622325897217
0.1329282493466097;0.13966789841651917
0.09478884946933516;0.0953645259141922
0.10199462167137699;0.10808423161506653
0.05110423778076625;0.052102088928222656
0.09171030996724228;0.0922556221485138
0.05667394747684328;0.05672645568847656
0.1055202772514319;0.1116858720779419
0.09608562943259875;0.10181060433387756
0.008981708149222885;0.009047508239746094
0.006582836961309268;0.006583213806152344
0.1231876947292045;0.12328532338142395
0.08890172681206117;0.10178089141845703
0.12220031990234079;0.13387390971183777
0.07250416414818034;0.07336235046386719
0.08142089115583619;0.0851806104183197
0.08820983964693671;0.08824732899665833
0.09795017783983168;0.10773873329162598
0.12891373451604077;0.13169151544570923
0.11295407250770542;0.11295512318611145
0.15892874502429197;0.18661576509475708
0.10054944197436708;0.10088253021240234
0.06799358730408049;0.08561819791793823
0.12721468669647296;0.13365226984024048
0.08860958374288651;0.09047713875770569
0.12111903023183562;0.12250140309333801
0.0317119780539896;0.031729698181152344
0.19328797392835154;0.2053670883178711
0.14580178666628427;0.15571901202201843
0.07873311423779603;0.08282274007797241
0.0233438037188773;0.023656845092773438
0.09885644974021618;0.09913433343172073
0.09376934415121199;0.09395027160644531
0.012431114049944176;0.012431174516677856
0.016857758845587795;0.01685810089111328
0.007076712394724261;0.007077217102050781
0.035234855445943736;0.03613084554672241
0.15241700492532248;0.1602064073085785
0.08600849278091036;0.08647537231445312
0.1243530271555185;0.12558937072753906
0.07508875042249714;0.07967936992645264
0.1095986076551133;0.12806805968284607
0.058872151563173304;0.06142336130142212
0.16370562859783783;0.16389182209968567
0.1617891743234298;0.20173218846321106
0.035190598154296905;0.03597831726074219
0.04027454073814329;0.04063008725643158
0.04593037124090959;0.04770752787590027
0.10379668904086613;0.12014852464199066
0.13268267225370714;0.13508689403533936
0.003796789183624437;0.0037975311279296875
0.057163996837631056;0.058277130126953125
0.07142112146758552;0.0784156322479248
0.01972630985059607;0.019730567932128906
0.020688628517547;0.02076435089111328
0.13979191098628402;0.14377859234809875
0.0947906315746406;0.09551133960485458
0.06443284405733808;0.07021939754486084
0.06039567002054453;0.06326808035373688
0.028244247558139896;0.029298724606633186
0.014560901855520026;0.014561653137207031
0.06639113573365742;0.06755542755126953
0.08899607143436737;0.0998687744140625
0.04929345843024418;0.049500495195388794
0.05555643233306987;0.05699789524078369
0.07887715638517107;0.07939720153808594
0.11651164673979296;0.12423178553581238
0.08676335417687157;0.08710482716560364
0.03989002085117678;0.040073394775390625
0.10318788321494708;0.10661375522613525
0.0877548793266202;0.09217068552970886
0.04260037659653435;0.04360499978065491
0.043740503385756094;0.04556175693869591
0.08533898937974357;0.09347382187843323
0.04491912822311173;0.04558175802230835
0.026595229966445044;0.028292685747146606
0.059494208303628844;0.06298476457595825
0.23007376124187476;0.2402362823486328
0.14054906292259334;0.15538358688354492
0.24931087651531555;0.2674108147621155
0.11045882922886063;0.11336976289749146
0.02357564643876265;0.02366897463798523
0.18475181382118383;0.1921727955341339
0.08059166194515356;0.08265805244445801
0.016822997242152887;0.016823768615722656
0.006727525481122549;0.006745338439941406
0.03616673721363829;0.03741893172264099
0.08734995915740824;0.08853721618652344
0.07951839448367579;0.07952499389648438
0.0005742362163693673;0.0005750656127929688
0.04131011160796857;0.042206764221191406
0.09643261347365248;0.09986117482185364
0.026588600125956003;0.02678588032722473
0.08083626320210148;0.0848073959350586
0.04411889269469191;0.04458141326904297
0.09818716150553901;0.10090160369873047
0.024920430363799876;0.02494242787361145
0.0620028366374179;0.0627947747707367
0.07448416041104011;0.07835829257965088
0.13087087115892324;0.13484573364257812
0.08241776262276587;0.08295726776123047
0.11749718121435407;0.12767258286476135
0.020339363775707418;0.02059556543827057
0.07835660459481084;0.07958793640136719
0.08480286453912843;0.0936773419380188
0.09589115864460947;0.10039422661066055
0.12984966920676883;0.12985120713710785
0.05756094897360416;0.05774116516113281
0.08264479761656465;0.0859842598438263
0.12554837950766615;0.14443308115005493
0.10635428542725685;0.11431396007537842
0.15567173898102557;0.16172665357589722
0.04663541385695262;0.04748725891113281
0.02548567118409881;0.025485992431640625
0.03293596086781247;0.033512115478515625
0.014022955906857143;0.014636337757110596
0.10411155014258483;0.10474494099617004
0.042554783519417425;0.04455079883337021
0.15609579441777383;0.15609648823738098
0.08340655360962025;0.08426085859537125
0.058391312462537016;0.05858233571052551
0.12409188827294243;0.1255502998828888
0.0686834787276593;0.07043269276618958
0.060760685723395984;0.06141379475593567
0.09842856205184734;0.09969615936279297
0.09361829872143435;0.10130509734153748
0.007454913352130034;0.0074558258056640625
0.06094361868201983;0.06288960576057434
0.0905452679566149;0.0941285789012909
0.12645193773697724;0.13935470581054688
0.02746852552599268;0.02843320369720459
0.09591707589149703;0.10513225197792053
0.07419864640391341;0.07537800073623657
0.152924740101825;0.15779349207878113
0.036372303573649234;0.03786945343017578
0.13844469287799907;0.13865092396736145
0.07861867337254118;0.07916736602783203
0.04716278134499573;0.04717534780502319
0.09733650940417375;0.09817886352539062
0.028438838749921737;0.02964872121810913
0.14658391089045597;0.15016940236091614
0.09628974180409505;0.09629058837890625
0.04382658505691061;0.044182777404785156
0.10606880698813735;0.10915893316268921
0.0205952952781634;0.02095123752951622
0.0373984921808827;0.03873828053474426
0.12087550283732577;0.12620031833648682
0.08542803570447291;0.0863657295703888
0.09608385488769336;0.09930482506752014
0.01958604132403837;0.019588470458984375
0.1424751323688144;0.15127041935920715
0.09799182867314486;0.1115618348121643
0.12648996454892403;0.13044065237045288
0.013775067464583936;0.01398390531539917
0.016312929452626714;0.016448974609375
0.055064924559089005;0.05582714080810547
0.09461304838528076;0.09921741485595703
0.010843839331790011;0.010875701904296875
0.09004355435747151;0.09877392649650574
0.02586490294381701;0.025865554809570312
0.09742484461252053;0.09822268038988113
0.06612773500982644;0.06701087951660156
0.010048298306222062;0.010048866271972656
0.031093934200590104;0.03247135877609253
0.10006487239789723;0.1006174087524414
0.11081393988239123;0.11280720680952072
0.0894385108069391;0.09193986654281616
0.027669791098303493;0.027880430221557617
0.058569455427428446;0.05941963195800781
0.07832089248117498;0.08133506774902344
0.20357429765969237;0.22242218255996704
0.15456402081641768;0.1586904525756836
0.21522965572498426;0.21746349334716797
0.08551746441022225;0.08823013305664062
0.012112671489809062;0.012164115905761719
0.11525031024788253;0.12079901248216629
0.05735679731902696;0.05902862548828125
0.12882807248538375;0.13888075947761536
0.06290805195161886;0.06313231587409973
0.02815852425428839;0.028914451599121094
0.009810295306637934;0.009873509407043457
0.12551232382447058;0.12810614705085754
0.13996694500140186;0.15593761205673218
0.08535905581555416;0.08601373434066772
0.14307850704113131;0.15568116307258606
0.10782134712727819;0.10913756489753723
0.017705542095305837;0.017705947160720825
0.050172210069757125;0.051043540239334106
0.10302669129819947;0.10907024145126343
0.0812187342820706;0.09058856964111328
0.07395750383844554;0.07423785328865051
0.08238840452896862;0.09427925944328308
0.09622868853056579;0.09624004364013672
0.0909219359454769;0.09231138974428177
0.04413922175113433;0.044632941484451294
0.01503599963921907;0.01584911346435547
0.1122162520277338;0.1212875247001648
0.05411638417742356;0.054388999938964844
2.6765676526319017e-05;2.765655517578125e-05
0.08031617495078518;0.08131086826324463
0.09177943380245529;0.09335419535636902
0.1986953291191453;0.20677150785923004
0.06696858594928345;0.06868451833724976
0.07927856663128242;0.0850762128829956
0.1242595025823088;0.12717950344085693
0.04309620782964016;0.04397100955247879
0.04205631238484154;0.042827606201171875
0.011290078471092521;0.01129150390625
0.1901971080354143;0.1992260217666626
0.09116611383303656;0.09300011396408081
0.10239964346326014;0.1084541380405426
0.10571531479814228;0.11471274495124817
0.11281854019903247;0.11301034688949585
0.007311280644412206;0.007411599159240723
0.04126909204779244;0.043087154626846313
0.10534283077900106;0.10542300343513489
0.05248830137462588;0.052651405334472656
0.07905950057892851;0.0975199043750763
0.09351403123843138;0.1035146713256836
0.09692317444545266;0.10428428649902344
0.10276600434729649;0.12069278955459595
0.03599947423899348;0.03716319799423218
0.06578757174001022;0.06859344244003296
0.024841814663863575;0.02521991729736328
0.045560613049899806;0.04662895202636719
0.1795427036129136;0.18421462178230286
0.052715192663737906;0.0538356676697731
0.031049240624505942;0.0321064293384552
0.17034886285698897;0.1722564995288849
0.07838513507620674;0.07900132983922958
0.09541752237613997;0.09795725345611572
0.025990143123590662;0.026113510131835938
0.07938210176598823;0.08011817932128906
0.0018707494708969953;0.0018711090087890625
0.06244109480339425;0.06376266479492188
0.027934615655000314;0.028334736824035645
0.07541598050022759;0.08392035961151123
0.09606647205116162;0.0964040756225586
0.06726879019160566;0.07189136743545532
0.058794472212618576;0.0657224953174591
0.1480067316252411;0.1480511873960495
0.07323649550260013;0.07373714447021484
0.1338407741067869;0.13520625233650208
0.05944266948447513;0.062301527708768845
0.050318229086601766;0.05679035186767578
0.0588130472776125;0.0629740059375763
0.09423806579536669;0.09784387797117233
0.05034111452661021;0.05329066514968872
0.05734614076339245;0.05847933888435364
0.10648071253112949;0.10648436099290848
0.013185860059978276;0.0131855309009552
0.016791528931426387;0.016794204711914062
0.07638514395124267;0.08269941806793213
0.055150520709178044;0.055880576372146606
0.12135353247554374;0.12605971097946167
0.002036389042015087;0.00203704833984375
0.00032961854424457703;0.0004031062126159668
0.0711220104374568;0.07112407684326172
0.11881007694501275;0.12091541290283203
0.10437825073165984;0.10676470398902893
0.08782686624897566;0.08790482580661774
0.09517947360842391;0.1030140221118927
0.09008169619335835;0.09312242269515991
0.20528403103607162;0.20872724056243896
0.10929930782920726;0.12517932057380676
0.04465182893459178;0.045362427830696106
0.13943165243670955;0.1420087218284607
0.07762183937414048;0.08287748694419861
0.012048577738278601;0.012095153331756592
0.03621535871502826;0.03693392872810364
0.017838126396073437;0.017838478088378906
0.05789582597225145;0.05849456787109375
0.11270950722074317;0.1157187819480896
0.040825424255647176;0.04346856474876404
0.09143590996437224;0.09328651428222656
0.004350164757942829;0.004399776458740234
0.07635762347745279;0.09441572427749634
0.075253081937835;0.08169904351234436
0.10686561799560532;0.11443522572517395
0.08433488372070834;0.11093243956565857
0.005092601077458156;0.005165994167327881
0.10958969654894753;0.1124420166015625
0.09681865582746157;0.11397555470466614
0.06919432966636122;0.07025527954101562
0.005125037368723371;0.005125224590301514
0.06405029972235196;0.07368281483650208
0.12608287998962148;0.13372185826301575
0.07058455165234799;0.07281020283699036
0.06809378625939408;0.07284978032112122
0.1502490976089907;0.1548958420753479
0.056473969633340414;0.05799773335456848
0.049904879244420934;0.052336692810058594
0.13522787404023803;0.1529613435268402
0.02602581150807605;0.02604198455810547
0.08850252425335589;0.09531575441360474
0.10199818009608504;0.10398292541503906
0.0482739912312642;0.04960429668426514
0.08221503417461341;0.08542907238006592
0.16105709583675046;0.16279029846191406
0.00815387330039798;0.008153915405273438
0.03578903691610093;0.03640639781951904
0.09821762602591093;0.10248568654060364
0.07555827030492794;0.08082827925682068
0.06773658386983915;0.08628562092781067
0.07159624818285698;0.07228554785251617
0.06296469277283537;0.0667734146118164
0.12722862581192065;0.13319876790046692
0.11294299838105594;0.11737528443336487
0.09361911262305989;0.09862199425697327
0.002818315995664422;0.002819061279296875
0.07824308573485032;0.08168983459472656
0.13505511625712135;0.13878941535949707
0.07386004367934709;0.07558345794677734
0.07507934255476255;0.08031371235847473
0.11116289535814872;0.11940565705299377
0.10673635963951844;0.10854240506887436
0.05996427343014905;0.062197864055633545
0.036897487233633584;0.038842350244522095
0.0634091135121668;0.07312631607055664
0.013510922086521568;0.013511568307876587
0.08019898814534908;0.0825149416923523
0.13583321255580122;0.14096641540527344
0.074003869707984;0.07587647438049316
0.07293518131605782;0.07320578396320343
0.10065149741857933;0.10092157870531082
0.081183774579436;0.08196231722831726
0.059683865467601176;0.06553205847740173
0.030290471349818097;0.030290603637695312
0.02709695188747078;0.02712249755859375
0.07459933757511102;0.07580464333295822
0.09882230442777389;0.10119718313217163
0.06660615331349526;0.07153892517089844
0.03604820718930188;0.03661349415779114
0.03411846711404199;0.03516513109207153
0.08004777860368548;0.08004846423864365
0.11831390381382051;0.12303347885608673
0.06552803654144311;0.06696322560310364
0.028782986183518367;0.03136730194091797
0.01837676837353598;0.0184004008769989
0.019704738985486712;0.019918978214263916
0.11302689909391972;0.11554595828056335
0.09980369010729612;0.10324859619140625
0.13716121852407073;0.1377420425415039
0.13213408716615604;0.13291257619857788
0.06535094222878382;0.06916370987892151
0.002774431851624264;0.0027751922607421875
0.1637130620589805;0.19030755758285522
0.02939500760351432;0.029397010803222656
0.12726350629184682;0.13404563069343567
0.06136454932969804;0.06441593170166016
0.11439607466340256;0.13224604725837708
0.05279241767189846;0.05556905269622803
0.12480746822664947;0.12998390197753906
0.08527190721523131;0.08532431721687317
0.09633535703488309;0.09658527374267578
0.12120253662275127;0.13138774037361145
0.09416580414700142;0.09806060791015625
0.1423743386552997;0.14399337768554688
0.07954386281890716;0.08994519710540771
0.07210044661019742;0.07270431518554688
0.009629143508575806;0.009921938180923462
0.14273000699363844;0.14726829528808594
0.0759856029851427;0.07809522747993469
0.0906603934328218;0.09562110900878906
0.10102887597264643;0.10556787252426147
0.012217939576765171;0.012322843074798584
0.018248357633399;0.01840972900390625
0.08524607985223973;0.08557888865470886
0.006848002884446235;0.006944119930267334
0.08725382725586074;0.08770935982465744
0.13275348608235002;0.13294032216072083
0.12783878955869407;0.13682308793067932
0.14993400484157554;0.16498759388923645
0.06507621204873698;0.06634330749511719
0.14758036379551281;0.14798450469970703
0.1558674154045872;0.16375893354415894
0.05393819490401178;0.05635249614715576
0.09484746094405522;0.10203325748443604
0.07622779339623606;0.08092173933982849
0.07972755224001596;0.08104896545410156
0.07948909924095937;0.08218592405319214
0.08641325637294052;0.09542626142501831
0.127309719039044;0.13646981120109558
0.010656013661513374;0.010663986206054688
0.12000982254633094;0.12640142440795898
0.08776302992253755;0.09357479214668274
0.05244952901117502;0.06129065155982971
0.09085783900422348;0.09089946746826172
0.08834147316558995;0.09028738737106323
0.013902233611680862;0.013921737670898438
0.09134109545193887;0.09215641021728516
0.028291779852450186;0.028995484113693237
0.0458934537869116;0.047739654779434204
0.014648899354153476;0.014649391174316406
0.062112171476386036;0.06569913029670715
0.07892444999907768;0.08623924851417542
0.05772678943405943;0.06082969903945923
0.09582385214242571;0.09774389117956161
0.0857688511124365;0.08602136373519897
0.11639646214644285;0.11832717061042786
0.13428040989427353;0.13429321348667145
0.006606407938832494;0.006607025861740112
0.01564385163129281;0.015644073486328125
0.05705539969549996;0.06718116998672485
0.0030917030197177716;0.00309184193611145
0.191564193614437;0.21497049927711487
0.04328915044722523;0.04628467559814453
0.09824510238980134;0.10524651408195496
0.09462460315616564;0.1067386269569397
0.02756202631141967;0.027929246425628662
0.10975175835425992;0.11004546284675598
0.060464797466486815;0.06261253356933594
0.08420530895118;0.0905926525592804
0.07811291117749124;0.0888432189822197
0.05121357936555931;0.051634788513183594
0.07700868227362376;0.07849597930908203
0.08959364672100702;0.09385588765144348
0.11568958926492551;0.11977195739746094
0.04545627489946634;0.045495033264160156
0.06953518538645993;0.07035541534423828
0.11116148618216236;0.12073707580566406
0.09745916368679024;0.10377916693687439
0.2535825190937056;0.27674445509910583
0.11212427602734439;0.11681640148162842
0.09951011493064728;0.11001649498939514
0.020291353000923225;0.02122652530670166
0.10072761306588057;0.10416001081466675
0.053415742573963275;0.05381155014038086
0.051061044345703493;0.05158798769116402
0.08262402283894504;0.0999172031879425
0.008486799777923697;0.008486747741699219
0.10757647136488667;0.11059954762458801
0.10573056359470259;0.12460869550704956
0.031095506659704904;0.03112316131591797
0.09157983576385953;0.09563831984996796
0.009788913017223415;0.009789466857910156
0.07511394780544069;0.07528594136238098
0.0072438403282069075;0.007244110107421875
0.09316330912786379;0.09319213032722473
0.042112322137074464;0.04686330258846283
0.08619219031306408;0.08725357055664062
0.045564317993271757;0.05147150158882141
0.10686861852310374;0.11063036322593689
0.09908475413505377;0.10896450281143188
0.0754828787027066;0.08086010813713074
0.04607290421133794;0.04689258337020874
0.10549927802090145;0.11586803197860718
0.10768707126192337;0.11189007759094238
0.11209569120301874;0.11356452107429504
0.0942190261839763;0.10011658072471619
0.02318789945081193;0.023629188537597656
0.11869697669770261;0.1376277208328247
0.08719938251870679;0.08786869049072266
0.09865210784663915;0.11293640732765198
0.01981124921347427;0.019811630249023438
0.1278066226316474;0.1337079107761383
0.06287341332464615;0.06312182545661926
0.05924638452568009;0.059853553771972656
0.10101394042301465;0.1075960099697113
0.09857040901314208;0.10020259022712708
0.10575301713975194;0.11966544389724731
0.09700023530012082;0.09964978694915771
0.005627436455682299;0.005704469978809357
0.11911265418832974;0.1263256072998047
0.16425852680509445;0.1767171025276184
0.04304670196234318;0.043470412492752075
0.056133879095342586;0.05708599090576172
0.13468974935667272;0.1393110603094101
0.001020529532898159;0.0010213851928710938
0.10855671181389424;0.11839428544044495
0.1637436971778706;0.17029574513435364
0.06034702107501212;0.06292051076889038
0.04624590087543194;0.04644298553466797
0.03430235010779981;0.034302711486816406
0.018102726441634055;0.01811504364013672
0.03621485160571897;0.03741264343261719
0.1267401964319644;0.12677669525146484
0.07884438008232761;0.09736937284469604
0.049933680835302086;0.05082130432128906
0.1435066019420692;0.1438441127538681
0.07194538869074378;0.07377207279205322
0.01681531835213862;0.01691255532205105
0.10396806985880203;0.106292724609375
0.167726235341747;0.18214356899261475
0.06370223996726235;0.06597614288330078
0.08869400905014167;0.09323400259017944
0.13632991116186569;0.13722223043441772
0.12168021225563637;0.14150500297546387
0.07251933121720891;0.08466583490371704
0.2656018758635062;0.29157060384750366
0.03851463887426318;0.040259361267089844
0.20045159075396857;0.2063605636358261
0.04450294237282995;0.04484936222434044
0.08793900578515997;0.09156887233257294
0.1432504417289147;0.14673492312431335
0.1442200997026607;0.14809608459472656
0.03510971440197247;0.03525158762931824
0.05576883130246541;0.056537628173828125
0.07632869145793861;0.07643699645996094
0.0024924901518754675;0.0024929046630859375
0.09107343926790419;0.09532848000526428
0.006427249000101537;0.006427764892578125
0.0627869439873929;0.06526416540145874
0.02871830803962966;0.02876758575439453
0.03831285939772769;0.04108234494924545
0.07921849941347596;0.07944583892822266
0.059949257934637075;0.0617731548845768
0.11796136395804492;0.11796283721923828
0.007258249000653744;0.007258415222167969
0.021746660258621996;0.021794617176055908
0.07794667854021763;0.07936473190784454
0.11926534267656083;0.12264341115951538
0.07925318919821327;0.08331556618213654
0.1234056479404684;0.13342279195785522
0.02106582535644733;0.021066665649414062
0.12905053586439302;0.13128316402435303
0.06742108344927177;0.06870174407958984
0.11124899719679474;0.1112498939037323
0.08925608677191985;0.0895012840628624
0.07236864728067463;0.07244780659675598
0.13163236336783418;0.1416025161743164
0.17413357745000768;0.1793690025806427
0.04501147061785867;0.045252829790115356
0.13958761215407262;0.14168065786361694
0.021905772226915508;0.0220489501953125
0.0865925650669053;0.08976081013679504
0.0817969878591064;0.08200934529304504
0.01144635270657869;0.011963069438934326
0.08198831333459305;0.08767226338386536
0.07010252497849732;0.07776343822479248
0.06140282943589487;0.06206989288330078
0.06650039278001112;0.07130718231201172
0.13273454773536955;0.1383562684059143
0.0913113805626909;0.09161761403083801
0.15471516853007616;0.15677407383918762
0.032839494075685406;0.03410503268241882
0.22281608374313003;0.23437011241912842
0.04565679533601629;0.046042442321777344
0.09355459818972706;0.09679391980171204
0.10296205630783398;0.11803680658340454
0.07761267107131745;0.07823562622070312
0.08198549963139014;0.08544796705245972
0.09765486933078091;0.10147470235824585
0.0972921774848659;0.10733512043952942
0.13453314070309316;0.1360149085521698
0.08594146955488906;0.08669272810220718
0.10660237636703786;0.11079379916191101
0.07691268189652214;0.08349242806434631
0.050077210004302514;0.05302762985229492
0.028582419779781786;0.029452912509441376
0.03738011778676819;0.0396399199962616
0.08278403948007011;0.0831860899925232
0.05693990358649871;0.05818942189216614
0.13768433315670936;0.14164626598358154
0.06725689481969344;0.06966102123260498
0.06675173044683386;0.07317161560058594
0.02712931329254939;0.027130097150802612
0.20317398775187853;0.21512359380722046
0.019259903466517767;0.01929950714111328
0.0917899237464427;0.09305471181869507
0.021535315302499827;0.022755712270736694
0.14617610270060594;0.15015298128128052
0.02429860972781354;0.02441808581352234
0.17086325017164866;0.1767575740814209
0.08285272202777416;0.09114450216293335
0.0018159348487247805;0.0018167495727539062
0.19804227543947608;0.2016163170337677
0.00199958371685036;0.0019998550415039062
0.04241055402918599;0.04348267614841461
0.1228627231564924;0.13033705949783325
0.09661029053085898;0.10571718215942383
0.0924656700983432;0.0941801369190216
0.10201129765694614;0.11026480793952942
0.00018732191465463662;0.00018787384033203125
0.0512366937913022;0.05236339569091797
0.021207851888579068;0.021208584308624268
0.04073242840143426;0.04310506582260132
0.013297863175778678;0.01329803466796875
0.061079544482432524;0.06320852041244507
0.03192980070318759;0.03195381164550781
0.25752611512339835;0.27007216215133667
0.07490119218343184;0.0806608498096466
0.21062117248654416;0.21942132711410522
0.057665758631893764;0.0633881688117981
0.13419443165814154;0.1522550880908966
0.11136479548710605;0.11297321319580078
0.05398711772029693;0.05434989929199219
0.08829678386551881;0.0900551974773407
0.08126348440564869;0.08358839154243469
0.07155429658550201;0.07166481018066406
0.06980043485699215;0.07886552810668945
0.02206751922039169;0.022073745727539062
0.04145916355666359;0.043439894914627075
0.08616064053386867;0.08856013417243958
0.08288002401475689;0.08288657665252686
0.09431894866836192;0.09471988677978516
0.02827027548934066;0.030403494834899902
0.09748626011608084;0.10436809062957764
0.10089375715331496;0.1075391173362732
0.06820626168584268;0.07256221771240234
0.033917153656481264;0.03542792797088623
0.0833214396272781;0.09189322590827942
0.046647724835171524;0.047463227063417435
0.024748708160091126;0.026212692260742188
0.09509011618781395;0.10326576232910156
0.10312608404675305;0.10822486877441406
0.007384910266932208;0.007596015930175781
0.09195326761671127;0.09256362915039062
0.06134327030311382;0.06424951553344727
0.10682184901323022;0.1103677749633789
0.0553539309971331;0.05575084686279297
0.018094146909582796;0.018244773149490356
0.09767498460650836;0.1030643880367279
0.12851027101523604;0.1302376091480255
0.09185998901847238;0.09698441624641418
0.09989981216099407;0.10697928071022034
0.01954018419739238;0.020180702209472656
0.10219602136936387;0.10531410574913025
0.01969774885031261;0.0196990966796875
0.006066512229373412;0.00609588623046875
0.050686309448496815;0.05235868692398071
0.05082114331288059;0.05328552424907684
0.09348377869819746;0.1036175787448883
0.07529628468941485;0.07529735565185547
0.1172855975316142;0.11897659301757812
0.12351618704402438;0.12397480010986328
0.09060297570199351;0.09705069661140442
0.10495319610047633;0.10840892791748047
0.24229693230386234;0.2828916907310486
0.04947855356708234;0.05196484923362732
0.10081649329718376;0.1025095283985138
0.13461748197643172;0.15759623050689697
0.08290973586843324;0.08423610031604767
0.0028303143369400206;0.00283050537109375
0.09110244853231893;0.09234659373760223
0.1211703564964241;0.12419798970222473
0.10268993885726468;0.10810962319374084
0.13597201512933843;0.13775634765625
0.053385732442730614;0.05408567190170288
0.06267821942152788;0.06738558411598206
0.04749007095116894;0.048584938049316406
0.006733085003975977;0.0067337932996451855
0.08526981002044462;0.09952929615974426
0.06013006173420081;0.06073182821273804
0.0760618515975983;0.0780068039894104
0.09713671558958832;0.10041043162345886
0.09378631034554537;0.110108882188797
0.2625304173139754;0.26869967579841614
0.08094453807023487;0.08191967010498047
0.10585544261813365;0.10701751708984375
0.05163392180586761;0.06054815649986267
0.038789352538116884;0.039608538150787354
0.09107455643326143;0.10023260116577148
0.09111369922874127;0.09149554371833801
0.06296770173854666;0.06512176990509033
0.13130785790529723;0.1408272683620453
0.047584101293565724;0.04764842987060547
0.0016950454476782864;0.0016956329345703125
0.07351769132106283;0.07531547546386719
0.1300048899963339;0.13836577534675598
0.07237902074222229;0.07809250056743622
0.045939930298339336;0.0488261878490448
0.2388351288679196;0.24620714783668518
0.13059238373876242;0.13700339198112488
0.06852536423993498;0.07008188962936401
0.10339437901457528;0.10357087850570679
0.08851624149882405;0.09093284606933594
0.09287350975315743;0.0972777009010315
0.14540696202315578;0.16237419843673706
0.13109411005544944;0.1331104040145874
0.12920190869396528;0.12942028045654297
0.01602025997448771;0.016201496124267578
0.10994522076691622;0.1277482807636261
0.04762869932707629;0.05228626728057861
0.06803915571615748;0.07187265157699585
0.0005636385504180822;0.0005636215209960938
0.017166237891441654;0.017167091369628906
0.13884526341803374;0.14340093731880188
0.011201583229654404;0.011201858520507812
0.08290246219431054;0.0843658447265625
0.10622311982589745;0.1076517105102539
0.08301747849853915;0.08910372853279114
0.21555575143058814;0.21555614471435547
0.028104515427379146;0.02876037359237671
0.09292427651541904;0.1081281304359436
0.10443325349897517;0.10711100697517395
0.05774333989070044;0.059528350830078125
0.10410161103381775;0.10938897728919983
0.10827195714788812;0.11073389649391174
0.11296501387347764;0.14992129802703857
0.09799210790156086;0.09939032793045044
0.1343535416307013;0.13761329650878906
0.07857095887356302;0.092415452003479
0.09883294765156295;0.1016325056552887
0.07189824031642086;0.07715526223182678
0.18865357195858976;0.18865492939949036
0.10730853392573424;0.10776618123054504
0.021449398220837218;0.021836668252944946
0.007550230143495954;0.0075531005859375
0.025419832819330624;0.02820289134979248
0.026673968016838915;0.027859628200531006
0.05603855135960896;0.05679512023925781
0.06146474773401464;0.06455385684967041
0.08215564951440782;0.08780944347381592
0.006041725985254673;0.00604248046875
0.11712668436936541;0.11928370594978333
0.07002029730998227;0.0719451904296875
0.05617180289782959;0.05687904357910156
0.10650801495897395;0.10668373107910156
0.09766249306034275;0.11077648401260376
0.05192933117854814;0.05532523989677429
0.03753857070670019;0.03812283277511597
0.06836346583947035;0.07641962170600891
0.009861933922048951;0.009862810373306274
0.045489561252379775;0.047599196434020996
0.03702466252108735;0.040390968322753906
0.07589012557694823;0.07760906219482422
0.14248188537303633;0.15441614389419556
0.18542261026150372;0.18690398335456848
0.10048998237990252;0.12235990166664124
0.10048326570335576;0.10517421364784241
0.05032391951215336;0.050324440002441406
0.11305680897677066;0.1257627010345459
0.12354800158766664;0.12385940551757812
0.06525448985509225;0.06990396976470947
0.07986898689215219;0.0884016752243042
0.15112764382341437;0.1526116132736206
0.08176769254731267;0.08781516551971436
0.08511699110886041;0.0889149010181427
0.13942858259436572;0.14285758137702942
0.10120664293215412;0.10264590382575989
0.07094601383738458;0.0769304633140564
0.1273625366725206;0.127376526594162
0.08130785361714989;0.0830467939376831
0.10211592862196099;0.10220146179199219
0.10486615040906683;0.110085129737854
0.04291712289193463;0.04297924041748047
0.103569844241723;0.11626625061035156
0.12797893809618482;0.12798598408699036
0.0104201013560776;0.010420799255371094
0.02038366196538272;0.020383834838867188
0.019608006826936242;0.020656585693359375
0.059937837157333994;0.06160926818847656
0.08265669912896663;0.08316891640424728
0.09605579288731728;0.0972919762134552
0.06325744470209668;0.06459598988294601
0.058249365344103084;0.06336784362792969
0.06371965424313555;0.06441211700439453
0.13092972614383985;0.13320893049240112
0.08806834459374363;0.09055614471435547
0.07033725664984615;0.07146549224853516
0.059691227833612914;0.06288987398147583
0.10461531457481031;0.10819438099861145
0.11152836509336926;0.1222047209739685
0.04815207788290217;0.04837796092033386
0.09565316006066206;0.10061526298522949
0.1170572545187501;0.11706450581550598
0.1432847603939285;0.14683961868286133
0.004917046928748666;0.004917144775390625
0.16239942190846235;0.16242004930973053
0.024068847049345147;0.024170875549316406
0.04871128155612581;0.04946322366595268
0.0032794614633749027;0.0032797157764434814
0.0679206871706394;0.06906217336654663
0.13336773202162525;0.13857746124267578
0.09945407834127105;0.0998564064502716
0.024375185785033587;0.025447607040405273
0.052051598126869644;0.05333426594734192
0.102907857300185;0.11592194437980652
0.014792163151394288;0.014788627624511719
0.07476066196748353;0.0773344337940216
0.198173133522882;0.20086950063705444
0.016861867801639625;0.016976356506347656
0.009283085420149656;0.009484246373176575
0.0009623204657793555;0.0009632110595703125
0.11999697210404803;0.1199970543384552
0.14914513082494138;0.16696873307228088
0.05827276925319645;0.06098383665084839
0.1158413646684932;0.11684513092041016
0.03454699790305418;0.03460410237312317
0.1255635939247059;0.1260010302066803
0.07067270867175132;0.07129096984863281
0.04868970095753428;0.049696773290634155
0.06376848265567255;0.06480693817138672
0.031514739314250875;0.03180217742919922
0.1799422912661468;0.1799430251121521
0.0322290546312184;0.032255202531814575
0.10603005148822325;0.11098131537437439
0.11391593651306658;0.127982497215271
0.09608578731169916;0.10172462463378906
0.047932926867737764;0.04937931150197983
0.04130620121684268;0.04161837697029114
0.0372403056483338;0.0393298864364624
0.11592618109313882;0.11595821380615234
0.019742839130817823;0.01974773406982422
0.01959707037191855;0.01964569091796875
0.10176515429721872;0.10713866353034973
0.006751736363885527;0.00675201416015625
0.11059001932487313;0.11496159434318542
0.08005687560101257;0.08122634887695312
0.049179896110446764;0.04961681365966797
0.07513239947025128;0.0757150650024414
0.05822965104303876;0.06138986721634865
0.13788596393772096;0.1696660816669464
0.14552481486887134;0.14895400404930115
0.09450016432571834;0.09548377990722656
0.10862867405805653;0.10943415760993958
0.0501347639420041;0.05748674273490906
0.007582826298811713;0.0075836181640625
0.10064766088305507;0.10476203262805939
0.07811653127193527;0.08331561088562012
0.08183730449319958;0.08196258544921875
0.09476113591899658;0.09983542561531067
0.18868243849863142;0.2029029130935669
0.050274589581324615;0.053105711936950684
0.038697633013738846;0.03941059112548828
0.09555590385624142;0.10077662020921707
0.11479690279928101;0.11479756236076355
0.12114886982720878;0.13880735635757446
0.04653813864843741;0.04688262939453125
0.16943690453838897;0.19081220030784607
0.09212808580273067;0.09327983856201172
0.08862092341698051;0.1016075611114502
0.043140495425858676;0.043412208557128906
0.10682720867608575;0.10774615406990051
0.06679623411417432;0.06704330444335938
0.15853700310322486;0.16363242268562317
0.0861379358086086;0.08952617645263672
0.13072428933220678;0.1318378746509552
0.08170009931774205;0.08787813782691956
0.09022843206357105;0.09192463755607605
0.03964839528122021;0.039699554443359375
0.06077438843595609;0.06173926591873169
0.13985746783167258;0.14110282063484192
0.035074244960250044;0.035526394844055176
0.09435490895230411;0.09711837768554688
0.25354979609969924;0.27916136384010315
0.1458769417401748;0.14589980244636536
0.07882335094914138;0.08129692077636719
0.039265640001602445;0.04057598114013672
0.11130710840514332;0.11832720041275024
0.09976299266258565;0.1014261543750763
0.031243446133490137;0.032427579164505005
0.06372468864417734;0.0649871826171875
0.038823066377603105;0.03974461555480957
0.035762910450440936;0.03578948974609375
0.08387813725396813;0.08574655652046204
0.1238118402064329;0.1373482048511505
0.10383040380110045;0.11397460103034973
0.09093178862558599;0.09103396534919739
0.060540846349266535;0.06844598054885864
0.04176841717757993;0.04550078511238098
0.010776644051840544;0.010986119508743286
0.10313537066181046;0.10467338562011719
0.10416430299643423;0.10417354106903076
0.07405516201526881;0.07878875732421875
0.08262281168068569;0.08775278925895691
0.06054272064152862;0.06686210632324219
0.0365278635283531;0.036640167236328125
0.1450139648132072;0.156436026096344
0.09295625188030474;0.09436702728271484
0.07742126739026611;0.0847836285829544
0.09125818771284605;0.09283152967691422
0.09209909973175233;0.0935526192188263
0.07455688025889667;0.0767507553100586
0.025175033904253106;0.025849640369415283
0.04336898991451416;0.04353049397468567
0.05303067812187217;0.05387091636657715
0.09346439638084042;0.09855818748474121
0.0760856820344888;0.07991218566894531
0.11561226940532822;0.11769065260887146
0.01566416088141696;0.016298294067382812
0.061811159033521246;0.06262588500976562
0.08389365398236125;0.0920381247997284
0.017416203969666685;0.01752758026123047
0.1276245633468912;0.1315130591392517
0.020816044523361728;0.022631406784057617
0.08575388684316851;0.0857553482055664
0.0869543247837698;0.08869266510009766
0.08635162194282327;0.09959608316421509
0.00342748395711051;0.0034275054931640625
0.11243001248327485;0.11295226216316223
0.10330689155088198;0.10523989796638489
0.07267318661538986;0.07363886386156082
0.07995456067513856;0.08068370819091797
0.1476954675142611;0.1553836166858673
0.03702780150735639;0.038815394043922424
0.11052090411340044;0.11810973286628723
0.09547212982521844;0.09702306985855103
0.08189709685672554;0.09557482600212097
0.09989526938729931;0.10410785675048828
0.12442388266571888;0.12996432185173035
0.1171944294809964;0.1215505599975586
0.023498518960332424;0.023499488830566406
0.1021327668518501;0.10341548919677734
0.08635230819626159;0.0866231918334961
0.0959284678001173;0.10336971282958984
0.08116829319080185;0.08219718933105469
0.0421367024411398;0.04228093475103378
0.10934672164238085;0.11092174053192139
0.06287546066645493;0.06615825742483139
0.08470537821040944;0.08980241417884827
0.07989102795954493;0.08322697132825851
0.1234340124842133;0.13183215260505676
0.09227403211706092;0.09304335713386536
0.01991143514921405;0.020767465233802795
0.09044417169977928;0.09803023934364319
0.07075117855962051;0.074124276638031
0.08756499376053706;0.0885591134428978
0.06111754354405898;0.06243419647216797
0.08970640147190397;0.09234237670898438
0.04265329628665403;0.044915199279785156
0.01808180661026866;0.01821422576904297
0.09207964083454659;0.1023511290550232
0.034407463463097795;0.03552192449569702
0.10529964033823613;0.1181861162185669
0.2665708272532642;0.2921600639820099
0.10237853669288849;0.10658162832260132
0.01995460201802993;0.020597457885742188
0.042611215373853664;0.047278258949518204
0.11810627050751599;0.1358257234096527
0.07094690682592812;0.0731467679142952
0.09952065911045116;0.09953880310058594
0.005138389534935413;0.005138397216796875
0.1095092107877753;0.11822351813316345
0.10490075098668607;0.10626408457756042
0.005953261645260861;0.005953788757324219
0.09220266721452225;0.09675979614257812
0.026771974511261887;0.026772499084472656
0.07931059769377534;0.08234706521034241
0.11453862328836713;0.12777358293533325
0.10225120192198608;0.10709360241889954
0.008124974170381117;0.008126258850097656
0.17950120592269553;0.19496530294418335
0.08252683279942206;0.08781436085700989
0.048501387737319254;0.050866007804870605
0.15258692013615333;0.1652536392211914
0.02073315700238085;0.020748138427734375
0.0029776435249500312;0.0029783248901367188
0.016139260997939168;0.016631603240966797
0.12181127548595502;0.12422868609428406
0.022447444473763355;0.022756606340408325
0.07359666137270834;0.08080005645751953
0.09561516134920345;0.09561732411384583
0.08290499525261474;0.09030723571777344
0.08089491912152709;0.0809488296508789
0.07642425915519056;0.0770292580127716
0.17331668644855405;0.1869797706604004
0.02526848476218435;0.0252704918384552
0.012208943371835397;0.012210875749588013
0.12231715696137226;0.12458714842796326
0.07260049294400497;0.07281568646430969
0.11981933620825898;0.12856298685073853
0.06584593566375428;0.06601518392562866
0.0484532759229916;0.048752784729003906
0.12136346195278493;0.12223818898200989
0.12271779214184377;0.13237285614013672
0.014875757624779865;0.014883995056152344
0.07804385034034576;0.07961177825927734
0.0858709570752554;0.08831214904785156
0.03723167856280395;0.037891387939453125
0.02253356379486523;0.022649714723229408
0.09004850616245531;0.09072589874267578
0.021947075214334276;0.022192955017089844
0.16115736668716157;0.16475394368171692
0.012470267619065924;0.012588746845722198
0.12365240521718646;0.12789535522460938
0.10889813898351448;0.12214300036430359
0.0038649214160485375;0.0038652420043945312
0.08500385581861822;0.08608531951904297
0.07992165032139154;0.08409103751182556
0.13460370783564335;0.14121833443641663
0.08939636060219139;0.09102530777454376
0.04186878694118634;0.042326927185058594
0.009507076857073101;0.009519577026367188
0.11429686521085791;0.11549731343984604
0.09714259083061107;0.09847545623779297
0.0655662758958597;0.06686681509017944
0.0600379574207096;0.06960290670394897
0.10784281860100702;0.1144837811589241
0.0698721460631882;0.07398402690887451
0.09965576603869315;0.10189822316169739
0.003754389025893294;0.0037546157836914062
0.13099705056043412;0.14774230122566223
0.013245767512544363;0.013281822204589844
0.11140338199846028;0.11472216248512268
0.016787658454504494;0.01678943634033203
0.13655588949044117;0.13677586615085602
0.07710482541477205;0.0804060697555542
0.05112040229048513;0.05565252900123596
0.08359598781311425;0.08566096425056458
0.19855437177539723;0.21946078538894653
0.03141163039482497;0.035202980041503906
0.10961580460529166;0.12439239025115967
0.04285103541309685;0.04395952820777893
0.005429509026182651;0.0054302215576171875
0.10966564372799384;0.11465239524841309
0.03448609382223944;0.03593707084655762
0.052790525692652746;0.052822113037109375
0.03760458415674303;0.03760531544685364
0.06915711543523911;0.07245415449142456
0.033107263684603545;0.033202171325683594
0.054101619860326154;0.05661842226982117
0.03383582914198893;0.03383636474609375
0.06784749305271223;0.06790442019701004
0.08582358038288013;0.08746019005775452
0.10134598640264843;0.10269072651863098
0.07783221493101554;0.09247121214866638
0.13128414305792244;0.14399340748786926
0.08539053701876313;0.09452944993972778
0.019770958632309456;0.019771575927734375
0.12847727310209922;0.12876597046852112
0.04740886120266504;0.04911571741104126
0.06483506886684627;0.07243335247039795
0.09819603754128528;0.1084119975566864
0.06227119841355749;0.06312364339828491
0.08323330709048153;0.08490318059921265
0.08610658051460389;0.08900254219770432
0.05567202655091632;0.05643177032470703
0.05452898801088687;0.05463114380836487
0.026178592322405714;0.02683258056640625
0.024350710118713294;0.025102555751800537
0.08982473157496336;0.0905771255493164
0.1206585925343001;0.12464633584022522
0.11492105574147865;0.12294408679008484
0.11412788754545598;0.1141471266746521
0.012689128534111126;0.012775540351867676
0.06194672394366606;0.0629996657371521
0.07459740702399509;0.07613566517829895
0.08840111533420011;0.10161292552947998
0.14612229647670819;0.14918017387390137
0.028660692699400667;0.02887853980064392
0.16080172503764542;0.1644076406955719
0.01076945346658762;0.011131763458251953
0.004376828413289879;0.004376411437988281
0.11906811883248061;0.1218729317188263
0.09736251802213869;0.10222333669662476
0.09164346458038272;0.10273227095603943
0.031178855269025033;0.032589107751846313
0.018290033971058633;0.01919832080602646
0.023348263391019954;0.024691879749298096
0.11767839592667288;0.1220579445362091
0.07954164756234039;0.08765724301338196
0.07420381975473678;0.07552146911621094
0.06494191885268936;0.06813907623291016
0.05691301365270827;0.061579227447509766
0.04541752685592737;0.04718494415283203
0.09948828987472495;0.0995892882347107
0.04107304495563972;0.042589426040649414
0.07290063855103252;0.07426203042268753
0.10815118549180502;0.11242194473743439
0.12535951045720062;0.1273123025894165
0.13690317417786607;0.15198186039924622
0.17809922545371895;0.18640738725662231
0.04431903425333434;0.04497912526130676
0.10553461477702743;0.11358028650283813
0.11353038923000305;0.12475201487541199
0.018544223095210793;0.018664836883544922
0.03842883594994297;0.038486480712890625
0.0048768016685732385;0.0048770904541015625
0.06866469085871282;0.07880783081054688
0.006636388772572951;0.0066661834716796875
0.11754472275801842;0.12722304463386536
0.0583789675646495;0.06047630310058594
0.06198497198864856;0.06363299489021301
0.08619011663172299;0.09382812678813934
0.08138921916531823;0.08139031380414963
0.05841771417685855;0.05892375111579895
0.15923689885888465;0.162857323884964
0.06972838834936844;0.07067298889160156
0.019053444341767832;0.01941514015197754
0.16970305135480382;0.17189696431159973
0.1083567377847967;0.11275741457939148
0.09331997562673888;0.10372625291347504
0.015058806145069319;0.015133410692214966
0.0057628825375323324;0.005763053894042969
0.2715937119061245;0.2913379371166229
0.08518948090526852;0.08801764249801636
0.09044564155185808;0.09605786204338074
0.03829731093550559;0.040844857692718506
0.10610453506029749;0.11948397755622864
0.11597392820999729;0.119593545794487
0.1081840102410693;0.10954859852790833
0.012158160008410239;0.012240409851074219
0.022722004263565108;0.023968279361724854
0.07409876109897519;0.08206909894943237
0.08351603051705336;0.08564043045043945
0.12423238655432227;0.12437441945075989
0.009608822934182422;0.009639739990234375
0.06905048053837184;0.06905359029769897
0.1555554417584245;0.16281385719776154
0.10808103990782397;0.11662650108337402
0.08591113116111668;0.08859187364578247
0.009426910165422107;0.009427070617675781
0.09608614817286466;0.09837701171636581
0.021988167196348926;0.0222395658493042
0.1163426618060703;0.11680987477302551
0.06338318874441497;0.06360340118408203
0.08451647043073125;0.08792972564697266
0.02271055675722119;0.022711753845214844
0.01991105793554566;0.020892977714538574
0.0690574427012875;0.07164496183395386
0.04095205293876785;0.042799461632966995
0.05761590942273961;0.06083548069000244
0.10184342026541718;0.10518765449523926
0.08992370959236197;0.0931372344493866
0.13050455362428376;0.13053038716316223
0.09667575208609291;0.10938012599945068
0.1588181848558527;0.16439861059188843
0.22348044587094287;0.24417975544929504
0.011076686140591546;0.011227607727050781
0.05194829745717562;0.05237865447998047
0.07430719193223909;0.07690209150314331
0.01338810734056388;0.0136566162109375
0.06699492506943876;0.06707566976547241
0.040167362944635854;0.04201161861419678
0.09607876214229652;0.09753134846687317
0.13042335940626118;0.1358714997768402
0.10503758486735473;0.10525515675544739
0.034375574514940284;0.036192893981933594
0.047370025463411757;0.04958555847406387
0.08969280139119401;0.09657099843025208
0.10834822369763783;0.10890009999275208
0.08711141812862984;0.08724308013916016
0.1055224840718627;0.1060047447681427
0.04280146182610134;0.044527292251586914
0.07984351950316454;0.08265793323516846
0.11265013773209832;0.12001878023147583
0.07213737155217918;0.07218077778816223
0.026255039346250085;0.026261359453201294
0.07242002671264727;0.07971207797527313
0.05842794906394265;0.058436423540115356
0.1134452156905711;0.11686190962791443
0.021829044400943475;0.021829921752214432
0.06894355192492198;0.07142165303230286
0.097039503190355;0.10202550888061523
0.02535414570820279;0.025478899478912354
0.14288426800587192;0.1508665382862091
0.07005298798352504;0.07814526557922363
0.106930984933789;0.10749813914299011
0.09568829648690658;0.09741002321243286
0.06531666007070576;0.06712055206298828
0.16951658177875117;0.17785543203353882
0.04728174798779744;0.048601943999528885
0.126814629157609;0.12788203358650208
0.09885910495757336;0.10532701015472412
0.08971641347290642;0.09223651885986328
0.008933628923359355;0.00893402099609375
0.03692780280756641;0.037070199847221375
0.02064197161914588;0.020647048950195312
0.11490025677494595;0.13343027234077454
0.06284079694184186;0.0629282295703888
0.1326221983943405;0.13262341916561127
0.0017259137961306418;0.0017261505126953125
0.09231839012952407;0.09882640838623047
0.20506875901044028;0.21696284413337708
0.008422562693525745;0.0084228515625
0.056718116811883136;0.05742892622947693
0.07067316986801989;0.07195469737052917
0.045857829585752775;0.04897868633270264
0.0667184906342662;0.07862231135368347
0.025584099589111734;0.026643037796020508
0.19411861259787436;0.20296785235404968
0.011548898425026708;0.01163284108042717
0.04293147884073795;0.04406711459159851
0.11955425182867158;0.1334841251373291
0.1352416288936954;0.14120236039161682
0.06102143275735038;0.0667455792427063
0.017452580155672383;0.017535746097564697
0.1164691684067796;0.11672008037567139
0.06728297088166343;0.07664236426353455
0.07045781128237315;0.07201862335205078
0.10579388477324211;0.10712379217147827
0.11553690569514076;0.11568158864974976
0.06766160927813124;0.07015359401702881
0.03133168141059835;0.03133201599121094
0.09786544423488219;0.0994386300444603
0.01907010600144485;0.019071578979492188
0.0020951754108464596;0.002095252275466919
0.08425758972856608;0.08759844303131104
0.12163878834230708;0.13985806703567505
0.056774982114813445;0.060376644134521484
0.02623580712114349;0.026954540982842445
0.08877179476498805;0.0894775390625
0.09536336166998222;0.09791317582130432
0.07460605536165721;0.07930421829223633
0.01921356218710815;0.019344329833984375
0.112982623054534;0.11420917510986328
0.0665753237328414;0.07309192419052124
0.07858412680459155;0.0794840157032013
0.10164173747717066;0.10437393188476562
0.09267830096486118;0.09432986378669739
0.1336993287442888;0.1372060775756836
0.0548695498744429;0.056171566247940063
0.13074226840759778;0.13080695271492004
0.09882497167812619;0.1264108419418335
0.040282739066334006;0.04308128356933594
0.23439996184572612;0.2957143783569336
0.037554997440303474;0.03757321834564209
0.0923342950133419;0.09263890981674194
0.06525430147119503;0.06663894653320312
0.1677932856155707;0.1934843361377716
0.029693987762834672;0.0303497314453125
0.03388554789242347;0.034737974405288696
0.043885107561678106;0.04715913534164429
0.03647186780488436;0.03798389434814453
0.03865930819782232;0.04062056541442871
0.051226692680451526;0.05279448628425598
0.0986672407297561;0.10065081715583801
0.028567896098743127;0.02935028076171875
0.12681685388787778;0.13513505458831787
0.02213772351880235;0.022138595581054688
0.02525384084266092;0.02533438801765442
0.09335006079259481;0.09655803442001343
0.08934767125990259;0.0923251360654831
0.04268578453093944;0.043551161885261536
0.03879495899705933;0.04113304615020752
0.06888150540044358;0.07471778988838196
0.08323959248353785;0.08874756097793579
0.06553697280391811;0.06565189361572266
0.08397055121535885;0.09311169385910034
0.02738955318538755;0.028824329376220703
0.04504553758763005;0.04903221130371094
0.05238923457235989;0.06093878671526909
0.01919279143456873;0.01930522918701172
0.095212360779108;0.09559199213981628
0.04324200857321308;0.043281495571136475
0.07654600250831345;0.07961180806159973
0.08507236586530954;0.08892077207565308
0.17975450573177376;0.1867084503173828
0.012284420628125552;0.012421970255672932
0.0025392434938810273;0.0025396347045898438
0.14604055183534553;0.15460145473480225
0.051516394638863434;0.05419930815696716
0.0957014830259694;0.09900286793708801
0.12030662824850016;0.12088397145271301
0.08463137747028746;0.08612060546875
0.12371059170236975;0.12924417853355408
0.0001358247596884;0.00013637542724609375
0.09534057947635474;0.09762382507324219
0.15652117104746768;0.16170600056648254
0.04540183598291454;0.045817404985427856
0.011743786329069108;0.011900216341018677
0.008464406414991736;0.008464843034744263
0.1309345296511917;0.13127323985099792
0.029350280733337366;0.02936267852783203
0.07790544340466339;0.08169054985046387
0.15079655254170793;0.1543274223804474
0.20319603516948842;0.2254105806350708
0.16055392418163475;0.19279468059539795
0.04023264157149245;0.04079529643058777
0.058641704922060785;0.05983630567789078
0.08850465275062863;0.09041786193847656
0.11831614032729726;0.11846917122602463
0.08501688128620605;0.09390926361083984
0.11535009305009972;0.1195162981748581
0.07285288735791132;0.07285407185554504
0.13964483184049126;0.14259302616119385
0.09298234396601965;0.09485816955566406
0.07560390069609203;0.07619068026542664
0.0056632965005516496;0.005663871765136719
0.10159954915249601;0.11111828684806824
0.05498435573768581;0.0658179521560669
0.005653655439263179;0.005654335021972656
0.017778363608601435;0.017809778451919556
0.10720833976457389;0.11128944158554077
0.003776054814644858;0.00377655029296875
0.11196087159533198;0.11474305391311646
0.014402758597343619;0.014403343200683594
0.09174061515762813;0.09908485412597656
0.04164739104693462;0.043203115463256836
0.11689072586689844;0.11989104747772217
0.10218131104889842;0.11527973413467407
0.0018040935286227253;0.0018676817417144775
0.06939254130121814;0.07446324825286865
0.021959723083118075;0.02196025848388672
0.027483629823022198;0.028047561645507812
0.06314070410842569;0.06505155563354492
0.07710873176962718;0.0772562026977539
0.09105731473805498;0.09735620021820068
0.05166523604505368;0.053998321294784546
0.10294496001838985;0.11506050080060959
0.004633235844676272;0.004633903503417969
0.03928814395586673;0.039435386657714844
0.22019667512832303;0.23191669583320618
0.11716063845723014;0.12257187068462372
0.11809792143389963;0.13346761465072632
0.03840409821713261;0.040659427642822266
0.1237265778092842;0.12837794423103333
0.12072364756796615;0.1303543746471405
0.10379121844117882;0.10478746891021729
0.08766014103077457;0.08836176991462708
0.09458479565373572;0.09698104858398438
0.10140969058388234;0.10830903053283691
0.04215857846134755;0.04216006398200989
0.11486810357867887;0.11660102009773254
0.05950405543815807;0.0607130229473114
0.09619646215966071;0.10183393955230713
0.08781789456821551;0.08865928649902344
0.11325780297435863;0.11506083607673645
0.06574434709653137;0.06862753629684448
0.02805096370309778;0.028134234249591827
0.027198102872774934;0.027574002742767334
0.1363070628254619;0.1513223946094513
0.12338518978339263;0.13231071829795837
0.01987188148085636;0.02000141143798828
0.09515798723830839;0.09664922952651978
0.0821073660663965;0.08307456970214844
0.024784763579512464;0.024938583374023438
0.1148920540194032;0.11661306023597717
0.09907293531288947;0.11076819896697998
0.10354762387842067;0.10788148641586304
0.02803344807704256;0.02919366955757141
0.07776685207672777;0.08042500913143158
0.07935248926233612;0.08709430694580078
0.11199781869675741;0.11999213695526123
0.08841287048399721;0.0900583267211914
0.06437816761524315;0.06532570719718933
0.03518126844494223;0.0360754132270813
0.12567759688301408;0.1326846182346344
0.07709768966647414;0.08436882495880127
0.09891721245483252;0.10495325922966003
0.08265291068267273;0.08312416076660156
0.10989700158340994;0.11300531029701233
0.1279223522910054;0.1304922103881836
0.00044174777788815573;0.0004425048828125
0.05810234049894528;0.06221503019332886
0.07710061001589892;0.08507540822029114
0.08574798143441792;0.09475800395011902
0.08901420304179497;0.1037386953830719
0.19245369879744711;0.1954231560230255
0.03984858885151161;0.040008544921875
0.16106055594449206;0.16315463185310364
0.059897998757944125;0.06656831502914429
0.03751842253885658;0.037789374589920044
0.014396625840967679;0.01439756155014038
0.05829001623967943;0.06397154927253723
0.08628789248877912;0.08956241607666016
0.04600652569863306;0.05185696482658386
0.10938529812079865;0.11639824509620667
0.0399518780161141;0.039954185485839844
0.09311122317205797;0.10636985301971436
0.07546704592767142;0.08718320727348328
0.08040137634414761;0.08089256286621094
0.014368840075418577;0.014400511980056763
0.06858976957478854;0.07105830311775208
0.119219030232889;0.11922508478164673
0.0668117455916913;0.07109557092189789
0.07634536237680307;0.07797616720199585
0.14132229055909956;0.14555543661117554
0.08533578929996005;0.10080528259277344
0.025348758024673523;0.02534961700439453
0.09241547217599907;0.09344103932380676
0.1279936123113166;0.12852564454078674
0.06444289327713576;0.06699451804161072
0.0003518293685834639;0.00035190582275390625
0.07082673793752539;0.07515621185302734
0.09173344471433584;0.09281066060066223
0.2384694843373849;0.2470274269580841
0.06938032774363835;0.0699886679649353
0.006858086500705825;0.00685882568359375
0.022188076165221268;0.022330939769744873
0.04040967335821732;0.04126930236816406
0.18047274977551703;0.1890813708305359
0.10273161427147062;0.1119527816772461
0.013222862231153359;0.013223599642515182
0.015485249542845698;0.016291141510009766
0.0821797416246459;0.08311748504638672
0.10540630584195898;0.10717296600341797
0.0062200144885264;0.006220817565917969
0.1187249926189659;0.1211404800415039
0.017656833016904863;0.017666738480329514
0.18066865998392173;0.18749314546585083
0.005031391886809605;0.005031585693359375
0.0878110880557627;0.10230636596679688
0.04120995753856804;0.041210174560546875
0.03351185303797414;0.03627315163612366
0.11695174842263083;0.1200704574584961
0.11724418397591221;0.1257236897945404
0.10085578015467307;0.10845553874969482
0.008656297465715203;0.008656501770019531
0.09010144397449697;0.09348013997077942
0.07750492230712452;0.08708751201629639
0.053273117658176196;0.0563812255859375
0.10849739362517517;0.11172369122505188
0.005854114405092996;0.0058546364307403564
0.046218656745209634;0.05092993378639221
0.0342838222706357;0.034620821475982666
0.1006567011747368;0.10090354084968567
0.0798977653785806;0.08668126910924911
0.02451829861606207;0.02472762018442154
0.010756387401740841;0.010756492614746094
0.052634158740824125;0.054952651262283325
0.07474187969250425;0.07556811720132828
0.010247880021227779;0.010248184204101562
0.09516183735859962;0.09771540760993958
0.08807009799013443;0.08812427520751953
0.09292166980097723;0.10373067855834961
0.11554317539250064;0.11684894561767578
0.031617065635954164;0.03171542286872864
0.0015969155950825386;0.0015974044799804688
0.10383482947363334;0.10521984100341797
0.1817491967922423;0.20126652717590332
0.07407256235296103;0.08794230222702026
0.05784151061468366;0.0689719021320343
0.059660302547611364;0.0605621337890625
0.028491098789146557;0.02875518798828125
0.1186335483556449;0.1288909912109375
0.049586220320130464;0.051632724702358246
0.02896365647036944;0.02953818440437317
0.13553980813300445;0.14000600576400757
0.08593470942843441;0.08627700805664062
0.14303687395417236;0.1464216709136963
0.0212518488168905;0.021252602338790894
0.11237109372211418;0.12058046460151672
0.1383302707174839;0.14902150630950928
0.04712092034146463;0.04905432462692261
0.003058656017355081;0.00305938720703125
0.04942628953378924;0.05281686782836914
0.09666510167329506;0.09924831986427307
0.055665720002374505;0.055700331926345825
0.014750968085954956;0.014751434326171875
0.028300630660731428;0.028301268815994263
0.0414316472228299;0.04374312609434128
0.07481929339462616;0.07565772533416748
0.05895588732154733;0.06131744384765625
0.11200320159109929;0.11722129583358765
0.09034650791013357;0.09511062502861023
0.11961406839889742;0.11962512135505676
0.13982148828923388;0.14618778228759766
0.10203657254824525;0.1187969297170639
0.09941582555601561;0.1005726158618927
0.024387168157868937;0.024387389421463013
0.10927874922424081;0.11062625050544739
0.1352009769802041;0.1352013200521469
0.020347856205873847;0.02045154571533203
0.10451451359335531;0.10953223705291748
0.1259856231296625;0.1274869292974472
0.11572273669520969;0.11601799726486206
0.07054460098782786;0.07420480251312256
0.15157327427788178;0.15835419297218323
0.0010185369228877773;0.0010185837745666504
0.03584847053517721;0.03702548146247864
0.02371471434384216;0.023759841918945312
0.002962878966747276;0.0029649734497070312
0.07703703458943247;0.08154594898223877
0.12170818451128221;0.1264255940914154
0.10625466656580028;0.11163279414176941
0.06076756356020172;0.06179431080818176
0.10139171222222601;0.10761052370071411
0.0599457031198782;0.06058681011199951
0.11209833578893358;0.13087552785873413
0.12423139764450214;0.13099220395088196
0.09750600421989558;0.10008323937654495
0.025911089612056005;0.02711009979248047
0.1539397049044337;0.1568504273891449
0.10928655661042425;0.12125581502914429
0.030529167319893833;0.0306854248046875
0.07210611717450266;0.07958081364631653
0.1005571863519065;0.10803250223398209
0.14337067156765512;0.14574673771858215
0.11253368467904228;0.1162891685962677
0.03299390596581477;0.033222198486328125
0.08771308974104747;0.0933426022529602
0.21649163045668277;0.22601574659347534
0.08378829275261492;0.08618888258934021
0.11151996059072093;0.11357948184013367
0.05088821343857955;0.05277255177497864
0.02906485785680719;0.029788341373205185
0.10051670052254671;0.10235881805419922
0.08180124741908829;0.0818052589893341
0.0778303523886677;0.08650422096252441
0.08892832081878563;0.0950385332107544
0.015075730577494329;0.015074729919433594
0.1272746461802021;0.12811854481697083
0.07066446316154952;0.07075884938240051
0.033257042421797736;0.0333576500415802
0.007775680830213988;0.007864773273468018
0.10662022660006015;0.11050000786781311
0.008316903110471277;0.008316993713378906
0.13136742596818157;0.13310903310775757
0.020771455297832198;0.02076241374015808
0.12067705473189153;0.1232030838727951
0.0826341726891918;0.08831310272216797
0.18337668939183396;0.18695110082626343
0.07107361707148405;0.08455848693847656
0.10170701852043235;0.11342617869377136
0.052014078831905106;0.05238151550292969
0.19199427680447956;0.2003116011619568
0.10419799538651488;0.11017897725105286
0.04321884109772978;0.044058799743652344
0.01289033107562943;0.012933090329170227
0.024357201255520936;0.024891555309295654
0.10686224696364018;0.11105293035507202
0.09782664615659939;0.09952068328857422
0.09834019803082741;0.10144668817520142
0.009485369883005228;0.009486228227615356
0.050294308839514454;0.05060291290283203
0.09428165491288026;0.09483245015144348
0.15543010205119367;0.16256335377693176
0.1655477738784078;0.18443647027015686
0.07291627124650409;0.07520481944084167
0.08566730200983873;0.08566954731941223
0.007287775615768351;0.00728800892829895
0.07715290591286787;0.09455525875091553
0.09195445383169955;0.09199145436286926
0.11656206934196639;0.12419122457504272
0.03300433918281764;0.03342914581298828
0.012415696355285355;0.012416839599609375
0.0701610888411271;0.07391151785850525
0.12255335312173822;0.12297916412353516
0.09078945520541197;0.09552207589149475
0.09273636546234673;0.09514430165290833
0.04523096407713577;0.050462305545806885
0.08954521359426268;0.09180164337158203
0.11539788569297203;0.11970332264900208
0.13534831297517672;0.1499132513999939
0.06460431336238671;0.0677751898765564
0.1065675241492578;0.12194007635116577
0.03931096796839398;0.04014262557029724
0.01677912879004465;0.016783684492111206
0.21840080215663962;0.22923541069030762
0.20930501522943998;0.224615216255188
0.05721293055641967;0.058568984270095825
0.09526408400849634;0.09660148620605469
0.07129406736796472;0.07732120156288147
0.060117598833641296;0.06144621968269348
0.0428184623002264;0.043718576431274414
0.023429886053016487;0.023430824279785156
0.07301116439830992;0.077667236328125
0.10456342881236141;0.10517120361328125
0.032615710283692576;0.033295631408691406
0.10668320312239632;0.11054137349128723
0.090035198078156;0.09059616923332214
0.007192218590937272;0.0071926116943359375
0.014470913414164871;0.015024721622467041
0.05432214707292251;0.05978667736053467
0.09981324472616017;0.11358168721199036
0.12348516114795707;0.1335633397102356
0.04661050246679948;0.04761022329330444
0.0665560887502124;0.0711548924446106
0.08854266461920315;0.08986854553222656
0.1674814299286329;0.17568239569664001
0.1193751114555996;0.1273803412914276
0.05944307504923124;0.05950254201889038
0.14956855158560406;0.15296930074691772
0.01855151444290311;0.018593817949295044
0.1411112010923723;0.1431150734424591
0.08309550044662306;0.08309650421142578
0.17413312904825926;0.17747969925403595
0.08186453195365043;0.08421233296394348
0.08090545463115012;0.08109381794929504
0.05688134382898167;0.0606025755405426
0.005132145660997814;0.0051326751708984375
0.1022035360437721;0.10932159423828125
0.08833515840066655;0.08910086750984192
0.09861765828048784;0.1040201187133789
0.044572704309206665;0.049252480268478394
0.05297549671584643;0.05583876371383667
0.021287826275155398;0.021383136510849
0.11439434073015724;0.12826970219612122
0.002430805169884362;0.0024309158325195312
0.022329588954621095;0.023218393325805664
0.09005298978085445;0.09122228622436523
0.08212694179784953;0.08271026611328125
0.12140800446231052;0.128836989402771
0.03688122655780028;0.03690144047141075
0.07750803178599808;0.09115475416183472
0.23165780549615475;0.24998822808265686
0.08906372867405327;0.09198665618896484
0.030780806047270595;0.030838042497634888
0.10161350479193333;0.10480961203575134
0.04777301477179733;0.04866334795951843
0.0635466550171851;0.06874668598175049
0.028966069575415768;0.028966685757040977
0.028311978003797495;0.028507232666015625
0.1357228829992644;0.13773246109485626
0.09404455359354365;0.10650455951690674
0.08439591485808133;0.09268265962600708
0.05482784016387426;0.055031806230545044
0.12384208709515758;0.12442779541015625
0.024623834049553924;0.024649620056152344
0.14512453762719207;0.1547699272632599
0.16226100880525424;0.16619247198104858
0.09669710473222781;0.09788516163825989
0.062069191351562185;0.07198143005371094
0.15972369914705276;0.16619199514389038
0.07129754222716872;0.07436978816986084
0.128585337315608;0.1306591033935547
0.03705914756515368;0.037116050720214844
0.036470134151892354;0.03693866729736328
0.012012762111832581;0.012013435363769531
0.07299482504654907;0.07576847076416016
0.060052042393805134;0.06013965606689453
0.08097688111284304;0.08826935291290283
0.1400932165068991;0.1445460021495819
0.0816166326706938;0.0817842185497284
0.14378067813285808;0.1749633252620697
0.07966127519250821;0.09255623817443848
0.06912981163206094;0.07122313976287842
0.12259822192089695;0.12418264150619507
0.07392565113344202;0.07392600178718567
0.0036478531428751587;0.0036487579345703125
0.062495981071431575;0.07228890061378479
0.10311289533035783;0.12162995338439941
0.05825221915188264;0.05950641632080078
0.08737035875428616;0.09063231945037842
0.0885192116110377;0.09386810660362244
0.13131726548691672;0.1451810598373413
0.03574557276200433;0.037296295166015625
0.13403017584107915;0.14447110891342163
0.07091626939904888;0.09030821919441223
0.11865462840068329;0.12181615829467773
0.03974889333223991;0.0428108274936676
0.16009670098906545;0.1665552258491516
0.0764816937124101;0.07768535614013672
0.12774496140629762;0.13075733184814453
0.12801732216046408;0.13396838307380676
0.000335980013168743;0.00033664703369140625
0.06991899498536887;0.07444238662719727
0.07825652527766934;0.0945209264755249
0.05320208252284667;0.05629977583885193
0.1460236036261539;0.151902437210083
0.11163482284540184;0.1134805679321289
0.04598631662200576;0.04669189453125
0.03777465026327434;0.03908221423625946
0.042832573698714335;0.04382699728012085
0.10960611333437065;0.11859345436096191
0.13175887793047691;0.13460353016853333
0.1480784031162858;0.15945091843605042
0.0949137996776341;0.0964684784412384
0.13273038962586087;0.13591569662094116
0.12560610139652786;0.13497257232666016
0.23506077820406407;0.24356359243392944
0.06764595272150424;0.07452777028083801
0.18628611731714803;0.19238561391830444
0.03411179546902349;0.03433871269226074
0.11836467064256026;0.11836528778076172
0.03428405368928294;0.03442186117172241
0.05539179408452511;0.05749696493148804
0.06168570295824026;0.06398582458496094
0.1319685458219888;0.13903743028640747
0.10287264877542321;0.10515978932380676
0.04721580233813125;0.0489993691444397
0.07140043008904927;0.0728006362915039
0.05325301425463021;0.055178672075271606
0.08383102304074902;0.08848559856414795
0.0757411535143492;0.07632149010896683
0.12095845747743122;0.12143993377685547
0.05663394951470797;0.058165550231933594
0.07472605445161169;0.07855427265167236
0.025432922966656408;0.025628894567489624
0.095099012805013;0.09786701202392578
0.10717230563988185;0.11254557967185974
0.06328659866572528;0.06720298528671265
0.013333126160874979;0.013692215085029602
0.07456479138441792;0.0745658278465271
0.08716427068379182;0.08935251832008362
0.1182534474505042;0.12070909142494202
0.031009239001024733;0.031418800354003906
0.09879485799075884;0.11016574501991272
0.05029769955450629;0.05266290903091431
0.0635832850083207;0.06632518768310547
0.14615500209711654;0.1631470024585724
0.07145452591608481;0.07302093505859375
0.07060041008561745;0.07703685760498047
0.1209345860292727;0.12634748220443726
0.1219253752691976;0.13667774200439453
0.08216205823724793;0.0873909592628479
0.07912982512719233;0.08614769577980042
0.004350659366962331;0.0043506622314453125
0.09071192307615951;0.09071257710456848
0.010223555733824413;0.010224342346191406
0.09050174852006451;0.0957677960395813
0.15562058777308205;0.16546443104743958
0.10182629893654001;0.10182669758796692
0.07028662993379559;0.07068724185228348
0.021067505034108664;0.021076232194900513
0.10365669426705142;0.10886208713054657
0.05496172517234354;0.05685420706868172
0.10574208509996967;0.1057424545288086
0.0831590031776832;0.08398723602294922
0.08043681248005594;0.08140549808740616
0.09339102561712248;0.09602737426757812
0.021684401288890244;0.022375106811523438
0.06929416243835418;0.07113876938819885
0.1866776581514448;0.2030009925365448
0.11213490261391655;0.13033881783485413
0.10895663727443039;0.10895827412605286
0.07960451152911395;0.0851593017578125
0.07038637950304415;0.07050609588623047
0.05731958472330751;0.058875083923339844
0.2685920404272087;0.27565672993659973
0.06940086837621735;0.0702352523803711
0.05055392651017954;0.050670623779296875
0.08586988661962676;0.09240332245826721
0.23292710872484992;0.24104571342468262
0.10458016556776865;0.10689735412597656
0.1461260880055453;0.1580597162246704
0.17275437189529555;0.1931639015674591
0.062278361361458735;0.06393218040466309
0.0033759895332868563;0.0034996867179870605
0.08096496404074245;0.08474463224411011
0.14443892980197592;0.1444845199584961
0.0866060847156964;0.08670514822006226
0.10137113455319144;0.11198616027832031
0.03682269025183681;0.040944814682006836
0.16117819855607338;0.16354131698608398
0.12753753964658804;0.1317213773727417
0.10659252657433406;0.10697174072265625
0.07874479685967885;0.08151721954345703
0.05953350119491337;0.05999942123889923
0.0841386989610078;0.08472827076911926
0.07542037847627496;0.07565689086914062
0.05245492601750989;0.058293312788009644
0.05289326809319604;0.05398845672607422
0.08139512797755141;0.09702107310295105
0.12901877877346207;0.1377931833267212
0.07801207530517215;0.08474737405776978
0.03487600883990136;0.03540893644094467
0.07549220129184565;0.08125576376914978
0.08328370533649578;0.08825016021728516
0.08184048038179173;0.08324044942855835
0.10158988092135435;0.10987621545791626
0.10520386987545643;0.10696686059236526
0.15207576594216085;0.15985721349716187
0.14900912445976977;0.162713885307312
0.022457622041592597;0.02295529842376709
0.060101391958837874;0.06332039833068848
0.009218204165387458;0.009218215942382812
0.019001214300780767;0.019001007080078125
0.015176269665930848;0.01581275835633278
0.0812244996096971;0.09461262822151184
0.057215571578583035;0.057781219482421875
0.05581282778114102;0.057200029492378235
0.030222181816520418;0.0317230224609375
0.01146232804916695;0.01156085729598999
0.06720225552252367;0.06851482391357422
0.22127165966724127;0.22246071696281433
0.09059025413786377;0.09531188011169434
0.01328047666663828;0.013280868530273438
0.03819558983250987;0.03970992565155029
0.13261082045514927;0.1351633071899414
0.07226417248192732;0.07303992658853531
0.04063658422102871;0.04205915331840515
0.11150836252612144;0.11253565549850464
0.12419299145686284;0.13004043698310852
0.0674829168909342;0.0774584710597992
0.07058638946486441;0.07820099592208862
0.09693359432695216;0.10261514782905579
0.09052849780344698;0.0905485451221466
0.07185923795719779;0.07616177201271057
0.08751416115696221;0.0940239429473877
0.052390858209748516;0.05431458353996277
0.13393949331819732;0.13401415944099426
0.078144900819918;0.08103135228157043
0.09927573552436719;0.0996197760105133
0.030684725032682707;0.03092864155769348
0.008142960932143487;0.008143424987792969
0.0540675561748336;0.054070472717285156
0.15686680232381486;0.1659688949584961
0.07937866787924079;0.08169356733560562
0.041895946325191974;0.043354690074920654
0.043320879600490414;0.04548962414264679
0.10522409435473797;0.10633090138435364
0.04593603586354422;0.047402799129486084
0.12401001665660626;0.1352050006389618
0.0916183940455434;0.10777658224105835
0.07303082676660985;0.09385672211647034
0.12226247475653597;0.13592129945755005
0.24069916915860912;0.24082854390144348
0.06866726553128336;0.0697031021118164
0.025244162397249817;0.02545398473739624
0.17198965783154857;0.18036043643951416
0.08271293908070043;0.08376982808113098
0.08824291259564221;0.09854865074157715
0.10341826646644804;0.10609859228134155
0.22702783817657848;0.2368122637271881
0.0760704760491348;0.07638072967529297
0.08149004498226127;0.0835428535938263
0.009338179657657524;0.009337425231933594
0.011807213706057114;0.011807441711425781
0.059500419868348524;0.06185722351074219
0.04029064314683276;0.040538907051086426
0.06515688328147154;0.06871697306632996
0.09348060858801911;0.09524786472320557
0.08743758065420641;0.09039688110351562
0.05053496807346007;0.05563664436340332
0.016380910642618526;0.016486823558807373
0.12378098072616428;0.1301756501197815
0.08728878480927696;0.09241769462823868
0.0348197929478744;0.03489971160888672
0.0738856526406117;0.07983636856079102
0.013722173198938923;0.013852149248123169
0.13754611979645054;0.1401825249195099
0.1311461214922458;0.13629460334777832
0.03136244772376056;0.03173637390136719
0.06589860988139469;0.06785088032484055
0.09490494717541974;0.09792840480804443
0.08907027413220832;0.10800647735595703
0.15066451664330005;0.1513347625732422
0.10376568979839122;0.10494422912597656
0.12669406085138243;0.1288433074951172
0.15464149286766907;0.16602516174316406
0.0931949298152528;0.09750911593437195
0.11432575971520768;0.11432650685310364
0.09564528016286077;0.10079947113990784
0.11582088147135489;0.1185922622680664
0.09793778505414755;0.09796905517578125
0.09044725208443256;0.09928324818611145
0.10039626912006291;0.10195162892341614
0.11123841467699726;0.11359885334968567
0.03709919904285232;0.03833004832267761
0.09102199659289117;0.09968876838684082
0.14901615775324265;0.15052446722984314
0.05572503275770311;0.05762273073196411
0.1354222494603314;0.13641071319580078
0.0756964199588146;0.08327565342187881
0.0506420636519292;0.051539480686187744
0.06362918526198065;0.0696645975112915
0.13087974114684167;0.13322317600250244
0.025630675299238417;0.025710314512252808
0.11198391441130524;0.12723535299301147
0.07637081242491947;0.07821321487426758
0.0764567581673105;0.07928848266601562
0.05658348692553396;0.062473952770233154
0.06901505814198307;0.06962776184082031
0.10169926535926206;0.10452073812484741
0.09864467988824628;0.10006743669509888
0.1374482499061064;0.1442803144454956
0.03635853106979355;0.03719773888587952
0.10470320702677424;0.11766201257705688
0.04814780580768145;0.05009683966636658
0.09647469316678979;0.09897512197494507
0.08762931208611463;0.08954429626464844
0.06677433555399581;0.07249009609222412
0.001755600735278096;0.0017557144165039062
0.051032741925120015;0.05589011311531067
0.008619798750353054;0.008620262145996094
0.08004457953168954;0.08606702089309692
0.08726676634130064;0.08726972341537476
0.07194170717481116;0.07326793670654297
0.0026159930921870168;0.00261688232421875
0.0710681771293061;0.08064928650856018
0.09107761037236722;0.0949450135231018
0.016946557675277304;0.016962051391601562
0.06514050799261983;0.06518363952636719
0.03629730695698986;0.03644371032714844
0.09751049197643119;0.09760358929634094
0.017017795378101164;0.017479628324508667
0.15420863484260333;0.15978848934173584
0.15396017430540415;0.15693572163581848
0.09875598075453129;0.09913256764411926
0.13035253086286275;0.13381418585777283
0.04051655572960554;0.04129230976104736
0.10389574794018047;0.1051129624247551
0.03348916338931834;0.03423359990119934
0.05215656768515572;0.055500417947769165
0.05491898470960858;0.05917072296142578
0.08890993511414462;0.09059429168701172
0.05622703504570116;0.05969715118408203
0.05011878924872641;0.05149418115615845
0.11306956094210495;0.1133403405547142
0.07465764551349587;0.07842698693275452
0.1526161200164714;0.16224154829978943
0.13321795497820604;0.13359536230564117
0.02673658312668463;0.02673816680908203
0.00920258063629251;0.0092010498046875
0.012586040954089236;0.012610435485839844
0.0919946855683536;0.09371566772460938
0.08529684852467967;0.08915618062019348
0.09285498290608835;0.10084527730941772
0.0613176628738061;0.06838226318359375
0.1415846469962352;0.14998428523540497
0.24554526241192767;0.28660547733306885
0.06513078324228685;0.06624603271484375
0.039578763340060545;0.04299551248550415
0.09127280747104309;0.09349727630615234
0.08611984842146989;0.08938342332839966
0.01094341037624106;0.011002540588378906
0.07403454807726068;0.07419681549072266
0.05133419847553723;0.051537513732910156
0.07765502039926644;0.08045905828475952
0.10763999491111363;0.10944843292236328
0.1725090318505409;0.18344169855117798
0.028794576560154033;0.030230499804019928
0.0850625929403038;0.08820056915283203
0.07826579684428392;0.07970237731933594
0.0406637504497904;0.042437613010406494
0.04493391676073104;0.05027127265930176
0.11723455198304111;0.12093348056077957
0.029059312411364942;0.02909758687019348
0.02903975321709392;0.030216246843338013
0.08687813523280478;0.08904087543487549
0.07428572687174441;0.0777202844619751
0.06440948861335365;0.07252752780914307
0.07134423725407321;0.073394775390625
0.061493902598616944;0.06436598300933838
0.030893413551377508;0.031128406524658203
0.06001080909312789;0.06073284149169922
0.04083031452114705;0.04362562298774719
0.0772967872235997;0.08084490895271301
0.001579763868575857;0.0015802383422851562
0.11421372532875913;0.11562442779541016
0.1002026138436719;0.10386195778846741
0.06646293701620896;0.07214832305908203
0.10095835464524619;0.11302947998046875
0.11746632574497075;0.1404590904712677
0.06970159748235442;0.07071485370397568
0.049516882918326455;0.051560431718826294
0.08811001663479175;0.08889961242675781
0.0008611682991566373;0.0008612275123596191
0.13827338762492322;0.13827422261238098
0.06674591148589465;0.06902599334716797
0.0903264047446598;0.09182357788085938
0.0022461378390977982;0.0022459030151367188
0.07638809184927478;0.07757091522216797
0.02633762496294216;0.027167201042175293
0.07041563831464422;0.08141052722930908
0.06647022589802255;0.07250118255615234
0.05732459909505435;0.06197762489318848
0.05166285577860385;0.05327253043651581
0.04032031039961531;0.04315081238746643
0.06876886507934081;0.07640600204467773
0.06529821471162865;0.0661875456571579
0.10073469667336965;0.10323137789964676
0.019395737556133667;0.019672393798828125
0.07549921995400193;0.08568093180656433
0.02914625907273038;0.030500411987304688
0.05127606283033492;0.05169200897216797
0.03185620270301566;0.03327044099569321
0.07136068888952607;0.07143974304199219
0.08802271024700871;0.0896264910697937
0.09361560236286957;0.10187044739723206
0.09051972811731196;0.09531974792480469
0.060245149502844035;0.060293909162282944
0.12366284570051547;0.12764224410057068
0.08510149528791307;0.08620738983154297
0.06158404943830252;0.06243610382080078
0.07149273092120932;0.07361820340156555
0.025440489923884917;0.02599620819091797
0.07832926735682155;0.08132955431938171
0.042895093876433414;0.046011149883270264
0.10133442527455935;0.10166454315185547
0.12035380692608708;0.12751564383506775
0.07762599320845065;0.08333474397659302
0.11059290437415197;0.12500470876693726
0.12223003397041267;0.12489700317382812
0.006668837561096595;0.006669044494628906
0.11733994613689726;0.13192817568778992
0.16060029573248344;0.1647350788116455
0.009377669087091924;0.009378433227539062
0.172900985488029;0.18497812747955322
0.09098429436729728;0.09357643127441406
0.08239897636449817;0.08521747589111328
0.023638012966918913;0.023654937744140625
0.10662751541281132;0.10663032531738281
0.023075346317713012;0.023358523845672607
0.029319431140206124;0.029524803161621094
0.036814377958156355;0.03682902455329895
0.10070761552563952;0.10249236226081848
0.16447022899858585;0.16752532124519348
0.09122065763626103;0.10422894358634949
0.006422229769945913;0.006432145833969116
0.018240017923346712;0.018240928649902344
0.03637185874630871;0.03663444519042969
0.1100169923860679;0.11217492818832397
0.06994224592806736;0.07072252035140991
0.08128495809637791;0.0901041030883789
0.08428374257012668;0.08495712280273438
0.05768581423865873;0.061640918254852295
0.024159398994065842;0.02465720660984516
0.09410634970430827;0.10284852981567383
0.03974351504826483;0.0404660701751709
0.020046434621692866;0.020417243242263794
0.07448313854167816;0.07817557454109192
0.09341202230270712;0.09594157338142395
0.05698820349056563;0.05990643799304962
0.12645986975257847;0.1281336396932602
0.07791844149542913;0.08525927364826202
0.10662735924415277;0.11122126132249832
0.019704245393549355;0.01974666118621826
0.12822611259277644;0.13098382949829102
0.048954681529856534;0.049655914306640625
0.08532837544508232;0.08542251586914062
0.11323568978839467;0.11553337424993515
0.022881946278872613;0.0232105553150177
0.03123332365378598;0.031294822692871094
0.07744698722351787;0.07940864562988281
0.008398400320194725;0.008399009704589844
0.00022195516269370416;0.00022220611572265625
0.01970302550007689;0.01970389485359192
0.08983316441333149;0.09630587697029114
0.08253127625532843;0.10546285659074783
0.09273165025172816;0.09650227427482605
0.0587960676504228;0.059897422790527344
0.07212919315463268;0.07255363464355469
0.042938903948321124;0.04441949725151062
0.10657799869981935;0.1066160500049591
0.13029179191747972;0.1392744779586792
0.04252532984291204;0.04273226857185364
0.12597538534849584;0.13280841708183289
0.09302032973440096;0.10219404101371765
0.0955276095706106;0.10094794631004333
0.10001620107174927;0.1016223132610321
0.1212629146517461;0.14107578992843628
0.1035031553903953;0.10446646809577942
0.08070123150408388;0.08644264936447144
0.06850094946375176;0.07437372207641602
0.03764091081973589;0.03797769546508789
0.21223529032736588;0.21876981854438782
0.0008337284821175369;0.0008344650268554688
0.07789383925679441;0.0778951644897461
0.02849796243332194;0.030564099550247192
0.09233241203895823;0.09337428212165833
0.05693109736835611;0.05982685089111328
0.08820752070127505;0.08853533864021301
0.011021832240242113;0.011022567749023438
0.03970855772628193;0.04193153977394104
0.08933561632327168;0.08962920308113098
0.10820995496639706;0.11370247602462769
0.05671239335885865;0.06426584720611572
0.14669028551046523;0.1491449475288391
0.04669938882431144;0.04811668395996094
0.034878595954732694;0.038804978132247925
0.06869257755185283;0.07452458143234253
0.1080008490834557;0.11084265261888504
0.043683081045837784;0.04396533966064453
0.061380682965706916;0.06194785237312317
0.10635833852662742;0.10812979936599731
0.027613873213679377;0.027614593505859375
0.06664467709141023;0.08477425575256348
0.15586955177858652;0.15763285756111145
0.0835724849680911;0.08380794525146484
0.16411890353497696;0.1932258903980255
0.03818157964926238;0.038382500410079956
0.11197608450861628;0.11213290691375732
0.002623161832811672;0.0026235580444335938
0.011156176826942754;0.011356979608535767
0.15768684438002362;0.1626700758934021
0.10240334282016259;0.10507382452487946
0.0462925020632303;0.05332031846046448
0.07572444580657074;0.07651412487030029
0.036662047995082644;0.036673545837402344
0.11073484907199534;0.11511985212564468
0.05143900904467674;0.053048402070999146
0.13239987519298801;0.13793739676475525
0.04511529827773018;0.04865214228630066
0.05812845336879245;0.0650845468044281
0.11656352968825576;0.12383759021759033
0.12174036528861444;0.12583127617835999
0.03661265409995463;0.03805959224700928
0.07128940158394152;0.07398483157157898
0.0968311985856657;0.09907007217407227
0.05873823064445483;0.0661938488483429
0.09913148147659566;0.12554076313972473
0.09705256793304846;0.09918442368507385
0.01198602435980371;0.011985808610916138
0.01256390740164837;0.012602746486663818
0.0395487697592695;0.04075375199317932
0.0849282365756691;0.08896827697753906
0.08553744311510977;0.09229081869125366
0.033191801813620976;0.033547401428222656
0.0901736703649533;0.09385588765144348
0.0730531038499615;0.07941751927137375
0.1299141929288979;0.13355529308319092
0.09134075490912213;0.09216216206550598
0.09598825600498043;0.10380411148071289
0.10506979498613761;0.10904046893119812
0.07088843643931449;0.072296142578125
0.1207098863611334;0.12532848119735718
0.1087232331940612;0.1088418960571289
0.09870215222772384;0.09992744773626328
0.018572158070981476;0.018664389848709106
0.102569043824044;0.10527223348617554
0.1003358744689355;0.10204222798347473
0.17940732777095666;0.21008941531181335
0.07344763368739374;0.07805272936820984
0.10319601613761234;0.11293697357177734
0.0190826904062511;0.019159048795700073
0.1265664614101006;0.1266278326511383
0.03401983026725159;0.03402113914489746
0.09985127599463196;0.124776691198349
0.13733089089275805;0.14480209350585938
0.06024757383624117;0.060248374938964844
0.1562994288960341;0.16436341404914856


==> data/appendices/scatter/mnist-b-standard-balanced.csv <==
True Distance;Estimated Distance
0.010255805401945595;0.010573506355285645
0.030346241851110047;0.03105217218399048
0.01396984110213872;0.014138221740722656
0.01112461803127423;0.011565208435058594
0.024389227388518345;0.026214599609375
0.02795974385032873;0.028830379247665405
0.011943170385270492;0.012403756380081177
0.001445829161135649;0.0014476776123046875
0.02620456433025995;0.02700468897819519
0.019269675126351197;0.019516929984092712
0.03100920683687291;0.035025060176849365
0.020514119159825914;0.02140098810195923
0.011890920042258966;0.012152135372161865
0.026594657372031025;0.027287960052490234
0.024469565605193786;0.025708496570587158
0.016530556688393067;0.0169525146484375
0.025828816054369996;0.025977402925491333
0.04938519391315179;0.061592936515808105
0.03575068862288337;0.03692784905433655
0.020996089145236218;0.022086262702941895
0.04473442279138664;0.049516260623931885
0.07046636217844314;0.07821324467658997
0.024518933660023147;0.025199472904205322
0.011812914989196453;0.012169450521469116
0.013708854473826774;0.013998575508594513
0.013293290060697701;0.013591974973678589
0.009920103821430095;0.010063178837299347
0.03335396541081008;0.03607940673828125
0.037002342391059366;0.03700536489486694
0.02923906248212289;0.030473127961158752
0.016072704636319157;0.016356348991394043
0.021854964210844333;0.022272437810897827
0.02132029164974848;0.022443115711212158
0.03017630723868613;0.031478285789489746
0.023728545315119975;0.025342583656311035
0.009250498272175963;0.009253451600670815
0.024452978172835878;0.0252227783203125
0.009692117080597827;0.009875297546386719
0.010651054216744402;0.011700630187988281
0.0161366616734661;0.01618858613073826
0.021588280895494045;0.022265076637268066
0.012760954367060682;0.012893706560134888
0.021741358835995754;0.02285553514957428
0.0023347651829235343;0.002506554126739502
0.013296786745838866;0.014124184846878052
0.02685156375429505;0.028271853923797607
0.029070097129825802;0.030009925365447998
0.026188525196872762;0.027979761362075806
0.0024871738809726907;0.0024900436401367188
0.013282932411914855;0.01392027735710144
0.017001703612858368;0.018075942993164062
0.008782187559541587;0.008817672729492188
0.0014017073783978164;0.0014144927263259888
0.03560789838945818;0.036708295345306396
0.010753737295500904;0.010753661394119263
0.01653437593412705;0.017170369625091553
0.006830755509899807;0.0072405338287353516
0.02406999483867519;0.024809032678604126
0.02631872190575681;0.026780012995004654
0.02554427565518111;0.026232004165649414
0.014790397230633754;0.014853477478027344
0.03049236815216093;0.031428247690200806
0.014033567439265862;0.014088630676269531
0.0434478398347246;0.04544302821159363
0.003469265686373032;0.0035123825073242188
0.02766044774827041;0.02827996015548706
0.056946116019142054;0.0576036274433136
0.03215664914857131;0.03245547413825989
0.04682445959846907;0.04880449175834656
0.0024195351273774094;0.0024290084838867188
0.02082437008831249;0.02095317840576172
0.02742233007463655;0.028026163578033447
0.011351148541743041;0.011569052934646606
0.02502272734375309;0.026238441467285156
0.043137157047835786;0.04368305206298828
0.0015436893863414731;0.0015448137419298291
0.05505915895459477;0.056308746337890625
0.0006482755934561871;0.000659942626953125
0.009080103685752227;0.009290635585784912
0.02947556393561769;0.030590057373046875
0.021722615701603887;0.022272437810897827
0.010099073086799512;0.010300599969923496
0.021919008972624984;0.022615507245063782
0.01249688993741368;0.012906849384307861
0.031212105871657164;0.031233742833137512
0.0366953969256434;0.04142764210700989
0.021488805108880082;0.021587297320365906
0.03127649709309551;0.03190705180168152
0.007642822912859876;0.007825374603271484
0.02209383941395208;0.022381260991096497
0.009061190672873502;0.009154319763183594
0.0037346323227847836;0.0038575083017349243
0.04770069138731799;0.05194854736328125
0.006292589840290753;0.00656658411026001
0.023112689238886496;0.02328971028327942
0.031834933114691495;0.032195091247558594
0.04959136405158526;0.04992052912712097
0.03644977133975714;0.03645515441894531
0.024139196565598542;0.02449968457221985
0.018449211810124645;0.019025802612304688
0.018292961930281577;0.01865851879119873
0.01358328552671798;0.013836413621902466
0.0309325697151284;0.03229875862598419
0.020178064935317427;0.020845681428909302
0.028459481386958436;0.028460532426834106
0.024131818301443137;0.024844616651535034
0.020667783617708265;0.020669937133789062
0.004414885927742534;0.004445493221282959
0.030215482548455158;0.03284454345703125
0.013082892711421002;0.013513803482055664
0.03312124883108512;0.03466665744781494
0.005930740766100736;0.006020545959472656
0.016876606058716402;0.017314493656158447
0.01993067934638523;0.021171867847442627
0.019677223116531736;0.02069714665412903
0.05811426668902705;0.05890968441963196
0.0315564529535598;0.03309518098831177
0.04876670038436328;0.05059435963630676
0.02577590248326502;0.026232004165649414
0.020924110192366188;0.02124786376953125
0.026448061023454317;0.027781903743743896
0.04214812251174271;0.04384651780128479
0.02519081109953914;0.0258672833442688
0.0032058760412036597;0.003273308277130127
0.027403918493656164;0.030011534690856934
0.030192354526001542;0.03158140182495117
0.022612636744519892;0.02332371473312378
0.020373127008560442;0.020587950944900513
0.014018320257785119;0.014398470520973206
0.009119455942877969;0.009507298469543457
0.013865858118067677;0.014141112565994263
0.010468056188841085;0.010962218046188354
0.021992894333290942;0.021997451782226562
0.0026167465171868945;0.0027637556195259094
0.014701527444083002;0.01541125774383545
0.009592326756102445;0.01023140549659729
0.024041226639829664;0.02474716305732727
0.006531538893910017;0.006749989930540323
0.037087131325698915;0.03848689794540405
0.014354922997340912;0.015046387910842896
0.031176208743336757;0.032527148723602295
0.0024915435733496864;0.0025072097778320312
0.018739289075594617;0.020045220851898193
0.042880520800492664;0.04301103949546814
0.03746789077040847;0.0401616096496582
0.0026292169571387972;0.0027770400047302246
0.0021824490135616613;0.0022014975547790527
0.008137580329493535;0.008195847272872925
0.022563746969007276;0.022829249501228333
0.02898904445526317;0.031203925609588623
0.01684311001100023;0.017363429069519043
0.023702377203974764;0.024972915649414062
0.017817940518982615;0.018274307250976562
0.0006388030980345251;0.000660811027046293
0.01685860941477688;0.016859054565429688
0.03084323532567907;0.03130221366882324
0.021242427554105242;0.02153003215789795
0.032909598706225014;0.03522300720214844
0.00942802945122214;0.009773969650268555
0.00048753847660741356;0.0005026757717132568
0.011332119339672266;0.011562347412109375
0.03435219961446978;0.035577014088630676
0.0013551344507769058;0.0013885498046875
0.021244738446614713;0.021526336669921875
0.007003817151364372;0.007173851132392883
0.017109298235876137;0.017812728881835938
0.016023255479993784;0.01728460192680359
0.015116378335005254;0.015904515981674194
0.013550398270946245;0.013681381940841675
0.010859904024987873;0.01096537709236145
0.017619775178502953;0.017630785703659058
0.009012978025446858;0.009395867586135864
0.03324456914524855;0.034978508949279785
0.020047758591042606;0.020389556884765625
0.00021156694857973828;0.000213623046875
0.011555452888565429;0.011963844299316406
0.01814495839547256;0.018884122371673584
0.027033041645347047;0.027826547622680664
0.0252708857232195;0.026816576719284058
0.004566819339321956;0.004734158515930176
0.018219983313464232;0.018220901489257812
0.06552439084953028;0.06819751858711243
0.04989864244270188;0.05367210507392883
0.07483541280391721;0.07857653498649597
0.013407992618488608;0.013957396149635315
0.020067823743191035;0.02034682035446167
0.06114658068751418;0.061889439821243286
0.025932343951757822;0.026639938354492188
0.012176738016055599;0.01339048147201538
0.011633674247275749;0.012175142765045166
0.013360640271091288;0.014097422361373901
0.02718081347027966;0.02868349850177765
0.00967577790851227;0.009749412536621094
0.07402810261055541;0.07867762446403503
0.009991059530467378;0.010053634643554688
0.007713540886097962;0.007769584655761719
0.02518944082422285;0.027256041765213013
0.013728922495180275;0.013770103454589844
0.021521871302710226;0.022312134504318237
0.007982772982258222;0.0080413818359375
0.01661651756302181;0.016669541597366333
0.015116512328481931;0.01618713140487671
0.011522208700116996;0.011733561754226685
0.010766024597606758;0.010871917009353638
0.029126838376648596;0.032694846391677856
0.01783042868767826;0.01841476559638977
0.021504348096612943;0.0218084454536438
0.018389221580114218;0.01936817169189453
0.020762781983159114;0.02153003215789795
0.01625120057301972;0.016397476196289062
0.03367050361621429;0.03448963165283203
0.02501033843618256;0.025674879550933838
0.012889038711967267;0.01318359375
0.02708229531446252;0.027119159698486328
0.041259671980761164;0.041967421770095825
0.027301872469328723;0.0283375084400177
0.0447729529013214;0.04554188251495361
0.0012642420424501637;0.0013651326298713684
0.009141327216475046;0.009231597185134888
0.0024448485247531926;0.0026489049196243286
0.000564777509316643;0.0006101168692111969
0.036029533633697236;0.03855910897254944
0.013928795841318;0.014216557145118713
0.06892615793227676;0.07273831963539124
0.030670650303566933;0.03180399537086487
0.01636915409683421;0.01736554503440857
0.017163868944560123;0.017261147499084473
0.01913586961738396;0.019138336181640625
0.0004688300437486741;0.0004711151123046875
0.034942955718568154;0.039595454931259155
0.02860000766219639;0.03023242950439453
0.009866839706165007;0.010089874267578125
0.012928673172099954;0.0130462646484375
0.03184477593597109;0.03318706154823303
0.019935561865790857;0.020893096923828125
0.011531941426817087;0.011624336242675781
0.020990209548316503;0.021280288696289062
0.007698285431494852;0.00783538818359375
0.04817577686833642;0.051222801208496094
0.00026580686640842563;0.000270843505859375
0.03649465568799883;0.037698179483413696
0.017502844903760428;0.017842084169387817
0.008900263793108425;0.009129852056503296
0.017393971042039214;0.017600446939468384
0.007857633027470742;0.007894515991210938
0.03550780332918161;0.037916213274002075
0.015924855277844794;0.016529083251953125
0.011285462605397673;0.011977195739746094
0.0020326687220694876;0.0021554380655288696
0.005136965801157531;0.005196571350097656
0.02862620526373846;0.029990017414093018
0.04569760792849731;0.047713831067085266
0.026380480286705883;0.02748015522956848
0.02008339126610232;0.020887434482574463
0.0075141961228935945;0.007515937089920044
0.02893321855000903;0.03024846315383911
0.025890459223292545;0.0270749032497406
0.029041549701696243;0.029526472091674805
0.01889430566897926;0.020088493824005127
0.0031802313865538718;0.003197054611518979
0.032514406285561716;0.032614707946777344
0.023462704504660904;0.02375522255897522
0.005858331301913402;0.005990028381347656
0.01885067347919096;0.01885315775871277
0.004681717069289594;0.0046825408935546875
0.015822865366121482;0.016164302825927734
0.017800344621137963;0.01800355315208435
0.023575736749195685;0.024467602372169495
0.007230081315843059;0.007441848516464233
0.0013389447486206586;0.0014075636863708496
0.01139971576127729;0.011982321739196777
0.02966404671422341;0.030384480953216553
0.009664788976742767;0.009953796863555908
0.00016003264535582702;0.0001663602888584137
0.019317559090394388;0.019698798656463623
0.022089890635607456;0.022516697645187378
0.05509950505553839;0.055925846099853516
0.0560115878971469;0.06019213795661926
0.03930537826808696;0.04012870788574219
0.016209606901588864;0.016903772950172424
0.0054277863066408884;0.005616188049316406
0.014164579758877801;0.01419869065284729
0.017128089743344524;0.017809227108955383
0.021708694804573797;0.02217966318130493
0.010139041011454632;0.010222464799880981
0.01600295977983718;0.01628589630126953
0.008073445935342852;0.008601844310760498
0.07323972187075992;0.08124399185180664
0.02113095182848476;0.021201133728027344
0.02574186954405832;0.02672693133354187
0.03582565783944156;0.038696736097335815
0.022858398337320715;0.024145841598510742
0.023701197825321776;0.025551438331604004
0.023394086424345043;0.023935139179229736
0.001751579595223877;0.00177001953125
0.023389017440401463;0.02380022406578064
0.016237905758359917;0.01661941409111023
0.010421046091756814;0.010806091129779816
0.026777760290108688;0.02880820631980896
0.03832855745801698;0.039656952023506165
0.0019465745248554679;0.0019474029541015625
0.0019413219149325652;0.002004474401473999
0.020356613545452738;0.02078762650489807
0.007672078480341491;0.007805734872817993
0.006511911792273723;0.006519317626953125
0.010916078644654457;0.011003494262695312
0.0237375605280028;0.023740768432617188
0.07441569997634953;0.07967090606689453
0.009750143210572847;0.010230600833892822
0.025398523088561716;0.02615833282470703
0.03560279941093716;0.039336442947387695
0.011542994589220357;0.011539459228515625
0.016979328721464328;0.01779402792453766
0.005523895634078341;0.006068825721740723
0.07482934943780616;0.07582014799118042
0.01893466630839273;0.01984730362892151
0.02093696260623657;0.021565169095993042
0.014481813117993427;0.015119493007659912
0.0314545282829157;0.03264045715332031
0.02602548582063995;0.026412993669509888
0.007294047826910353;0.007429152727127075
0.01755542657977769;0.017642676830291748
0.025182186883790664;0.025759287178516388
0.017633156868445257;0.018296539783477783
0.02788579904601963;0.02904510498046875
0.02372131087530862;0.02434539794921875
0.02001231198751272;0.021344423294067383
0.010386677465780494;0.010710567235946655
0.011756649314691704;0.011934459209442139
0.01341938475815166;0.013487815856933594
0.023138822683615425;0.023148536682128906
0.057914147420226963;0.06083714962005615
0.015178785739139885;0.015706732869148254
0.008945747832831377;0.009278744459152222
0.04939339474691737;0.04970619082450867
0.009292050326418212;0.009356498718261719
0.00685085430399331;0.006854057312011719
0.00635469067184948;0.006473541259765625
0.023208690222589597;0.023547351360321045
0.010259085634001464;0.01075059175491333
0.02078929708097926;0.022028833627700806
4.878313751826218e-05;5.054473876953125e-05
0.018015354535787474;0.018956363201141357
0.031724724555031523;0.03483352065086365
0.009419363177535783;0.009698867797851562
0.0031471619138166555;0.0032868385314941406
0.05015947244310351;0.05153372883796692
0.012033057100743682;0.012044906616210938
0.029383607695721712;0.030581921339035034
0.012006852318843145;0.012006759643554688
0.005774655193340891;0.006107524037361145
0.007164989927645728;0.007232666015625
0.03747100304195917;0.03796947002410889
0.001555304658687111;0.0016260892152786255
0.011031151484207507;0.011155128479003906
0.030161040848609162;0.030520379543304443
0.004250620026181394;0.004252433776855469
0.00011050703058576457;0.000110626220703125
0.012494266097196241;0.012892723083496094
0.0076047568961728745;0.007670402526855469
0.021127617401703564;0.02190762758255005
0.008376744906511897;0.008402824401855469
0.0016009051403846407;0.0017271637916564941
0.002203423584719504;0.0022266805171966553
0.03742608504492319;0.039492785930633545
0.025420958142952213;0.025829851627349854
0.031150034218060733;0.031173735857009888
0.018840664378037084;0.018924742937088013
0.01720294590561341;0.017687499523162842
0.07472832559390341;0.07643595337867737
0.014221930006146041;0.0144575834274292
0.017695118400913395;0.01769736409187317
0.04588979431745692;0.04861441254615784
0.016143127758517645;0.01649552583694458
0.016772175255744932;0.01743379235267639
0.0006662579263090638;0.000728607177734375
0.0032039859590116565;0.0033168792724609375
0.02202813535091451;0.023242533206939697
0.020499817494956496;0.020683228969573975
0.021691787381039187;0.022043436765670776
0.0020549578994857164;0.0020742416381835938
0.022788057279037315;0.02293872833251953
0.016726877809315314;0.017695337533950806
0.004351302501201904;0.004453986883163452
0.03555487443063311;0.036355048418045044
0.043503142857371745;0.045650362968444824
0.01588803338388022;0.01611924171447754
0.0070650990050033355;0.0070667266845703125
0.03075966614502514;0.03258097171783447
0.004400778817586154;0.00455862283706665
0.003046826260853455;0.0031302720308303833
0.014984168057516553;0.01517176628112793
0.011326182431602464;0.011513888835906982
0.025460917795834613;0.025798946619033813
0.012961815831131521;0.012966156005859375
0.024567148028110733;0.024613767862319946
0.04838646189812954;0.052703261375427246
0.022917968530884805;0.022978782653808594
0.01318841982762734;0.013775467872619629
0.01705246896359925;0.017053542658686638
0.02732797004974481;0.02941107749938965
0.008031042707520426;0.008221596479415894
0.017983702255367905;0.018635421991348267
0.04352496993621497;0.04615682363510132
0.012185403571202761;0.012480854988098145
0.01254680229938724;0.012795865535736084
0.054577579951769054;0.05631181597709656
0.012473162759579744;0.013137578964233398
0.026723305740113026;0.027454465627670288
0.022870835830872002;0.02338823676109314
0.020392180485392382;0.02145630121231079
0.020844711783142796;0.021248817443847656
0.033858845996698306;0.034521475434303284
0.01682137035621204;0.016962051391601562
0.03176607640251195;0.03273290395736694
0.02275912416562943;0.023687779903411865
0.024612873813067218;0.02545866370201111
0.003817936623670404;0.004072427749633789
0.014869281160048767;0.014871597290039062
0.029104683434727628;0.02982032299041748
0.029620152981384606;0.03118133544921875
0.023914895528957973;0.024375945329666138
0.016588663572367837;0.017473042011260986
0.025667375744442795;0.026232019066810608
0.004983668966795265;0.005096316337585449
0.014055825610883997;0.014111548662185669
0.024592891506882805;0.025242120027542114
0.006337172003853044;0.006624892354011536
0.03758996187184893;0.03864008188247681
0.05089970097360739;0.054563283920288086
0.00691557506421442;0.006978034973144531
0.01698838595176656;0.01699066162109375
0.048584457603827236;0.049054354429244995
0.013675399364940255;0.01418614387512207
0.017035701757385134;0.017111778259277344
0.01871195299529694;0.019441992044448853
0.004836961655019006;0.0050334930419921875
0.008020291728588359;0.008408069610595703
0.0004530130780304488;0.0004586894647218287
0.012508280754543038;0.012874633073806763
0.022212800258127365;0.024022400379180908
0.009320178733310544;0.009324016980826855
0.022197315297521867;0.02221393585205078
0.014447702531223705;0.014981694519519806
0.01708118042672701;0.017362982034683228
0.021040663098256935;0.02309703826904297
0.0037288623208746935;0.004247486591339111
0.02181692825340247;0.021821022033691406
0.004531432427257318;0.004539456218481064
0.0394513118874591;0.040538936853408813
0.017577011022392848;0.01925547420978546
0.01352386662612719;0.013554871082305908
0.03453028807812086;0.03545030951499939
0.014905003497893627;0.014908739365637302
0.0007984643714003744;0.000812530517578125
0.056025446748929605;0.056680142879486084
0.0011777000109621362;0.0011796951293945312
0.02319121676154273;0.02367192506790161
0.02572233979935215;0.02646118402481079
0.019349850622585648;0.021216511726379395
0.02618476623287615;0.02641776204109192
0.007394687253288258;0.007413893938064575
0.024113257648616382;0.024590373039245605
0.009324929143819263;0.009501993656158447
0.026359977398315318;0.026974409818649292
0.04813283360638864;0.05420684814453125
0.031631474285849906;0.031904757022857666
0.029146067123755198;0.030486732721328735
0.02924389158454127;0.03024229407310486
0.017229567080177557;0.017400085926055908
0.0019415263613381003;0.0019445419311523438
0.02719883426663455;0.027760684490203857
0.013714638147948783;0.014109700918197632
0.03223111634059224;0.032546013593673706
0.023428421028411577;0.023927658796310425
0.0123263150908771;0.012950778007507324
0.002944897019499771;0.0032349824905395508
0.004341184322610495;0.004354536533355713
0.010376601450707564;0.01045989990234375
0.018567355378573704;0.01919078826904297
0.013544406695526588;0.013607144355773926
0.0597437783313653;0.06893908977508545
0.04214045951896784;0.04592937231063843
0.009017621139162836;0.009585440158843994
0.029790779645572994;0.030593693256378174
0.050283488933698724;0.05209094285964966
0.008276578930373238;0.00868970900774002
0.020184085584904626;0.020544111728668213
0.02382084090473473;0.024629898369312286
0.024062838632828584;0.024450302124023438
0.04256127705528536;0.04387146234512329
0.013518670059911428;0.013880938291549683
0.022149607682650972;0.023014850914478302
0.01571879045479374;0.015885382890701294
0.021672414340371034;0.022736459970474243
0.01999501091759121;0.020133018493652344
0.004483472893305986;0.00456586480140686
0.04839498168702781;0.0499342679977417
0.02155349975203114;0.02216804027557373
0.018710446991394226;0.019219398498535156
0.01002243026296265;0.010034561157226562
0.007549885859896679;0.007973551750183105
0.010772754154831941;0.010928153991699219
0.023635348211465214;0.024095535278320312
0.009320601765565881;0.009830772876739502
0.01689460225583049;0.017228513956069946
0.026052674417100023;0.028606891632080078
0.032683154548186835;0.033837974071502686
0.020822957076730757;0.02264365553855896
0.001248231077576292;0.001254260540008545
0.02945900372169969;0.03288653492927551
0.019437116213936564;0.019603613764047623
0.007494662686259798;0.0076045989990234375
0.005785320899003584;0.005822181701660156
0.00934956208992342;0.009846419095993042
0.009198193386946881;0.009405434131622314
0.05591484074208287;0.05680382251739502
0.002525310089333859;0.0025529861450195312
0.018517382108399996;0.01908797025680542
0.022625038836139442;0.023659616708755493
0.007774574845236803;0.00800931453704834
0.019770561891293264;0.02002084255218506
0.021854890706857782;0.023153603076934814
0.021708725520481458;0.021711349487304688
0.015026707594968911;0.015655875205993652
0.004545560895035899;0.004551808815449476
0.02401657565307114;0.024437814950942993
0.02960850070738267;0.030067801475524902
0.023932968906301175;0.024481773376464844
0.03065128841656318;0.03167638182640076
0.018571581042117043;0.019298017024993896
0.01579330907772245;0.015906095504760742
0.025774073164096713;0.02672693133354187
0.08623775621610756;0.09155848622322083
0.020296596166729054;0.021669238805770874
0.002573656000871763;0.0026246309280395508
0.014111509934180524;0.014633595943450928
0.007677062398521462;0.007828488945960999
0.02462435805694605;0.024634361267089844
0.012908215695860401;0.01336333155632019
0.00465615338144872;0.0046939849853515625
0.03191773405052397;0.03442135453224182
0.02587124062667297;0.028644829988479614
0.001751126186531283;0.0017948150634765625
0.01516314893307566;0.015586376190185547
0.013785602699985348;0.014505267143249512
0.01202752881958979;0.012225300073623657
0.015639775165501333;0.015799522399902344
0.01372407835871975;0.014182090759277344
0.002143224025328859;0.002261936664581299
3.5201283882030415e-05;3.522634506225586e-05
0.02434403235006162;0.02771681547164917
0.020098051812161333;0.020124414935708046
0.022106263773593968;0.023233413696289062
0.018662814701940245;0.01905381679534912
0.00026348552505501616;0.00026702880859375
0.012785128663666606;0.012907028198242188
0.014072188677327688;0.0141725093126297
0.01579297424489827;0.015814781188964844
0.018283632474517808;0.019582778215408325
0.030840863056058345;0.03145897388458252
0.028342175752910884;0.028345050290226936
0.017710689805309543;0.0181446373462677
0.01722267888992851;0.01743314042687416
0.016676552766972382;0.01689465343952179
0.010132910848433135;0.010606944561004639
0.006261406386697495;0.00626373291015625
0.03156065602756281;0.03504236042499542
0.0013066704215055716;0.0013074874877929688
0.010314256434727994;0.010428622364997864
0.017321619342630542;0.017910778522491455
0.030865719546625214;0.034101441502571106
0.011926466574909422;0.012416452169418335
0.02521978119141727;0.026241004467010498
0.006766409457152609;0.006947040557861328
0.019518794918742935;0.01971721649169922
0.02837623001383723;0.029951125383377075
0.009742646796441604;0.009961128234863281
0.01482202846918423;0.016199111938476562
0.01802421156962365;0.018142759799957275
0.019245532307154135;0.019894391298294067
0.03344271939949276;0.033783942461013794
0.04726993416812454;0.049127236008644104
0.030136969442186773;0.0320664644241333
0.006974358326177321;0.007336914539337158
0.015128306009391178;0.015554428100585938
0.005474016216239921;0.005602329969406128
0.016046954461323905;0.016998082399368286
0.036866399897662765;0.038358092308044434
0.01653051509219175;0.01753079891204834
0.014240735746465236;0.014651089906692505
0.045006223752646686;0.04584696888923645
0.015493003950398066;0.016292572021484375
0.023964549761649318;0.03178134560585022
0.021455818709537416;0.022548824548721313
0.024148236966460304;0.02418324165046215
0.035451503342951;0.03768828511238098
0.010423969589544875;0.010426471941173077
0.03067293904250119;0.03093394637107849
0.04555555620146278;0.05291739106178284
0.01691101889732644;0.017174437642097473
0.06622020055157954;0.0714188814163208
0.0008250552772833029;0.0008563995361328125
0.04868255510501615;0.04927089810371399
0.0024680161230400716;0.0024862289428710938
0.02905376295377988;0.03068295121192932
0.027298157709222347;0.027416199445724487
0.03987441677137779;0.044290751218795776
0.005014846048882157;0.005264401435852051
0.007872252262590418;0.008203685283660889
0.011949836515524741;0.011950492858886719
0.010251535152135543;0.010753422975540161
0.00048036420122922626;0.0004888176918029785
0.0375425533622036;0.04203850030899048
0.003046749070144717;0.00325736403465271
0.0053825701216487255;0.0053987037390470505
0.01615023964819387;0.01666468381881714
0.01592577656649676;0.016324669122695923
0.017645119078099687;0.017817974090576172
0.05892827963305272;0.06121227145195007
0.0009238104164575254;0.0009386539459228516
0.012202025937828128;0.012203246355056763
0.012881416516189188;0.013215959072113037
0.024250136782822663;0.02449968457221985
0.01486235787729625;0.015277504920959473
0.03297371644257851;0.03559434413909912
0.022970550998801343;0.02314886450767517
0.028704941519607858;0.029037609696388245
0.01995162966255717;0.02088788151741028
0.036170698122848184;0.03859284520149231
0.02116612659177477;0.02218073606491089
0.02759133049519795;0.029927507042884827
0.0444239253410982;0.04446825385093689
0.06781629493368381;0.06848546862602234
0.0033066864510203835;0.0033455193042755127
0.03234731810710858;0.0336126983165741
0.007483764835049335;0.007687181234359741
0.026514352636732803;0.027467042207717896
0.024709498963802;0.026232004165649414
0.0083611184457601;0.008769780397415161
0.012706167904324307;0.013115942478179932
0.003014874312430418;0.003044337034225464
0.016273654933038263;0.016391128301620483
0.01047600187642723;0.010709643363952637
0.03638979443390759;0.03695577383041382
0.015810502612124907;0.016084343194961548
0.05161929304708811;0.054000258445739746
0.005405129339429626;0.005516231060028076
0.03520737937319213;0.035836219787597656
0.015902181908996293;0.015936851501464844
0.0013142109865011474;0.0013265609741210938
0.01832900556066259;0.018648751080036163
0.019079052363898247;0.01961827278137207
0.01757137351715488;0.01757332682609558
0.023600987622100854;0.025737613439559937
0.0296834611093092;0.030822843313217163
0.023751404039763287;0.024267077445983887
0.03409087275538356;0.035305455327034
0.015811199472736046;0.016430974006652832
0.006020123914143734;0.006243348121643066
0.004570840515811786;0.004666299093514681
0.004055097694598467;0.004227250814437866
0.025753701392968262;0.02771681547164917
0.01763177035960716;0.018337085843086243
0.0050764061915125475;0.005144655704498291
0.03760909345648683;0.04183828830718994
0.016968554274703593;0.0181659534573555
0.019314075812356737;0.020197875797748566
0.00924986558657101;0.010149359703063965
0.06763614927402085;0.07323318719863892
0.003452440596951288;0.0034532546997070312
0.01877034338262475;0.019258499145507812
0.006836544553573916;0.00684356689453125
0.061093592051866964;0.06179320812225342
0.01133539339620411;0.01137542724609375
0.010114329867976963;0.010249167680740356
0.017396207326910895;0.017503738403320312
0.0006384235734294973;0.0006418228149414062
0.07024548897755618;0.07088500261306763
0.008702928354758784;0.008915610611438751
0.004327612081268276;0.0043849945068359375
0.009078570792470653;0.009539663791656494
0.02993393095413072;0.03085613250732422
0.018621390322536197;0.018928200006484985
0.019083747534254177;0.019086802378296852
0.0016100617630849016;0.0017280628671869636
0.008452307649789985;0.009002387523651123
0.0004256755397442627;0.0005078613758087158
0.012347142100176386;0.01293933391571045
0.021626303652962857;0.02241230010986328
0.017616451345415524;0.018167078495025635
0.012359450309340471;0.012956023216247559
0.007917702937167665;0.008001089096069336
0.10743265395278379;0.10845568776130676
0.02222679539326753;0.02395099401473999
0.07299520202134928;0.07754689455032349
0.010690987686628767;0.011076405644416809
0.017959987567203337;0.018560171127319336
0.02033561539765009;0.020338058471679688
0.01627187951869092;0.016333580017089844
0.03520913575567815;0.0366378128528595
0.015568026246158072;0.01675581932067871
0.011711478731273936;0.011789321899414062
0.027415208808177792;0.02897113561630249
0.019555277642668203;0.019819259643554688
0.003007258317502502;0.0030508041381835938
0.015428907515380045;0.016134947538375854
0.022988399864724614;0.024130284786224365
0.02897306164628949;0.02956390380859375
0.0038776285888813176;0.0038957109209150076
0.016305196943026304;0.016815096139907837
0.024941203988051754;0.025355875492095947
0.012575509294438666;0.012841463088989258
0.014607516766550716;0.01529652625322342
0.022556455225572352;0.02292892336845398
0.008222402546055265;0.008473694324493408
0.004678006732704465;0.0047359466552734375
0.01715199686783708;0.018329620361328125
0.009768250511798951;0.009771347045898438
0.011553703402719611;0.011812210083007812
0.021696817111737418;0.02172568440437317
0.017233724700427167;0.017910778522491455
0.03602948969831811;0.03869214653968811
0.016662508785340244;0.01719662919640541
0.00036743044353328765;0.00036907196044921875
0.00905512143382652;0.00908660888671875
0.0259960907247969;0.02684977650642395
0.028173531415922156;0.02870669960975647
0.024326448652561207;0.02497851848602295
0.032978039792885196;0.034481048583984375
0.03108360551296575;0.03299620747566223
0.005794767976833725;0.005826383829116821
0.013681834288097211;0.01406601071357727
0.0070320680074175065;0.007189691066741943
0.007601100864680339;0.00783015787601471
0.020063805354630263;0.021271824836730957
0.019261180756759047;0.01926794834434986
0.02127743491444606;0.02153003215789795
0.022247084879744333;0.023149192333221436
0.02358013889059539;0.024136602878570557
0.0060794393064193845;0.006145477294921875
0.0254291437548708;0.02579021453857422
0.01676849946252645;0.01709020882844925
0.08251313583123268;0.08365723490715027
0.00938378865609415;0.009598881006240845
0.020002894469848424;0.020376741886138916
0.03955936301849077;0.04009038209915161
0.01538804840554299;0.015408515930175781
0.01883500862657216;0.019253969192504883
0.014453287092706643;0.014804422855377197
0.02506610196693757;0.026494920253753662
0.03121681748511742;0.03404819965362549
0.029722542501189345;0.03165560960769653
0.0303712274969995;0.03196731209754944
0.03420025304296579;0.0346202552318573
0.014135542740766114;0.014480620622634888
0.0148625257505648;0.015173079445958138
0.003399963160580236;0.003542184829711914
0.02006930230170824;0.02049162983894348
0.015187864295189021;0.015188217163085938
0.04272147837825352;0.04495507478713989
0.019323643064963796;0.019906997680664062
0.025356032769342864;0.026090651750564575
0.10358300157449572;0.12803047895431519
0.011758567949080471;0.011778116226196289
0.029824387434826478;0.03141218423843384
0.017085222649310873;0.01790177822113037
0.0023168006810544706;0.0023288726806640625
0.01773597487134177;0.018210291862487793
0.027310732835397186;0.028645187616348267
0.012143563116852748;0.012680888175964355
0.03917967270838352;0.039430469274520874
0.017645075414279034;0.018420875072479248
0.007946176890214693;0.008041411638259888
0.01866943158512532;0.019586414098739624
0.020922763516779946;0.02132505178451538
0.03349756759449737;0.036883801221847534
0.03843472533842169;0.04027119278907776
0.011517959092801958;0.011622393503785133
0.07459335086527893;0.077242910861969
0.030485599752751235;0.030800819396972656
0.013303116487746703;0.013537466526031494
0.013747015756239399;0.013833001255989075
0.022794395661460763;0.024219214916229248
0.015338675685734602;0.015964388847351074
0.06060579334767606;0.06123146414756775
0.031683179078432946;0.03307512402534485
0.011490540315439828;0.011745244264602661
0.03805994465076396;0.04260769486427307
0.022502469972863638;0.02272719144821167
0.005320128509036201;0.005343139171600342
0.004155107077867019;0.0042282938957214355
0.0015369164751973983;0.0015535354614257812
0.026163069595003283;0.0272674560546875
0.05368932995443793;0.06243804097175598
0.019973519652809017;0.02057531476020813
0.008647305574830259;0.00893402099609375
0.015296167916004995;0.015298843383789062
0.02348420044273141;0.02363109588623047
0.06420020725002945;0.06543418765068054
0.025232883699857253;0.025632649660110474
0.03031368031615369;0.03167635202407837
0.03111082448025315;0.031153708696365356
0.011175968302100877;0.011327624320983887
0.027696190865418188;0.027956977486610413
0.019879294263557043;0.02146625518798828
0.028398433317124768;0.02938724309206009
0.03800469754215616;0.042275965213775635
0.023225509097048475;0.024323105812072754
0.002543101412015019;0.0025406181812286377
0.01017953609844504;0.010186225175857544
0.021398628695381065;0.02162650227546692
0.05395723230840902;0.05455374717712402
0.035773879023179606;0.03577995300292969
0.001582458046029297;0.0016044080257415771
0.0010036145569639427;0.001107931137084961
0.006926411128288927;0.007003098726272583
0.005082248738910147;0.0050830841064453125
0.017278891814878333;0.018328368663787842
0.007852912741281387;0.007902145385742188
0.021362380260868882;0.02169710397720337
0.023649514994782767;0.023720771074295044
0.017560618882312966;0.01810741424560547
0.02298549765024409;0.024076789617538452
0.0029847011730858106;0.0030603408813476562
0.040701207885787384;0.04198867455124855
0.03192038104342568;0.03371110558509827
0.01918057175391541;0.020066499710083008
0.0009006727339419346;0.0009107589721679688
0.01847261268561601;0.019650787115097046
0.013706082873295087;0.01386260986328125
0.015213587993833566;0.015211135149002075
0.006861052897694248;0.006905853748321533
0.017340168287839203;0.01786738634109497
0.017121901223933342;0.01777935028076172
0.03519572988747194;0.03596040606498718
0.06101019963733108;0.06453907489776611
0.016232365584052878;0.017817974090576172
0.011770441762926331;0.01422913372516632
0.010685645263207082;0.010765492916107178
0.037750348290334884;0.038974761962890625
0.02022218140119929;0.02039322257041931
0.00013767821704786798;0.0001430511474609375
0.01697503678685801;0.01736554503440857
0.04474486260859114;0.04637123644351959
0.012038150954347864;0.012198925018310547
0.028980810394365262;0.034399986267089844
0.022696136168016398;0.023386061191558838
0.015341146032434144;0.015859663486480713
0.026962081264865437;0.029170721769332886
0.04153677699564088;0.04322504997253418
0.020052717660758276;0.02041640877723694
0.013214112304446876;0.01382175087928772
0.020816410313134328;0.02114558219909668
0.011880952519916372;0.012420058250427246
0.0215806637107755;0.021994054317474365
0.044474760086039136;0.04552015662193298
0.008624235433918678;0.009181022644042969
0.003305273264529703;0.003414839506149292
0.02594927254319953;0.02617359161376953
0.028117342464521133;0.031506240367889404
0.026969223938325765;0.028793513774871826
0.025708057267916036;0.026660829782485962
0.004064840235842789;0.004147529602050781
0.02242339916804665;0.02283555269241333
0.013915372880690995;0.014201641082763672
0.01359639452246216;0.013711482286453247
0.009493732290671459;0.009684562683105469
0.02154132572861723;0.021854832768440247
0.014303881112498515;0.014975666999816895
0.028419432786031006;0.029530346393585205
0.020364468427681918;0.02066519856452942
0.010350896881018723;0.010500937700271606
0.04058290770156805;0.04328519105911255
0.025134442415641597;0.025876253843307495
0.0223813870401903;0.023501694202423096
0.012802731061684166;0.01328161358833313
0.05078525434854156;0.05320495367050171
0.0023738942024610263;0.0023984392173588276
0.01677023284050519;0.016981661319732666
0.011789178667069975;0.013218879699707031
0.0016380671895358393;0.0016984492540359497
0.014234082101951324;0.014789648354053497
0.037908478795346506;0.038928866386413574
0.030394923009786943;0.031676292419433594
0.020973304159582068;0.021266967058181763
0.011336527920204075;0.011465072631835938
0.014816937684062016;0.01517784595489502
0.008344262657227684;0.008707940578460693
0.02831593603122789;0.028735117986798286
0.06195127739040975;0.06326493620872498
0.0204257429656679;0.02070632576942444
0.040079318121563734;0.04473400115966797
0.0011383349558052559;0.0011887699365615845
0.01898192906365918;0.019209980964660645
0.030004744798454823;0.030802756547927856
0.02319859585539171;0.02438223361968994
0.02819706245534357;0.028914451599121094
0.020446335768389407;0.020605117082595825
0.03079372057825256;0.0311548113822937
0.010780565912224083;0.011066615581512451
0.022960778079550964;0.02346363663673401
0.009813728527492637;0.01015731692314148
0.010465574169265234;0.010497093200683594
0.05457603625129907;0.05565360188484192
0.0014720629646778572;0.0015058517456054688
0.025611443277456788;0.026555955410003662
0.03906621146791002;0.04083281755447388
0.03576668699354274;0.03827381134033203
0.007206060366736722;0.007444947957992554
0.004852279556165059;0.004853211808949709
0.014138052741729362;0.014329910278320312
0.03660130534033766;0.03918299078941345
0.009004079902908618;0.009217828512191772
0.015605164831240538;0.016364485025405884
0.025872688998829444;0.026004791259765625
0.021626892031002858;0.02181541919708252
0.016768920920766348;0.016987502574920654
0.014274904568492947;0.014321327209472656
0.005174044449808734;0.005179405212402344
0.011987233772184185;0.01209923904389143
0.017381710319011794;0.01738354191184044
0.038442491581227395;0.04113835096359253
0.04330231291501631;0.0439777672290802
0.007478205836642092;0.007478700950741768
0.04762893284573216;0.0488893985748291
0.015717039806530574;0.016286730766296387
0.013012487008653872;0.013263970613479614
0.027399645798925554;0.02885293960571289
0.0172275668287139;0.017371177673339844
0.033890374781039526;0.03496462106704712
0.01762212075575762;0.017650604248046875
0.040576448934937774;0.04116663336753845
0.035258321261037597;0.03792405128479004
0.02684130224311637;0.028423696756362915
0.023381855613849995;0.02427646517753601
0.02033881006626061;0.021344423294067383
0.03527818956019782;0.0375746488571167
0.01375868045658997;0.013759583234786987
0.05433012555698969;0.05998045206069946
0.0300173686827006;0.030707359313964844
0.02831852732334912;0.029926806688308716
0.02647504887594431;0.026837587356567383
0.012372675779601794;0.012832105159759521
0.016919091863813154;0.017434120178222656
0.05137131733778661;0.05170157551765442
0.0017109091654930336;0.0018023885786533356
0.023151057259909732;0.023739397525787354
0.022911497175612406;0.026868820190429688
0.031459648657769484;0.035305947065353394
0.042941593636911364;0.0443701297044754
0.033684622386618505;0.035186946392059326
0.016168262295538447;0.016230285167694092
0.002179875434252758;0.00218055653385818
0.01739415840816325;0.017484664916992188
0.061073286789828166;0.07414191961288452
0.06427573254570668;0.06592753529548645
0.02345855251478916;0.02388101816177368
0.018158026067157475;0.018408775329589844
0.024844233569862793;0.02504870295524597
0.030401756125668488;0.03093394637107849
0.03330987610282847;0.035305947065353394
0.0014553935755666559;0.0015050917863845825
0.004212264165675032;0.004232436418533325
0.010029851940968634;0.010535605251789093
0.019340428837414807;0.020033597946166992
0.0314383823732747;0.03400397300720215
0.007767702858206462;0.007813453674316406
0.017357324324995718;0.0181790292263031
0.019376464136662087;0.020784646272659302
0.0035960538126091402;0.003886014223098755
0.0030656493261007217;0.003087341785430908
0.018220785633078832;0.018737107515335083
0.0347238322796448;0.03504478931427002
0.02084970355313482;0.021523863077163696
0.012337075705019148;0.0132235586643219
0.015590302230048947;0.01630670577287674
0.02417563507725845;0.02846759557723999
0.014777410633352275;0.01478007435798645
0.060859415289269;0.06407865881919861
0.04444530820862335;0.04674696922302246
0.009990329923537692;0.010347247123718262
0.03347276943827388;0.034295275807380676
0.03139926661004993;0.03163433074951172
0.014610459362145578;0.015418291091918945
0.01954366666001241;0.02048349380493164
0.0011896183341110697;0.001211792230606079
0.000670522456210513;0.0006761252880096436
0.016309230046903787;0.016863346099853516
0.007749368829300006;0.007931023836135864
0.026808995799883557;0.02862071990966797
0.021105145352614183;0.021775275468826294
0.022188739670744473;0.022705525159835815
0.034925997770956244;0.036453574895858765
0.006381884041464883;0.006545066833496094
0.01212646254904935;0.012211799621582031
0.017663171752981103;0.018006891012191772
0.008456822727761278;0.008733749389648438
0.026290226966636528;0.026988983154296875
0.007045861950053907;0.00713348388671875
0.022887325689064292;0.025409072637557983
0.013978834752677036;0.014365151524543762
0.01731713119910112;0.017994284629821777
0.004421356515263552;0.004680875688791275
0.02441054558304542;0.02525213360786438
0.02031553843001904;0.0205041766166687
0.02127279630068659;0.021870434284210205
0.01754538352101208;0.017943382263183594
0.02300317448979433;0.023123741149902344
0.012057782949481713;0.013255804777145386
0.020529802780910742;0.020592719316482544
0.037098403543285564;0.03734174370765686
0.007189149339452362;0.007205009460449219
0.023526988831882346;0.025070026516914368
0.024578370284561384;0.026232004165649414
0.015929038521542295;0.016259193420410156
0.02444965987576097;0.024617165327072144
0.012168499333923746;0.012400627136230469
0.016644169244496475;0.01686766743659973
0.027089998098345086;0.029627792537212372
0.031492477568995196;0.032430052757263184
0.002738437541177752;0.002816230058670044
0.024260292468926074;0.024681419134140015
0.020463547455207426;0.020757675170898438
0.01904829980958448;0.01979750394821167
0.028470217106697348;0.03090807795524597
0.03814585531551209;0.04017454385757446
0.015121914030523709;0.015972614288330078
0.008428161068277644;0.00852997601032257
0.018297564243336686;0.01911717653274536
0.017373771721649008;0.017447471618652344
0.014101712041590468;0.014104843139648438
0.03089316365671267;0.03451402485370636
0.015972953574148536;0.016412734985351562
0.028717127555136692;0.02871881239116192
0.010448818054891255;0.010562509298324585
0.037284012753778496;0.03768348693847656
0.013215363552253445;0.013471126556396484
0.036814060725229976;0.03979066014289856
0.08872570510178217;0.09079256653785706
0.013018925111586881;0.013032864779233932
0.015836033927839017;0.016207098960876465
0.004556691516192106;0.004753053188323975
0.05684009601785996;0.06017497181892395
0.013276372179726948;0.013506084680557251
0.034147783301746185;0.034316062927246094
0.0008018588171493556;0.00081634521484375
0.02921921254694981;0.031224697828292847
0.04618861141160836;0.0479544997215271
0.0027426553077725046;0.0028436481952667236
0.009534131638454107;0.00972747802734375
0.023551420536567006;0.02362346649169922
0.01069846483227683;0.010732624679803848
0.02795636390036038;0.030672162771224976
0.023848431955120937;0.025160104036331177
0.020455702449750483;0.020460128784179688
0.0052530215253417155;0.005617290735244751
0.0476713143382563;0.047942936420440674
0.011278291512870157;0.011291682720184326
0.02799664300687551;0.02920164167881012
0.05517021171135935;0.05615612864494324
0.0026557445432852634;0.0027704238891601562
0.0015922840775279134;0.0016422271728515625
0.024590729755938002;0.026200085878372192
0.02885875770757937;0.030191540718078613
0.01853309676569072;0.01853656768798828
0.010109830154576024;0.01048007607460022
0.025315656310518075;0.026394009590148926
0.014356229636771595;0.014611959457397461
0.03358889617322744;0.03493458032608032
0.016503372461312744;0.016993552446365356
0.0644440176614236;0.06702366471290588
0.0023544991604352726;0.002363234758377075
0.019135476219663557;0.02020171284675598
0.028936197611965045;0.029616862535476685
0.019251413445603487;0.019298553466796875
0.027579570434912565;0.02855929732322693
0.027154174092151602;0.028057098388671875
0.007735444074968141;0.008046150207519531
0.024686731479312173;0.025690674781799316
0.03032344295709715;0.03425854444503784
0.0023055653057970547;0.002387702465057373
0.027627696410474273;0.028202146291732788
0.024006379368779918;0.02528911828994751
0.015961909527922275;0.015974966809153557
0.014865235769391204;0.015608906745910645
0.023074553744691608;0.02449968457221985
0.006503190981896117;0.0065174102783203125
0.04891088067376198;0.050729334354400635
0.034972708428487924;0.03755444288253784
0.017085170444457468;0.017121940851211548
0.016206704187394755;0.016425132751464844
0.02264601938360385;0.023721694946289062
0.025354026737570878;0.02613259106874466
0.011633358386920058;0.01241709291934967
0.02023856842318338;0.020460311323404312
0.006645223965296936;0.006672859191894531
0.008179032806608384;0.008734464645385742
0.012337761587179658;0.01249617338180542
0.01635468435687654;0.01713283360004425
0.020340933124205964;0.02043628692626953
0.018299961939522845;0.018745973706245422
0.012912115462590168;0.012946128845214844
0.00817718270860076;0.008184999227523804
0.020648061308279047;0.020885467529296875
0.026931491683721005;0.028097867965698242
0.017172641472989355;0.02002599835395813
0.04020615987044789;0.04176703095436096
0.00042361036085298816;0.00042438507080078125
0.030065667918377382;0.03025341033935547
0.007879138985810089;0.007893562316894531
0.02111319987350746;0.02141547203063965
0.0057180386914586845;0.005719214677810669
0.0024991484376042125;0.0024995803833007812
0.01505706238929434;0.015786290168762207
0.02923474886736771;0.02980417013168335
0.008292603115329937;0.008363723754882812
0.00993756345595212;0.010440230369567871
0.008875256034617968;0.009082287549972534
0.002940915102033536;0.002960205078125
0.014445514311129476;0.014498710632324219
0.00484855051499402;0.0048503875732421875
0.007144506868368926;0.007201194763183594
0.007846574064145994;0.007917361333966255
0.024499956515662537;0.025706231594085693
0.0018352016262914393;0.0018480122089385986
0.008587829786322535;0.00892871618270874
0.004014248952526402;0.004143387079238892
0.04496050381445276;0.04575377702713013
0.03809208163394577;0.03976398706436157
0.0419061930989882;0.043948233127593994
0.02023068908430318;0.021071434020996094
0.032819393484271715;0.034970179200172424
0.0104845497317843;0.010896816849708557
0.01737836136553368;0.017564773559570312
0.017789195816729848;0.01822662353515625
0.026298889400445016;0.028936058282852173
0.00846820955899123;0.008808642625808716
0.030396140445002398;0.03159356117248535
0.018417130912876948;0.018863216042518616
0.01587628052192552;0.01603221893310547
0.026862391518240707;0.028009861707687378
0.03369869882911645;0.03477957844734192
0.021722433695538657;0.021901249885559082
0.013857813314837241;0.013859701342880726
0.011748377431315045;0.012179680168628693
0.01948366840438447;0.02046211063861847
0.016227745071061703;0.016510695219039917
0.07464733947205433;0.08046430349349976
0.023980464147711652;0.024816542863845825
0.018315263063172018;0.018560364842414856
0.005457682590275552;0.005807936191558838
0.0112790268164158;0.011775970458984375
0.00164932688320214;0.0016584396362304688
0.01620559302056375;0.016797244548797607
0.029323460224636517;0.029550552368164062
0.02121212576954777;0.02313375473022461
0.0564877037156619;0.057282090187072754
0.015877623973981608;0.01680469512939453
0.007512357991772425;0.007648736238479614
0.03303875553108126;0.0349181592464447
0.03151481973564448;0.035498619079589844
0.017446602137508073;0.0176408588886261
0.02118632335332522;0.022212624549865723
0.0030345297625819947;0.0030651092529296875
0.0033795636302066706;0.0034055709838867188
0.021620958282522137;0.022922053933143616
0.029167935738093793;0.03063318133354187
0.01694399899401747;0.01712939143180847
0.019857083632370747;0.01988983154296875
0.020345482256468865;0.020684659481048584
0.006527032304092181;0.0066852569580078125
0.01428344751336099;0.014875441789627075
7.878070054047381e-06;7.88271427154541e-06
0.02087541741122386;0.021321237087249756
0.02567812231232402;0.02586078643798828
0.035404825050592156;0.03689390420913696
0.01763712493715924;0.01874607801437378
0.04330786629663984;0.04378986358642578
0.0005289564770653375;0.0005340576171875
0.03070874511029939;0.030780822038650513
0.027115937863785897;0.027985572814941406
0.016425573469755685;0.017362773418426514
0.02287766923766399;0.02404940128326416
0.009706978557920212;0.0097198486328125
0.01045404392122169;0.010456085205078125
0.024310699908285015;0.02431395649909973
0.02101207050983942;0.021512478590011597
0.02285635091135473;0.023548483848571777
0.012526410277593585;0.013043522834777832
0.02815592221395743;0.02916182577610016
0.013649190269479264;0.013885498046875
0.02109443844860558;0.02189388871192932
0.0406969948680742;0.043644338846206665
0.009630721290288692;0.009865999221801758
0.015524069092274634;0.015766173601150513
0.03889629514245275;0.038899391889572144
0.012446541601140837;0.012454986572265625
0.018558807150855918;0.01908285915851593
0.01465610447769507;0.014830589294433594
0.013116496445949935;0.01425895094871521
0.0817072824907791;0.08636236190795898
0.020631942783766604;0.021363407373428345
0.016365834914896654;0.016603469848632812
0.0005147725044942899;0.0005167797207832336
0.020373995262078302;0.0205279141664505
0.016660835009798883;0.017441928386688232
0.007654502330962731;0.007739067077636719
0.01864333541592922;0.01883697509765625
0.02710253428831326;0.027164459228515625
0.030053500486957846;0.03090381622314453
0.022811880239687214;0.023127511143684387
0.020802249108949303;0.02094966173171997
0.04685117242713438;0.04687018319964409
0.02904524920272343;0.032540708780288696
0.029861732016977137;0.030391842126846313
0.027838205251901785;0.03291371464729309
0.0029366475300591846;0.0029621124267578125
0.0020262578469629894;0.002110019326210022
0.014195940836828094;0.014616310596466064
0.024184267912620464;0.02514752745628357
0.014465931431943935;0.015356779098510742
0.030954261890614013;0.03313767910003662
0.022171842788878456;0.022172927856445312
0.02626797868423505;0.02785283327102661
0.001573619844763556;0.0015993118286132812
0.0024666115238196978;0.0025646984577178955
0.0019554021965724998;0.0019588470458984375
0.017063769474679125;0.017129898071289062
0.017131426506276918;0.017678752541542053
0.016515053138060294;0.01656821370124817
0.011836403859920085;0.012315809726715088
0.021638929794989676;0.02186185121536255
0.03141439852523425;0.03382110595703125
0.02784630240691897;0.02883043885231018
0.03877978531233693;0.039595454931259155
0.07018528552603837;0.07155638933181763
0.007949893151358274;0.00845596194267273
0.009768807644761427;0.009770393371582031
0.00020820334604583387;0.000213623046875
0.012294312287931633;0.012601852416992188
0.008978539001456336;0.009289741516113281
0.015068484292726605;0.015535414218902588
0.017172338150721774;0.017402425408363342
0.023415874348377542;0.02375727891921997
0.03219476634959958;0.03327783942222595
0.014830451878148503;0.015332221984863281
0.015591665611359317;0.016000568866729736
0.03390952754013113;0.0353107750415802
0.01998849503922761;0.020358264446258545
0.02661882123655913;0.027377456426620483
0.02962738724164118;0.030197089537978172
0.0015531670837409823;0.0015773773193359375
0.026782920329228712;0.028757303953170776
0.015695929641335468;0.016260623931884766
0.016327135717184946;0.01671697199344635
0.0026518987786252387;0.0026597531978040934
0.008878325904902425;0.009046077728271484
0.011514204932897117;0.01152801513671875
0.0018142162657624836;0.0018301010131835938
0.03516200401265648;0.03629131615161896
0.01372845564271309;0.013873130083084106
0.01404901946319512;0.01467016339302063
0.02478264422450975;0.026001930236816406
0.010385006930027163;0.010715574026107788
0.028471361000286858;0.028620630502700806
0.01999553511268368;0.020120620727539062
0.020400044971359704;0.02042582631111145
0.042901338949927655;0.04570490121841431
0.017502147053573378;0.01808851957321167
0.06555369363731714;0.07076320052146912
0.0038616521502490837;0.0038957595825195312
0.013033174212195443;0.013515472412109375
0.01837710923810208;0.019266247749328613
0.02687276318566321;0.02755621075630188
0.019812794502873828;0.019821912050247192
0.014416422968094285;0.01489490270614624
0.005957817073215032;0.00595855712890625
0.020509260047036786;0.021291792392730713
0.03932282630290584;0.041637420654296875
0.0036261222305267685;0.0037009865045547485
0.03313049384060611;0.03388980031013489
0.008637530658830007;0.008713722229003906
0.045164127366771306;0.0479544997215271
0.057558400140351476;0.06749919056892395
0.0009064571749935782;0.0009210854768753052
0.005579512412790656;0.005579948425292969
0.025463926330511494;0.026852549985051155
0.008211220392330798;0.008548736572265625
0.016964059034526278;0.01764775812625885
0.012660954469401466;0.012864738702774048
0.06412159265714125;0.06481921672821045
0.0008719373374968839;0.0008754730224609375
0.017672005348550287;0.018369317054748535
0.022338095285656362;0.022596359252929688
0.022243877365487247;0.022846132516860962
0.019820951811826994;0.02037406712770462
0.00939247072471109;0.009709417819976807
0.04504176531805826;0.0474185049533844
0.004194633996235891;0.004277139902114868
0.0379984030430475;0.03890898823738098
0.022632153247433482;0.02418982982635498
0.02451094767794418;0.02539128065109253
0.029497204179571235;0.030564308166503906
0.03188114023128221;0.032647281885147095
0.0203623319315618;0.021303683519363403
0.009450700834462897;0.009782791137695312
0.0329507058931606;0.03415107727050781
0.009161318479960536;0.009415626525878906
0.01943537390941152;0.019954591989517212
0.026455507716203024;0.027132004499435425
0.025731086920182306;0.027003705501556396
0.009176522778514714;0.009478151798248291
0.009981408961900157;0.011788815259933472
0.027528826782213273;0.02972996234893799
0.016348941979988436;0.016992539167404175
0.0017649113438898236;0.0018167495727539062
0.0034413844967978923;0.0034437179565429688
0.02184354579903539;0.0221102237701416
0.020150898014123064;0.020263582468032837
0.0224952139562;0.022498130798339844
0.01963248495252579;0.019859790802001953
0.005158877006590333;0.005184799432754517
0.021353976260040902;0.021416664123535156
0.018333038324618942;0.01854659616947174
0.015411807536878987;0.016359880566596985
0.001682140326247676;0.0017185211181640625
0.0006669471959253596;0.0006873465608805418
0.05361368728671811;0.0556083619594574
0.0067422776596705505;0.0069296956062316895
0.024761576272152346;0.025335311889648438
0.017330419631025124;0.01824897527694702
0.0004670383352003391;0.00047105978592298925
0.008920763559510502;0.009143829345703125
0.018019232576918363;0.018745973706245422
0.003576609545110404;0.0035772323608398438
0.030526400864315992;0.031671226024627686
0.022555022031347873;0.023014873266220093
0.010704542068299648;0.010706901550292969
0.013866654707559658;0.014090970158576965
0.023624119415139828;0.024555981159210205
0.02815410949271672;0.029030799865722656
0.0013284605866920787;0.0013370513916015625
0.01986807823604494;0.020231664180755615
0.010295699617244896;0.010669007897377014
0.027331418781613586;0.032542526721954346
0.02130966588289247;0.02135467529296875
0.02189063796286429;0.022556334733963013
0.02404163238727084;0.02504783868789673
0.015397873634330931;0.015455871820449829
0.007729076871298549;0.007837295532226562
7.859192085047219e-05;7.915496826171875e-05
0.008382691155892831;0.008986145257949829
0.021736612507171967;0.02196502685546875
0.012292893132743508;0.012353897094726562
0.00516314616252364;0.005351558327674866
0.02212856314001578;0.02212810516357422
0.020701015234672302;0.021878033876419067
0.023388254416897836;0.02604091167449951
0.01983347326954963;0.02111414074897766
0.035874196727399665;0.036618053913116455
0.011994519199886802;0.012175559997558594
0.0041347578427012805;0.0042449310421943665
0.03478528179164642;0.03596583008766174
0.008284105172534114;0.008436992764472961
0.01767812317524165;0.017835646867752075
0.021543969980976768;0.022082090377807617
0.02122798721329743;0.021715164184570312
0.03797875712392744;0.040294796228408813
0.004063403006640246;0.004140794277191162
0.031445260913332086;0.03144645690917969
0.06719275590670602;0.06811675429344177
0.009231856849606302;0.009467065334320068
0.010698129918982415;0.0106964111328125
0.0036592658151078862;0.003782331943511963
0.03558223180699651;0.036844879388809204
0.00918346501741144;0.009478569030761719
0.003031853201520097;0.0030832290649414062
0.03314398194506306;0.034902554005384445
0.0290289877670732;0.029634475708007812
0.047521022965757304;0.05231273174285889
0.010053459729250678;0.010260462760925293
0.0012866203595979359;0.0012874603271484375
0.02898208166779331;0.030315279960632324
0.027354772106247198;0.02982032299041748
0.02049477971368672;0.020938873291015625
0.02566513914555107;0.026260554790496826
0.03225161513282755;0.03290626406669617
0.026729512329227392;0.027964293956756592
0.007487544447547433;0.007636576890945435
0.024391867728724193;0.02539631724357605
0.017844105304539646;0.021322250366210938
0.006613055084819593;0.006613731384277344
0.004237368291205841;0.004389762878417969
0.0009849260843600917;0.0009898868156597018
0.027833172220736595;0.029135435819625854
0.023573056395399812;0.02425462007522583
0.0024358844798136477;0.0024671554565429688
0.02696964890724194;0.027630597352981567
0.0038233326479989757;0.0038671493530273438
0.04099778377067249;0.04130774736404419
0.006677460663845332;0.006828635931015015
0.027714944533988036;0.03394484519958496
0.03533531747662819;0.03657656908035278
0.005672942452010026;0.005907177925109863
0.018685327897152004;0.018815577030181885
0.012558694500879816;0.012717515230178833
0.023945677070058326;0.024248331785202026
0.024074243570151605;0.024872928857803345
0.027067138746054188;0.02752305567264557
0.02156258436378397;0.02198624610900879
0.011934068094326103;0.011935234069824219
0.016889083037929766;0.017155364155769348
0.014911805700532056;0.015033721923828125
0.0018022741050704057;0.001811981201171875
0.07860106626688673;0.08336946368217468
0.00932723794499576;0.009618818759918213
0.011881224738590155;0.01313946396112442
0.04713501075627568;0.05591735243797302
0.03629068240973898;0.03758728504180908
1.6024446187882358e-05;1.621246337890625e-05
0.024689042334243922;0.024699240922927856
0.00761768495049301;0.00782918930053711
0.029715265878633025;0.03093394637107849
0.04572347791299304;0.05778166651725769
0.009084281437446481;0.009220123291015625
0.04060248715196822;0.042345136404037476
0.025354925470011107;0.026927977800369263
0.029461545901202743;0.03081020712852478
0.024854477957524077;0.026698142290115356
0.015789183391703154;0.01636415719985962
0.01539977482325284;0.016360998153686523
0.012783266692046233;0.01327444612979889
0.020838436814938965;0.022060342133045197
0.03066784769436753;0.03204664587974548
0.03791682600359454;0.04021647572517395
0.004732829571853305;0.0049079954624176025
0.022045547837737448;0.023571670055389404
0.02209645578427512;0.022697418928146362
0.013616214804750983;0.01417475938796997
0.019133008191462055;0.019209980964660645
0.018997889220468814;0.019231557846069336
0.02407898028793931;0.02474716305732727
0.012216462472940701;0.012625768780708313
0.005010082888132542;0.0050716400146484375
0.012909952643802361;0.012920379638671875
0.005804898780333322;0.0063610076904296875
0.030279065914999355;0.03093394637107849
0.003233582945157783;0.003356635570526123
0.029416905382799632;0.03068646788597107
0.025192214249441736;0.02524089813232422
0.01733669700687117;0.017686694860458374
0.024163968599782037;0.02620580792427063
0.012715462939562406;0.013151466846466064
0.010506828681849753;0.010601997375488281
0.01430584710867403;0.014314651489257812
0.02085631024432419;0.02341565489768982
0.01135146098767374;0.01223108172416687
0.00960486982379822;0.010022521018981934
0.01910273341014857;0.021135330200195312
0.01776117603222427;0.018471866846084595
0.033778570922149816;0.03541475534439087
0.07729418914138214;0.07782217860221863
0.018243445703185087;0.01895267143845558
0.03333740813290248;0.0340275913476944
0.010782125339231462;0.0112457275390625
0.021479522574035945;0.02226942777633667
0.004767670821370928;0.0047702789306640625
0.029015324165718163;0.0293215811252594
0.04437154838901149;0.049614936113357544
0.03235000466126311;0.032967209815979004
0.045812579295701455;0.05080971121788025
0.017352656365426395;0.01761654019355774
0.012861552865437179;0.01302272081375122
0.01151414952295578;0.012083083391189575
0.01605705219373518;0.016105681657791138
0.0010367414821809292;0.0010385513305664062
0.017869677210387833;0.018261820077896118
0.018657485275403524;0.018836557865142822
0.011276562160717032;0.011330604553222656
0.021936779167861617;0.022716611623764038
0.03474129530695313;0.03509950637817383
0.015967716457125;0.01663455367088318
0.01577367410158676;0.015875816345214844
0.012879181299099948;0.013337373733520508
0.034672481240888696;0.03629583120346069
0.009527844511190034;0.009833335876464844
0.009632741336432434;0.010042339563369751
0.019119708589994525;0.019840747117996216
0.03830937461295507;0.04089370369911194
0.0875770538149809;0.08896756172180176
0.019517782692868885;0.019859611988067627
0.008863461388026767;0.009054724127054214
0.02499611165909029;0.025640636682510376
0.012862056812168126;0.013373926281929016
0.05432345066383903;0.05652377009391785
0.016618273297208924;0.016884803771972656
0.0002271844079367303;0.00022792816162109375
0.011238532633428335;0.011760011315345764
0.029197664818731546;0.030640602111816406
0.012400340104022665;0.01272447407245636
0.003932272306666257;0.00399017333984375
0.029287968150194094;0.03103780746459961
0.005945469808604298;0.006011009216308594
0.06432910834293194;0.06745892763137817
0.006674901200037623;0.006730079650878906
0.010408194928489378;0.010669410228729248
0.004446661549230642;0.004672020673751831
0.00954800754211641;0.00985097885131836
0.015772477846965106;0.016212046146392822
0.013031448245954286;0.013129428029060364
0.010780728331500835;0.010844767093658447
0.011072667003186732;0.011157035827636719
0.015864069793741414;0.01630878448486328
0.009877960828497087;0.010268062353134155
0.022079689307367277;0.022990167140960693
0.0262227059340496;0.02757170796394348
0.014073693461996533;0.014096260070800781
0.009316161085062153;0.009709417819976807
0.013356293964325779;0.01411372423171997
0.022946170005755048;0.023169606924057007
0.025771011337167117;0.027064740657806396
0.0024272499693874425;0.0025465190410614014
0.0240091927404234;0.02487090229988098
0.027534561791537585;0.02920164167881012
0.007558226333851249;0.007626086473464966
0.022763057852552962;0.02375692129135132
0.002750219734867068;0.0027618408203125
0.021300585731274635;0.021653443574905396
0.02069898677318129;0.021741032600402832
0.008929170896479674;0.009092360734939575
0.02297896565920736;0.023283451795578003
0.002021741195042385;0.0021182894706726074
0.0013741471698780624;0.001491159200668335
0.020502190864971133;0.02075672149658203
0.06281484190047197;0.06688597798347473
0.005061066612001918;0.005090667866170406
0.039601308417238086;0.04167303442955017
0.008671994444111465;0.009033530950546265
0.00029325357849675353;0.0002956390380859375
0.022210503239384095;0.02288079261779785
0.012049441451204764;0.012207329273223877
0.012360930865680093;0.01256328821182251
0.041332548492979244;0.05235397815704346
0.019336101135863384;0.020187854766845703
0.019905604393024513;0.020511627197265625
0.0053459953990023954;0.005461543798446655
0.038215917600373246;0.039677947759628296
0.04049106488464666;0.0409885048866272
0.012476834153994174;0.012616157531738281
4.011744802211117e-05;4.0121376514434814e-05
0.019192588877437272;0.019210513681173325
0.026857333095098395;0.02685832977294922
0.018093476048723186;0.01935824751853943
0.009045554881537547;0.009046554565429688
0.0004776850050586255;0.0004863739013671875
0.009675571904948471;0.009787693619728088
0.029804514345623832;0.03167638182640076
0.006230468704898069;0.006415843963623047
0.01116876866660567;0.0116213858127594
0.011822397807088467;0.012165069580078125
0.023258398393191874;0.023724645376205444
0.02288277121339725;0.02426905930042267
0.016210668496193365;0.01667642593383789
0.015651985818174986;0.015833675861358643
0.0070036229396511765;0.0071634650230407715
0.02152186676837902;0.021976977586746216
0.031601366593871534;0.0320572555065155
0.003938942392152214;0.003964424133300781
0.025494277459732557;0.026627302169799805
0.015823064551843898;0.015831023454666138
0.02523713536528329;0.026780128479003906
0.016515306740251326;0.017683863639831543
0.04050475759532392;0.04123702645301819
0.02130082937504877;0.022267401218414307
0.001086379980236473;0.001220703125
0.000920129635908958;0.0009527206420898438
0.01560539399120435;0.01614534854888916
0.018007714623928976;0.018537521362304688
0.028060490308869267;0.02893751859664917
0.009132193899307806;0.00935298204421997
0.02008385610321592;0.020532429218292236
0.021310649950656325;0.022260844707489014
0.031070002268112774;0.031685829162597656
0.017328781998946184;0.017332106828689575
0.04580144970671007;0.0499342679977417
0.022327025690585832;0.023878395557403564
0.03149617507456581;0.03299620747566223
0.0010465914698035807;0.0010538101196289062
0.0523636414193088;0.0537666380405426
0.022430508676261063;0.02375727891921997
0.009292436162574956;0.009552806615829468
0.014778964076104788;0.014863014221191406
0.03615769230450754;0.03979283571243286
0.04468932297021052;0.045072466135025024
0.02224680400174204;0.022610634565353394
0.013949934787412204;0.014393985271453857
0.03146838273177841;0.03299042582511902
0.07115498265854706;0.07244500517845154
0.01687333490380892;0.017469674348831177
0.0797752671033802;0.08596041798591614
0.028555108477031566;0.028557807207107544
0.017775010015681207;0.018002837896347046
0.016692776651809738;0.017741501331329346
0.01698363900858635;0.017676301300525665
0.03965942503411926;0.03966239094734192
0.009544826686699426;0.009680747985839844
0.017245607073734716;0.017525166273117065
0.005109388385580294;0.005110740661621094
0.0416685126677406;0.044049933552742004
0.02702328314424846;0.027365684509277344
0.027406253551703893;0.028459250926971436
0.0008479130424183659;0.0008559226989746094
0.02777078566777132;0.028675764799118042
0.025669324137585596;0.026253700256347656
0.02914853593607684;0.03167638182640076
0.006510218706266884;0.0065135955810546875
0.023309508750276518;0.024464040994644165
0.02465488646530088;0.025365829467773438
0.0683272570735879;0.07585462927818298
0.022179379235522788;0.023130863904953003
0.030289368648130536;0.03056269884109497
0.00970694121424749;0.009716033935546875
0.054342056080271026;0.05497923493385315
0.01423723954947868;0.014416217803955078
0.010020335343658617;0.01072731614112854
0.006413076930315796;0.006441080942749977
0.012989677744780876;0.013141632080078125
0.032360414805478965;0.032362908124923706
0.011450663740304151;0.011885580606758595
0.03905868223062503;0.042100876569747925
0.01636789777701836;0.01636791229248047
0.004953038358625877;0.0050890445709228516
0.016231486148274896;0.016257286071777344
0.03174811226467171;0.032827019691467285
0.04202340743436985;0.0453571081161499
0.013706482108654477;0.014063835144042969
0.01682524662638866;0.017137646675109863
0.015851897224144616;0.016077935695648193
0.003592138138377579;0.0036029815673828125
0.029352553730398603;0.031460970640182495
0.01940103616251632;0.020154297351837158
0.01759158863439608;0.017770707607269287
0.0077442597984398185;0.0078067779541015625
0.02399227880501466;0.024870842695236206
0.02002242625842661;0.020195960998535156
0.011562639358061483;0.011565208435058594
0.026258992423311877;0.02703636884689331
0.017012524596750997;0.01715672016143799
0.0032506588940987863;0.0033092498779296875
0.019950682289585714;0.02054882049560547
0.022636455715404777;0.023199111223220825
0.03535961048204054;0.035777151584625244
0.011160175552071184;0.011529684066772461
0.004997318278785472;0.005026817321777344
0.023910273701065705;0.024323463439941406
0.015192550151143553;0.015366390347480774
0.0536614679145299;0.05589672923088074
0.0544274092953205;0.05677703022956848
0.023599494764585144;0.02483367919921875
0.028907968180415352;0.03054031729698181
0.024404480368134567;0.02573704719543457
0.012484426852896996;0.01268148422241211
0.01867848752616759;0.019383996725082397
0.003813303932403716;0.0038366317749023438
0.0029171299254378484;0.00292205810546875
0.022496314654382493;0.022893503308296204
0.025445996348024514;0.026821166276931763
0.0031555539121489733;0.0031712129712104797
0.03766871770025996;0.03975874185562134
0.0199053031336469;0.020144402980804443
0.020677946149949597;0.021007567644119263
0.001937929620042117;0.0019731521606445312
0.03358296266178526;0.042046546936035156
0.029129895857350655;0.029145240783691406
0.03297964365417851;0.03539910912513733
0.007062760155581285;0.007065773010253906
0.02173735127879938;0.021892085671424866
0.002263855733794686;0.0022640228271484375
0.04252409957124802;0.04347369074821472
0.04471319945486138;0.048272162675857544
0.021749428545062247;0.0224916972219944
0.03550771033709101;0.03637799620628357
0.02627499294384586;0.029248908162117004
0.0028173818053509637;0.0028257369995117188
0.023876285410084328;0.024005889892578125
0.016128502163006934;0.0165768563747406
0.052553257427800086;0.053427666425704956
0.021303856090717572;0.02320045232772827
0.008498776307648597;0.008500099182128906
0.02604606844206442;0.027224302291870117
0.0010687362463601756;0.0011288225650787354
0.016227219749632333;0.017283089458942413
0.005746935265117647;0.0058852434158325195
0.019007575140468757;0.019353091716766357
0.030520557980611224;0.03158026933670044
0.022111076980202943;0.022912144660949707
0.0021832521857073;0.002322673797607422
0.021273719629713046;0.02218538522720337
0.00552433582959863;0.005585670471191406
0.01588154975625392;0.016147494316101074
0.015122009075289013;0.015712112188339233
0.012335548535987591;0.012515202164649963
0.03104647780184489;0.03153413534164429
0.020834524546733575;0.02111530303955078
0.0126074349560382;0.012786626815795898
0.013915091931557655;0.014007568359375
0.06066789665880913;0.06285476684570312
0.03024697412636353;0.032365716993808746
0.0004966248326336976;0.0005197525024414062
0.021812737882230638;0.022997170686721802
0.015393714697951899;0.015764713287353516
0.009216095628372044;0.009508848190307617
0.006228320775754825;0.0062971413135528564
0.01090679232490028;0.011633887887001038
0.03933736120199803;0.03987821936607361
0.020815166808103414;0.021112442016601562
0.021371141333366466;0.02227950096130371
0.0203692835769402;0.020632684230804443
0.035335497391509485;0.038253605365753174
0.016456003776593113;0.01795867085456848
0.04865344388107474;0.05143830180168152
0.04885163591599258;0.04949432611465454
0.017803695809548898;0.01783275604248047
0.0425907106780995;0.045075491070747375
0.003168085103317056;0.0033731460571289062
0.04613875347393563;0.04646408557891846
0.021307356579806168;0.021913528442382812
0.02861447825895451;0.02945798635482788
0.00603106032162005;0.006031990051269531
0.024132831177504976;0.025028709322214127
0.0005574729438063839;0.0005636215209960938
0.012733128649534462;0.012894809246063232
0.021729670797580213;0.022093787789344788
0.02575989775988217;0.02678319811820984
0.00946106310089874;0.011053115129470825
0.0061322906842074774;0.006252259016036987
0.04640377063628477;0.049421340227127075
0.03050272206441064;0.03496560454368591
0.019235358445963618;0.019384384155273438
0.025012061339458776;0.026046067476272583
0.021302843597449748;0.021503448486328125
0.00022691742174807517;0.00022602081298828125
0.01276605544450529;0.013363480567932129
0.014014557655870888;0.014491558074951172
0.018211574168850077;0.018950074911117554
0.023361379945244974;0.023682594299316406
0.022467607161358434;0.023353785276412964
0.06158585811058514;0.06701904535293579
0.01694748979895685;0.017151236534118652
0.06504188986523117;0.07273831963539124
0.007941253679449041;0.008165359497070312
0.04781000727699314;0.04914245009422302
0.004290807802188235;0.00429534912109375
0.056226087748954504;0.05734008550643921
0.019118160864197403;0.01929473876953125
0.021949880156439498;0.022211849689483643
0.03319941445902881;0.03761029615998268
0.010679714318893673;0.011263668537139893
0.012053327705672036;0.012549400329589844
0.019477866458766698;0.02077251672744751
0.009655497952243153;0.010002166032791138
0.05474603228950571;0.06235983967781067
0.038863102499478386;0.04093247652053833
0.017855146945205257;0.018287956714630127
0.007145454014018813;0.00738525390625
0.009220864518979644;0.009493827819824219
0.03587432241749925;0.04155391454696655
0.030562334407583724;0.031117022037506104
0.04976451421598936;0.050638020038604736
0.027393308517097894;0.027891695499420166
0.03190915145743177;0.03359270095825195
0.030310590524630466;0.03065556287765503
0.03189633360241142;0.03350698947906494
0.08671935535649125;0.08759883046150208
0.0207031325767039;0.021022796630859375
0.05367764019835369;0.06481921672821045
0.07662083579967913;0.07782217860221863
0.018943574061077315;0.01934528350830078
0.03938261027851393;0.039802372455596924
0.008605107585982884;0.008818715810775757
0.019424614700354937;0.02017134428024292
0.008606001684749265;0.008856475353240967
0.03210443849463034;0.033326178789138794
0.02671749295130542;0.027036279439926147
0.019282880224795674;0.019934430718421936
0.021017198063409664;0.02264365553855896
0.012644205259465562;0.012652397155761719
0.02939307794450555;0.0310458242893219
0.016390026812145842;0.017087161540985107
0.02034460605491091;0.02046281099319458
0.021245215451614532;0.02211877703666687
0.030934602940171346;0.032205551862716675
0.016742994733136757;0.017080307006835938
0.030768917669350054;0.030771255493164062
0.025048065691087962;0.026017189025878906
0.013877754764697997;0.014181286096572876
0.0036478450063767718;0.0036487579345703125
0.039803601936521375;0.04685226082801819
0.022024404153364104;0.02208685874938965
0.022543687118802398;0.023115158081054688
0.01960460310112602;0.02017134428024292
0.019814379040734912;0.02023071050643921
0.01167403390195612;0.011851802468299866
0.018536197692429594;0.0185394287109375
0.028257816193706826;0.028395652770996094
0.03160066086432122;0.032305359840393066
0.0007791061751674071;0.0007801055908203125
0.04303691847883313;0.04376843571662903
0.02318749799067394;0.023546218872070312
0.014600637339077818;0.015277504920959473
0.023912240135181843;0.02411365509033203
0.0039517306310326876;0.0040191709995269775
0.027706227907927778;0.029225647449493408
0.020040059622431976;0.02004149556159973
0.014364032745273658;0.015033900737762451
0.03117259313924889;0.0315265953540802
0.03116950832806055;0.03241920471191406
0.02540052014002458;0.029314041137695312
0.010913475517659848;0.010969161987304688
0.027523550917341977;0.027709081768989563
0.010077451169045038;0.01021575927734375
0.055165427741655074;0.060259848833084106
0.03679587547623445;0.038202136754989624
0.024449396180687446;0.025288522243499756
0.02523985553934758;0.02719840407371521
0.011115206383154006;0.01136644184589386
0.022370204659691424;0.023228585720062256
0.054272488595094835;0.05526864528656006
0.023217748422949536;0.024145901203155518
0.022109592866652372;0.02218151092529297
0.02583248732346687;0.028183937072753906
0.03214849845019378;0.03240013122558594
0.00909370588573267;0.009098052978515625
0.07974711383070639;0.08933544158935547
0.027412737159817135;0.029569625854492188
0.0186472261986025;0.019246667623519897
0.009117054625393028;0.009560108184814453
0.0816574656647485;0.0882527232170105
0.013740644930403327;0.014488279819488525
0.044176063404002465;0.04942607879638672
0.05840134967469711;0.06540584564208984
0.03690654420969472;0.0391727089881897
0.001628172790471058;0.0016698837280273438
0.029477302591025913;0.03085145354270935
0.026627969529289967;0.027296066284179688
0.006796245431417827;0.007245063781738281
0.039041403714701946;0.04230114817619324
0.002387517891272818;0.0024003474973142147
0.07077252077070216;0.07860124111175537
0.05110410856364765;0.052021682262420654
0.029736822527485243;0.02999591827392578
0.034769632865923016;0.0368686318397522
0.005116872991056567;0.005343377590179443
0.0102916007896167;0.010944485664367676
0.02744302202383136;0.028621628880500793
0.013032828882006495;0.013258963823318481
0.027826966261486497;0.02969658374786377
0.023792947440158464;0.02548956871032715
0.030792268012093827;0.03150206804275513
0.02466823017122336;0.025450661778450012
0.011611792963658926;0.012199163436889648
0.01593752803830991;0.016123957931995392
0.008233934314413924;0.00849694013595581
0.030596285703579053;0.031026750802993774
0.024387255039412428;0.02497917413711548
0.011046206835477577;0.012319445610046387
0.00961597749327259;0.009616851806640625
0.05172542985040785;0.05217432975769043
0.03827301247573821;0.04423016309738159
0.010511078348198609;0.010594367980957031
0.015500389060379077;0.015889525413513184
0.0031864214824797025;0.0031871795654296875
0.004192390836923155;0.00437280535697937
0.0009855735971088396;0.0010051727294921875
0.013530125419947085;0.013875633478164673
0.039033694869443844;0.04005816578865051
0.028216093971030982;0.028963863849639893
0.007967961253575679;0.008385539054870605
0.003366444500336446;0.0034093856811523438
0.004095282296282838;0.0042282938957214355
0.07957956580197804;0.0800485610961914
0.017069600948603495;0.01707172393798828
0.010246173358232169;0.01039355993270874
0.01328096817692985;0.013728871941566467
0.030757616899242123;0.03707951307296753
0.016460432339270768;0.016780555248260498
0.02046411002278534;0.02065563201904297
0.019430247395620933;0.019662383943796158
0.025639379510028128;0.026740461587905884
0.003870362293284998;0.0038719475269317627
0.010152040944905096;0.010153770446777344
0.03298811377855324;0.03457236289978027
0.031127684922392082;0.03135833144187927
0.014970602415389295;0.015239715576171875
0.02930640389643074;0.03327128291130066
0.011709369475707708;0.011794090270996094
0.037444630841546964;0.03835385665297508
0.028091821668025024;0.02876567840576172
0.025053847868088033;0.025439202785491943
0.02704932685235452;0.028226226568222046
0.015407169122845689;0.015461951494216919
0.000988802757861672;0.001002088189125061
0.0020993720680945;0.0021365955471992493
0.0321569276636433;0.034241944551467896
0.02569775721715337;0.02583777904510498
0.01159311650523166;0.011627197265625
0.007813672533136293;0.0080186128616333
0.0340608871681947;0.03564611077308655
0.01171325245701298;0.01186777651309967
0.02091644227999512;0.021393924951553345
0.03222379429219483;0.03293323516845703
0.027703780515076007;0.028574258089065552
0.039837154845154314;0.044088006019592285
0.0961808878075366;0.09717994928359985
0.013898698259948846;0.014050781726837158
0.012024885377408544;0.014135479927062988
0.06615616568785823;0.0692187249660492
0.030556862451236958;0.031325340270996094
0.0235703718198594;0.026509257033467293
0.024768670122146456;0.025242120027542114
0.0840201736168245;0.08547535538673401
0.018632935479021222;0.019326001405715942
0.017784475027700152;0.018426895141601562
0.017243292325069715;0.017601490020751953
0.002874519208021733;0.002911597490310669
0.00016333485054885436;0.0002111494541168213
0.018129399780314488;0.01837444305419922
0.0043979947779260635;0.0044307708740234375
0.0015453630323675055;0.0015630722045898438
0.016141288451401035;0.01641559600830078
0.026077185894089257;0.02608203887939453
0.020841954634429373;0.021158814430236816
0.03426450656368495;0.03436565399169922
0.02644377546156375;0.026755332946777344
0.017990467183792384;0.01799774169921875
0.0018249029060912615;0.0018444061279296875
0.017129215964080072;0.017406463623046875
0.033902224254807906;0.035826653242111206
0.05153546446754573;0.053764909505844116
0.030450688704146578;0.030881226062774658
0.007784842571355599;0.007923319935798645
0.0021174242301470717;0.0022297650575637817
0.025953963794268727;0.028474539518356323
0.02500621873730805;0.02772808074951172
0.04843830750174769;0.04960155487060547
0.02966521583703156;0.031181424856185913
0.016641316454821316;0.017013192176818848
0.04107490587534677;0.04344230890274048
0.02343660299066281;0.024252235889434814
0.02726988577223062;0.02784055471420288
0.027175159041859995;0.02867022156715393
0.036384970820267926;0.03952956199645996
0.03417166769663337;0.03425788879394531
0.017772241653281663;0.018048405647277832
0.0199947331416533;0.020787611603736877
0.02765952889026128;0.028428316116333008
0.014702531169889715;0.015090316534042358
0.011211118192109754;0.011699743568897247
0.029799091798372153;0.03014513850212097
0.02033436533748764;0.0204639732837677
0.026537601619242034;0.02711772918701172
0.019992197713236872;0.020129233598709106
0.03118389450041586;0.03220713138580322
0.021279524056705638;0.022905349731445312
0.03782662330903762;0.03827559947967529
0.0005888599886701263;0.0005908878520131111
0.03669811932117998;0.038704097270965576
0.01990379424644564;0.020058631896972656
0.024289182608309007;0.025395631790161133
0.0076922179380987605;0.0076999664306640625
0.01972422265117786;0.019973784685134888
0.02737515815242391;0.031081199645996094
0.02587626589868943;0.026153534650802612
0.025291055167897657;0.026054203510284424
0.015207231035369395;0.015773892402648926
0.015753049131858637;0.015793800354003906
0.014069533992479767;0.014069557189941406
0.015832602953073576;0.01597687602043152
0.029358393226232855;0.029362613335251808
0.026463419194267923;0.026994764804840088
0.001995164455638315;0.0020809173583984375
0.015199291820092421;0.01563924551010132
0.017236132753037536;0.018537163734436035
0.019568916006463575;0.020178139209747314
0.025534886906099927;0.027190953493118286
0.02482685039798054;0.02792835235595703
0.016548285802907788;0.016706794500350952
0.03145049185597116;0.03156283497810364
0.002884081040242199;0.0029072165489196777
0.012045532407366381;0.012064963579177856
0.024259632640638584;0.02459445595741272
0.009852106519220154;0.010182380676269531
0.021489226737775053;0.021870911121368408
0.01758282668894816;0.01802539825439453
0.047598928589219755;0.049136847257614136
0.05532549739862033;0.05648040771484375
0.007742631150244418;0.007825851440429688
0.03017068238596314;0.03298574686050415
0.007517386745112434;0.007527351379394531
0.02094718939194658;0.022503137588500977
0.01968699408776739;0.020714759826660156
0.014462941901936397;0.014466285705566406
0.005958029255335903;0.006018638610839844
0.01772411110344889;0.018508046865463257
0.008564684373384836;0.008840277791023254
0.028218484400075225;0.029603660106658936
0.005325752759984263;0.005394935607910156
0.01676704546656195;0.017139285802841187
0.02579470541267169;0.026576131582260132
0.055756124674290176;0.0569482147693634
0.02478272777686836;0.02534008026123047
0.015113096928643006;0.015540719032287598
0.006456046751753461;0.007169187068939209
0.0009081715742466154;0.0009098052978515625
0.020611554400128657;0.021069079637527466
0.011194931101094593;0.011518537998199463
0.026776298104026916;0.028334811329841614
0.02018756622792086;0.020382121205329895
0.026658338568243633;0.02765744924545288
0.07504415204839078;0.08240655064582825
0.008902863318622516;0.009126067161560059
0.015480047219272547;0.015512645244598389
0.03344103240163349;0.03520384430885315
0.04898830478554724;0.05921429395675659
0.00253333518988526;0.002532958984375
0.02098602241850301;0.0219537615776062
0.024251761651041155;0.02450847625732422
0.016625243609971516;0.017197877168655396
0.021079467400066422;0.021339118480682373
0.05961434738059255;0.06034797430038452
0.017483352994120415;0.018600672483444214
0.02611256224016931;0.026766330003738403
0.0044532844342540165;0.00449255108833313
0.020089917303665234;0.02069193124771118
0.0005106026388662554;0.000553131103515625
0.03481015345626032;0.03505846858024597
0.0023646326445887667;0.0025281906127929688
0.0038209963190043348;0.003958523273468018
0.026262415524609787;0.02762778103351593
0.0011811359254136513;0.0012083090841770172
0.02358875123365361;0.024863123893737793
0.011242326693364422;0.011470377445220947
0.009876269260666563;0.010051965713500977
0.01465974884174024;0.014789760112762451
0.029887626291845715;0.03283122181892395
0.017620072111341433;0.017742842435836792
0.004665435707591361;0.004895925521850586
0.029851404198650053;0.03028777241706848
0.0010443249914657189;0.0010551817249506712
0.02648630146744583;0.02722187340259552
0.011528923331293042;0.012106865644454956
0.005685792283692468;0.005813896656036377
0.026526449459410885;0.02906450629234314
0.029526215991377048;0.030305862426757812
0.0002373358967368668;0.0002384185791015625
0.017546968445554277;0.018026411533355713
0.004531957209719176;0.004581451416015625
0.006507056345938062;0.006716728210449219
0.047084644912478726;0.04880216717720032
0.013642783392400713;0.014110103249549866
0.021144062943118103;0.02354133129119873
0.000902087746814514;0.0009508132934570312
0.006333802930746188;0.006333351135253906
0.005166570096466231;0.005526542663574219
0.024899874504786076;0.02557125687599182
0.018775966576607354;0.019459456205368042
0.008030001587403699;0.008045494556427002
0.027791080805886433;0.02889135479927063
0.013762750946797719;0.014168024063110352
0.030492799527070222;0.03160661458969116
0.019187268472861;0.020045220851898193
0.026291369127842894;0.026912540197372437
0.010801269906313232;0.011065125465393066
0.025461809963008775;0.026665061712265015
0.0030619050899427123;0.0030813037883490324
0.007532530495982226;0.0075550079345703125
0.015418184401048179;0.01578313112258911
0.010355836017867291;0.011171042919158936
0.004020616776667046;0.0040531158447265625
0.01865052090566966;0.018710166215896606
0.001696453888880506;0.0016970746219158173
0.018411629829266925;0.018936827778816223
0.019501708381307353;0.019603729248046875
0.020265514028068633;0.021499276161193848
0.020224811484979125;0.021390825510025024
0.03620380485703794;0.03770333528518677
0.00502045049405907;0.005392745137214661
0.014575794347961269;0.015091538429260254
0.01716441449382065;0.017380446195602417
0.014299233171758498;0.014439791440963745
0.03975932226465406;0.043994903564453125
0.0200435367196027;0.020787611603736877
0.03082403395435124;0.03195667266845703
0.02542429780070845;0.02586078643798828
0.01658099378870134;0.017356008291244507
0.03501019087625838;0.03645825386047363
0.03782973496959418;0.03957483172416687
0.015927821712059666;0.015929222106933594
0.037346095285688344;0.03910091519355774
0.025563768990458823;0.02734871208667755
0.0261353577356644;0.026139216497540474
0.00073144246517374;0.0007648468017578125
0.014350506010764557;0.014351844787597656
0.0020936752359067374;0.0021209716796875
0.007655424245131382;0.008749395608901978
0.031351725821728675;0.03416478633880615
0.04307636867527161;0.044312477111816406
0.039043833206426765;0.04314824938774109
0.02059128218609941;0.021100521087646484
0.0051363796382424085;0.005157470703125
0.013282896997915647;0.013728871941566467
0.008250851040495015;0.008268386125564575
0.015425524165420096;0.015771523118019104
0.036748122181593436;0.03893497586250305
0.02370317429270717;0.024008750915527344
0.0215249052132186;0.022271722555160522
0.012402927556155796;0.01282152533531189
0.013974860291004667;0.013978958129882812
0.02726578831277329;0.02853311598300934
0.03492608741692597;0.03534319996833801
0.008803648799988793;0.00933748483657837
0.021750002899903927;0.025241106748580933
0.04235212534357765;0.04418715834617615
0.018345364449189005;0.018355369567871094
0.01798222977862888;0.018306493759155273
0.02427109050453751;0.024836599826812744
0.002892833456355416;0.003010287880897522
0.026770717354847384;0.02742406725883484
0.008231915507667708;0.00841742753982544
0.024533869194128963;0.024931907653808594
0.02453249998454876;0.02593279257416725
0.0179390535719462;0.01855069398880005
0.012383470987162835;0.012820243835449219
0.028989271613578893;0.031171351671218872
0.007875481365758143;0.007944079115986824
0.018236359116835507;0.018447816371917725
0.0006485746359257259;0.0006889402866363525
0.008511428708164123;0.008522987365722656
0.02421291124398845;0.024828016757965088
0.0256060709818814;0.026158511638641357
0.022146044539662006;0.022156715393066406
0.017086285587536512;0.01733061671257019
0.002454806746120842;0.0024852752685546875
0.019306171502096035;0.019554026424884796
0.026441288382374785;0.02668827772140503
2.4138375390025665e-06;3.219070549675962e-06
0.03943515307129577;0.04047524929046631
0.02035780286982764;0.02077867090702057
0.007793430694446388;0.00806039571762085
0.017275074163280873;0.017461687326431274
0.025349115282172048;0.02539539337158203
0.017169207986484556;0.017190933227539062
0.02165953285171914;0.02202022075653076
0.026030885173381407;0.02694869041442871
0.0034773755386353533;0.0037153661251068115
0.05372599998927329;0.05450955033302307
0.00936221472178794;0.009552791714668274
0.030441554840139332;0.031497567892074585
0.004281421754046506;0.004330635070800781
0.023098012109009324;0.023982107639312744
0.01782122315630173;0.021253585815429688
0.005470115827802118;0.005475074052810669
0.013237843520019546;0.01347506046295166
0.034428943000147455;0.03695744276046753
0.01381811046942443;0.014338985085487366
0.0037670891104247713;0.003910273313522339
0.05227720774119478;0.05457761883735657
0.005701729708247582;0.0058422088623046875
0.021102889861028797;0.021344423294067383
0.022283331865641465;0.023548483848571777
0.025590756345083236;0.025979043915867805
0.004840825220060151;0.005045890808105469
0.019929072150958543;0.0231306254863739
0.009419409036567825;0.009531021118164062
0.026639168142048513;0.027763545513153076
0.002347887670035686;0.0023660659790039062
0.02506129488346835;0.025279998779296875
0.03682249387745817;0.03710532188415527
0.008302248246281384;0.008494794368743896
0.04952006696690172;0.05021175742149353
0.0016619916218537716;0.0017663836479187012
0.021519952319842488;0.021667152643203735
0.007061650250656368;0.007368862628936768
0.01265795134557627;0.014431267976760864
0.04095847793066103;0.04223516583442688
0.028290453656587843;0.030520141124725342
0.0005151814945566055;0.0005159378051757812
0.019030151080384;0.019773311913013458
0.030994782832311128;0.03120875358581543
0.021262545321888867;0.02126505970954895
0.02981514393526165;0.03159189224243164
0.03590466768490493;0.03743293881416321
0.001467382338414766;0.0015112310647964478
0.012684883687256043;0.013389170169830322
0.03373279791884731;0.03646606206893921
0.028797792920075997;0.02969658374786377
0.014277454035698679;0.014929652214050293
0.05044509865606201;0.05318620800971985
0.033833582344148815;0.03571850806474686
0.002527362524458242;0.002605988411232829
0.016666009936556453;0.01741158962249756
0.007291045163139839;0.007335633039474487
0.013525898454142725;0.01441723108291626
0.008765232041441438;0.008798599243164062
0.004971120604123749;0.00511932373046875
0.016171981152337513;0.01633313298225403
0.027927320629978165;0.02939319610595703
0.008223872741798616;0.008229255676269531
0.01833530910153463;0.019056200981140137
0.013334966495247702;0.013767004013061523
0.028657853241939132;0.0291903018951416
0.01908089948246242;0.01924225687980652
0.01214733452247836;0.012215495109558105
0.03352139243813819;0.034134238958358765
0.005060459167939389;0.005239814519882202
0.029451970434065545;0.029472380876541138
0.020922904467167006;0.021878033876419067
0.002004541143618532;0.0020246505737304688
0.020226048035894246;0.021158814430236816
0.023501794774422803;0.02408391423523426
0.00920875870076712;0.00949859619140625
0.05138732546334018;0.06893423199653625
0.024828747797033177;0.02573704719543457
0.023805107029865276;0.02474716305732727
0.013405983996872347;0.013510704040527344
0.020592842171220357;0.021150559186935425
0.035713582260521;0.03759154677391052
0.003261248037504826;0.003261566162109375
0.0267164891038518;0.027859658002853394
0.004226086616733842;0.004242897033691406
0.05703652866014875;0.058799564838409424


==> data/appendices/scatter/mnist-b-standard-strong.csv <==
True Distance;Estimated Distance
0.010255805401945595;0.010516062378883362
0.030346241851110047;0.03086531162261963
0.01396984110213872;0.014133453369140625
0.01112461803127423;0.011397555470466614
0.024389227388518345;0.0262165367603302
0.02795974385032873;0.028529465198516846
0.011943170385270492;0.012358605861663818
0.001445829161135649;0.0014467239379882812
0.02620456433025995;0.026501744985580444
0.019269675126351197;0.019515730440616608
0.03100920683687291;0.03492861986160278
0.020514119159825914;0.02139800786972046
0.011890920042258966;0.012152135372161865
0.026594657372031025;0.027287960052490234
0.024469565605193786;0.02507120370864868
0.016530556688393067;0.0169525146484375
0.025828816054369996;0.02596905827522278
0.04938519391315179;0.052793949842453
0.03575068862288337;0.03677496314048767
0.020996089145236218;0.02171158790588379
0.04473442279138664;0.04680013656616211
0.07046636217844314;0.07721400260925293
0.024518933660023147;0.025199472904205322
0.011812914989196453;0.012169450521469116
0.013708854473826774;0.013893097639083862
0.013293290060697701;0.013591974973678589
0.009920103821430095;0.010063178837299347
0.03335396541081008;0.03607463836669922
0.037002342391059366;0.037003397941589355
0.02923906248212289;0.02982032299041748
0.016072704636319157;0.016256272792816162
0.021854964210844333;0.022157907485961914
0.02132029164974848;0.022354930639266968
0.03017630723868613;0.03140568733215332
0.023728545315119975;0.024802744388580322
0.009250498272175963;0.009252499788999557
0.024452978172835878;0.025221675634384155
0.009692117080597827;0.009846419095993042
0.010651054216744402;0.011699648573994637
0.0161366616734661;0.016187667846679688
0.021588280895494045;0.022265076637268066
0.012760954367060682;0.012893619947135448
0.021741358835995754;0.02271619439125061
0.0023347651829235343;0.002506554126739502
0.013296786745838866;0.014059484004974365
0.02685156375429505;0.027713656425476074
0.029070097129825802;0.030009925365447998
0.026188525196872762;0.027096927165985107
0.0024871738809726907;0.0024890899658203125
0.013282932411914855;0.013615787029266357
0.017001703612858368;0.018075942993164062
0.008782187559541587;0.008815737441182137
0.0014017073783978164;0.0014144927263259888
0.03560789838945818;0.03642262518405914
0.010753737295500904;0.010750800371170044
0.01653437593412705;0.017170369625091553
0.006830755509899807;0.007164597511291504
0.02406999483867519;0.02458089590072632
0.02631872190575681;0.026780012995004654
0.02554427565518111;0.026057034730911255
0.014790397230633754;0.014852523803710938
0.03049236815216093;0.03139795362949371
0.014033567439265862;0.014088630676269531
0.0434478398347246;0.045596927404403687
0.003469265686373032;0.0035123485140502453
0.02766044774827041;0.028218090534210205
0.056946116019142054;0.0575425922870636
0.03215664914857131;0.03235691785812378
0.04682445959846907;0.04828745126724243
0.0024195351273774094;0.0024290084838867188
0.02082437008831249;0.020945478230714798
0.02742233007463655;0.02793329954147339
0.011351148541743041;0.011569023132324219
0.02502272734375309;0.026156455278396606
0.043137157047835786;0.04366305470466614
0.0015436893863414731;0.0015439987182617188
0.05505915895459477;0.05595606565475464
0.0006482755934561871;0.000659942626953125
0.009080103685752227;0.009259164333343506
0.02947556393561769;0.030244499444961548
0.021722615701603887;0.022212117910385132
0.010099073086799512;0.010288238525390625
0.021919008972624984;0.022615507245063782
0.01249688993741368;0.012906849384307861
0.031212105871657164;0.031229745596647263
0.0366953969256434;0.04122653603553772
0.021488805108880082;0.021586447954177856
0.03127649709309551;0.031865864992141724
0.007642822912859876;0.007811814546585083
0.02209383941395208;0.022381260991096497
0.009061190672873502;0.009154319763183594
0.0037346323227847836;0.0038552582263946533
0.04770069138731799;0.05194373056292534
0.006292589840290753;0.00656658411026001
0.023112689238886496;0.023283911868929863
0.031834933114691495;0.032154083251953125
0.04959136405158526;0.04989832639694214
0.03644977133975714;0.03645038604736328
0.024139196565598542;0.024293452501296997
0.018449211810124645;0.019007384777069092
0.018292961930281577;0.01865825057029724
0.01358328552671798;0.013775110244750977
0.0309325697151284;0.03183707594871521
0.020178064935317427;0.020596206188201904
0.028459481386958436;0.02846050262451172
0.024131818301443137;0.024729788303375244
0.020667783617708265;0.020669937133789062
0.004414885927742534;0.004445493221282959
0.030215482548455158;0.032151490449905396
0.013082892711421002;0.013433068990707397
0.03312124883108512;0.034333616495132446
0.005930740766100736;0.006020545959472656
0.016876606058716402;0.017253875732421875
0.01993067934638523;0.020671188831329346
0.019677223116531736;0.020439624786376953
0.05811426668902705;0.05882948637008667
0.0315564529535598;0.03298830986022949
0.04876670038436328;0.05058005452156067
0.02577590248326502;0.025984525680541992
0.020924110192366188;0.021245915442705154
0.026448061023454317;0.027483612298965454
0.04214812251174271;0.04353436827659607
0.02519081109953914;0.02581438422203064
0.0032058760412036597;0.003262057900428772
0.027403918493656164;0.02803698182106018
0.030192354526001542;0.03102889657020569
0.022612636744519892;0.02332371473312378
0.020373127008560442;0.02058696746826172
0.014018320257785119;0.014398470520973206
0.009119455942877969;0.00946718454360962
0.013865858118067677;0.014141112565994263
0.010468056188841085;0.010962218046188354
0.021992894333290942;0.021993637084960938
0.0026167465171868945;0.0027637556195259094
0.014701527444083002;0.015402555465698242
0.009592326756102445;0.009939610958099365
0.024041226639829664;0.0243360698223114
0.006531538893910017;0.006636083126068115
0.037087131325698915;0.03828808665275574
0.014354922997340912;0.014858901500701904
0.031176208743336757;0.031675517559051514
0.0024915435733496864;0.0025072097778320312
0.018739289075594617;0.019867628812789917
0.042880520800492664;0.04295164346694946
0.03746789077040847;0.038222432136535645
0.0026292169571387972;0.0027770400047302246
0.0021824490135616613;0.0022015273571014404
0.008137580329493535;0.008195815607905388
0.022563746969007276;0.022825777530670166
0.02898904445526317;0.030189543962478638
0.01684311001100023;0.017363429069519043
0.023702377203974764;0.024971961975097656
0.017817940518982615;0.01827230677008629
0.0006388030980345251;0.000659942626953125
0.01685860941477688;0.016859054565429688
0.03084323532567907;0.031243279576301575
0.021242427554105242;0.02136954665184021
0.032909598706225014;0.035221099853515625
0.00942802945122214;0.009773969650268555
0.00048753847660741356;0.0004982650279998779
0.011332119339672266;0.011559516191482544
0.03435219961446978;0.035577014088630676
0.0013551344507769058;0.001388479140587151
0.021244738446614713;0.021523475646972656
0.007003817151364372;0.007173851132392883
0.017109298235876137;0.017812728881835938
0.016023255479993784;0.01673319935798645
0.015116378335005254;0.015904515981674194
0.013550398270946245;0.013680458068847656
0.010859904024987873;0.01096343994140625
0.017619775178502953;0.017630785703659058
0.009012978025446858;0.00935623049736023
0.03324456914524855;0.03515440598130226
0.020047758591042606;0.020148634910583496
0.00021156694857973828;0.000213623046875
0.011555452888565429;0.011963844299316406
0.01814495839547256;0.018874168395996094
0.027033041645347047;0.02776467800140381
0.0252708857232195;0.026778995990753174
0.004566819339321956;0.004734158515930176
0.018219983313464232;0.018220901489257812
0.06552439084953028;0.067371666431427
0.04989864244270188;0.051235586404800415
0.07483541280391721;0.07769995927810669
0.013407992618488608;0.013902872800827026
0.020067823743191035;0.02030014991760254
0.06114658068751418;0.06168457865715027
0.025932343951757822;0.026636064052581787
0.012176738016055599;0.012886643409729004
0.011633674247275749;0.01219874620437622
0.013360640271091288;0.013955086469650269
0.02718081347027966;0.028063952922821045
0.00967577790851227;0.009746498428285122
0.07402810261055541;0.0764428973197937
0.009991059530467378;0.010052680969238281
0.007713540886097962;0.0077686309814453125
0.02518944082422285;0.026838362216949463
0.013728922495180275;0.013766288757324219
0.021521871302710226;0.022312134504318237
0.007982772982258222;0.0080413818359375
0.01661651756302181;0.016669511795043945
0.015116512328481931;0.01618248224258423
0.011522208700116996;0.011614739894866943
0.010766024597606758;0.010869055986404419
0.029126838376648596;0.032682448625564575
0.01783042868767826;0.018315404653549194
0.021504348096612943;0.02176651358604431
0.018389221580114218;0.01891997456550598
0.020762781983159114;0.021390825510025024
0.01625120057301972;0.016396522521972656
0.03367050361621429;0.034473419189453125
0.02501033843618256;0.025613218545913696
0.012889038711967267;0.01318251434713602
0.02708229531446252;0.02711796760559082
0.041259671980761164;0.04195025563240051
0.027301872469328723;0.028337424620985985
0.0447729529013214;0.04554188251495361
0.0012642420424501637;0.0013651326298713684
0.009141327216475046;0.009229573421180248
0.0024448485247531926;0.0026489049196243286
0.000564777509316643;0.0005977153778076172
0.036029533633697236;0.03779315948486328
0.013928795841318;0.014216557145118713
0.06892615793227676;0.07144731283187866
0.030670650303566933;0.03167635202407837
0.01636915409683421;0.017345130443572998
0.017163868944560123;0.017239362001419067
0.01913586961738396;0.019136428833007812
0.0004688300437486741;0.00047016143798828125
0.034942955718568154;0.0391005277633667
0.02860000766219639;0.030232369899749756
0.009866839706165007;0.010089874267578125
0.012928673172099954;0.0130462646484375
0.03184477593597109;0.03318706154823303
0.019935561865790857;0.02089214324951172
0.011531941426817087;0.011623382568359375
0.020990209548316503;0.021274834871292114
0.007698285431494852;0.00783538818359375
0.04817577686833642;0.05121996998786926
0.00026580686640842563;0.0002708235988393426
0.03649465568799883;0.03745803236961365
0.017502844903760428;0.01791203022003174
0.008900263793108425;0.009058535099029541
0.017393971042039214;0.017600446939468384
0.007857633027470742;0.007893526926636696
0.03550780332918161;0.03763583302497864
0.015924855277844794;0.01664912700653076
0.011285462605397673;0.011888355016708374
0.0020326687220694876;0.0021438300609588623
0.005136965801157531;0.005196571350097656
0.02862620526373846;0.029046982526779175
0.04569760792849731;0.047074586153030396
0.026380480286705883;0.027176767587661743
0.02008339126610232;0.020887434482574463
0.0075141961228935945;0.007514983415603638
0.02893321855000903;0.02941155433654785
0.025890459223292545;0.0270749032497406
0.029041549701696243;0.029386281967163086
0.01889430566897926;0.020102322101593018
0.0031802313865538718;0.0033454596996307373
0.032514406285561716;0.03359794616699219
0.023462704504660904;0.02392740547657013
0.005858331301913402;0.005954742431640625
0.01885067347919096;0.018851280212402344
0.004681717069289594;0.004682469647377729
0.015822865366121482;0.01618218421936035
0.017800344621137963;0.01799827814102173
0.023575736749195685;0.02437266707420349
0.007230081315843059;0.007359743118286133
0.0013389447486206586;0.0013723298907279968
0.01139971576127729;0.011709192767739296
0.02966404671422341;0.03025341033935547
0.009664788976742767;0.009953796863555908
0.00016003264535582702;0.0001663602888584137
0.019317559090394388;0.019698798656463623
0.022089890635607456;0.02213858813047409
0.05509950505553839;0.05577927827835083
0.0560115878971469;0.06120297685265541
0.03930537826808696;0.03994721174240112
0.016209606901588864;0.016903772950172424
0.0054277863066408884;0.005560636520385742
0.014164579758877801;0.014197349548339844
0.017128089743344524;0.01720617339015007
0.021708694804573797;0.02182793617248535
0.010139041011454632;0.010222464799880981
0.01600295977983718;0.01643681526184082
0.008073445935342852;0.008601844310760498
0.07323972187075992;0.08134633302688599
0.02113095182848476;0.02150183916091919
0.02574186954405832;0.026221275329589844
0.03582565783944156;0.038048744201660156
0.022858398337320715;0.023695290088653564
0.023701197825321776;0.02392864227294922
0.023394086424345043;0.02399122714996338
0.001751579595223877;0.0017566211754456162
0.023389017440401463;0.02380022406578064
0.016237905758359917;0.016544967889785767
0.010421046091756814;0.010806091129779816
0.026777760290108688;0.02761918306350708
0.03832855745801698;0.038925230503082275
0.0019465745248554679;0.0019473693100735545
0.0019413219149325652;0.002004474401473999
0.020356613545452738;0.02050688862800598
0.007672078480341491;0.007717071566730738
0.006511911792273723;0.006519317626953125
0.010916078644654457;0.010936737060546875
0.0237375605280028;0.024265944957733154
0.07441569997634953;0.0831441879272461
0.009750143210572847;0.010085135698318481
0.025398523088561716;0.02559185028076172
0.03560279941093716;0.03834521770477295
0.011542994589220357;0.011551856994628906
0.016979328721464328;0.018096357583999634
0.005523895634078341;0.0060224831104278564
0.07482934943780616;0.07558834552764893
0.01893466630839273;0.01984730362892151
0.02093696260623657;0.021334022283554077
0.014481813117993427;0.014999095350503922
0.0314545282829157;0.031485557556152344
0.02602548582063995;0.026531219482421875
0.007294047826910353;0.007373809814453125
0.01755542657977769;0.017661362886428833
0.025182186883790664;0.025759287178516388
0.017633156868445257;0.018296539783477783
0.02788579904601963;0.029787182807922363
0.02372131087530862;0.023940086364746094
0.02001231198751272;0.02106022834777832
0.010386677465780494;0.010544836521148682
0.011756649314691704;0.01190185546875
0.01341938475815166;0.013484923169016838
0.023138822683615425;0.023418426513671875
0.057914147420226963;0.060127198696136475
0.015178785739139885;0.01559072732925415
0.008945747832831377;0.009201228618621826
0.04939339474691737;0.05037260055541992
0.009292050326418212;0.009511202573776245
0.00685085430399331;0.0068520973436534405
0.00635469067184948;0.006365757901221514
0.023208690222589597;0.023422222584486008
0.010259085634001464;0.010490119457244873
0.02078929708097926;0.021746844053268433
4.878313751826218e-05;4.9591064453125e-05
0.018015354535787474;0.018476277589797974
0.031724724555031523;0.03423067927360535
0.009419363177535783;0.009480476379394531
0.0031471619138166555;0.003256380558013916
0.05015947244310351;0.05334949493408203
0.012033057100743682;0.012494087219238281
0.029383607695721712;0.02982032299041748
0.012006852318843145;0.012005805969238281
0.005774655193340891;0.005990087985992432
0.007164989927645728;0.00720977783203125
0.03747100304195917;0.0378728061914444
0.001555304658687111;0.0016260892152786255
0.011031151484207507;0.011143646202981472
0.030161040848609162;0.030402034521102905
0.004250620026181394;0.0042514801025390625
0.00011050703058576457;0.000110626220703125
0.012494266097196241;0.012708663940429688
0.0076047568961728745;0.007710456848144531
0.021127617401703564;0.021489597856998444
0.008376744906511897;0.008402824401855469
0.0016009051403846407;0.0017271637916564941
0.002203423584719504;0.0022267873864620924
0.03742608504492319;0.038098257035017014
0.025420958142952213;0.025644242763519287
0.031150034218060733;0.031150847673416138
0.018840664378037084;0.018924742937088013
0.01720294590561341;0.017557233572006226
0.07472832559390341;0.07641679048538208
0.014221930006146041;0.0144575834274292
0.017695118400913395;0.017695456743240356
0.04588979431745692;0.04770529270172119
0.016143127758517645;0.01638495922088623
0.016772175255744932;0.017427384853363037
0.0006662579263090638;0.0007479935884475708
0.0032039859590116565;0.0033818036317825317
0.02202813535091451;0.022999882698059082
0.020499817494956496;0.020649194717407227
0.021691787381039187;0.02186635136604309
0.0020549578994857164;0.002079838654026389
0.022788057279037315;0.023072868585586548
0.016726877809315314;0.017311841249465942
0.004351302501201904;0.004453986883163452
0.03555487443063311;0.042344123125076294
0.043503142857371745;0.044970571994781494
0.01588803338388022;0.01613721251487732
0.0070650990050033355;0.007065773010253906
0.03075966614502514;0.03258097171783447
0.004400778817586154;0.004464179277420044
0.003046826260853455;0.0031302720308303833
0.014984168057516553;0.015212252736091614
0.011326182431602464;0.011432051658630371
0.025460917795834613;0.025694221258163452
0.012961815831131521;0.012963294982910156
0.024567148028110733;0.024616271257400513
0.04838646189812954;0.052703261375427246
0.022917968530884805;0.022918701171875
0.01318841982762734;0.013772398233413696
0.01705246896359925;0.017052650451660156
0.02732797004974481;0.028677552938461304
0.008031042707520426;0.008211880922317505
0.017983702255367905;0.018635421991348267
0.04352496993621497;0.045706406235694885
0.012185403571202761;0.012480854988098145
0.01254680229938724;0.012547522783279419
0.054577579951769054;0.055884331464767456
0.012473162759579744;0.013024158775806427
0.026723305740113026;0.027454465627670288
0.022870835830872002;0.022871917113661766
0.020392180485392382;0.020651817321777344
0.020844711783142796;0.020998915657401085
0.033858845996698306;0.03452865034341812
0.01682137035621204;0.017208099365234375
0.03176607640251195;0.03199395537376404
0.02275912416562943;0.02349376678466797
0.024612873813067218;0.0252077579498291
0.003817936623670404;0.004072427749633789
0.014869281160048767;0.014938205480575562
0.029104683434727628;0.02959778904914856
0.029620152981384606;0.030540168285369873
0.023914895528957973;0.02415943145751953
0.016588663572367837;0.017241567373275757
0.025667375744442795;0.025888577103614807
0.004983668966795265;0.0050878822803497314
0.014055825610883997;0.014148741960525513
0.024592891506882805;0.024799495935440063
0.006337172003853044;0.006624892354011536
0.03758996187184893;0.03829622268676758
0.05089970097360739;0.05450648069381714
0.00691557506421442;0.006976127624511719
0.01698838595176656;0.017120361328125
0.048584457603827236;0.04920554161071777
0.013675399364940255;0.01418614387512207
0.017035701757385134;0.01722198724746704
0.01871195299529694;0.019312143325805664
0.004836961655019006;0.005031585693359375
0.008020291728588359;0.008368492126464844
0.0004530130780304488;0.00045871734619140625
0.012508280754543038;0.012919753789901733
0.022212800258127365;0.023676816374063492
0.009320178733310544;0.00936126708984375
0.022197315297521867;0.022197723388671875
0.014447702531223705;0.014875117689371109
0.01708118042672701;0.017353862524032593
0.021040663098256935;0.021657943725585938
0.0037288623208746935;0.0037412643432617188
0.02181692825340247;0.021820036694407463
0.004531432427257318;0.004577234387397766
0.0394513118874591;0.04031246900558472
0.017577011022392848;0.01965072751045227
0.01352386662612719;0.01353311538696289
0.03453028807812086;0.03526335954666138
0.014905003497893627;0.015016615390777588
0.0007984643714003744;0.0008161738514900208
0.056025446748929605;0.05657017230987549
0.0011777000109621362;0.0011796951293945312
0.02319121676154273;0.023618072271347046
0.02572233979935215;0.025723416358232498
0.019349850622585648;0.019878923892974854
0.02618476623287615;0.02695891261100769
0.007394687253288258;0.007422447204589844
0.024113257648616382;0.024590373039245605
0.009324929143819263;0.009501993656158447
0.026359977398315318;0.02683544158935547
0.04813283360638864;0.05294376611709595
0.031631474285849906;0.03183621168136597
0.029146067123755198;0.02994406223297119
0.02924389158454127;0.03024229407310486
0.017229567080177557;0.01725289225578308
0.0019415263613381003;0.0019426345825195312
0.02719883426663455;0.027543067932128906
0.013714638147948783;0.014102935791015625
0.03223111634059224;0.03237815573811531
0.023428421028411577;0.023800373077392578
0.0123263150908771;0.012716084718704224
0.002944897019499771;0.0032349824905395508
0.004341184322610495;0.004354536533355713
0.010376601450707564;0.010376930236816406
0.018567355378573704;0.019434094429016113
0.013544406695526588;0.013585269451141357
0.0597437783313653;0.0665871798992157
0.04214045951896784;0.04370689392089844
0.009017621139162836;0.009357035160064697
0.029790779645572994;0.03014996647834778
0.050283488933698724;0.051563918590545654
0.008276578930373238;0.008339881896972656
0.020184085584904626;0.02044832706451416
0.02382084090473473;0.024290889501571655
0.024062838632828584;0.02474716305732727
0.04256127705528536;0.04387146234512329
0.013518670059911428;0.013880938291549683
0.022149607682650972;0.02242940664291382
0.01571879045479374;0.015885382890701294
0.021672414340371034;0.022636473178863525
0.01999501091759121;0.02013111114501953
0.004483472893305986;0.00456586480140686
0.04839498168702781;0.050019919872283936
0.02155349975203114;0.022263675928115845
0.018710446991394226;0.019268035888671875
0.01002243026296265;0.01003265380859375
0.007549885859896679;0.007905974984169006
0.010772754154831941;0.01090240478515625
0.023635348211465214;0.02366732433438301
0.009320601765565881;0.009733863174915314
0.01689460225583049;0.017216160893440247
0.026052674417100023;0.02871444821357727
0.032683154548186835;0.03349342942237854
0.020822957076730757;0.02143283374607563
0.001248231077576292;0.0012502670288085938
0.02945900372169969;0.03288361430168152
0.019437116213936564;0.019603613764047623
0.007494662686259798;0.0075931428000330925
0.005785320899003584;0.0058478862047195435
0.00934956208992342;0.009709417819976807
0.009198193386946881;0.009399950504302979
0.05591484074208287;0.056624650955200195
0.002525310089333859;0.0025281906127929688
0.018517382108399996;0.0188387930393219
0.022625038836139442;0.023659616708755493
0.007774574845236803;0.00800633430480957
0.019770561891293264;0.01995241641998291
0.021854890706857782;0.022734910249710083
0.021708725520481458;0.022085338830947876
0.015026707594968911;0.015655875205993652
0.004545560895035899;0.004559516906738281
0.02401657565307114;0.024418488144874573
0.02960850070738267;0.02970433235168457
0.023932968906301175;0.02424907684326172
0.03065128841656318;0.031120330095291138
0.018571581042117043;0.0192624032497406
0.01579330907772245;0.015793800354003906
0.025774073164096713;0.02601546049118042
0.08623775621610756;0.09155848622322083
0.020296596166729054;0.02133539319038391
0.002573656000871763;0.0026199817657470703
0.014111509934180524;0.014494508504867554
0.007677062398521462;0.007744506001472473
0.02462435805694605;0.026032447814941406
0.012908215695860401;0.013298004865646362
0.00465615338144872;0.004694938659667969
0.03191773405052397;0.03442135453224182
0.02587124062667297;0.02847626805305481
0.001751126186531283;0.0017881393432617188
0.01516314893307566;0.01558840274810791
0.013785602699985348;0.014505267143249512
0.01202752881958979;0.012142568826675415
0.015639775165501333;0.0157930850982666
0.01372407835871975;0.014124900102615356
0.002143224025328859;0.0022297799587249756
3.5201283882030415e-05;3.522634506225586e-05
0.02434403235006162;0.02725452184677124
0.020098051812161333;0.020122507587075233
0.022106263773593968;0.025235682725906372
0.018662814701940245;0.01903441548347473
0.00026348552505501616;0.00026702880859375
0.012785128663666606;0.01284027099609375
0.014072188677327688;0.014267951250076294
0.01579297424489827;0.015813827514648438
0.018283632474517808;0.018517494201660156
0.030840863056058345;0.031452834606170654
0.028342175752910884;0.028343146666884422
0.017710689805309543;0.01808074116706848
0.01722267888992851;0.017532065510749817
0.016676552766972382;0.01685279607772827
0.010132910848433135;0.010611720383167267
0.006261406386697495;0.0062618255615234375
0.03156065602756281;0.034996598958969116
0.0013066704215055716;0.0013074178714305162
0.010314256434727994;0.010428622364997864
0.017321619342630542;0.017817974090576172
0.030865719546625214;0.03394857048988342
0.011926466574909422;0.012036353349685669
0.02521978119141727;0.02558237314224243
0.006766409457152609;0.006947040557861328
0.019518794918742935;0.019742965698242188
0.02837623001383723;0.029118120670318604
0.009742646796441604;0.010101318359375
0.01482202846918423;0.016145408153533936
0.01802421156962365;0.018130391836166382
0.019245532307154135;0.019760996103286743
0.03344271939949276;0.034767091274261475
0.04726993416812454;0.048097074031829834
0.030136969442186773;0.030938059091567993
0.006974358326177321;0.0069751739501953125
0.015128306009391178;0.015581057406961918
0.005474016216239921;0.005602329969406128
0.016046954461323905;0.01684790849685669
0.036866399897662765;0.03818216919898987
0.01653051509219175;0.017774000763893127
0.014240735746465236;0.014428138732910156
0.045006223752646686;0.04680817201733589
0.015493003950398066;0.01573467254638672
0.023964549761649318;0.029499053955078125
0.021455818709537416;0.022158682346343994
0.024148236966460304;0.024314075708389282
0.035451503342951;0.03698068857192993
0.010423969589544875;0.010424613952636719
0.03067293904250119;0.03077155351638794
0.04555555620146278;0.053532928228378296
0.01691101889732644;0.0171239972114563
0.06622020055157954;0.067405104637146
0.0008250552772833029;0.0008535385131835938
0.04868255510501615;0.04921591281890869
0.0024680161230400716;0.0024919165298342705
0.02905376295377988;0.03067132830619812
0.027298157709222347;0.027601242065429688
0.03987441677137779;0.0414351224899292
0.005014846048882157;0.005264401435852051
0.007872252262590418;0.008166313171386719
0.011949836515524741;0.011960029602050781
0.010251535152135543;0.010756678879261017
0.00048036420122922626;0.0004850327968597412
0.0375425533622036;0.041570067405700684
0.003046749070144717;0.0030755996704101562
0.0053825701216487255;0.0053997039794921875
0.01615023964819387;0.01666468381881714
0.01592577656649676;0.015959739685058594
0.017645119078099687;0.018516242504119873
0.05892827963305272;0.060997575521469116
0.0009238104164575254;0.0009393393993377686
0.012202025937828128;0.012202292680740356
0.012881416516189188;0.013132840394973755
0.024250136782822663;0.024314075708389282
0.01486235787729625;0.015207648277282715
0.03297371644257851;0.0355687141418457
0.022970550998801343;0.023072808980941772
0.028704941519607858;0.02898511290550232
0.01995162966255717;0.02088788151741028
0.036170698122848184;0.037252277135849
0.02116612659177477;0.02218073606491089
0.02759133049519795;0.02877908945083618
0.0444239253410982;0.044452130794525146
0.06781629493368381;0.06833302974700928
0.0033066864510203835;0.00334930419921875
0.03234731810710858;0.03295496106147766
0.007483764835049335;0.007683340460062027
0.026514352636732803;0.027487903833389282
0.024709498963802;0.02568274736404419
0.0083611184457601;0.008442878723144531
0.012706167904324307;0.012787818908691406
0.003014874312430418;0.003044337034225464
0.016273654933038263;0.0163041353225708
0.01047600187642723;0.010709643363952637
0.03638979443390759;0.03667929768562317
0.015810502612124907;0.016084343194961548
0.05161929304708811;0.05360165238380432
0.005405129339429626;0.005516231060028076
0.03520737937319213;0.035941123962402344
0.015902181908996293;0.015935897827148438
0.0013142109865011474;0.0013265162706375122
0.01832900556066259;0.018648751080036163
0.019079052363898247;0.019485414028167725
0.01757137351715488;0.017572320997714996
0.023600987622100854;0.024672985076904297
0.0296834611093092;0.030822843313217163
0.023751404039763287;0.02419421076774597
0.03409087275538356;0.035305947065353394
0.015811199472736046;0.016269326210021973
0.006020123914143734;0.006224989891052246
0.004570840515811786;0.004668190609663725
0.004055097694598467;0.004195272922515869
0.025753701392968262;0.02700534462928772
0.01763177035960716;0.017809271812438965
0.0050764061915125475;0.0051446110010147095
0.03760909345648683;0.04112124443054199
0.016968554274703593;0.017779827117919922
0.019314075812356737;0.020030692219734192
0.00924986558657101;0.009271621704101562
0.06763614927402085;0.07281163334846497
0.003452440596951288;0.0034532006829977036
0.01877034338262475;0.01931089162826538
0.006836544553573916;0.006863594055175781
0.061093592051866964;0.06163516640663147
0.01133539339620411;0.011336281895637512
0.010114329867976963;0.01036602258682251
0.017396207326910895;0.017620060592889786
0.0006384235734294973;0.0006427764892578125
0.07024548897755618;0.07085812091827393
0.008702928354758784;0.008915610611438751
0.004327612081268276;0.004363059997558594
0.009078570792470653;0.009474486112594604
0.02993393095413072;0.030826404690742493
0.018621390322536197;0.018928200006484985
0.019083747534254177;0.019396185874938965
0.0016100617630849016;0.001665353775024414
0.008452307649789985;0.009002387523651123
0.0004256755397442627;0.0005078613758087158
0.012347142100176386;0.012910991907119751
0.021626303652962857;0.02241230010986328
0.017616451345415524;0.018035918474197388
0.012359450309340471;0.012956023216247559
0.007917702937167665;0.008001089096069336
0.10743265395278379;0.10833844542503357
0.02222679539326753;0.023458749055862427
0.07299520202134928;0.07750743627548218
0.010690987686628767;0.011071592569351196
0.017959987567203337;0.018512845039367676
0.02033561539765009;0.020602017641067505
0.01627187951869092;0.016333527863025665
0.03520913575567815;0.036017030477523804
0.015568026246158072;0.01651778817176819
0.011711478731273936;0.012027323246002197
0.027415208808177792;0.028331637382507324
0.019555277642668203;0.01959514617919922
0.003007258317502502;0.0030517578125
0.015428907515380045;0.01609271764755249
0.022988399864724614;0.024130284786224365
0.02897306164628949;0.02945038303732872
0.0038776285888813176;0.0039119720458984375
0.016305196943026304;0.016743481159210205
0.024941203988051754;0.025312483310699463
0.012575509294438666;0.012841463088989258
0.014607516766550716;0.01529652625322342
0.022556455225572352;0.02256011962890625
0.008222402546055265;0.008473694324493408
0.004678006732704465;0.004749298095703125
0.01715199686783708;0.01823902130126953
0.009768250511798951;0.00987811665982008
0.011553703402719611;0.011647203005850315
0.021696817111737418;0.021999865770339966
0.017233724700427167;0.017648309469223022
0.03602948969831811;0.03835901618003845
0.016662508785340244;0.017193738371133804
0.00036743044353328765;0.0003681182861328125
0.00905512143382652;0.009076118469238281
0.0259960907247969;0.026849718764424324
0.028173531415922156;0.02839738130569458
0.024326448652561207;0.02432727813720703
0.032978039792885196;0.03428995609283447
0.03108360551296575;0.03263533115386963
0.005794767976833725;0.005846947431564331
0.013681834288097211;0.01393754780292511
0.0070320680074175065;0.007189691066741943
0.007601100864680339;0.007742077112197876
0.020063805354630263;0.020638108253479004
0.019261180756759047;0.019264182075858116
0.02127743491444606;0.02145981788635254
0.022247084879744333;0.023149192333221436
0.02358013889059539;0.024136602878570557
0.0060794393064193845;0.006224989891052246
0.0254291437548708;0.025502128526568413
0.01676849946252645;0.016769373789429665
0.08251313583123268;0.0833398699760437
0.00938378865609415;0.009598881006240845
0.020002894469848424;0.020230267196893692
0.03955936301849077;0.0399421751499176
0.01538804840554299;0.015722349286079407
0.01883500862657216;0.019024372100830078
0.014453287092706643;0.014804422855377197
0.02506610196693757;0.025972962379455566
0.03121681748511742;0.033326178789138794
0.029722542501189345;0.03118118643760681
0.0303712274969995;0.03151395916938782
0.03420025304296579;0.03454291820526123
0.014135542740766114;0.014451026916503906
0.0148625257505648;0.015002250671386719
0.003399963160580236;0.003542184829711914
0.02006930230170824;0.020481139421463013
0.015187864295189021;0.015183448791503906
0.04272147837825352;0.04272651672363281
0.019323643064963796;0.019979089498519897
0.025356032769342864;0.02627471089363098
0.10358300157449572;0.12094509601593018
0.011758567949080471;0.011772990226745605
0.029824387434826478;0.03118160367012024
0.017085222649310873;0.01773965358734131
0.0023168006810544706;0.0023336410522460938
0.01773597487134177;0.018052995204925537
0.027310732835397186;0.028645187616348267
0.012143563116852748;0.012680888175964355
0.03917967270838352;0.03933897614479065
0.017645075414279034;0.01818045973777771
0.007946176890214693;0.007982254028320312
0.01866943158512532;0.019586414098739624
0.020922763516779946;0.021318212151527405
0.03349756759449737;0.034499119967222214
0.03843472533842169;0.03844451904296875
0.011517959092801958;0.011593818664550781
0.07459335086527893;0.07605454325675964
0.030485599752751235;0.030637690797448158
0.013303116487746703;0.01350933313369751
0.013747015756239399;0.013841986656188965
0.022794395661460763;0.024372130632400513
0.015338675685734602;0.0157473087310791
0.06060579334767606;0.06118965148925781
0.031683179078432946;0.03267917037010193
0.011490540315439828;0.011745989322662354
0.03805994465076396;0.05115547776222229
0.022502469972863638;0.02272719144821167
0.005320128509036201;0.0053238836117088795
0.004155107077867019;0.004298180341720581
0.0015369164751973983;0.0015621185302734375
0.026163069595003283;0.02689078450202942
0.05368932995443793;0.0616932213306427
0.019973519652809017;0.02057531476020813
0.008647305574830259;0.008953094482421875
0.015296167916004995;0.015451505780220032
0.02348420044273141;0.02362537384033203
0.06420020725002945;0.06518986821174622
0.025232883699857253;0.025474101305007935
0.03031368031615369;0.03166837990283966
0.03111082448025315;0.03146544098854065
0.011175968302100877;0.011247575283050537
0.027696190865418188;0.027711868286132812
0.019879294263557043;0.023915499448776245
0.028398433317124768;0.029159076511859894
0.03800469754215616;0.03937244415283203
0.023225509097048475;0.024071410298347473
0.002543101412015019;0.0025549232959747314
0.01017953609844504;0.010228157043457031
0.021398628695381065;0.021716296672821045
0.05395723230840902;0.05445614457130432
0.035773879023179606;0.035874366760253906
0.001582458046029297;0.0016044080257415771
0.0010036145569639427;0.001107931137084961
0.006926411128288927;0.006941795349121094
0.005082248738910147;0.005101203918457031
0.017278891814878333;0.017817914485931396
0.007852912741281387;0.007902145385742188
0.021362380260868882;0.02163316309452057
0.023649514994782767;0.02365019917488098
0.017560618882312966;0.017926394939422607
0.02298549765024409;0.024000048637390137
0.0029847011730858106;0.0030765533447265625
0.040701207885787384;0.041828881949186325
0.03192038104342568;0.03344607353210449
0.01918057175391541;0.020066499710083008
0.0009006727339419346;0.0009054094552993774
0.01847261268561601;0.019376933574676514
0.013706082873295087;0.0137939453125
0.015213587993833566;0.015211135149002075
0.006861052897694248;0.006902158260345459
0.017340168287839203;0.01786738634109497
0.017121901223933342;0.017596781253814697
0.03519572988747194;0.035903990268707275
0.06101019963733108;0.06453907489776611
0.016232365584052878;0.01706796884536743
0.011770441762926331;0.012805938720703125
0.010685645263207082;0.010765492916107178
0.037750348290334884;0.04005563259124756
0.02022218140119929;0.02038741111755371
0.00013767821704786798;0.0001392364501953125
0.01697503678685801;0.0172959566116333
0.04474486260859114;0.04625058174133301
0.012038150954347864;0.012188822031021118
0.028980810394365262;0.03216838836669922
0.022696136168016398;0.023293256759643555
0.015341146032434144;0.015378952026367188
0.026962081264865437;0.02806338667869568
0.04153677699564088;0.041731178760528564
0.020052717660758276;0.02028590440750122
0.013214112304446876;0.013766318559646606
0.020816410313134328;0.021146491169929504
0.011880952519916372;0.012420058250427246
0.0215806637107755;0.021947652101516724
0.044474760086039136;0.04562017321586609
0.008624235433918678;0.008956462144851685
0.003305273264529703;0.003414839506149292
0.02594927254319953;0.02630901336669922
0.028117342464521133;0.0301513671875
0.026969223938325765;0.028793513774871826
0.025708057267916036;0.026431269943714142
0.004064840235842789;0.004170417785644531
0.02242339916804665;0.022835075855255127
0.013915372880690995;0.014201641082763672
0.01359639452246216;0.013611823320388794
0.009493732290671459;0.009540557861328125
0.02154132572861723;0.021820038557052612
0.014303881112498515;0.014975666999816895
0.028419432786031006;0.029051899909973145
0.020364468427681918;0.02038288116455078
0.010350896881018723;0.010577261447906494
0.04058290770156805;0.04330950975418091
0.025134442415641597;0.025672167539596558
0.0223813870401903;0.023351281881332397
0.012802731061684166;0.01328161358833313
0.05078525434854156;0.053652018308639526
0.0023738942024610263;0.0024583637714385986
0.01677023284050519;0.01705886423587799
0.011789178667069975;0.012702884152531624
0.0016380671895358393;0.0016937255859375
0.014234082101951324;0.014789648354053497
0.037908478795346506;0.038283973932266235
0.030394923009786943;0.03136703372001648
0.020973304159582068;0.021623045206069946
0.011336527920204075;0.0113677978515625
0.014816937684062016;0.014822927303612232
0.008344262657227684;0.008707940578460693
0.02831593603122789;0.028919368982315063
0.06195127739040975;0.06292745471000671
0.0204257429656679;0.02054882049560547
0.040079318121563734;0.04462966322898865
0.0011383349558052559;0.0011887699365615845
0.01898192906365918;0.019097059965133667
0.030004744798454823;0.030074119567871094
0.02319859585539171;0.023689940571784973
0.02819706245534357;0.028250694274902344
0.020446335768389407;0.020629912614822388
0.03079372057825256;0.031154364347457886
0.010780565912224083;0.010857820510864258
0.022960778079550964;0.02336236834526062
0.009813728527492637;0.010078072547912598
0.010465574169265234;0.010472297668457031
0.05457603625129907;0.05536538362503052
0.0014720629646778572;0.0015671849250793457
0.025611443277456788;0.026671916246414185
0.03906621146791002;0.04061448574066162
0.03576668699354274;0.03934797644615173
0.007206060366736722;0.007340788841247559
0.004852279556165059;0.00487772561609745
0.014138052741729362;0.014316558837890625
0.03660130534033766;0.03772658109664917
0.009004079902908618;0.009175963699817657
0.015605164831240538;0.016217119991779327
0.025872688998829444;0.026541322469711304
0.021626892031002858;0.021779432892799377
0.016768920920766348;0.016987502574920654
0.014274904568492947;0.014321327209472656
0.005174044449808734;0.005277097225189209
0.011987233772184185;0.012156546115875244
0.017381710319011794;0.01738262176513672
0.038442491581227395;0.03970995545387268
0.04330231291501631;0.043939948081970215
0.007478205836642092;0.007477746345102787
0.04762893284573216;0.048713505268096924
0.015717039806530574;0.01603695936501026
0.013012487008653872;0.01320686936378479
0.027399645798925554;0.02885293960571289
0.0172275668287139;0.017477989196777344
0.033890374781039526;0.0350416898727417
0.01762212075575762;0.017721176147460938
0.040576448934937774;0.041100919246673584
0.035258321261037597;0.047943174839019775
0.02684130224311637;0.028106272220611572
0.023381855613849995;0.02427646517753601
0.02033881006626061;0.021104276180267334
0.03527818956019782;0.03712072968482971
0.01375868045658997;0.013759564608335495
0.05433012555698969;0.05705833435058594
0.0300173686827006;0.031221389770507812
0.02831852732334912;0.029418200254440308
0.02647504887594431;0.026788800954818726
0.012372675779601794;0.012605667114257812
0.016919091863813154;0.01734721101820469
0.05137131733778661;0.05303087830543518
0.0017109091654930336;0.0017490281024947762
0.023151057259909732;0.023687303066253662
0.022911497175612406;0.024947166442871094
0.031459648657769484;0.03497597575187683
0.042941593636911364;0.04413953423500061
0.033684622386618505;0.03493034839630127
0.016168262295538447;0.01619499921798706
0.002179875434252758;0.0021800994873046875
0.01739415840816325;0.017483657225966454
0.061073286789828166;0.06927484273910522
0.06427573254570668;0.06569910049438477
0.02345855251478916;0.023780465126037598
0.018158026067157475;0.018637418746948242
0.024844233569862793;0.024848906323313713
0.030401756125668488;0.031158149242401123
0.03330987610282847;0.034331321716308594
0.0014553935755666559;0.0014914274215698242
0.004212264165675032;0.004231482744216919
0.010029851940968634;0.010361909866333008
0.019340428837414807;0.019873857498168945
0.0314383823732747;0.031777381896972656
0.007767702858206462;0.007813423871994019
0.017357324324995718;0.017858505249023438
0.019376464136662087;0.0200437530875206
0.0035960538126091402;0.003888070583343506
0.0030656493261007217;0.003087341785430908
0.018220785633078832;0.018737107515335083
0.0347238322796448;0.03504478931427002
0.02084970355313482;0.02139928936958313
0.012337075705019148;0.013195991516113281
0.015590302230048947;0.016436174511909485
0.02417563507725845;0.024602890014648438
0.014777410633352275;0.014824897050857544
0.060859415289269;0.0636129379272461
0.04444530820862335;0.04674696922302246
0.009990329923537692;0.010303199291229248
0.03347276943827388;0.033996403217315674
0.03139926661004993;0.03139972686767578
0.014610459362145578;0.015038400888442993
0.01954366666001241;0.02048349380493164
0.0011896183341110697;0.001211792230606079
0.000670522456210513;0.0006761252880096436
0.016309230046903787;0.016863346099853516
0.007749368829300006;0.007931023836135864
0.026808995799883557;0.028781890869140625
0.021105145352614183;0.022916793823242188
0.022188739670744473;0.02271336317062378
0.034925997770956244;0.03601357340812683
0.006381884041464883;0.0065572261810302734
0.01212646254904935;0.012266844511032104
0.017663171752981103;0.018006891012191772
0.008456822727761278;0.008733749389648438
0.026290226966636528;0.026480644941329956
0.007045861950053907;0.0071172332391142845
0.022887325689064292;0.02439713478088379
0.013978834752677036;0.014365151524543762
0.01731713119910112;0.017994284629821777
0.004421356515263552;0.004668742418289185
0.02441054558304542;0.025056511163711548
0.02031553843001904;0.02050921320915222
0.02127279630068659;0.02127361297607422
0.01754538352101208;0.018033981323242188
0.02300317448979433;0.023177266120910645
0.012057782949481713;0.0121021568775177
0.020529802780910742;0.020592719316482544
0.037098403543285564;0.03732439875602722
0.007189149339452362;0.007205009460449219
0.023526988831882346;0.02496868371963501
0.024578370284561384;0.025719165802001953
0.015929038521542295;0.016077935695648193
0.02444965987576097;0.024456024169921875
0.012168499333923746;0.01227569580078125
0.016644169244496475;0.017118901014328003
0.027089998098345086;0.029502302408218384
0.031492477568995196;0.03228279948234558
0.002738437541177752;0.002854466438293457
0.024260292468926074;0.02461528778076172
0.020463547455207426;0.020463943481445312
0.01904829980958448;0.022233039140701294
0.028470217106697348;0.03058856725692749
0.03814585531551209;0.03937035799026489
0.015121914030523709;0.015834331512451172
0.008428161068277644;0.008526802062988281
0.018297564243336686;0.01907588541507721
0.017373771721649008;0.01772308349609375
0.014101712041590468;0.014625698328018188
0.03089316365671267;0.034283339977264404
0.015972953574148536;0.01679787039756775
0.028717127555136692;0.02871794067323208
0.010448818054891255;0.01055493950843811
0.037284012753778496;0.037682533264160156
0.013215363552253445;0.013471126556396484
0.036814060725229976;0.03697776794433594
0.08872570510178217;0.09023651480674744
0.013018925111586881;0.013091757893562317
0.015836033927839017;0.016207098960876465
0.004556691516192106;0.004741311073303223
0.05684009601785996;0.0648621916770935
0.013276372179726948;0.013506084680557251
0.034147783301746185;0.03474915027618408
0.0008018588171493556;0.0008163033053278923
0.02921921254694981;0.031000062823295593
0.04618861141160836;0.04734957218170166
0.0027426553077725046;0.0028436481952667236
0.009534131638454107;0.009718894958496094
0.023551420536567006;0.023803681135177612
0.01069846483227683;0.010743062943220139
0.02795636390036038;0.03041929006576538
0.023848431955120937;0.024772167205810547
0.020455702449750483;0.020456314086914062
0.0052530215253417155;0.005617290735244751
0.0476713143382563;0.047947175800800323
0.011278291512870157;0.011281996965408325
0.02799664300687551;0.029077917337417603
0.05517021171135935;0.05584609508514404
0.0026557445432852634;0.0028754621744155884
0.0015922840775279134;0.0016304852906614542
0.024590729755938002;0.025183342397212982
0.02885875770757937;0.030036866664886475
0.01853309676569072;0.018535571172833443
0.010109830154576024;0.010281562805175781
0.025315656310518075;0.026394009590148926
0.014356229636771595;0.014633715152740479
0.03358889617322744;0.034845948219299316
0.016503372461312744;0.016974598169326782
0.0644440176614236;0.06665235757827759
0.0023544991604352726;0.0023622512817382812
0.019135476219663557;0.0193941593170166
0.028936197611965045;0.02957284450531006
0.019251413445603487;0.01945781707763672
0.027579570434912565;0.02855929732322693
0.027154174092151602;0.0273627657443285
0.007735444074968141;0.007968747057020664
0.024686731479312173;0.02556207776069641
0.03032344295709715;0.03403472900390625
0.0023055653057970547;0.0023632049560546875
0.027627696410474273;0.02811896800994873
0.024006379368779918;0.02470487356185913
0.015961909527922275;0.015974044799804688
0.014865235769391204;0.015483424067497253
0.023074553744691608;0.024004757404327393
0.006503190981896117;0.006504058837890625
0.04891088067376198;0.050729334354400635
0.034972708428487924;0.03622913360595703
0.017085170444457468;0.01712256669998169
0.016206704187394755;0.01653456687927246
0.02264601938360385;0.023314177989959717
0.025354026737570878;0.025989890098571777
0.011633358386920058;0.012345552444458008
0.02023856842318338;0.020460311323404312
0.006645223965296936;0.00664611766114831
0.008179032806608384;0.00858888030052185
0.012337761587179658;0.012476056814193726
0.01635468435687654;0.016956597566604614
0.020340933124205964;0.02050304412841797
0.018299961939522845;0.01849079132080078
0.012912115462590168;0.012957572937011719
0.00817718270860076;0.008174896240234375
0.020648061308279047;0.02081584930419922
0.026931491683721005;0.028097867965698242
0.017172641472989355;0.018579090014100075
0.04020615987044789;0.041136354207992554
0.00042361036085298816;0.00042435034993104637
0.030065667918377382;0.03024214506149292
0.007879138985810089;0.007891654968261719
0.02111319987350746;0.02136993408203125
0.0057180386914586845;0.005743956658989191
0.0024991484376042125;0.0025072097778320312
0.01505706238929434;0.01575884222984314
0.02923474886736771;0.029802799224853516
0.008292603115329937;0.008356094360351562
0.00993756345595212;0.010264039039611816
0.008875256034617968;0.009003400802612305
0.002940915102033536;0.0031712129712104797
0.014445514311129476;0.014501571655273438
0.00484855051499402;0.004971744492650032
0.007144506868368926;0.007177321240305901
0.007846574064145994;0.007916413247585297
0.024499956515662537;0.025496333837509155
0.0018352016262914393;0.001845031976699829
0.008587829786322535;0.00892871618270874
0.004014248952526402;0.004143387079238892
0.04496050381445276;0.04653358459472656
0.03809208163394577;0.03912472724914551
0.0419061930989882;0.043506622314453125
0.02023068908430318;0.020921021699905396
0.032819393484271715;0.03423190116882324
0.0104845497317843;0.010896816849708557
0.01737836136553368;0.01751995086669922
0.017789195816729848;0.01820271834731102
0.026298889400445016;0.028768569231033325
0.00846820955899123;0.008808642625808716
0.030396140445002398;0.03145664930343628
0.018417130912876948;0.0187227725982666
0.01587628052192552;0.01599961519241333
0.026862391518240707;0.028009861707687378
0.03369869882911645;0.03525987267494202
0.021722433695538657;0.021974623203277588
0.013857813314837241;0.013863563537597656
0.011748377431315045;0.012143552303314209
0.01948366840438447;0.02046211063861847
0.016227745071061703;0.016404181718826294
0.07464733947205433;0.07575321197509766
0.023980464147711652;0.024576187133789062
0.018315263063172018;0.01836583949625492
0.005457682590275552;0.005816228687763214
0.0112790268164158;0.011294364929199219
0.00164932688320214;0.001656479318626225
0.01620559302056375;0.016284942626953125
0.029323460224636517;0.02988910675048828
0.02121212576954777;0.02235555648803711
0.0564877037156619;0.0571017861366272
0.015877623973981608;0.01646900177001953
0.007512357991772425;0.0076723843812942505
0.03303875553108126;0.034539252519607544
0.03151481973564448;0.03391262888908386
0.017446602137508073;0.01757335662841797
0.02118632335332522;0.022233307361602783
0.0030345297625819947;0.0030651092529296875
0.0033795636302066706;0.0034122467041015625
0.021620958282522137;0.022692441940307617
0.029167935738093793;0.030160605907440186
0.01694399899401747;0.01710343360900879
0.019857083632370747;0.01988697052001953
0.020345482256468865;0.020684659481048584
0.006527032304092181;0.00673675537109375
0.01428344751336099;0.014875441789627075
7.878070054047381e-06;7.88271427154541e-06
0.02087541741122386;0.02122098207473755
0.02567812231232402;0.025802791118621826
0.035404825050592156;0.035996317863464355
0.01763712493715924;0.01823905110359192
0.04330786629663984;0.043618857860565186
0.0005289564770653375;0.0005445778369903564
0.03070874511029939;0.030780822038650513
0.027115937863785897;0.0280303955078125
0.016425573469755685;0.017095834016799927
0.02287766923766399;0.02404940128326416
0.009706978557920212;0.009707450866699219
0.01045404392122169;0.01069951057434082
0.024310699908285015;0.024313926696777344
0.02101207050983942;0.021512478590011597
0.02285635091135473;0.023403167724609375
0.012526410277593585;0.012977540493011475
0.02815592221395743;0.02916182577610016
0.013649190269479264;0.01382988691329956
0.02109443844860558;0.021602526307106018
0.0406969948680742;0.04338313639163971
0.009630721290288692;0.009997844696044922
0.015524069092274634;0.01563262939453125
0.03889629514245275;0.03889751434326172
0.012446541601140837;0.012618020176887512
0.018558807150855918;0.019074440002441406
0.01465610447769507;0.014830589294433594
0.013116496445949935;0.013820469379425049
0.0817072824907791;0.08636236190795898
0.020631942783766604;0.02112719416618347
0.016365834914896654;0.0163707435131073
0.0005147725044942899;0.0005167797207832336
0.020373995262078302;0.0205279141664505
0.016660835009798883;0.017252445220947266
0.007654502330962731;0.007786750793457031
0.01864333541592922;0.018883705139160156
0.02710253428831326;0.028187602758407593
0.030053500486957846;0.031187303364276886
0.022811880239687214;0.023072853684425354
0.020802249108949303;0.020926833152770996
0.04685117242713438;0.04685207083821297
0.02904524920272343;0.03102564811706543
0.029861732016977137;0.030391842126846313
0.027838205251901785;0.03288215398788452
0.0029366475300591846;0.0029621124267578125
0.0020262578469629894;0.002104520797729492
0.014195940836828094;0.014413774013519287
0.024184267912620464;0.025398671627044678
0.014465931431943935;0.014689445495605469
0.030954261890614013;0.032145917415618896
0.022171842788878456;0.022171974182128906
0.02626797868423505;0.026929914951324463
0.001573619844763556;0.0017403364181518555
0.0024666115238196978;0.0025646984577178955
0.0019554021965724998;0.001956939697265625
0.017063769474679125;0.017399251461029053
0.017131426506276918;0.017678752541542053
0.016515053138060294;0.016565322875976562
0.011836403859920085;0.012309670448303223
0.021638929794989676;0.02186185121536255
0.03141439852523425;0.03302586078643799
0.02784630240691897;0.02858296036720276
0.03877978531233693;0.03930673003196716
0.07018528552603837;0.07101976871490479
0.007949893151358274;0.008088111877441406
0.009768807644761427;0.009769439697265625
0.00020820334604583387;0.000209808349609375
0.012294312287931633;0.012600898742675781
0.008978539001456336;0.009259164333343506
0.015068484292726605;0.015535414218902588
0.017172338150721774;0.017399802803993225
0.023415874348377542;0.02391195297241211
0.03219476634959958;0.033155083656311035
0.014830451878148503;0.015325367450714111
0.015591665611359317;0.01584446430206299
0.03390952754013113;0.0353107750415802
0.01998849503922761;0.020253002643585205
0.02661882123655913;0.027221888303756714
0.02962738724164118;0.030212432146072388
0.0015531670837409823;0.0015811920166015625
0.026782920329228712;0.027863621711730957
0.015695929641335468;0.01619279384613037
0.016327135717184946;0.01671697199344635
0.0026518987786252387;0.0026617050170898438
0.008878325904902425;0.009000018239021301
0.011514204932897117;0.012249290943145752
0.0018142162657624836;0.0018253326416015625
0.03516200401265648;0.03608834743499756
0.01372845564271309;0.0138721764087677
0.01404901946319512;0.014499485492706299
0.02478264422450975;0.0260009765625
0.010385006930027163;0.010715574026107788
0.028471361000286858;0.02877366542816162
0.01999553511268368;0.020114794373512268
0.020400044971359704;0.020460128784179688
0.042901338949927655;0.04402124881744385
0.017502147053573378;0.017933964729309082
0.06555369363731714;0.07076320052146912
0.0038616521502490837;0.003949582576751709
0.013033174212195443;0.013133049011230469
0.01837710923810208;0.019266247749328613
0.02687276318566321;0.027345627546310425
0.019812794502873828;0.01981845498085022
0.014416422968094285;0.01489490270614624
0.005957817073215032;0.0060183703899383545
0.020509260047036786;0.021263569593429565
0.03932282630290584;0.04091531038284302
0.0036261222305267685;0.0037009865045547485
0.03313049384060611;0.034020841121673584
0.008637530658830007;0.008770942687988281
0.045164127366771306;0.04773450270295143
0.057558400140351476;0.0635395348072052
0.0009064571749935782;0.0009210854768753052
0.005579512412790656;0.005579948425292969
0.025463926330511494;0.02640819549560547
0.008211220392330798;0.008546829223632812
0.016964059034526278;0.017462730407714844
0.012660954469401466;0.01277005672454834
0.06412159265714125;0.06453967094421387
0.0008719373374968839;0.0008821188239380717
0.017672005348550287;0.01816597580909729
0.022338095285656362;0.022783011198043823
0.022243877365487247;0.022655248641967773
0.019820951811826994;0.020142555236816406
0.00939247072471109;0.009611517190933228
0.04504176531805826;0.04742997884750366
0.004194633996235891;0.004277840256690979
0.0379984030430475;0.03908061981201172
0.022632153247433482;0.023800790309906006
0.02451094767794418;0.02539128065109253
0.029497204179571235;0.030355453491210938
0.03188114023128221;0.032501280307769775
0.0203623319315618;0.021303683519363403
0.009450700834462897;0.009718894958496094
0.0329507058931606;0.0335942804813385
0.009161318479960536;0.009482383728027344
0.01943537390941152;0.019907236099243164
0.026455507716203024;0.026842892169952393
0.025731086920182306;0.026208827272057533
0.009176522778514714;0.009478151798248291
0.009981408961900157;0.011107146739959717
0.027528826782213273;0.02920164167881012
0.016348941979988436;0.017031610012054443
0.0017649113438898236;0.0018024444580078125
0.0034413844967978923;0.0034427642822265625
0.02184354579903539;0.022017240524291992
0.020150898014123064;0.020263582468032837
0.0224952139562;0.0224961806088686
0.01963248495252579;0.019859790802001953
0.005158877006590333;0.005184799432754517
0.021353976260040902;0.02143383026123047
0.018333038324618942;0.018467575311660767
0.015411807536878987;0.016359880566596985
0.001682140326247676;0.0017108917236328125
0.0006669471959253596;0.0006895065307617188
0.05361368728671811;0.05535516142845154
0.0067422776596705505;0.006855010986328125
0.024761576272152346;0.02533435821533203
0.017330419631025124;0.01824897527694702
0.0004670383352003391;0.0004705905157607049
0.008920763559510502;0.009034037590026855
0.018019232576918363;0.018513977527618408
0.003576609545110404;0.0036063268780708313
0.030526400864315992;0.0310860276222229
0.022555022031347873;0.023005247116088867
0.010704542068299648;0.010768890380859375
0.013866654707559658;0.014090970158576965
0.023624119415139828;0.024555981159210205
0.02815410949271672;0.029021263122558594
0.0013284605866920787;0.0013360977172851562
0.01986807823604494;0.020231664180755615
0.010295699617244896;0.0104217529296875
0.027331418781613586;0.030664443969726562
0.02130966588289247;0.02134227193892002
0.02189063796286429;0.022556334733963013
0.02404163238727084;0.02504783868789673
0.015397873634330931;0.01544991135597229
0.007729076871298549;0.007836341857910156
7.859192085047219e-05;7.915496826171875e-05
0.008382691155892831;0.008986145257949829
0.021736612507171967;0.02202606201171875
0.012292893132743508;0.012406349182128906
0.00516314616252364;0.005295939743518829
0.02212856314001578;0.02231884002685547
0.020701015234672302;0.021225661039352417
0.023388254416897836;0.025619864463806152
0.01983347326954963;0.0211065411567688
0.035874196727399665;0.035875316709280014
0.011994519199886802;0.01241389475762844
0.0041347578427012805;0.0042449310421943665
0.03478528179164642;0.03621333837509155
0.008284105172534114;0.008406996726989746
0.01767812317524165;0.01780042052268982
0.021543969980976768;0.022082090377807617
0.02122798721329743;0.02134605683386326
0.03797875712392744;0.03956323862075806
0.004063403006640246;0.004105567932128906
0.031445260913332086;0.03169053792953491
0.06719275590670602;0.06784999370574951
0.009231856849606302;0.009467065334320068
0.010698129918982415;0.010705947875976562
0.0036592658151078862;0.0037658214569091797
0.03558223180699651;0.036584556102752686
0.00918346501741144;0.009402221068739891
0.003031853201520097;0.003063201904296875
0.03314398194506306;0.035154372453689575
0.0290289877670732;0.02957284450531006
0.047521022965757304;0.05413612723350525
0.010053459729250678;0.010260462760925293
0.0012866203595979359;0.0013498663902282715
0.02898208166779331;0.029727518558502197
0.027354772106247198;0.027778685092926025
0.02049477971368672;0.020790711045265198
0.02566513914555107;0.026260554790496826
0.03225161513282755;0.03248196840286255
0.026729512329227392;0.02771681547164917
0.007487544447547433;0.007636576890945435
0.024391867728724193;0.025211185216903687
0.017844105304539646;0.021356254816055298
0.006613055084819593;0.006653785705566406
0.004237368291205841;0.004375457763671875
0.0009849260843600917;0.0009889366338029504
0.027833172220736595;0.028702855110168457
0.023573056395399812;0.024072647094726562
0.0024358844798136477;0.0024366378784179688
0.02696964890724194;0.027453899383544922
0.0038233326479989757;0.003841400146484375
0.04099778377067249;0.041136980056762695
0.006677460663845332;0.006828635931015015
0.027714944533988036;0.033947139978408813
0.03533531747662819;0.03599846363067627
0.005672942452010026;0.005907177925109863
0.018685327897152004;0.018812596797943115
0.012558694500879816;0.012702196836471558
0.023945677070058326;0.0240994393825531
0.024074243570151605;0.02411365509033203
0.027067138746054188;0.02746547758579254
0.02156258436378397;0.02198624610900879
0.011934068094326103;0.011935185641050339
0.016889083037929766;0.017134562134742737
0.014911805700532056;0.01507568359375
0.0018022741050704057;0.0018091201782226562
0.07860106626688673;0.08394020795822144
0.00932723794499576;0.009515658020973206
0.011881224738590155;0.012488186359405518
0.04713501075627568;0.05626627802848816
0.03629068240973898;0.037615686655044556
1.6024446187882358e-05;1.621246337890625e-05
0.024689042334243922;0.024715423583984375
0.00761768495049301;0.00782918930053711
0.029715265878633025;0.030229568481445312
0.04572347791299304;0.05441009998321533
0.009084281437446481;0.009220123291015625
0.04060248715196822;0.041862159967422485
0.025354925470011107;0.026242613792419434
0.029461545901202743;0.03023792803287506
0.024854477957524077;0.026642829179763794
0.015789183391703154;0.016173630952835083
0.01539977482325284;0.016360998153686523
0.012783266692046233;0.01327444612979889
0.020838436814938965;0.02103137969970703
0.03066784769436753;0.031367018818855286
0.03791682600359454;0.040035247802734375
0.004732829571853305;0.0049079954624176025
0.022045547837737448;0.023555874824523926
0.02209645578427512;0.022701650857925415
0.013616214804750983;0.014028549194335938
0.019133008191462055;0.01918676495552063
0.018997889220468814;0.019165515899658203
0.02407898028793931;0.02448904514312744
0.012216462472940701;0.012625768780708313
0.005010082888132542;0.00509953498840332
0.012909952643802361;0.013013824820518494
0.005804898780333322;0.006249725818634033
0.030279065914999355;0.030391652137041092
0.003233582945157783;0.0033029913902282715
0.029416905382799632;0.03050088882446289
0.025192214249441736;0.025735080242156982
0.01733669700687117;0.017607510089874268
0.024163968599782037;0.02620580792427063
0.012715462939562406;0.013140767812728882
0.010506828681849753;0.010894984006881714
0.01430584710867403;0.014400303363800049
0.02085631024432419;0.022385507822036743
0.01135146098767374;0.012644067406654358
0.00960486982379822;0.010013177990913391
0.01910273341014857;0.020844459533691406
0.01776117603222427;0.018471866846084595
0.033778570922149816;0.034766167402267456
0.07729418914138214;0.07773050665855408
0.018243445703185087;0.01895267143845558
0.03333740813290248;0.03393000364303589
0.010782125339231462;0.011258125305175781
0.021479522574035945;0.02226942777633667
0.004767670821370928;0.004768341779708862
0.029015324165718163;0.029018431901931763
0.04437154838901149;0.050095587968826294
0.03235000466126311;0.032815754413604736
0.045812579295701455;0.0507049560546875
0.017352656365426395;0.017556965351104736
0.012861552865437179;0.01300811767578125
0.01151414952295578;0.011927962303161621
0.01605705219373518;0.01610282063484192
0.0010367414821809292;0.001049041748046875
0.017869677210387833;0.018261820077896118
0.018657485275403524;0.018786579370498657
0.011276562160717032;0.01132965087890625
0.021936779167861617;0.022242506965994835
0.03474129530695313;0.034986287355422974
0.015967716457125;0.0165216326713562
0.01577367410158676;0.01608341932296753
0.012879181299099948;0.013258248567581177
0.034672481240888696;0.035305947065353394
0.009527844511190034;0.009774267673492432
0.009632741336432434;0.010042339563369751
0.019119708589994525;0.02007146179676056
0.03830937461295507;0.040750324726104736
0.0875770538149809;0.08864971995353699
0.019517782692868885;0.01974990963935852
0.008863461388026767;0.009075373411178589
0.02499611165909029;0.02548956871032715
0.012862056812168126;0.013350307941436768
0.05432345066383903;0.056272298097610474
0.016618273297208924;0.01691313087940216
0.0002271844079367303;0.00022792816162109375
0.011238532633428335;0.011760011315345764
0.029197664818731546;0.029581069946289062
0.012400340104022665;0.012420654296875
0.003932272306666257;0.0039958953857421875
0.029287968150194094;0.03063058853149414
0.005945469808604298;0.006595015525817871
0.06432910834293194;0.06701451539993286
0.006674901200037623;0.006761468015611172
0.010408194928489378;0.010608203709125519
0.004446661549230642;0.004460334777832031
0.00954800754211641;0.009846389293670654
0.015772477846965106;0.016212046146392822
0.013031448245954286;0.013031959533691406
0.010780728331500835;0.010798454284667969
0.011072667003186732;0.011157035827636719
0.015864069793741414;0.016305850818753242
0.009877960828497087;0.010267317295074463
0.022079689307367277;0.02264346182346344
0.0262227059340496;0.02704787254333496
0.014073693461996533;0.014273643493652344
0.009316161085062153;0.009807288646697998
0.013356293964325779;0.01411372423171997
0.022946170005755048;0.02308446168899536
0.025771011337167117;0.02656388282775879
0.0024272499693874425;0.00246429443359375
0.0240091927404234;0.02489018440246582
0.027534561791537585;0.028960317373275757
0.007558226333851249;0.007622718811035156
0.022763057852552962;0.02372056245803833
0.002750219734867068;0.0027512928936630487
0.021300585731274635;0.021653443574905396
0.02069898677318129;0.021741032600402832
0.008929170896479674;0.009092360734939575
0.02297896565920736;0.02338048815727234
0.002021741195042385;0.0020399391651153564
0.0013741471698780624;0.0014757588505744934
0.020502190864971133;0.02049919031560421
0.06281484190047197;0.06688597798347473
0.005061066612001918;0.005084991455078125
0.039601308417238086;0.04148241877555847
0.008671994444111465;0.009033530950546265
0.00029325357849675353;0.0002956390380859375
0.022210503239384095;0.02288079261779785
0.012049441451204764;0.012193381786346436
0.012360930865680093;0.01256328821182251
0.041332548492979244;0.051120758056640625
0.019336101135863384;0.019949495792388916
0.019905604393024513;0.020399004220962524
0.0053459953990023954;0.005393326282501221
0.038215917600373246;0.04027587175369263
0.04049106488464666;0.04095655679702759
0.012476834153994174;0.012606561183929443
4.011744802211117e-05;4.0121376514434814e-05
0.019192588877437272;0.01920989155769348
0.026857333095098395;0.026858285069465637
0.018093476048723186;0.019037723541259766
0.009045554881537547;0.009312629699707031
0.0004776850050586255;0.0004883408546447754
0.009675571904948471;0.009851396083831787
0.029804514345623832;0.03174394369125366
0.006230468704898069;0.006396114826202393
0.01116876866660567;0.01147046685218811
0.011822397807088467;0.012181282043457031
0.023258398393191874;0.023690909147262573
0.02288277121339725;0.023969650268554688
0.016210668496193365;0.01666732132434845
0.015651985818174986;0.01578807830810547
0.0070036229396511765;0.0071634650230407715
0.02152186676837902;0.0218084454536438
0.031601366593871534;0.031944453716278076
0.003938942392152214;0.003963470458984375
0.025494277459732557;0.026365041732788086
0.015823064551843898;0.01593872904777527
0.02523713536528329;0.029248058795928955
0.016515306740251326;0.017241477966308594
0.04050475759532392;0.04099273681640625
0.02130082937504877;0.02204623818397522
0.001086379980236473;0.0012254714965820312
0.000920129635908958;0.0009527206420898438
0.01560539399120435;0.015956133604049683
0.018007714623928976;0.01851654052734375
0.028060490308869267;0.029085606336593628
0.009132193899307806;0.00935298204421997
0.02008385610321592;0.02050340175628662
0.021310649950656325;0.022222012281417847
0.031070002268112774;0.03169441223144531
0.017328781998946184;0.017329245805740356
0.04580144970671007;0.04910120368003845
0.022327025690585832;0.023596197366714478
0.03149617507456581;0.032906949520111084
0.0010465914698035807;0.0010537590133026242
0.0523636414193088;0.05381119251251221
0.022430508676261063;0.023386836051940918
0.009292436162574956;0.009396195411682129
0.014778964076104788;0.014859199523925781
0.03615769230450754;0.03805917501449585
0.04468932297021052;0.04506734013557434
0.02224680400174204;0.022610634565353394
0.013949934787412204;0.01419869065284729
0.03146838273177841;0.03306058049201965
0.07115498265854706;0.07225412130355835
0.01687333490380892;0.01748564839363098
0.0797752671033802;0.08454416692256927
0.028555108477031566;0.028555870056152344
0.017775010015681207;0.01803836226463318
0.016692776651809738;0.017748355865478516
0.01698363900858635;0.017831891775131226
0.03965942503411926;0.03966045379638672
0.009544826686699426;0.009630158543586731
0.017245607073734716;0.017525166273117065
0.005109388385580294;0.0051670074462890625
0.0416685126677406;0.04369343817234039
0.02702328314424846;0.02732372283935547
0.027406253551703893;0.028267741203308105
0.0008479130424183659;0.0008535385131835938
0.02777078566777132;0.028478562831878662
0.025669324137585596;0.025882720947265625
0.02914853593607684;0.031511396169662476
0.006510218706266884;0.006688430905342102
0.023309508750276518;0.024283170700073242
0.02465488646530088;0.025180228054523468
0.0683272570735879;0.07366272062063217
0.022179379235522788;0.02275964617729187
0.030289368648130536;0.030504733324050903
0.00970694121424749;0.009716987609863281
0.054342056080271026;0.05497923493385315
0.01423723954947868;0.014283907599747181
0.010020335343658617;0.010590285062789917
0.006413076930315796;0.006440162658691406
0.012989677744780876;0.012989997863769531
0.032360414805478965;0.03236296772956848
0.011450663740304151;0.011884649284183979
0.03905868223062503;0.04225969314575195
0.01636789777701836;0.016382217407226562
0.004953038358625877;0.0050890445709228516
0.016231486148274896;0.016260087490081787
0.03174811226467171;0.032542407512664795
0.04202340743436985;0.046224623918533325
0.013706482108654477;0.014103889465332031
0.01682524662638866;0.017137646675109863
0.015851897224144616;0.01593831181526184
0.003592138138377579;0.003591567277908325
0.029352553730398603;0.03077399730682373
0.01940103616251632;0.020126402378082275
0.01759158863439608;0.01782512664794922
0.0077442597984398185;0.0078105926513671875
0.02399227880501466;0.025011003017425537
0.02002242625842661;0.020056679844856262
0.011562639358061483;0.011565173044800758
0.026258992423311877;0.02703636884689331
0.017012524596750997;0.017139345407485962
0.0032506588940987863;0.0032815933227539062
0.019950682289585714;0.020300403237342834
0.022636455715404777;0.023261308670043945
0.03535961048204054;0.035754501819610596
0.011160175552071184;0.011720076203346252
0.004997318278785472;0.004998207092285156
0.023910273701065705;0.024321556091308594
0.015192550151143553;0.015364348888397217
0.0536614679145299;0.05589672923088074
0.0544274092953205;0.05539441108703613
0.023599494764585144;0.025443047285079956
0.028907968180415352;0.03054031729698181
0.024404480368134567;0.025242093950510025
0.012484426852896996;0.012755349278450012
0.01867848752616759;0.019331783056259155
0.003813303932403716;0.0038433074951171875
0.0029171299254378484;0.002918243408203125
0.022496314654382493;0.022787809371948242
0.025445996348024514;0.027345627546310425
0.0031555539121489733;0.003173828125
0.03766871770025996;0.039496153593063354
0.0199053031336469;0.020144402980804443
0.020677946149949597;0.020960763096809387
0.001937929620042117;0.0019683837890625
0.03358296266178526;0.04189014434814453
0.029129895857350655;0.029180502519011497
0.03297964365417851;0.034960389137268066
0.007062760155581285;0.00708959111943841
0.02173735127879938;0.021892085671424866
0.002263855733794686;0.0022640228271484375
0.04252409957124802;0.043400347232818604
0.04471319945486138;0.04750719666481018
0.021749428545062247;0.0224916972219944
0.03550771033709101;0.03620092570781708
0.02627499294384586;0.02858230471611023
0.0028173818053509637;0.002825642004609108
0.023876285410084328;0.02434501051902771
0.016128502163006934;0.016423821449279785
0.052553257427800086;0.053285062313079834
0.021303856090717572;0.022743046283721924
0.008498776307648597;0.008563041687011719
0.02604606844206442;0.02716928720474243
0.0010687362463601756;0.0011288225650787354
0.016227219749632333;0.017283089458942413
0.005746935265117647;0.005869865417480469
0.019007575140468757;0.019310027360916138
0.030520557980611224;0.03136703372001648
0.022111076980202943;0.022852450609207153
0.0021832521857073;0.002304084599018097
0.021273719629713046;0.021931320428848267
0.00552433582959863;0.005574226379394531
0.01588154975625392;0.016147524118423462
0.015122009075289013;0.015712112188339233
0.012335548535987591;0.012509524822235107
0.03104647780184489;0.03145982325077057
0.020834524546733575;0.02145320177078247
0.0126074349560382;0.012786626815795898
0.013915091931557655;0.014925003051757812
0.06066789665880913;0.062106192111968994
0.03024697412636353;0.0329214483499527
0.0004966248326336976;0.0005158961866982281
0.021812737882230638;0.02263827621936798
0.015393714697951899;0.015746206045150757
0.009216095628372044;0.009488850831985474
0.006228320775754825;0.006313353776931763
0.01090679232490028;0.011571526527404785
0.03933736120199803;0.03972563147544861
0.020815166808103414;0.021091418340802193
0.021371141333366466;0.021371841430664062
0.0203692835769402;0.020522773265838623
0.035335497391509485;0.03667813539505005
0.016456003776593113;0.017593413591384888
0.04865344388107474;0.0518074631690979
0.04885163591599258;0.049219340085983276
0.017803695809548898;0.018187522888183594
0.0425907106780995;0.04487484693527222
0.003168085103317056;0.0032720565795898438
0.04613875347393563;0.046409785747528076
0.021307356579806168;0.02184128761291504
0.02861447825895451;0.02945798635482788
0.00603106032162005;0.006031990051269531
0.024132831177504976;0.02470800280570984
0.0005574729438063839;0.0005636215209960938
0.012733128649534462;0.012894809246063232
0.021729670797580213;0.021730422973632812
0.02575989775988217;0.02660319209098816
0.00946106310089874;0.010112285614013672
0.0061322906842074774;0.006182447075843811
0.04640377063628477;0.0491962730884552
0.03050272206441064;0.03407253324985504
0.019235358445963618;0.019426310434937477
0.025012061339458776;0.0260792076587677
0.021302843597449748;0.021759986877441406
0.00022691742174807517;0.000225067138671875
0.01276605544450529;0.013198167085647583
0.014014557655870888;0.014491558074951172
0.018211574168850077;0.018950074911117554
0.023361379945244974;0.02411174774169922
0.022467607161358434;0.023353785276412964
0.06158585811058514;0.06579041481018066
0.01694748979895685;0.017151236534118652
0.06504188986523117;0.07199245691299438
0.007941253679449041;0.008105278015136719
0.04781000727699314;0.04914245009422302
0.004290807802188235;0.00429534912109375
0.056226087748954504;0.057087242603302
0.019118160864197403;0.0193385798484087
0.021949880156439498;0.022140029817819595
0.03319941445902881;0.03480800986289978
0.010679714318893673;0.011163532733917236
0.012053327705672036;0.012054443359375
0.019477866458766698;0.020508289337158203
0.009655497952243153;0.010077714920043945
0.05474603228950571;0.05626106262207031
0.038863102499478386;0.040145277976989746
0.017855146945205257;0.01829889416694641
0.007145454014018813;0.007274702191352844
0.009220864518979644;0.009396195411682129
0.03587432241749925;0.03951472043991089
0.030562334407583724;0.031117022037506104
0.04976451421598936;0.050434261560440063
0.027393308517097894;0.027696847915649414
0.03190915145743177;0.03283122181892395
0.030310590524630466;0.030589818954467773
0.03189633360241142;0.03301921486854553
0.08671935535649125;0.08766910433769226
0.0207031325767039;0.020801573991775513
0.05367764019835369;0.06232616305351257
0.07662083579967913;0.07747998833656311
0.018943574061077315;0.01984405517578125
0.03938261027851393;0.039785683155059814
0.008605107585982884;0.00888720154762268
0.019424614700354937;0.019998818635940552
0.008606001684749265;0.008856475353240967
0.03210443849463034;0.03288459777832031
0.02671749295130542;0.026894330978393555
0.019282880224795674;0.019766807556152344
0.021017198063409664;0.02175956964492798
0.012644205259465562;0.012754440307617188
0.02939307794450555;0.030680179595947266
0.016390026812145842;0.016982734203338623
0.02034460605491091;0.020404815673828125
0.021245215451614532;0.02211877703666687
0.030934602940171346;0.032205551862716675
0.016742994733136757;0.01707935333251953
0.030768917669350054;0.031029701232910156
0.025048065691087962;0.02589133381843567
0.013877754764697997;0.014172583818435669
0.0036478450063767718;0.0036487202160060406
0.039803601936521375;0.04465794563293457
0.022024404153364104;0.02205204963684082
0.022543687118802398;0.023098260164260864
0.01960460310112602;0.02017134428024292
0.019814379040734912;0.020230799913406372
0.01167403390195612;0.011851802468299866
0.018536197692429594;0.01853656768798828
0.028257816193706826;0.029301047325134277
0.03160066086432122;0.03231135010719299
0.0007791061751674071;0.0007877349853515625
0.04303691847883313;0.043554991483688354
0.02318749799067394;0.023691177368164062
0.014600637339077818;0.01519051194190979
0.023912240135181843;0.02455897629261017
0.0039517306310326876;0.00401461124420166
0.027706227907927778;0.029750704765319824
0.020040059622431976;0.020046183839440346
0.014364032745273658;0.015247374773025513
0.03117259313924889;0.03160381317138672
0.03116950832806055;0.03251934051513672
0.02540052014002458;0.025943785905838013
0.010913475517659848;0.010943412780761719
0.027523550917341977;0.028022348880767822
0.010077451169045038;0.010211825370788574
0.055165427741655074;0.06221309304237366
0.03679587547623445;0.03762531280517578
0.024449396180687446;0.0244864821434021
0.02523985553934758;0.026479452848434448
0.011115206383154006;0.01136644184589386
0.022370204659691424;0.023014873266220093
0.054272488595094835;0.05504968762397766
0.023217748422949536;0.023965954780578613
0.022109592866652372;0.022319108247756958
0.02583248732346687;0.02824781835079193
0.03214849845019378;0.03239443898200989
0.00909370588573267;0.00909423828125
0.07974711383070639;0.08916950225830078
0.027412737159817135;0.029784202575683594
0.0186472261986025;0.01900118589401245
0.009117054625393028;0.009477078914642334
0.0816574656647485;0.08750104904174805
0.013740644930403327;0.014324843883514404
0.044176063404002465;0.04528731107711792
0.05840134967469711;0.06718335300683975
0.03690654420969472;0.0384347140789032
0.001628172790471058;0.0016422271728515625
0.029477302591025913;0.03074851632118225
0.026627969529289967;0.02714860439300537
0.006796245431417827;0.00711822509765625
0.039041403714701946;0.04058098793029785
0.002387517891272818;0.002399444580078125
0.07077252077070216;0.07820102572441101
0.05110410856364765;0.05187499523162842
0.029736822527485243;0.030115054920315742
0.034769632865923016;0.0368686318397522
0.005116872991056567;0.005282610654830933
0.0102916007896167;0.010944485664367676
0.02744302202383136;0.0275421142578125
0.013032828882006495;0.013299591839313507
0.027826966261486497;0.028545379638671875
0.023792947440158464;0.02533683180809021
0.030792268012093827;0.03150206804275513
0.02466823017122336;0.02545836567878723
0.011611792963658926;0.012199163436889648
0.01593752803830991;0.01598358154296875
0.008233934314413924;0.00849694013595581
0.030596285703579053;0.030916035175323486
0.024387255039412428;0.024388253688812256
0.011046206835477577;0.011576682329177856
0.00961597749327259;0.009735643863677979
0.05172542985040785;0.052180349826812744
0.03827301247573821;0.043880194425582886
0.010511078348198609;0.0106658935546875
0.015500389060379077;0.015616416931152344
0.0031864214824797025;0.0031871795654296875
0.004192390836923155;0.004294395446777344
0.0009855735971088396;0.0010051727294921875
0.013530125419947085;0.013875633478164673
0.039033694869443844;0.039458274841308594
0.028216093971030982;0.02870669960975647
0.007967961253575679;0.008271075785160065
0.003366444500336446;0.0034008026123046875
0.004095282296282838;0.004215240478515625
0.07957956580197804;0.07997044920921326
0.017069600948603495;0.017504751682281494
0.010246173358232169;0.01039355993270874
0.01328096817692985;0.013537771999835968
0.030757616899242123;0.03479000926017761
0.016460432339270768;0.016780555248260498
0.02046411002278534;0.020650863647460938
0.019430247395620933;0.019581198692321777
0.025639379510028128;0.026386678218841553
0.003870362293284998;0.0038709938526153564
0.010152040944905096;0.010152816772460938
0.03298811377855324;0.03442811965942383
0.031127684922392082;0.031128836795687675
0.014970602415389295;0.015268683433532715
0.02930640389643074;0.030723243951797485
0.011709369475707708;0.011900544166564941
0.037444630841546964;0.03848043084144592
0.028091821668025024;0.028932571411132812
0.025053847868088033;0.025094032287597656
0.02704932685235452;0.028179198503494263
0.015407169122845689;0.01557353138923645
0.000988802757861672;0.0010129213333129883
0.0020993720680945;0.0021365955471992493
0.0321569276636433;0.03382113575935364
0.02569775721715337;0.025836974382400513
0.01159311650523166;0.011749088764190674
0.007813672533136293;0.0080186128616333
0.0340608871681947;0.03564611077308655
0.01171325245701298;0.01186777651309967
0.02091644227999512;0.021106615662574768
0.03222379429219483;0.033447980880737305
0.027703780515076007;0.028644829988479614
0.039837154845154314;0.04288482666015625
0.0961808878075366;0.0969294011592865
0.013898698259948846;0.013998573645949364
0.012024885377408544;0.013468295335769653
0.06615616568785823;0.06830215454101562
0.030556862451236958;0.03117707371711731
0.0235703718198594;0.025661468505859375
0.024768670122146456;0.025247663259506226
0.0840201736168245;0.08528909087181091
0.018632935479021222;0.019001156091690063
0.017784475027700152;0.018362045288085938
0.017243292325069715;0.017385482788085938
0.002874519208021733;0.00303494930267334
0.00016333485054885436;0.0002111494541168213
0.018129399780314488;0.018697679042816162
0.0043979947779260635;0.0044307708740234375
0.0015453630323675055;0.001556396484375
0.016141288451401035;0.016565144062042236
0.026077185894089257;0.026159286499023438
0.020841954634429373;0.02111637592315674
0.03426450656368495;0.034366536885499954
0.02644377546156375;0.02688884735107422
0.017990467183792384;0.018225669860839844
0.0018249029060912615;0.0018453598022460938
0.017129215964080072;0.017504751682281494
0.033902224254807906;0.03517553210258484
0.05153546446754573;0.053563833236694336
0.030450688704146578;0.03046134114265442
0.007784842571355599;0.007923319935798645
0.0021174242301470717;0.0022111833095550537
0.025953963794268727;0.02771681547164917
0.02500621873730805;0.025529056787490845
0.04843830750174769;0.051035910844802856
0.02966521583703156;0.030750930309295654
0.016641316454821316;0.016982734203338623
0.04107490587534677;0.042191632091999054
0.02343660299066281;0.02392740547657013
0.02726988577223062;0.027322715148329735
0.027175159041859995;0.02860105037689209
0.036384970820267926;0.03797656297683716
0.03417166769663337;0.034522294998168945
0.017772241653281663;0.018048405647277832
0.0199947331416533;0.020544007420539856
0.02765952889026128;0.028370320796966553
0.014702531169889715;0.015115708112716675
0.011211118192109754;0.011699743568897247
0.029799091798372153;0.030067801475524902
0.02033436533748764;0.020524054765701294
0.026537601619242034;0.026902198791503906
0.019992197713236872;0.02066582441329956
0.03118389450041586;0.032583773136138916
0.021279524056705638;0.02284926176071167
0.03782662330903762;0.03811061382293701
0.0005888599886701263;0.0005909273750148714
0.03669811932117998;0.03879252076148987
0.01990379424644564;0.020009636878967285
0.024289182608309007;0.025242120027542114
0.0076922179380987605;0.00769894989207387
0.01972422265117786;0.01983073353767395
0.02737515815242391;0.03141012787818909
0.02587626589868943;0.026090502738952637
0.025291055167897657;0.025854945182800293
0.015207231035369395;0.015729933977127075
0.015753049131858637;0.01582282781600952
0.014069533992479767;0.014068603515625
0.015832602953073576;0.01597687602043152
0.029358393226232855;0.029358863830566406
0.026463419194267923;0.026912540197372437
0.001995164455638315;0.00201416015625
0.015199291820092421;0.01639324426651001
0.017236132753037536;0.01771444082260132
0.019568916006463575;0.0200919508934021
0.025534886906099927;0.026227086782455444
0.02482685039798054;0.028109466657042503
0.016548285802907788;0.0166645348072052
0.03145049185597116;0.032186806201934814
0.002884081040242199;0.0028934478759765625
0.012045532407366381;0.012070685625076294
0.024259632640638584;0.02448904514312744
0.009852106519220154;0.010182380676269531
0.021489226737775053;0.021769046783447266
0.01758282668894816;0.017973825335502625
0.047598928589219755;0.04890313744544983
0.05532549739862033;0.05686289072036743
0.007742631150244418;0.007822036743164062
0.03017068238596314;0.03197816014289856
0.007517386745112434;0.007521629333496094
0.02094718939194658;0.02154424786567688
0.01968699408776739;0.02042555809020996
0.014462941901936397;0.014597892761230469
0.005958029255335903;0.006069183349609375
0.01772411110344889;0.018397510051727295
0.008564684373384836;0.008840277791023254
0.028218484400075225;0.02965646982192993
0.005325752759984263;0.0053691864013671875
0.01676704546656195;0.01718616485595703
0.02579470541267169;0.026665061712265015
0.055756124674290176;0.05693957209587097
0.02478272777686836;0.025489389896392822
0.015113096928643006;0.015540719032287598
0.006456046751753461;0.006466865539550781
0.0009081715742466154;0.0009098052978515625
0.020611554400128657;0.021069079637527466
0.011194931101094593;0.011518537998199463
0.026776298104026916;0.027933359146118164
0.02018756622792086;0.02029353380203247
0.026658338568243633;0.02704399824142456
0.07504415204839078;0.08240655064582825
0.008902863318622516;0.00890350341796875
0.015480047219272547;0.015512645244598389
0.03344103240163349;0.035174936056137085
0.04898830478554724;0.05707836151123047
0.00253333518988526;0.0025348663330078125
0.02098602241850301;0.0219537615776062
0.024251761651041155;0.02474522590637207
0.016625243609971516;0.016980499029159546
0.021079467400066422;0.02116173505783081
0.05961434738059255;0.06008809804916382
0.017483352994120415;0.018560320138931274
0.02611256224016931;0.026683390140533447
0.0044532844342540165;0.0044574737548828125
0.020089917303665234;0.020702242851257324
0.0005106026388662554;0.0005292892456054688
0.03481015345626032;0.03500175476074219
0.0023646326445887667;0.0024775266647338867
0.0038209963190043348;0.0039081573486328125
0.026262415524609787;0.02762778103351593
0.0011811359254136513;0.001206725835800171
0.02358875123365361;0.024653583765029907
0.011242326693364422;0.011425502598285675
0.009876269260666563;0.010045528411865234
0.01465974884174024;0.014757460914552212
0.029887626291845715;0.03232333064079285
0.017620072111341433;0.01770922541618347
0.004665435707591361;0.004734814167022705
0.029851404198650053;0.030072186142206192
0.0010443249914657189;0.0010569766163825989
0.02648630146744583;0.02688160538673401
0.011528923331293042;0.011651039123535156
0.005685792283692468;0.005811154842376709
0.026526449459410885;0.028892308473587036
0.029526215991377048;0.029610633850097656
0.0002373358967368668;0.0002384185791015625
0.017546968445554277;0.01800936460494995
0.004531957209719176;0.004547119140625
0.006507056345938062;0.0067119598388671875
0.047084644912478726;0.04839444160461426
0.013642783392400713;0.013958334922790527
0.021144062943118103;0.021495819091796875
0.000902087746814514;0.0009298324584960938
0.006333802930746188;0.006333328317850828
0.005166570096466231;0.005557060241699219
0.024899874504786076;0.025385171175003052
0.018775966576607354;0.01930859684944153
0.008030001587403699;0.0080336332321167
0.027791080805886433;0.028706461191177368
0.013762750946797719;0.014168024063110352
0.030492799527070222;0.03158283233642578
0.019187268472861;0.019580870866775513
0.026291369127842894;0.026742398738861084
0.010801269906313232;0.01094818115234375
0.025461809963008775;0.026276886463165283
0.0030619050899427123;0.0030651092529296875
0.007532530495982226;0.0075530558824539185
0.015418184401048179;0.01578313112258911
0.010355836017867291;0.011163681745529175
0.004020616776667046;0.004053086973726749
0.01865052090566966;0.01942664384841919
0.001696453888880506;0.0016965866088867188
0.018411629829266925;0.018908381462097168
0.019501708381307353;0.019533149898052216
0.020265514028068633;0.020871400833129883
0.020224811484979125;0.02143549919128418
0.03620380485703794;0.03710988163948059
0.00502045049405907;0.005392745137214661
0.014575794347961269;0.014981694519519806
0.01716441449382065;0.017380446195602417
0.014299233171758498;0.01450386643409729
0.03975932226465406;0.044462382793426514
0.0200435367196027;0.020410597324371338
0.03082403395435124;0.032032281160354614
0.02542429780070845;0.025752514600753784
0.01658099378870134;0.01717415452003479
0.03501019087625838;0.03643530607223511
0.03782973496959418;0.03893393278121948
0.015927821712059666;0.015928268432617188
0.037346095285688344;0.03802812099456787
0.025563768990458823;0.026465415954589844
0.0261353577356644;0.026136353611946106
0.00073144246517374;0.000732421875
0.014350506010764557;0.014833807945251465
0.0020936752359067374;0.0021162033081054688
0.007655424245131382;0.00837033987045288
0.031351725821728675;0.03394484519958496
0.04307636867527161;0.04470252990722656
0.039043833206426765;0.04194644093513489
0.02059128218609941;0.021100521087646484
0.0051363796382424085;0.0051860809326171875
0.013282896997915647;0.013515433296561241
0.008250851040495015;0.008265525102615356
0.015425524165420096;0.015771523118019104
0.036748122181593436;0.037205249071121216
0.02370317429270717;0.023703575134277344
0.0215249052132186;0.022083282470703125
0.012402927556155796;0.01282152533531189
0.013974860291004667;0.013975143432617188
0.02726578831277329;0.028284072875976562
0.03492608741692597;0.0358055979013443
0.008803648799988793;0.00934600830078125
0.021750002899903927;0.025447487831115723
0.04235212534357765;0.04418715834617615
0.018345364449189005;0.018400147557258606
0.01798222977862888;0.01809117943048477
0.02427109050453751;0.024730980396270752
0.002892833456355416;0.003010287880897522
0.026770717354847384;0.02742406725883484
0.008231915507667708;0.008418768644332886
0.024533869194128963;0.024738293141126633
0.02453249998454876;0.025907188653945923
0.0179390535719462;0.018371880054473877
0.012383470987162835;0.012684851884841919
0.028989271613578893;0.030439019203186035
0.007875481365758143;0.0081329345703125
0.018236359116835507;0.018500328063964844
0.0006485746359257259;0.0006628036499023438
0.008511428708164123;0.008514347486197948
0.02421291124398845;0.02465912699699402
0.0256060709818814;0.025953426957130432
0.022146044539662006;0.022220611572265625
0.017086285587536512;0.017478644847869873
0.002454806746120842;0.0024766731075942516
0.019306171502096035;0.019554026424884796
0.026441288382374785;0.02661225199699402
2.4138375390025665e-06;3.219070549675962e-06
0.03943515307129577;0.041081905364990234
0.02035780286982764;0.02077867090702057
0.007793430694446388;0.00794762372970581
0.017275074163280873;0.017461687326431274
0.025349115282172048;0.02534964680671692
0.017169207986484556;0.017195895314216614
0.02165953285171914;0.021867334842681885
0.026030885173381407;0.026830211281776428
0.0034773755386353533;0.0037131905555725098
0.05372599998927329;0.05424782633781433
0.00936221472178794;0.009366989135742188
0.030441554840139332;0.031181424856185913
0.004281421754046506;0.00435638427734375
0.023098012109009324;0.023982107639312744
0.01782122315630173;0.018400192260742188
0.005470115827802118;0.0054731667041778564
0.013237843520019546;0.01347506046295166
0.034428943000147455;0.035962238907814026
0.01381811046942443;0.014338985085487366
0.0037670891104247713;0.0038481391966342926
0.05227720774119478;0.05411377549171448
0.005701729708247582;0.005755186080932617
0.021102889861028797;0.02128535509109497
0.022283331865641465;0.023104369640350342
0.025590756345083236;0.025953590869903564
0.004840825220060151;0.004932999610900879
0.019929072150958543;0.02237337827682495
0.009419409036567825;0.00945281982421875
0.026639168142048513;0.027763545513153076
0.002347887670035686;0.0023641586303710938
0.02506129488346835;0.02534961700439453
0.03682249387745817;0.0370124876499176
0.008302248246281384;0.008494794368743896
0.04952006696690172;0.050044238567352295
0.0016619916218537716;0.0017557144165039062
0.021519952319842488;0.021699383854866028
0.007061650250656368;0.007368862628936768
0.01265795134557627;0.013344734907150269
0.04095847793066103;0.04251378774642944
0.028290453656587843;0.02965158224105835
0.0005151814945566055;0.000514984130859375
0.019030151080384;0.01903057098388672
0.030994782832311128;0.031183838844299316
0.021262545321888867;0.02138042449951172
0.02981514393526165;0.03079015016555786
0.03590466768490493;0.03671404719352722
0.001467382338414766;0.0015112310647964478
0.012684883687256043;0.013166695833206177
0.03373279791884731;0.03513747453689575
0.028797792920075997;0.0290946364402771
0.014277454035698679;0.014750480651855469
0.05044509865606201;0.05144408345222473
0.033833582344148815;0.03522345423698425
0.002527362524458242;0.0026159160770475864
0.016666009936556453;0.01741158962249756
0.007291045163139839;0.007311820983886719
0.013525898454142725;0.01441723108291626
0.008765232041441438;0.008765220642089844
0.004971120604123749;0.004971504211425781
0.016171981152337513;0.01654684543609619
0.027927320629978165;0.02856159210205078
0.008223872741798616;0.008378267288208008
0.01833530910153463;0.019025564193725586
0.013334966495247702;0.013767004013061523
0.028657853241939132;0.029108360409736633
0.01908089948246242;0.01920926570892334
0.01214733452247836;0.012215524911880493
0.03352139243813819;0.034120142459869385
0.005060459167939389;0.005239814519882202
0.029451970434065545;0.029515445232391357
0.020922904467167006;0.02182057499885559
0.002004541143618532;0.0020246505737304688
0.020226048035894246;0.020787611603736877
0.023501794774422803;0.024086952209472656
0.00920875870076712;0.009547892957925797
0.05138732546334018;0.06818781793117523
0.024828747797033177;0.02573704719543457
0.023805107029865276;0.024810560047626495
0.013405983996872347;0.013688087463378906
0.020592842171220357;0.020729616284370422
0.035713582260521;0.03671613335609436
0.003261248037504826;0.003261545905843377
0.0267164891038518;0.02772456407546997
0.004226086616733842;0.004242897033691406
0.05703652866014875;0.06001397967338562


==> data/appendices/scatter/mnist-c-adversarial-balanced.csv <==
True Distance;Estimated Distance
0.08813248095958104;0.10939285159111023
0.017892867016652908;0.01789379119873047
0.0023354086184114164;0.0023355484008789062
0.06917210459164405;0.07635024189949036
0.07069859069804638;0.07075977325439453
0.02502070429711068;0.025020599365234375
0.043725112902504956;0.044075965881347656
0.04062307836301937;0.0442943274974823
0.10348418736190519;0.11184501647949219
0.06382439589589967;0.08099365234375
0.07149272318914243;0.09053182601928711
0.07051549514667042;0.07140541076660156
0.065897555026789;0.06925386935472488
0.05698494120820248;0.057566672563552856
0.06759261232028192;0.0739717185497284
0.07394079874656197;0.08642181754112244
0.08406882501557233;0.08708766102790833
0.11428592506300556;0.11429217457771301
0.026607290236631907;0.02660837396979332
0.06305707108843374;0.06563658267259598
0.006002015268643716;0.006002455949783325
0.021759388027336107;0.021759986877441406
0.003727347028874367;0.0037279129028320312
0.08230122031287014;0.09365838766098022
0.06894974743753315;0.08386512845754623
0.06219849374705351;0.06560993194580078
0.0392564908186542;0.039257049560546875
0.07127172140406707;0.07164859771728516
0.0994441445311357;0.10228541493415833
0.0356366439681129;0.03589317202568054
0.020625912049609372;0.02063465118408203
0.041862741558216905;0.0489218533039093
0.03503916936817275;0.03519934415817261
0.03405854410797187;0.03513902425765991
0.060370697694185856;0.0630645751953125
0.08342370299392374;0.09575939178466797
0.10656887292223352;0.10975924134254456
0.007362836113314612;0.007363319396972656
0.08007206094304832;0.08670037984848022
0.033615754191609955;0.0339774489402771
0.04369984592449409;0.051087886095047
0.062318045597802775;0.06769247353076935
0.019641729188078653;0.019641876220703125
0.054937590432131804;0.07137960195541382
0.07628638251497555;0.08936026692390442
0.05175069529576152;0.061445266008377075
0.03820789919422133;0.03959178924560547
0.0567205273195071;0.07145419716835022
0.05801737042751437;0.07111141085624695
0.146690860169638;0.15758877992630005
0.09131240710251669;0.10010349750518799
0.008311096711200946;0.008311271667480469
0.018160341575763347;0.018228888511657715
0.05093050635899039;0.059224843978881836
0.018178047182320193;0.01847553253173828
0.05281314092266065;0.06311088800430298
0.05459808192737543;0.05489733815193176
0.04276540703025117;0.043178558349609375
0.0010917236036206241;0.0010919570922851562
0.04166231233018489;0.04338313639163971
0.004022365564856046;0.00402262806892395
0.02997146924925461;0.030175626277923584
0.054178789324604;0.054782867431640625
0.04164724039866543;0.04392150044441223
0.06091848132456534;0.06857681274414062
0.0520902118234432;0.05389973521232605
0.06243290584531716;0.08349752426147461
0.13232144047325742;0.13234615325927734
0.0457639533798914;0.05475902557373047
0.081635023230865;0.08624357730150223
0.053147238522742876;0.05418968200683594
0.109328568138001;0.11172488331794739
0.09887540016560134;0.10339546203613281
0.044488290484849424;0.049876779317855835
0.08768358000920543;0.08927729725837708
0.014818306965285901;0.014819145202636719
0.07918934166077053;0.09329801797866821
0.07202808580376587;0.08223721385002136
0.06800174941367126;0.0699796974658966
0.0005575469889942424;0.0005578994750976562
0.07041321723195398;0.0804097056388855
0.06109876097582459;0.07894057035446167
0.11150471838509159;0.11371898651123047
0.04481480884403448;0.045102715492248535
0.043581144774938574;0.04385283589363098
0.06065989185845516;0.06630706787109375
0.08625202061421566;0.10226631164550781
0.09402943885441384;0.10009434819221497
0.07030254795728859;0.07380488514900208
0.10741151831513408;0.12070909142494202
0.08782985980836815;0.09268096089363098
0.07232597138033126;0.07925033569335938
0.09239583140020316;0.10239416360855103
0.10833578480596337;0.12236756086349487
0.044537426081718526;0.04619026184082031
0.047875778038120084;0.05451110005378723
0.00193640487706994;0.0019369125366210938
0.055920230546331794;0.07303160429000854
0.05933527218257257;0.06373408436775208
0.052974284082652666;0.06321549415588379
0.021967019083790344;0.021966934204101562
0.044982986566440876;0.04499334096908569
0.026926228669609885;0.02692893147468567
0.09515449171177012;0.1088886559009552
0.059298051255076464;0.06343364715576172
0.06969360780226037;0.07195663452148438
0.07595213374534432;0.09988489747047424
0.04630559302904131;0.048317939043045044
0.06647849611522191;0.06884673237800598
0.10410835513784614;0.1130686104297638
0.049490696975383906;0.051357101649045944
0.03532110437326753;0.03606057167053223
0.03834124492015849;0.04163968563079834
0.06275711435688741;0.0637369155883789
0.0975064738709952;0.1038523018360138
0.054519207513273535;0.06901812553405762
0.01664179362845363;0.016641616821289062
0.04613129816791671;0.04682302474975586
0.018381167424388747;0.01871204376220703
0.08004628365705274;0.10507586598396301
0.04388085446525037;0.05711257457733154
0.027353541040318105;0.027357101440429688
0.02679299340690722;0.02691558003425598
0.0379345303866273;0.04475894570350647
0.06861382271609497;0.07233145833015442
0.05140975568698951;0.05544665455818176
0.03683543619818774;0.03690531849861145
0.08780128762743993;0.08967021107673645
0.04543995698326874;0.046324729919433594
0.026143645303196277;0.026328086853027344
0.05090400763238686;0.05125141143798828
0.0019123699965453973;0.002005279064178467
0.04048953888002892;0.04168829321861267
0.07524485932532184;0.07614783942699432
0.06495700765261789;0.0728256106376648
0.048880983841337766;0.058793097734451294
0.09347434330793264;0.11053183674812317
0.04068600985249784;0.04378211498260498
0.17061606047391242;0.18355008959770203
0.002844106546053212;0.0028448104858398438
0.05656347438937375;0.06038859486579895
0.00014036815819529303;0.000141143798828125
0.027762402451169482;0.028841018676757812
0.01033744088273181;0.01033782958984375
0.08711856416973601;0.10089507699012756
0.06443472348079148;0.06724071502685547
0.029924015914053796;0.029926300048828125
0.011171094273101605;0.0111713707447052
0.0480947381969681;0.048095703125
0.026257706498895795;0.026261359453201294
0.12902506851775203;0.13912677764892578
0.0751664504866165;0.0854644775390625
0.06269696008546907;0.08121970295906067
0.03245511692607726;0.03248584270477295
0.06954675626888403;0.08208461105823517
0.09523082238724442;0.10235098004341125
0.03169320898982434;0.031809985637664795
0.011276581767236815;0.011276721954345703
0.1087751881950719;0.12360385060310364
0.03215886704470197;0.032215118408203125
0.04704383720340446;0.04869464039802551
0.040899571348147326;0.04306221008300781
0.06460256449518446;0.0666189193725586
0.1187952348904156;0.13728615641593933
0.04706694934325258;0.048263370990753174
0.05159891749218678;0.05479148030281067
0.06159542666210886;0.06334498524665833
0.0612838649955766;0.0682830810546875
0.1005820841502937;0.1078023910522461
0.01898080706822412;0.01937049627304077
0.002005070633425062;0.0020055770874023438
0.0507924419925031;0.054917752742767334
0.015267282809577575;0.015290260314941406
0.12483090797118987;0.13835051655769348
0.004094988058628661;0.004175424575805664
0.07788785094708989;0.09031838178634644
0.005594019983228504;0.0055942535400390625
0.05572975869250867;0.06656268239021301
0.01071547964215085;0.010715551674365997
0.0734265028260496;0.07902812957763672
0.055796013460046534;0.07094281911849976
0.013510556402589552;0.013510704040527344
0.06385390655562934;0.06705951690673828
0.0925373311710657;0.1094198003411293
0.07869809344201706;0.08675861358642578
0.08737441818333377;0.10083293914794922
0.037410314259595026;0.03741076588630676
0.04096728098835525;0.0420856773853302
0.008641726817097479;0.008642196655273438
0.03115210560368678;0.03278818354010582
0.03375084460831088;0.03389042615890503
0.003489337261134378;0.0035142898559570312
0.08311300858078557;0.09084954857826233
0.03383671454011628;0.03383636474609375
0.002837790358817553;0.002838134765625
0.017844949230807445;0.01784515380859375
0.034238605411332904;0.034241676330566406
0.0988566427422382;0.10634323209524155
0.04430658882577632;0.049011796712875366
0.05537898177606966;0.06937888264656067
0.06830945301228981;0.08033943176269531
0.07642886487697034;0.09657764434814453
0.10826975260158644;0.1082773208618164
0.12165045035853787;0.13434794545173645
0.04480246809924185;0.0496099591255188
0.056323658601083376;0.06587612628936768
0.1017693600976757;0.11169546842575073
0.044031229826060156;0.04585742950439453
0.00808221172606869;0.008093833923339844
0.01545095672783611;0.015451431274414062
0.07560482338392344;0.0847611352801323
0.07020513095335743;0.07714271545410156
0.06232931529439261;0.06963148713111877
0.08896604261557066;0.09238715469837189
0.06812601149385893;0.07989099621772766
0.05432187806676714;0.057181715965270996
0.047312491938142597;0.04934769868850708
0.07187855493912788;0.09209427237510681
0.05064665793602709;0.05982872471213341
0.051089689978745724;0.052254676818847656
0.06862077491946444;0.06999397277832031
0.0995988825352663;0.10721969604492188
0.039604859577599114;0.04085984826087952
0.060926954809767946;0.0654001235961914
0.06586435053149832;0.08137419819831848
0.023149755447945435;0.023153305053710938
0.028542379594368266;0.02875465154647827
0.016386853283111055;0.016386985778808594
0.09400105095114374;0.10428431630134583
0.05244076292962224;0.05401611328125
0.0305686051992816;0.030571937561035156
0.013464777209315734;0.013612031936645508
0.06411686370782577;0.06571483612060547
0.07106223257503684;0.07437518239021301
0.04965388855601335;0.05803719162940979
0.019689158337989163;0.019689589738845825
0.004738017269700908;0.004738837480545044
0.06591290978616397;0.07987216114997864
0.08982904166613048;0.10091549158096313
0.05231555628261545;0.06522926688194275
0.07724028765689316;0.09913524985313416
0.04248075504532434;0.051482200622558594
0.01746364617027503;0.017461776733398438
0.02661730398657669;0.02665787935256958
0.042303448037552385;0.04379791021347046
0.04908439552691261;0.05183887481689453
0.14163637471630564;0.15639829635620117
0.05879926968457084;0.07769957184791565
0.04529609670606296;0.0459170937538147
0.05021512788387888;0.05772623419761658
0.024741421049598873;0.02495768666267395
0.007392193752797681;0.007529258728027344
0.05460954368531944;0.07133525609970093
0.07914903471144;0.09866905212402344
0.06057665291102427;0.07007122039794922
0.08745096675493831;0.0925760567188263
0.07820678283598081;0.09036070108413696
0.09639218930278447;0.10967966914176941
0.06087748475290549;0.06295204162597656
0.07914477839447256;0.08294963836669922
0.005454055739703028;0.0055027008056640625
0.09389962223447802;0.09985744953155518
0.0033556229549622984;0.0034179389476776123
0.046964474319162806;0.05946958065032959
0.07369402679107867;0.07958319783210754
0.023827326026741764;0.02383136749267578
0.0004081640217541829;0.000408172607421875
0.05943725733657489;0.06201648712158203
0.038820950343248777;0.043416887521743774
0.0951688446187589;0.10422804951667786
0.02858784842152483;0.028588324785232544
0.027450110287395937;0.028686583042144775
0.06707995353372882;0.06921863555908203
0.06171344481849791;0.08914759755134583
0.10934399045094682;0.11307242512702942
0.08326875533916672;0.09321025013923645
0.0346352959279891;0.034670859575271606
0.048239674792194126;0.049929141998291016
0.08831987729707141;0.10706505179405212
0.04633339650420354;0.05572700500488281
0.02115095340052829;0.02118903398513794
0.034855213413262365;0.03485769405961037
0.04117868307684875;0.043444305658340454
0.04342877659641277;0.04354286193847656
0.08017657281762819;0.08893969655036926
0.0019594374342824686;0.0019598007202148438
0.06097444758856945;0.06618788838386536
0.07327409588564815;0.08933833241462708
0.05488580022714785;0.06285405158996582
0.10015928496675111;0.11261048913002014
0.05947595870755818;0.07555758953094482
0.04194570357034501;0.042308807373046875
0.06681650474847509;0.07902514934539795
0.1071089610803117;0.11586859822273254
0.05665515929252645;0.0685674250125885
0.055296041402422294;0.06384563446044922
0.06224424882645715;0.0717850923538208
0.10545790742730844;0.10741615295410156
0.03509520331487277;0.035627663135528564
0.06665591511178384;0.06804752349853516
0.09565407469024971;0.10781577229499817
0.032871332327147715;0.032871246337890625
0.0325847227904795;0.03268241882324219
0.057609662984047086;0.0665121078491211
0.04548874825501804;0.05497252941131592
0.08821976795479575;0.10496664047241211
0.05719961440396132;0.06132546067237854
0.1080196361272002;0.10880279541015625
0.0472989513773598;0.050484657287597656
0.10996545555710252;0.12449797987937927
0.07825366228733083;0.08585533499717712
0.06182331457429974;0.06993487477302551
0.07324753964683549;0.07556529343128204
0.07835820662035137;0.09370309114456177
0.000280062461536893;0.0002803802490234375
0.08174140043691054;0.0838194191455841
0.05106296635090407;0.05130290985107422
0.08579890045928772;0.09361934661865234
0.07497425741361902;0.09144976735115051
0.06216378832771405;0.06948187947273254
0.01873192255853957;0.018909484148025513
0.03373791101440154;0.03464868664741516
0.09160326172194291;0.10115575790405273
0.05328779077618783;0.06113111972808838
0.048572799867997084;0.04889395833015442
0.0955304885934358;0.09821608662605286
0.06251060502452706;0.07037070393562317
0.06291602636429544;0.07091578841209412
0.12773371799336442;0.1484842598438263
0.06707739982558503;0.06937885284423828
0.07250361834470952;0.09312907606363297
0.04970396435813744;0.050972938537597656
0.04655852808679741;0.051414698362350464
0.06820819551255945;0.07398223876953125
0.06847226118551526;0.08631923794746399
0.01203563313096267;0.012088388204574585
0.07468042977945906;0.08447027206420898
0.058504817941661146;0.07870998978614807
0.04905323568760829;0.06385612487792969
0.015725842621539216;0.015726089477539062
0.029370142835718642;0.02937796711921692
0.08839976746323482;0.0977621078491211
0.11529090695126688;0.12227335572242737
0.002532652356653914;0.002532958984375
0.12134981975937424;0.13462921977043152
0.009286600593016938;0.009303867816925049
0.0844575739504026;0.09366613626480103
0.09558072197907386;0.11194106936454773
0.09257938168082465;0.095977783203125
0.06830794588354248;0.07597625255584717
0.10232844409348484;0.11235049366950989
0.04018802298676599;0.04036042094230652
0.11356350588293428;0.15508082509040833
0.09159904964721584;0.10845568776130676
0.06129938790761229;0.06793880462646484
0.05698477948672079;0.05894091725349426
0.006072672716712739;0.006072998046875
0.11475594351524122;0.11680793762207031
0.053772021724407905;0.05733972787857056
0.0731274505187967;0.08603456616401672
0.0034129371893246423;0.0034132003784179688
0.011922793513566636;0.011922866106033325
0.07450133985365799;0.07568934559822083
0.05079572869306578;0.05196213722229004
0.06440144820430094;0.06532096862792969
0.07096550163765389;0.07486534118652344
0.13435726220811528;0.1386394202709198
0.09610914586947056;0.09676650166511536
0.03867321883866488;0.03943061828613281
0.13016327779919715;0.13286975026130676
0.03735576387389616;0.03836512565612793
0.05160114392679256;0.06481608748435974
0.09088802115585289;0.0921792984008789
0.11523650395401687;0.11842823028564453
0.06292162696883827;0.08039548993110657
0.06030926942360809;0.06559666991233826
0.06823013691703773;0.09355539083480835
0.08005203816425778;0.09028339385986328
0.03686213885526848;0.03766825795173645
0.060752873151295385;0.07059746980667114
0.07210506897232619;0.08525806665420532
0.05449464937728534;0.06638336181640625
0.03245312896309727;0.03349095582962036
0.04722621558896807;0.05121249705553055
0.08479911589891966;0.097259521484375
0.00017108492748411607;0.000171661376953125
0.04926399141287064;0.05176165699958801
0.07001880196508985;0.07705211639404297
0.05512015385808543;0.05693286657333374
0.017950755003237163;0.017951995134353638
0.07998361691430664;0.08984047174453735
0.009568569891442502;0.009569168090820312
0.0174010222009994;0.017436981201171875
0.063634267700733;0.07622241973876953
0.02281365193551665;0.0230109840631485
0.1021776117208098;0.10602852702140808
0.006938981302785133;0.006939888000488281
0.06342601374716572;0.07667678594589233
0.017621621011595805;0.017682284116744995
0.06932093094618472;0.07508471608161926
0.0669345964411006;0.0872354507446289
0.03330940606093375;0.0333099365234375
0.045717835676861676;0.04647636413574219
0.059014702571047135;0.06337657570838928
0.08953053210894747;0.10115578770637512
0.05795119268185112;0.07589375972747803
0.06853923872471364;0.07038021087646484
0.023836265429495598;0.02383708953857422
0.05837814441709747;0.07779976725578308
0.06312663115632389;0.0702863335609436
0.07564241978401993;0.08806324005126953
0.05946100598553245;0.0719318687915802
0.05622037615725156;0.06735897064208984
0.058088788730330715;0.059423476457595825
0.07351802022746305;0.0788412094116211
0.006184256878792346;0.006190299987792969
0.06574177404842635;0.07325742393732071
0.062011986995925826;0.07685178518295288
0.060006630487149944;0.07846930623054504
0.036874909992984546;0.03690341114997864
0.07991436894942937;0.08946114778518677
0.029535235766028515;0.029548674821853638
0.04927220968543765;0.058330535888671875
0.06870255051752558;0.07531455159187317
0.08835780114774754;0.09365275502204895
0.06330190111271625;0.08316218852996826
0.04240425071687125;0.042600587010383606
0.04851183983861633;0.062079112976789474
0.07924492555018975;0.09668414294719696
0.09630993284167824;0.09831908345222473
0.046126657684951305;0.047829657793045044
0.0657062898470956;0.0783558189868927
0.03009150396943636;0.030095398426055908
0.061940454767838285;0.062482863664627075
0.06096967635794376;0.07201388478279114
0.06737514899338531;0.08670535683631897
0.0019416916241896268;0.0019417525036260486
0.09188903050497779;0.09490680694580078
0.006021868085402953;0.0061073899269104
0.008131981920242124;0.0081329345703125
0.05744601426779161;0.060271263122558594
0.022177723119814613;0.022572696208953857
0.0941610390845225;0.11073142290115356
0.08606691993768671;0.09864643216133118
0.012170067015095822;0.012170791625976562
0.06461280421239485;0.06696799397468567
0.054697078878363996;0.06364476680755615
0.05726417226756068;0.07116824388504028
0.09634914245332965;0.09981155395507812
0.06037754826111743;0.08360007405281067
0.06474808032156287;0.08445215225219727
0.09437862245497776;0.10179618000984192
0.10198160293461439;0.12318584322929382
0.03536722015492135;0.037884265184402466
0.039386336651287636;0.04068365320563316
0.08090960773701295;0.08275607228279114
0.07849633238087227;0.11334571242332458
0.03084933844029218;0.03085041046142578
0.05077144109725793;0.05567449331283569
0.14884190867895727;0.1516094207763672
0.03186680315086748;0.0318756103515625
0.1095185786367354;0.11726563423871994
0.10085599658398213;0.11784127354621887
0.015107689608207638;0.015858128666877747
0.03995976728942858;0.04225349426269531
0.07532045249744074;0.0842747688293457
0.0006247772044026421;0.0006640627980232239
0.024837933198812754;0.02483844757080078
0.03101991935094846;0.03104311227798462
0.01218811224990156;0.012188911437988281
0.030608080734642537;0.030609130859375
0.024571387181136113;0.024572372436523438
0.11053800819207862;0.12686777114868164
0.00525606842805224;0.00525665283203125
0.003035051642938817;0.0030355453491210938
0.10081777406472596;0.10683444142341614
0.07953793848789453;0.08286955952644348
0.0640129418996565;0.08928492665290833
0.10460600002769753;0.10793426632881165
0.06183043507356193;0.06534275412559509
0.09142192710701569;0.09833291172981262
0.08070572502755691;0.08438494801521301
0.06422307429186132;0.07034587860107422
0.04051492358138817;0.04079627990722656
0.11383295937616746;0.1144285500049591
0.14023026674138497;0.15364554524421692
0.0661425797407169;0.07098501920700073
0.09332301340776725;0.10376358032226562
0.05940716520396684;0.06562423706054688
0.08027952241852815;0.08447027206420898
0.012269506740411135;0.012271881103515625
0.05008457628216709;0.05084514617919922
0.057586220919490165;0.06711769104003906
0.06019439352617765;0.07408809661865234
0.10395092684879965;0.10871315002441406
0.0682279347467387;0.07876303791999817
0.13633916293199683;0.1389932632446289
0.02142383908606453;0.021424293518066406
0.10559113604590821;0.11209869384765625
0.03614139389767425;0.036142293363809586
0.07155236094136982;0.08559650182723999
0.06612820546902455;0.0790262222290039
0.05663295488969856;0.06315035372972488
0.06279309867256894;0.06799030303955078
0.070350536491283;0.07258513569831848
0.0054632295141675506;0.005463600158691406
0.01979519125399895;0.01979735493659973
0.058165553036935394;0.06628993153572083
0.03923892098545253;0.03945732116699219
0.0550900944994276;0.06355670094490051
0.08913091317040585;0.09385588765144348
0.0702502002174106;0.0774310827255249
0.06338965883707552;0.06903934478759766
0.003702278223913052;0.0037031173706054688
0.15048100380876042;0.1696358025074005
0.014343128708574066;0.014522552490234375
0.0662363637269831;0.08177950978279114
0.005264659725639879;0.005265235900878906
0.005087380941011032;0.0051422119140625
0.09742264354382747;0.10526561737060547
0.07337481007232066;0.07520008087158203
0.04574008089746295;0.0505983829498291
0.06389289081293872;0.07945060729980469
0.029537588772879413;0.02953818440437317
0.06328259278973997;0.07606551051139832
0.01599384163986361;0.015995025634765625
0.0027165272732901347;0.0027179718017578125
0.06754775497016895;0.07121849060058594
0.06795621301362333;0.07287788391113281
0.01809099687463005;0.01809212565422058
0.01675069762303234;0.01675128936767578
0.09323978878868616;0.09905396401882172
0.06558176103683204;0.08610916137695312
0.10894618465572908;0.1091318428516388
0.03080281550689586;0.030803678557276726
0.07093086506897761;0.08007287979125977
0.041785995957141366;0.04478934407234192
0.06513632313781564;0.0667462944984436
0.07277739147073185;0.07675457000732422
0.0218849819577112;0.02188587188720703
0.011396908277947884;0.0113983154296875
0.07405130009782027;0.0779571533203125
0.004844657933149004;0.00484466552734375
0.042085514699529765;0.048478126525878906
0.06060683565545606;0.07131293416023254
0.10752272811660926;0.11542418599128723
0.031273123772471156;0.032245174050331116
0.045392301210665856;0.04579448699951172
0.027381723327962633;0.028268158435821533
0.020486593554798035;0.020486831665039062
0.12180571227730094;0.13921955227851868
0.012072606148306778;0.012072563171386719
0.05043649050774314;0.05237102508544922
0.07384556196220579;0.08286887407302856
0.04290971862819517;0.04452991485595703
0.054484583819207975;0.055728912353515625
0.09136875098413474;0.09148025512695312
0.09208504503388709;0.1046600341796875
0.011268712725588523;0.011269569396972656
0.009118701013475474;0.009173423051834106
0.10883015691653854;0.10884478688240051
0.03968046740466095;0.04285907745361328
0.05990952987960568;0.06489184498786926
0.037284033162255925;0.03829038143157959
0.07433369551639628;0.09818652272224426
0.06639334440207839;0.0678996741771698
0.07837661082599293;0.08817863464355469
0.05908834358402436;0.06603619456291199
0.08099849935854946;0.09397664666175842
0.06345350543291817;0.07038289308547974
0.09803225498497771;0.10556602478027344
0.05636516598630176;0.0637054443359375
0.02534952919558293;0.02534961700439453
0.06361275816340721;0.07239910215139389
0.07869529009200998;0.0841846764087677
0.08453834588523709;0.08729710429906845
0.07166908834161917;0.0716715157032013
0.004495283849819958;0.00449565052986145
0.0830495882637252;0.10154455900192261
0.02046738855031068;0.0206945538520813
0.08365261752950985;0.08640578389167786
0.021669527514469617;0.021669387817382812
0.0759555306826516;0.08701229095458984
0.06566264403353153;0.08562743663787842
0.09293286303378653;0.10530760884284973
0.051843295099757034;0.05312538146972656
0.013026758392371603;0.013130664825439453
0.05997501017583073;0.06246379017829895
0.0033824223044757007;0.0033826828002929688
0.13645885639012814;0.15417098999023438
0.027719449959040392;0.02772808074951172
0.0002782146632630113;0.000278472900390625
0.08789716884767096;0.08930577337741852
0.06665715276751104;0.07711222767829895
0.191077633791529;0.2040785849094391
0.12904158250124706;0.13556483387947083
0.06296115041425743;0.06340217590332031
0.06336371668895067;0.07193848490715027
0.06696204039562867;0.0689382255077362
0.1352924432350859;0.13785746693611145
0.061136345121883276;0.06826472282409668
0.07704050472604491;0.09023851156234741
0.054488345705023866;0.05814364552497864
0.062433113438057256;0.0839146077632904
0.0399612389896642;0.0472412109375
0.009601297919754314;0.009601593017578125
0.04647539507459989;0.04876995086669922
0.03230109407672535;0.032303810119628906
0.05127825340628181;0.056313514709472656
0.07870915253295943;0.08003997802734375
0.035290097878407554;0.03529548645019531
0.08833330192594734;0.09384721517562866
0.06088241873658068;0.06273651123046875
0.06533368367404946;0.06921812891960144
0.07353598780121373;0.08417696505784988
0.0786759496050968;0.0829916000366211
0.08536924798813322;0.09780409932136536
0.04522065707539785;0.04543307423591614
0.037662865073736944;0.03789141774177551
0.11403062972547039;0.11494064331054688
0.06025306127085971;0.06163981556892395
0.034492802692404415;0.034493476152420044
0.012668812471480898;0.012669563293457031
0.072983965118626;0.07731414586305618
0.016014532653312173;0.016015052795410156
0.007309917810965988;0.007478952407836914
0.027535572910429792;0.027932941913604736
0.04469596229356235;0.04485321044921875
0.014071755308340596;0.014072448015213013
0.07859931402191792;0.09911158680915833
0.07701424700043596;0.08209612965583801
0.029796651562017197;0.029796600341796875
0.11510268776354117;0.11598369479179382
0.043173794515825537;0.04396335780620575
0.032848734218284735;0.03284931182861328
0.06338831066466272;0.06910201907157898
0.05895033501448514;0.06372547149658203
0.08292242799800119;0.08438494801521301
0.016175709362816967;0.016176223754882812
0.06479330949260464;0.07590866088867188
0.08210185177843025;0.09727305173873901
0.06240317918099812;0.07049846649169922
0.06407831429474396;0.06517219543457031
0.10204793357736612;0.12914109230041504
0.06436877588244316;0.0763300210237503
0.0702522809244389;0.09728962182998657
0.07431234987410539;0.08635425567626953
0.12487439506278904;0.13257694244384766
0.0550792442150893;0.06680580973625183
0.023455472360929357;0.02345561981201172
0.10905346742289942;0.13011640310287476
0.05646856781696167;0.07072833180427551
0.09175075661722933;0.09517860412597656
0.06423681204496348;0.0749378502368927
0.06287714632404913;0.08246520161628723
0.034778895387176385;0.03484070301055908
0.0711399424547911;0.07419967651367188
0.0015496357045271616;0.0015497207641601562
0.0061166357889952784;0.006197184324264526
0.0619152430409372;0.06424522399902344
0.04858964024969291;0.05460166931152344
0.07224008823289052;0.0843534767627716
0.07891282184097796;0.07985880970954895
0.06006356725801624;0.06916356086730957
0.05251567104283478;0.0638427734375
0.12031672754043776;0.12510016560554504
0.06802087555416803;0.07027438282966614
0.05968572077514411;0.06272787600755692
0.08143516472413206;0.08659842610359192
0.08717314995975173;0.0960417091846466
0.0033266976044682463;0.0033273696899414062
0.0963814514844653;0.09656429290771484
0.012927761692048104;0.012928038835525513
0.05514247954870576;0.06947869062423706
0.0020782812130841957;0.002079010009765625
0.07298608255161342;0.0791482925415039
0.07485521956096206;0.08064556121826172
0.04287886246827926;0.045328736305236816
0.03206981076718808;0.032733917236328125
0.015812836305368436;0.015855789184570312
0.0638719785849853;0.06565475463867188
0.12210777142397133;0.1290518343448639
0.08971333125796756;0.10115575790405273
0.07049147072066177;0.08258754014968872
0.0031878656589442345;0.0031881332397460938
0.08639068398181332;0.08934402465820312
0.10866487466337091;0.1177988350391388
0.05730746961924143;0.05804827809333801
0.02301507605585036;0.023043453693389893
0.12990457946238854;0.13342666625976562
0.04374748186431097;0.05190610885620117
0.01776578844524737;0.01776599884033203
0.0016873301987706708;0.0016880035400390625
0.05723076085841489;0.06047442555427551
0.13038202820531616;0.1522550880908966
0.0027059102551226333;0.0027065277099609375
0.063148252554337;0.08016857504844666
0.057726016004731075;0.06809622049331665
0.03925159172917232;0.041674792766571045
0.006044368579861593;0.006093025207519531
0.05283210888368304;0.05727046728134155
0.057400479686144736;0.0643625557422638
0.012615085967464176;0.012700200080871582
0.06591922456236045;0.0679045021533966
0.03831183627355116;0.038435012102127075
0.06736092422894965;0.07767653465270996
0.0580989280015571;0.06417371332645416
0.034781217312713074;0.034783363342285156
0.06474381537777062;0.06658551096916199
0.07913735526540965;0.0950222909450531
0.09276131567571543;0.10063433647155762
0.0756445714457744;0.0852670967578888
0.0416437676071224;0.04366782307624817
0.057197128034944276;0.0754690170288086
0.05544818486416902;0.06103995442390442
0.06253957583682875;0.06693556904792786
0.08559612273679043;0.11446097493171692
0.06066033531206824;0.06301403045654297
0.0729113467655615;0.0845670998096466
0.0953463308306793;0.09704875946044922
0.057655578646178936;0.06262806057929993
0.08002187979903104;0.08684059232473373
0.08842205896265698;0.09462451934814453
0.028768501672910052;0.028831511735916138
0.07961865665199463;0.08423522114753723
0.053430666263759766;0.055431067943573
0.06009148230141267;0.07551008462905884
0.07355621134427053;0.07795333862304688
0.07350376395848221;0.08495422452688217
0.0406131576036545;0.04152107238769531
0.059641238340039794;0.06534668803215027
0.08713023246145463;0.11346626281738281
0.007045022066875197;0.007045745849609375
0.0747257257437581;0.08447027206420898
0.1396964773933213;0.1414366066455841
0.05883567372946692;0.06489318609237671
0.07812432741796213;0.08004757761955261
0.04413327719860497;0.04465484619140625
0.06684243073282678;0.06796741485595703
0.015957834844621044;0.015957951545715332
0.028877143678934673;0.028878211975097656
0.09023300393855914;0.09795475006103516
0.08031679000545618;0.08137896656990051
0.0589594648267186;0.06445431709289551
0.0836292324122328;0.0853852704167366
0.03174783004302796;0.031887054443359375
0.018533029088272843;0.01853466033935547
0.03979833136837739;0.04247283935546875
0.07867455208351273;0.09285739064216614
0.07439897026429637;0.07977747917175293
0.04032228735400595;0.04080203175544739
0.07698405373196748;0.08172228932380676
0.10686722454892339;0.11120414733886719
0.026769856614262295;0.027696609497070312
0.06851990229837207;0.07942774891853333
0.041033232562934105;0.04397869110107422
0.0010677798557849792;0.001068115234375
0.002309994640486795;0.0023099780082702637
0.06394485346302636;0.0653562843799591
0.012151492970370055;0.012151718139648438
0.06344912565697475;0.06531906127929688
0.04645227022918234;0.047150611877441406
0.06412547767375884;0.08059978485107422
0.05918708167751248;0.0704050064086914
0.09639364895107119;0.10845565795898438
0.026492454449205914;0.02653220295906067
0.08649450727639382;0.10448455810546875
0.05771104678924182;0.07442477345466614
0.04701546508004867;0.052969008684158325
0.0057327798871321485;0.005733489990234375
0.09559308234546952;0.10510143637657166
0.06835188753524477;0.07488611340522766
0.04575711077468602;0.04625892639160156
0.10643339932243295;0.12306022644042969
0.07052589336261343;0.07115080952644348
0.07193875693456478;0.07748027890920639
0.06283192823539645;0.07806667685508728
0.0749915577162817;0.08602100610733032
0.016215525801633556;0.01621532440185547
0.06126169077341661;0.06286624073982239
0.07096215384909627;0.07742434740066528
0.05812869410093288;0.059954673051834106
0.022947776208648032;0.022951126098632812
0.07891283342069358;0.08709239959716797
0.06701166663809739;0.06800559163093567
0.06830292447055251;0.07492053508758545
0.039047978956243116;0.04120713472366333
0.08465724559298334;0.08805179595947266
0.05793629210669344;0.07716173678636551
0.048343413662011996;0.06096404790878296
0.058183417462100144;0.06589315086603165
0.044054413568881935;0.04715228080749512
0.082148726257697;0.08556082844734192
0.039369710928554416;0.05010378360748291
0.08104933957813883;0.08205119520425797
0.03336219767679924;0.033444762229919434
0.07241418917150194;0.08393710851669312
0.04520025201383142;0.046324681490659714
0.06787698398869779;0.08437424898147583
0.06299506564371321;0.08741755783557892
0.03840267566196849;0.039645154029130936
0.04360762600844474;0.05383408069610596
0.08921616216181284;0.09659666568040848
0.05861243263519407;0.07134532928466797
0.05203562490154434;0.05276203155517578
0.03529066070656744;0.03529071807861328
0.07073573223848938;0.07743111252784729
0.1095282189477524;0.10975268483161926
0.0004026348789263841;0.00040340423583984375
0.09163530058638893;0.09603691101074219
0.0193714143557827;0.019372940063476562
0.07690718601782108;0.0914757251739502
0.07105736669818324;0.0864124596118927
0.0342707542066752;0.03430938720703125
0.05526313242557062;0.059554100036621094
0.08099267748853635;0.09906944632530212
0.13440454571910607;0.13843634724617004
0.019093558545564257;0.01913928985595703
0.03477334897692897;0.03596508502960205
0.025183801099499022;0.026185035705566406
0.07889330877166806;0.0898866057395935
0.029501173295354493;0.029511690139770508
0.044150922148168105;0.04560839757323265
0.07836937851124598;0.08836272358894348
0.055420371143204215;0.056105609983205795
0.12803275480954868;0.12920096516609192
0.0046636975470407595;0.004664421081542969
0.062360499175065594;0.06563857197761536
0.07806086544107636;0.0832512378692627
0.006186331271404762;0.006186485290527344
0.015727014220860907;0.015722274780273438
0.043324287839907084;0.04409307241439819
0.0104818657285177;0.0104827880859375
0.10599862364444175;0.1085672378540039
0.06269712255808307;0.07115116715431213
0.0601998843883313;0.06310653686523438
0.052925010142687495;0.060272216796875
0.07165495481262578;0.07542896270751953
0.004437223993890064;0.004437476396560669
0.046829503093355845;0.05062773823738098
0.07594034967080492;0.0927143394947052
0.05355418209697616;0.0692141130566597
0.06186902641044211;0.06272318959236145
0.06745908345558654;0.08451461791992188
0.09974019000691282;0.10889999568462372
0.017406381562385845;0.018081992864608765
0.08766329461617517;0.09990981221199036
0.012575965942562014;0.012636184692382812
0.08583522672106414;0.08660125732421875
0.0066108217844982825;0.006697297096252441
0.08442591137787596;0.09401705861091614
0.05533924387194312;0.05737975239753723
0.09325725000807758;0.0960540771484375
0.05669008189872682;0.06590083241462708
0.021322425849541887;0.02132323384284973
0.02789915014460529;0.02794259786605835
0.0645533852959682;0.07913970947265625
0.021938924689034044;0.02193927764892578
0.040330917114388055;0.0439949631690979
0.015447153377184282;0.015705108642578125
0.005428825843509265;0.005429267883300781
0.06157961256040048;0.06678774952888489
0.02814261439710517;0.028682976961135864
0.12703907875732323;0.12737849354743958
0.08928864874147276;0.11054137349128723
0.09216016126578748;0.11586964130401611
0.020268865044484823;0.020269393920898438
0.10486595807738341;0.12587442994117737
0.012115244916463928;0.012189865112304688
0.09074659324643987;0.09700682759284973
0.08376071832166289;0.08846279978752136
0.05530062331700533;0.058029115200042725
0.06923966492961955;0.07361701130867004
0.08854110620879707;0.09190654754638672
0.08369128838343098;0.08596709370613098
0.006974421218735993;0.0069751739501953125
0.05930697557794345;0.06813430786132812
0.0743231605402297;0.08102130889892578
0.14370293343732066;0.15137574076652527
0.0033705081702498983;0.0034636855125427246
0.053282612432024985;0.05846214294433594
0.04295253817348933;0.049224406480789185
0.0561667068492848;0.07422679662704468
0.06613725950929625;0.0773099958896637
0.0055064399809836686;0.0055065155029296875
0.062152947707991124;0.06895637512207031
0.09624294543894961;0.11556339263916016
0.09103107033773328;0.09772208333015442
0.05698687569841707;0.06950592994689941
0.08373222146598101;0.09377925097942352
0.040460900570443215;0.041117697954177856
0.019201820028494784;0.019202232360839844
0.06162846071672915;0.06352901458740234
0.05511082887646646;0.07313713431358337
0.0614749963323556;0.06305313110351562
0.08051630744611397;0.08255386352539062
0.07232510481190021;0.07865715026855469
0.037222868170830876;0.039740920066833496
0.06756739655717578;0.07576850056648254
0.05828956509946799;0.06377887725830078
0.12218884185448614;0.128400057554245
0.0634004438685251;0.06546694040298462
0.06639500711086509;0.06813430786132812
0.09043421151797122;0.0920276939868927
0.036304301643931856;0.036746859550476074
0.023650179185271965;0.0237276554107666
0.055866921220035906;0.060575395822525024
0.05429713793539532;0.05706027150154114
0.05331591207956524;0.06770455837249756
0.05906222377521552;0.0655813217163086
0.11752860476384064;0.1307535469532013
0.07581839493732596;0.07682609558105469
0.07749036966864732;0.0783548355102539
0.015705454850240216;0.01570606231689453
0.07403072422586864;0.08019259572029114
0.04787413272497244;0.05374807119369507
0.07903271045709341;0.08931925892829895
0.06167415986938535;0.06406310200691223
0.06175967427771828;0.06326201558113098
0.0861410416839577;0.09545910358428955
0.10209262651379396;0.11024805903434753
0.07037806434154027;0.07521338015794754
0.06392258354369093;0.07240834832191467
0.020789556099722942;0.02082061767578125
0.009462661063772972;0.009463310241699219
0.010000281098368945;0.010000228881835938
0.08872858203850022;0.0944242775440216
0.039410494747143913;0.03957557678222656
0.014168568716944215;0.014169692993164062
0.013502961810470821;0.013503074645996094
0.01982959107953386;0.01983165740966797
0.04990862744822204;0.05316638946533203
0.03296780470012868;0.03303337097167969
0.07425587899681349;0.07670116424560547
0.04675532170300042;0.05049896240234375
0.06408923256534214;0.06651782989501953
0.06120609333493993;0.061760902404785156
0.11090518875225827;0.11320117115974426
0.0384560576387001;0.038580894470214844
0.06445687581680741;0.07215243577957153
0.03693341870589686;0.03747749328613281
0.024985941088163474;0.02498626708984375
0.02426110242865834;0.024261474609375
0.04568235208567267;0.0527639202773571
0.05547679224909729;0.07024681568145752
0.09421560817750281;0.11046141386032104
0.04890796120995483;0.06363505125045776
0.06475623079935008;0.06651973724365234
0.07308374385643729;0.08776187896728516
0.0699752609372301;0.08512195944786072
0.022237165159548326;0.02225017547607422
0.006321929182666004;0.006321936845779419
0.060774691086980345;0.07309898734092712
0.06914167736569465;0.07627865672111511
0.052551303316084756;0.05609354376792908
0.10336357173871104;0.12822288274765015
0.0042033062972469;0.004253029823303223
0.1003426619337316;0.11428645253181458
0.09198714265461251;0.1078338623046875
0.06744686499614147;0.07756045460700989
0.052716868908522695;0.057885169982910156
0.0339413847918979;0.03427264094352722
0.0746851646616909;0.0816211998462677
0.05937200887024949;0.07160639762878418
0.08285898661138508;0.09549346566200256
0.10295835849144702;0.12473484873771667
0.03962537652977099;0.03999808430671692
0.08474817094593555;0.08534908294677734
0.0667634532201523;0.07310771942138672
0.003251952904391911;0.0032520294189453125
0.0431325555694531;0.04829883575439453
0.06706998152169079;0.06853392720222473
0.09615952116311567;0.10496997833251953
0.016528839147562722;0.016529083251953125
0.1003224256757655;0.107574462890625
0.041811993157063604;0.04285240173339844
0.08285784783152261;0.08568286895751953
0.05470192486272517;0.05921906232833862
0.009652740280953006;0.009653091430664062
0.06679886020637904;0.09170502424240112
0.047265052680421304;0.05242919921875
0.048250869197028985;0.05373615026473999
0.0907285317952094;0.10428276658058167
0.10634488437069058;0.11746776103973389
0.05993663230282018;0.07237720489501953
0.08466053297074799;0.08524039387702942
0.06371899176986953;0.06758689880371094
0.012907038886168527;0.012907028198242188
0.09657562674162974;0.09959414601325989
0.0592524927426809;0.06044197082519531
0.045883672001039565;0.04624369740486145
0.03752090220378393;0.0375213623046875
0.0038690613697979605;0.00387004017829895
0.11791848057358402;0.1253376007080078
0.02058339867747242;0.0205841064453125
0.010957611531321665;0.0109577476978302
0.031091428823066102;0.031091690063476562
0.05239809921074255;0.05524647608399391
0.04725197957451093;0.05210062861442566
0.13207383217148835;0.14190828800201416
0.0928157082717047;0.09755706787109375
0.0717459587712213;0.08356952667236328
0.06372884845374309;0.06777766346931458
0.047825091491430556;0.05047035217285156
0.08432723999667407;0.08472540974617004
0.08145308853807394;0.10436570644378662
0.012436530591705183;0.012437820434570312
0.12503810692345174;0.1346207857131958
0.02276061043312162;0.02276134490966797
0.07285211008149846;0.07723522186279297
0.06672164896525029;0.06961441040039062
0.0662473455405394;0.07435840368270874
0.021819555462834428;0.021821975708007812
0.051488634032461386;0.05296310782432556
0.06827208411699325;0.06995013356208801
0.06957195537650245;0.07435145974159241
0.0860533662423066;0.08709338307380676
0.06718551012134295;0.08142855763435364
0.009544376426728585;0.009545326232910156
0.022379221853517577;0.022380828857421875
0.033212583238443824;0.03321266174316406
0.028156449431686353;0.02836325764656067
0.07826538013340387;0.08306410908699036
0.007536608355144656;0.007534027099609375
0.025904189404941873;0.02590465545654297
0.08217585294979154;0.10650865733623505
0.056234477098682394;0.05693626403808594
0.0702677584664222;0.08209800720214844
0.07764248105150434;0.08131980895996094
0.030148054696401295;0.03014850616455078
0.016034326357491666;0.016035079956054688
0.08799565765705783;0.10623550415039062
0.032627654672285865;0.03262901306152344
0.07908711340610107;0.08164027333259583
0.08229222707285948;0.08252432942390442
0.07253741211913615;0.09186196327209473
0.09143842920722987;0.09200671315193176
0.011813924443058937;0.011815071105957031
0.15282400988891895;0.16581204533576965
0.023923107716765358;0.0239984393119812
0.042146024093001014;0.045311927795410156
0.015419362435553882;0.015519380569458008
0.01560584744501515;0.01573657989501953
0.04898589770651231;0.06280139088630676
0.1103726930844762;0.11745834350585938
0.0015311740571419213;0.0015316009521484375
0.049865944839081376;0.05093768239021301
0.07184374587438745;0.0810079574584961
0.08059087659649974;0.08173850178718567
0.11880340435613156;0.1446075737476349
0.06572296714800815;0.07104268670082092
0.0926676041513614;0.09801667183637619
0.05543316997384643;0.05916851758956909
0.002780392842125206;0.002780914306640625
0.02304355299931393;0.02304448001086712
0.09917223430335552;0.09975814819335938
0.030693145906032237;0.03070160187780857
0.06385165730831971;0.06999325752258301
0.06587112886945684;0.06656166911125183
0.055177002982049264;0.05585956573486328
0.004536119292383858;0.004536628723144531
0.06270980463819292;0.06933274865150452
0.09524277960908281;0.11157095432281494
0.049223671104104735;0.054583579301834106
0.01671213331702272;0.017038345336914062
0.012054052622025132;0.012087225914001465
0.08242178110561686;0.09550914168357849
0.05232416085975301;0.05353635549545288
0.07939374555459315;0.09004974365234375
0.07747762484190715;0.08171561360359192
0.02985469033533865;0.030269622802734375
0.19186054079754766;0.19774684309959412
0.09951120387559098;0.12352254986763
0.11098407031462248;0.13121694326400757
0.0536714598978993;0.0625656247138977
0.10954111855173479;0.1240922212600708
0.04728714510928573;0.05418398976325989
0.0719526997681055;0.07323621213436127
0.060767789380719806;0.0725564956665039
0.07619766933478014;0.09698441624641418
0.08268670463221085;0.08908271789550781
0.04458336056206862;0.045296698808670044
0.07414730804183874;0.09267327189445496
0.0490334964726393;0.05009940266609192
0.010251367071572638;0.010251998901367188
0.08099150371777075;0.08167457580566406
0.029103760833060308;0.029224395751953125
0.05970527656004673;0.06838417053222656
0.05976461504159105;0.06469061970710754
0.055943619116636895;0.060675397515296936
0.08313807495421194;0.10010886192321777
0.07780833050530143;0.08054354786872864
0.0030882329548943014;0.0030889511108398438
0.015224414452378172;0.015339851379394531
0.031116290341095015;0.03201323747634888
0.07853503537016399;0.08461125195026398
0.06379355931427104;0.06529617309570312
0.082202730314279;0.10376289486885071
0.07332599668949973;0.07905006408691406
0.06701148402181409;0.07262986898422241
0.06573939460615458;0.08798989653587341
0.019058723596611142;0.019059181213378906
0.042752954708343616;0.05164682865142822
0.058316147764843784;0.07671761512756348
0.07819907619302525;0.07944586873054504
0.14611215722257728;0.15572035312652588
0.051436436975065475;0.05197334289550781
0.09774805811502134;0.10435107350349426
0.09120172754890972;0.10402360558509827
0.046449181173013124;0.04898837208747864
0.04737101157243156;0.05149364471435547
0.07014321262603815;0.07353690266609192
0.07008015694297044;0.07599639892578125
0.09850947596279636;0.1028909981250763
0.007181798026084769;0.007182121276855469
0.05355269205410982;0.05589485168457031
0.06028313373504542;0.07508471608161926
0.046421869739599435;0.047662436962127686
0.049898045717492776;0.05085861682891846
0.06094868868671637;0.06267741322517395
0.004031444609753852;0.004032135009765625
0.09407591789396902;0.10374259948730469
0.04472245452128557;0.050080299377441406
0.012659066374107625;0.012660026550292969
0.062233310436654386;0.06633856892585754
0.10322346245882126;0.10750770568847656
0.08166547975002501;0.0935870110988617
0.06301558013176378;0.06735801696777344
0.0603774611105992;0.07087138295173645
0.06956454287875805;0.07247069478034973
0.0785356037890728;0.07854080200195312
0.04326188771943284;0.044057875871658325
0.037301756126132866;0.037409812211990356
0.0005133901482346853;0.0005140304565429688
0.08348865644023275;0.09231948852539062
0.050283853134702204;0.050618112087249756
0.052912722857787295;0.05453389883041382
0.03863507782533655;0.0403064489364624
0.12374713063656324;0.1343134045600891
0.05140043300370255;0.05925941467285156
0.03668331633256719;0.039887912571430206
0.03345742423581493;0.03345775604248047
0.04594094590639295;0.05830651521682739
0.06804396738262417;0.07279494404792786
0.08637485215799443;0.09044933319091797
0.006354086298807344;0.006396681070327759
0.05967639453937743;0.0719156563282013
0.06144760487086693;0.06402972340583801
0.08238053217146961;0.08585929870605469
0.052773153516032664;0.05599077790975571
0.02226924584059323;0.02236754074692726
0.06699710078973443;0.0892491340637207
0.09844126457617913;0.09860041737556458
0.0072639375986074395;0.007267177104949951
0.02243970116320772;0.02293914556503296
0.049480947237345634;0.054584503173828125
0.0061508776129397275;0.0061511993408203125
0.07557631307084178;0.08578017354011536
0.033720720351734186;0.033720970153808594
0.07344267172672445;0.08296863734722137
0.045579563070772385;0.053063422441482544
0.06937026731600711;0.07323932647705078
0.12887245071416567;0.1348743438720703
0.03806520884327544;0.042476773262023926
0.07189462000890802;0.07424071431159973
0.06246715681194437;0.0728302001953125
0.05622664614272316;0.06938362121582031
0.07352360321371844;0.08808326721191406
0.04084509001660438;0.04296451807022095
0.059482209644487104;0.0761822760105133
0.1067337967150919;0.12372821569442749
0.056677899080006186;0.05910778045654297
0.0941497320246891;0.09594061970710754
0.030616958104274724;0.03321036696434021
0.1004279332411389;0.10685732960700989
0.08699493853988968;0.0980614423751831
0.05237088167578818;0.05577567219734192
0.039433312626311015;0.03943532705307007
0.06876944056220655;0.07953891158103943
0.07307423699817513;0.07977750897407532
0.02400636889918298;0.02400687336921692
0.06617351689543034;0.07972249388694763
0.014598987170294654;0.014599800109863281
0.07900667774839376;0.09404128789901733
0.05101368108853327;0.06559566408395767
0.022395793068782855;0.022396087646484375
0.08147966479344645;0.10044577717781067
0.05885239144277892;0.07588517665863037
0.05818053416917605;0.07467368245124817
0.0729884829703129;0.07655620574951172
0.0794318369906684;0.08138564229011536
0.010050118371301698;0.01009860634803772
0.06263802350814311;0.07009890675544739
0.046532411694714;0.04653933644294739
0.06348967306993165;0.09234222769737244
0.009011313405218307;0.009012222290039062
0.019803587124646582;0.019808709621429443
0.003452457526976709;0.0034532546997070312
0.057928907402384676;0.07190322875976562
0.06054134643381255;0.0819864273071289
0.09666434785846972;0.09986686706542969
0.09828442216080605;0.10575005412101746
0.08881687404261203;0.11501723527908325
0.057968733655619775;0.05835038423538208
0.07223398953526972;0.0732278823852539
0.017358581297609487;0.017358779907226562
0.14456225807868092;0.1496257781982422
0.10318514399696715;0.1298874318599701
0.01868455316825546;0.018693923950195312
0.06251055218241738;0.0821090042591095
0.055952903139697405;0.06425526738166809
0.10563924136138635;0.10957053303718567
0.08379774947559655;0.08931919932365417
0.09957276682273077;0.10249996185302734
0.06948279851276913;0.07219508290290833
0.12934051255498644;0.13334563374519348
0.09408911670143337;0.10358467698097229
0.06830604178794317;0.07044219970703125
0.07644272899411926;0.08999454975128174
0.07208394236399022;0.07892322540283203
0.03681783476270706;0.03684714436531067
0.036376723370258414;0.03781867027282715
0.08628284689915112;0.09809303283691406
0.05216472406316502;0.05848070979118347
0.09422402975434403;0.09717649966478348
0.08565366400200208;0.08664703369140625
0.02982268070407032;0.029928594827651978
0.060903637389354705;0.06763184070587158
0.05365526985443867;0.054714202880859375
0.009065168241849157;0.009065628051757812
0.07062584340442296;0.08673095703125
0.09428256308297768;0.10092318058013916
0.08750811175135353;0.08808422088623047
0.019754759601822387;0.01975536346435547
0.0803776609364074;0.09009933471679688
0.04518385751998961;0.04696372151374817
0.012385894007906729;0.012386322021484375
0.0607446094319636;0.06371021270751953
0.07910247873643363;0.08881473541259766
0.07530532740627124;0.08642563223838806
0.014520334274011221;0.014860227704048157
0.06897156375498519;0.08663180470466614
0.08149025612369523;0.09486010670661926
0.13986847954662635;0.15295031666755676
0.05314696679087743;0.05389595031738281
0.06611532479588697;0.07903674244880676
0.07164409145626688;0.07627108693122864
0.04540418329286545;0.04764583706855774
0.09754184867062064;0.11262425780296326
0.01923184157026432;0.019468307495117188
0.05345029904130734;0.05626487731933594
0.10769895308983488;0.12705284357070923
0.024126536683037412;0.024215757846832275
0.07636508041321649;0.0778970718383789
0.0447878182480862;0.04600578546524048
0.10492357443567311;0.10522273182868958
0.04013615396562731;0.040191650390625
0.05835774174487542;0.07405814528465271
0.012148254800638475;0.012216687202453613
0.02105779715466118;0.021058082580566406
0.08985222567086558;0.0969400703907013
0.07150706765834416;0.07843062281608582
0.005414270932949112;0.0054149627685546875
0.06378588390796228;0.06639671325683594
0.0007287273015711512;0.0007295608520507812
0.016295081325730782;0.016295433044433594
0.05339595653203878;0.05528262257575989
0.1045398800220572;0.12201264500617981
0.04403665718622279;0.057668328285217285
0.03629427346769135;0.036309242248535156
0.0624210054074053;0.07355785369873047
0.11178425015665662;0.11182501912117004
0.1117446976432705;0.1466389000415802
0.07986619085441801;0.08707523345947266
0.07637359305430401;0.08729270100593567
0.007927222685072236;0.007927894592285156
0.09030113973051546;0.0966653823852539
0.02753374089041854;0.02753925323486328
0.07720369998523312;0.07817459106445312
0.04436303907514411;0.044596701860427856
0.00015123097591196124;0.00015163421630859375
0.059782000269291515;0.0722217857837677
0.056450030418370094;0.071006178855896
0.06945199131802669;0.08127716183662415
0.0744151672358377;0.07458305358886719
0.002092810590859313;0.0020933151245117188
0.040677789498237464;0.040749162435531616
0.0609898705389884;0.0661802589893341
0.06807084313072183;0.06853000819683075
0.03341900878889866;0.03341865539550781
0.06062461660516486;0.07353270053863525
0.09056086941045978;0.09171295166015625
0.06847431897592553;0.07111549377441406
0.07699305761017022;0.08598330616950989
0.0194524737841103;0.019454002380371094
0.05633981077073263;0.07209721207618713
0.003510799883358563;0.0035114288330078125
0.04041824933054749;0.040954649448394775
0.05930258265772231;0.06305789947509766
0.07537004599291515;0.07899534702301025
0.053036094200891386;0.05463981628417969
0.0966811651868279;0.11016106605529785
0.05282996664151085;0.05411338806152344
0.08512440062994613;0.08836650848388672
0.12758538452211896;0.1468515396118164
0.030818357901358354;0.030965059995651245
0.07833666526216972;0.09330257773399353
0.0019671149757452375;0.0019674301147460938
0.05605783985352015;0.06661128997802734
0.054044374804586535;0.05542755126953125
0.06811470491280942;0.07271188497543335
0.10353956852875291;0.10954764485359192
0.07784623061743098;0.07943148165941238
0.09453178742751528;0.12475962936878204
0.08853427931593594;0.09403327107429504
0.017677090346328216;0.01767730712890625
0.05861030592281851;0.06135272979736328
0.039599340147578;0.047979652881622314
0.056730410735208646;0.07396313548088074
0.07711914453318322;0.08979856967926025
0.06098223868373607;0.0630168616771698
0.05365546556552321;0.05623817443847656
0.043990216970416225;0.04852011799812317
0.11349500937335039;0.12103179097175598
0.002511109438606829;0.002523675560951233
0.12174435685239028;0.13139823079109192
0.04097207436423471;0.0437297523021698
0.08398623409500926;0.08424949645996094
0.06397438550585728;0.0668516457080841
0.11165315325921728;0.13328826427459717
0.006734872368163525;0.006735801696777344
0.03387028870918832;0.03387165069580078
0.04671165379675594;0.0481281578540802
0.09851164067402254;0.10467910766601562
0.09007981400265293;0.11108988523483276
0.01010637351315685;0.010107040405273438
0.01908544804744867;0.01908588409423828
0.10914276766139736;0.11888408660888672
0.09088669020751905;0.0913534164428711
0.11527655323802553;0.11986830830574036
0.06685089433244486;0.07764217257499695
0.1255911009342533;0.13139820098876953
0.06249604459321746;0.07695996761322021
0.0714616850515512;0.07346156239509583
0.03837018598939454;0.04263937473297119
0.10163904173784881;0.11018288135528564
0.0533326693886032;0.06821051239967346
0.03641294725251298;0.037085533142089844
0.06532966387716542;0.07308104634284973
0.056906122612561845;0.05982585996389389
0.04860294723835807;0.049207717180252075
0.017362500545871674;0.017363514751195908
0.06668211849404354;0.07127180695533752
0.06185455157918339;0.07044696807861328
0.061930747977725686;0.06891345977783203
0.08479101848558308;0.09481081366539001
0.11642832184896658;0.14413359761238098
0.05923330798530526;0.07552626729011536
0.011995334262184718;0.011996269226074219
0.07126293617230386;0.07905781269073486
0.10758628742836226;0.1198868453502655
0.07232398683080231;0.08410647511482239
0.045690379720219006;0.049774169921875
0.03032942590949624;0.030330687761306763
0.0737414658833637;0.08129045367240906
0.08624547486188691;0.0902090072631836
0.0643758703511604;0.06543830037117004
0.10990450922532126;0.11731985211372375
0.0851043827774734;0.10026326775550842
0.0677462194218268;0.07168295979499817
0.018304018981606333;0.019095391035079956
0.0853159421558713;0.0965728759765625
0.045159955556983336;0.04516986012458801
0.05568470941040859;0.06488421559333801
0.10400812869978635;0.11366990208625793
0.06540898810733589;0.06757820397615433
0.0765501474589074;0.09506809711456299
0.09112910486169189;0.09719184041023254
0.061588942694275936;0.0629281997680664
0.09862526457464726;0.09939855337142944
0.06164908826426505;0.06200122833251953
0.06405087478620286;0.07754462957382202
0.08588689903573044;0.10175740718841553
0.07440722884328035;0.08763739466667175
0.08349416710339148;0.08755367994308472
0.0969395229323779;0.09798431396484375
0.049011691763860485;0.05916014313697815
0.13921461427690404;0.14307594299316406
0.07548791833233558;0.07972860336303711
0.05195973281887357;0.05291175842285156
0.07092226313539145;0.07688811421394348
0.0529548919535861;0.05486583709716797
0.05764290813652244;0.06482154130935669
0.07236746463223723;0.07442191243171692
0.00908331438648598;0.00908464565873146
0.06374477771359244;0.06602099537849426
0.08647740233367476;0.10102367401123047
0.019449001063102583;0.019662708044052124
0.04220621247574514;0.043608665466308594
0.025460199210884375;0.025460273027420044
0.06618010805636815;0.0704507827758789
0.12258858999127262;0.12706466019153595
0.050206487251469714;0.05213356018066406
0.055883883346380794;0.058121711015701294
0.03267269331665043;0.0333867073059082
0.054977683234519396;0.06667238473892212
0.03492287276191326;0.035182058811187744
0.06626806139135527;0.07158005237579346
0.09298358324749312;0.10256385803222656
0.04733735390231712;0.05896472930908203
0.06624091650108578;0.08718788623809814
0.036522467973539384;0.036529541015625
0.06260609710524326;0.07003328204154968
0.07568347486812825;0.07738116383552551
0.12517860239198497;0.12776947021484375
0.03503899969837227;0.03503897786140442
0.05756252612098628;0.05941393971443176
0.003631781283894195;0.0036973953247070312
0.015527491667794924;0.015527725219726562
0.0017913355504567895;0.0017919540405273438
0.05475814455738717;0.07229834794998169
0.025698660745563658;0.02579253911972046
0.06246818310357371;0.06454558670520782
0.005117789705722386;0.005118370056152344
0.02764045612755411;0.027875065803527832
0.011440287338056668;0.011441230773925781
0.1866465641487123;0.20194628834724426
0.026307062178894305;0.026311874389648438
0.06103330764325557;0.06846904754638672
0.05080159800377201;0.061657875776290894
0.06140728750439096;0.07516151666641235
0.07302981023280247;0.08101554214954376
0.07906076775025601;0.09368892759084702
0.06425751200004455;0.08178997039794922
0.012905908991449586;0.012907028198242188
0.09172101140658909;0.10219863057136536
0.08069372532818478;0.08515942096710205
0.12028972050876612;0.12443068623542786
0.09485817555419593;0.10812979936599731
0.06414865694420142;0.06608393788337708
0.05331703323727412;0.05702689290046692
0.011864466401698238;0.011902816593647003
0.06926170135266924;0.07453444600105286
0.07489144545233553;0.09840396046638489
0.08112496406816684;0.09167292714118958
0.0681683119911532;0.0682629644870758
0.055237441857277525;0.06936746835708618
0.052131042681251794;0.05274677276611328
0.08511814932271573;0.09474825859069824
0.07532807964738727;0.0820770263671875
0.010824694321631755;0.010874703526496887
0.1273272709635748;0.14020827412605286
0.06180444037022527;0.062429457902908325
0.16654122168123156;0.1732969582080841
0.09314527012554225;0.09559059143066406
0.07019739892189238;0.07514572143554688
0.03869528467608851;0.03904533386230469
0.009307021433550047;0.009307861328125
0.04498699937362316;0.045995235443115234
0.008228733576762074;0.008229255676269531
0.09400705037781014;0.11112171411514282
0.10776830387466807;0.12254619598388672
0.024265751069613723;0.02426624298095703
0.0700077224396538;0.07631111145019531
0.06720774043798484;0.07459798455238342
0.05975667659814886;0.06302723288536072
0.1045362951390596;0.11068060994148254
0.051066803024798074;0.061368972063064575
0.0691298379237097;0.07305243611335754
0.0925264371611414;0.10156341642141342
0.029036318488505634;0.02904510498046875
0.08302819754447212;0.08481025695800781
0.10249372701353525;0.11130332946777344
0.09361670311348351;0.09966468811035156
0.08913588050814754;0.09796208143234253
0.05531533124350423;0.07459831237792969
0.05599239790596116;0.06722164154052734
0.11791452815576814;0.11845973134040833
0.017099428098084186;0.01710033416748047
0.04935266798469835;0.057505637407302856
0.07890353470572636;0.08755400776863098
0.0312140889163795;0.031214743852615356
0.09014233940088784;0.10268744826316833
0.08094709814443118;0.08103278279304504
0.04540876018353334;0.0470462441444397
0.09567544818904603;0.11366990208625793
0.013817529198262108;0.013817787170410156
0.09330486936926484;0.09682941436767578
0.0833453190281978;0.08419039845466614
0.05770607941540308;0.05943205952644348
0.03604791021411605;0.0360487662255764
0.09905768889608764;0.11054420471191406
0.05654563012948035;0.062354087829589844
0.05050651821447593;0.0528564453125
0.09718808121013112;0.11339190602302551
0.06445317738357532;0.06700515747070312
0.06334757418452801;0.07217887043952942
0.087285617292463;0.08832073211669922
0.053122131448987045;0.05498078465461731
0.004987426974378663;0.0049877166748046875
0.04276340732194878;0.04433700442314148
0.04397864814272083;0.04778522253036499
0.07967470916040771;0.08549785614013672
0.012613886178389646;0.012767761945724487
0.08480022809687106;0.08751675486564636
0.06693654399442249;0.0849943459033966
0.013892700847487085;0.01389312744140625
0.05505659931501568;0.05920147895812988
0.061772202474893435;0.06470301747322083
0.06386772983955086;0.0711478590965271
0.05616182986743583;0.06521901488304138
0.12183185955585803;0.12371718883514404
0.020459435149746137;0.020460128784179688
0.08822757961134885;0.10000285506248474
0.04882022043056394;0.06374076008796692
0.0364372828469965;0.03643763065338135
0.05012757555355396;0.0625009536743164
0.06646566430423875;0.07444208860397339
0.05185786449211665;0.05504035949707031
0.02388764193802027;0.02388852834701538
0.08735162116426472;0.1081949770450592
0.04811707131360545;0.06216129660606384
0.13669311346275775;0.1477361023426056
0.05495909773810833;0.05967137590050697
0.053539524453216206;0.05534270405769348
0.040624161124985035;0.0432148277759552
0.0709734302479312;0.08122509717941284
0.04331575023695955;0.04392021894454956
0.10042516557832126;0.10248279571533203
0.01153830861941207;0.011539459228515625
0.024992685315050413;0.024992942810058594
0.06145681372809905;0.07268095016479492
0.08176117407391005;0.09898090362548828
0.07245481779078228;0.07699298858642578
0.04502527180970046;0.05754280090332031
0.06447177425436051;0.07115739583969116
0.01969246956499402;0.019692420959472656
0.13899584934853554;0.14170268177986145
0.01306940809647663;0.013070106506347656
0.04000481602157037;0.0411529541015625
0.06880022327107052;0.07679465413093567
0.07580065433087958;0.07684326171875
0.06684126008643586;0.07434344291687012
0.0008752657995730234;0.0008754730224609375
0.027493142710450558;0.02749347686767578
0.07669864808463969;0.09176633507013321
0.06802319687370494;0.0738544762134552
0.07215423980350504;0.0940704345703125
0.04638248505760248;0.05877360701560974
0.05088394063441257;0.052541494369506836
0.05768242534131445;0.06212151050567627
0.08025175964530004;0.09231185913085938
0.08853652755715588;0.09344294667243958
0.09676838982839266;0.10208800435066223
0.08686370252508889;0.09562370181083679
0.08032502015474083;0.10106450319290161
0.040850425647216554;0.04313242435455322
0.10027298782980626;0.1042814552783966
0.08967208341770681;0.0914621353149414
0.030368993099308246;0.03036975860595703
0.0789588473920004;0.08970832824707031
0.004048772556559429;0.004131622612476349
0.058278272964438514;0.059599876403808594
0.08751772329344819;0.09366512298583984
0.03960851204715394;0.039923667907714844
0.08091383826911033;0.08191874623298645
0.05540379635695468;0.07312014698982239
0.07001366632825647;0.07249164581298828
0.058795792375027786;0.06017058342695236
0.036216619462885194;0.036317601799964905
0.09177520595872285;0.09972187876701355
0.01611795087606622;0.016119956970214844
0.0418229943455178;0.042118072509765625
0.040581492590592495;0.04141998291015625
0.01720381742006774;0.017240524291992188
0.04886541758066262;0.0610063374042511
0.08037263643728661;0.09047126770019531
0.02367013495135134;0.02369821071624756
0.10840943165541626;0.11508658528327942
0.06381743602111618;0.08171191811561584
0.0483314295662655;0.04850196838378906
0.09067828374428083;0.10785098373889923
0.02397979815105095;0.02405261993408203
0.0594762453308347;0.06728410720825195
0.028179474562132805;0.02818012237548828
0.1298629937911059;0.1413678675889969
0.0548969671728626;0.06166648864746094
0.08272222733868165;0.0839395821094513
0.04235154393711248;0.044043540954589844
0.08693732761528755;0.10841315984725952
0.0928657250048957;0.11262691020965576
0.029725351284873632;0.0297260582447052
0.005154542047671742;0.005165457725524902
0.08553830756163279;0.09500694274902344
0.06827407354301691;0.09737205505371094
0.035155523844444626;0.036598145961761475
0.025678293509518998;0.025678664445877075
0.10203926727938793;0.10611346364021301
0.0617670291880859;0.07229375839233398
0.057323552111093294;0.06639289855957031
0.012102771021320636;0.012103080749511719
0.07390983259315353;0.08386364579200745
0.05773524270563301;0.07039189338684082
0.10173279978455611;0.1228485107421875
0.08838416197089632;0.09783223271369934
0.06994307618732626;0.07267668843269348
0.06847418603008847;0.08104610443115234
0.004581782061763494;0.004582434892654419
0.0022761524054388305;0.0022764205932617188
0.07035585069200315;0.08040991425514221
0.0777097583596258;0.09145072102546692
0.06268254661848986;0.07840877771377563
0.07113687777888865;0.07716459780931473
0.00529709085824895;0.005297660827636719
0.11908297111958079;0.1206522285938263
0.055158783139740535;0.0697125792503357
0.06437640927306848;0.06848526000976562
0.014623142667715408;0.014623671770095825
0.041538303457020934;0.04154205322265625
0.039678516230727205;0.03974601626396179
0.020196955192732825;0.020200729370117188
0.0679930997278753;0.07703059911727905
0.01975928817199391;0.02086988091468811
0.054443194575229364;0.06328582763671875
0.06057255448275214;0.06157112121582031
0.04312378308012483;0.04584018886089325
0.06584040333571807;0.07196426391601562
0.02358851287280113;0.02366068959236145
0.06947176098400343;0.08564090728759766
0.024431575473420154;0.024527013301849365
0.07279920010225545;0.07339668273925781
0.0825759929994906;0.1024169921875
0.08258536872777109;0.0928058922290802
0.01680526038314383;0.016805678606033325
0.12597489986402766;0.14182665944099426
0.024085775139831383;0.02449968457221985
0.10167725829991102;0.12305548787117004
0.006073466753616989;0.006073951721191406
0.022570194637587398;0.02257061004638672
0.03780255271959478;0.04188445210456848
0.058516971505023184;0.08357718586921692
0.07733037688870648;0.0836881697177887
0.06292982356942699;0.07834938168525696
0.12314139826984427;0.14046195149421692
0.0878156184042706;0.09933081269264221
0.038246130607002674;0.03824615478515625
0.03596996520321633;0.036543309688568115
0.03307078684194923;0.03307151794433594
0.05547564600968478;0.05834239721298218
0.07561753704140503;0.08916309475898743
0.006506525648343362;0.006506919860839844
0.07559854437964089;0.07662585377693176
0.14468015072287754;0.15987613797187805
0.02058164205870812;0.020582199096679688
0.009546107466895881;0.009546279907226562
0.07548822315154348;0.08575060963630676
0.019436102366191574;0.019688494503498077
0.007142181854712542;0.0072539448738098145
0.14751135621889344;0.16166290640830994
0.023433079966775745;0.024367600679397583
0.06965081400581546;0.07008552551269531
0.08696048078880811;0.09506669640541077
0.054343130343871775;0.055308371782302856
0.014378164376727417;0.014378547668457031
0.03182314604623269;0.03182411193847656
0.08210225359965238;0.09854868054389954
0.09009058205728404;0.09298518300056458
0.05676728150902202;0.05858531594276428
0.05795914615640377;0.07308769226074219
0.07006382500241737;0.08344268798828125
0.04300702603463918;0.05179053544998169
0.03296605916940283;0.03296661376953125
0.0455994612533049;0.04959988594055176
0.015090264878281034;0.0150909423828125
0.059915355511719545;0.06808468699455261
0.06218310307794296;0.06913197040557861
0.04482068625851127;0.04787352681159973
0.07884696605963008;0.08701995015144348
0.058360389045787935;0.07305258512496948
0.11801919941114421;0.13013842701911926
0.05805366849293279;0.07084465026855469
0.08106864317859876;0.0944242775440216
0.06001891632210984;0.06125643849372864
0.05321548213187607;0.056864261627197266
0.04512475128930926;0.05294322967529297
0.10942261658942488;0.1129559874534607
0.0697624548398426;0.0758228600025177
0.01977730107414407;0.019877910614013672
0.08225256958280798;0.09835314750671387
0.11910742609452901;0.14070990681648254
0.07632371323690898;0.0843505859375
0.0922259912478879;0.10139939188957214
0.14156280374373245;0.15554508566856384


==> data/appendices/scatter/mnist-c-adversarial-strong.csv <==
True Distance;Estimated Distance
0.08813248095958104;0.1103515475988388
0.017892867016652908;0.01789379119873047
0.0023354086184114164;0.0023355484008789062
0.06917210459164405;0.07634738087654114
0.07069859069804638;0.07075691223144531
0.02502070429711068;0.025020599365234375
0.043725112902504956;0.044075965881347656
0.04062307836301937;0.0442943274974823
0.10348418736190519;0.11184406280517578
0.06382439589589967;0.08167898654937744
0.07149272318914243;0.08757427334785461
0.07051549514667042;0.07139582186937332
0.065897555026789;0.06924918293952942
0.05698494120820248;0.057557038962841034
0.06759261232028192;0.0738392174243927
0.07394079874656197;0.08542931079864502
0.08406882501557233;0.0870361179113388
0.11428592506300556;0.11428922414779663
0.026607290236631907;0.026607513427734375
0.06305707108843374;0.06563568115234375
0.006002015268643716;0.006002455949783325
0.021759388027336107;0.021759986877441406
0.003727347028874367;0.0037279129028320312
0.08230122031287014;0.09365177154541016
0.06894974743753315;0.08385562896728516
0.06219849374705351;0.06560918688774109
0.0392564908186542;0.039257049560546875
0.07127172140406707;0.0716543197631836
0.0994441445311357;0.10227778553962708
0.0356366439681129;0.03589317202568054
0.020625912049609372;0.02063274383544922
0.041862741558216905;0.0489218533039093
0.03503916936817275;0.03519934415817261
0.03405854410797187;0.03513902425765991
0.060370697694185856;0.06304831057786942
0.08342370299392374;0.0955657958984375
0.10656887292223352;0.1130104660987854
0.007362836113314612;0.007363319396972656
0.08007206094304832;0.08670037984848022
0.033615754191609955;0.0339774489402771
0.04369984592449409;0.051087886095047
0.062318045597802775;0.06769247353076935
0.019641729188078653;0.019641876220703125
0.054937590432131804;0.06748101115226746
0.07628638251497555;0.08934970200061798
0.05175069529576152;0.061445266008377075
0.03820789919422133;0.039277464151382446
0.0567205273195071;0.06768679618835449
0.05801737042751437;0.06393718719482422
0.146690860169638;0.15212789177894592
0.09131240710251669;0.10010138154029846
0.008311096711200946;0.008311271667480469
0.018160341575763347;0.018228888511657715
0.05093050635899039;0.05720776319503784
0.018178047182320193;0.01847553253173828
0.05281314092266065;0.06232616305351257
0.05459808192737543;0.05489543080329895
0.04276540703025117;0.04317760467529297
0.0010917236036206241;0.0010919570922851562
0.04166231233018489;0.04337960481643677
0.004022365564856046;0.00402262806892395
0.02997146924925461;0.030175626277923584
0.054178789324604;0.054778050631284714
0.04164724039866543;0.043921470642089844
0.06091848132456534;0.06857673823833466
0.0520902118234432;0.05388164520263672
0.06243290584531716;0.08168599009513855
0.13232144047325742;0.13233184814453125
0.0457639533798914;0.05475902557373047
0.081635023230865;0.08623793721199036
0.053147238522742876;0.054177284240722656
0.109328568138001;0.11169242858886719
0.09887540016560134;0.10339546203613281
0.044488290484849424;0.049876779317855835
0.08768358000920543;0.08927443623542786
0.014818306965285901;0.014819145202636719
0.07918934166077053;0.09331157803535461
0.07202808580376587;0.08223486691713333
0.06800174941367126;0.06993010640144348
0.0005575469889942424;0.0005578994750976562
0.07041321723195398;0.07861699163913727
0.06109876097582459;0.07894057035446167
0.11150471838509159;0.11371424794197083
0.04481480884403448;0.045102715492248535
0.043581144774938574;0.043844252824783325
0.06065989185845516;0.06630603969097137
0.08625202061421566;0.1022500991821289
0.09402943885441384;0.10009434819221497
0.07030254795728859;0.07380297780036926
0.10741151831513408;0.1188841164112091
0.08782985980836815;0.09267333149909973
0.07232597138033126;0.07924934476613998
0.09239583140020316;0.10166904330253601
0.10833578480596337;0.12076494097709656
0.044537426081718526;0.046190209686756134
0.047875778038120084;0.05451110005378723
0.00193640487706994;0.0019369125366210938
0.055920230546331794;0.06797659397125244
0.05933527218257257;0.06372550129890442
0.052974284082652666;0.06306195259094238
0.021967019083790344;0.021966934204101562
0.044982986566440876;0.04498288035392761
0.026926228669609885;0.026927024126052856
0.09515449171177012;0.1088876724243164
0.059298051255076464;0.0634317398071289
0.06969360780226037;0.07194608449935913
0.07595213374534432;0.08494460582733154
0.04630559302904131;0.04831291362643242
0.06647849611522191;0.06884291768074036
0.10410835513784614;0.11304762959480286
0.049490696975383906;0.05135631561279297
0.03532110437326753;0.03606057167053223
0.03834124492015849;0.04163968563079834
0.06275711435688741;0.06373310089111328
0.0975064738709952;0.10384172946214676
0.054519207513273535;0.06819650530815125
0.01664179362845363;0.016641616821289062
0.04613129816791671;0.04682302474975586
0.018381167424388747;0.01871204376220703
0.08004628365705274;0.1050749123096466
0.04388085446525037;0.05711257457733154
0.027353541040318105;0.027353286743164062
0.02679299340690722;0.026915550231933594
0.0379345303866273;0.04184398055076599
0.06861382271609497;0.07156044244766235
0.05140975568698951;0.05359753966331482
0.03683543619818774;0.03690528869628906
0.08780128762743993;0.08885378390550613
0.04543995698326874;0.046322792768478394
0.026143645303196277;0.026328086853027344
0.05090400763238686;0.0512513667345047
0.0019123699965453973;0.002005279064178467
0.04048953888002892;0.04168829321861267
0.07524485932532184;0.07614756375551224
0.06495700765261789;0.0728256106376648
0.048880983841337766;0.058793067932128906
0.09347434330793264;0.11051832139492035
0.04068600985249784;0.04268386960029602
0.17061606047391242;0.18131709098815918
0.002844106546053212;0.0028447508811950684
0.05656347438937375;0.06038859486579895
0.00014036815819529303;0.000141143798828125
0.027762402451169482;0.028840065002441406
0.01033744088273181;0.01033782958984375
0.08711856416973601;0.09824573993682861
0.06443472348079148;0.06719207763671875
0.029924015914053796;0.029924392700195312
0.011171094273101605;0.0111713707447052
0.0480947381969681;0.048094749450683594
0.026257706498895795;0.02625945210456848
0.12902506851775203;0.13912582397460938
0.0751664504866165;0.08546355366706848
0.06269696008546907;0.07727742195129395
0.03245511692607726;0.0324864387512207
0.06954675626888403;0.08207893371582031
0.09523082238724442;0.10219863057136536
0.03169320898982434;0.031809985637664795
0.011276581767236815;0.011276721954345703
0.1087751881950719;0.11928814649581909
0.03215886704470197;0.032214194536209106
0.04704383720340446;0.04869365692138672
0.040899571348147326;0.0430619977414608
0.06460256449518446;0.06661788374185562
0.1187952348904156;0.1372833549976349
0.04706694934325258;0.048263370990753174
0.05159891749218678;0.05479052662849426
0.06159542666210886;0.06334403157234192
0.0612838649955766;0.06828022003173828
0.1005820841502937;0.10752574354410172
0.01898080706822412;0.01937049627304077
0.002005070633425062;0.0020055770874023438
0.0507924419925031;0.054917752742767334
0.015267282809577575;0.015290260314941406
0.12483090797118987;0.1362607479095459
0.004094988058628661;0.004175424575805664
0.07788785094708989;0.08836659789085388
0.005594019983228504;0.0055942535400390625
0.05572975869250867;0.0665617287158966
0.01071547964215085;0.010715551674365997
0.0734265028260496;0.07860374450683594
0.055796013460046534;0.06808096170425415
0.013510556402589552;0.013510704040527344
0.06385390655562934;0.06598453968763351
0.0925373311710657;0.1072702407836914
0.07869809344201706;0.08475585281848907
0.08737441818333377;0.0995626449584961
0.037410314259595026;0.03742411732673645
0.04096728098835525;0.0420856773853302
0.008641726817097479;0.008737325668334961
0.03115210560368678;0.03115260601043701
0.03375084460831088;0.03389042615890503
0.003489337261134378;0.0034894943237304688
0.08311300858078557;0.08411499857902527
0.03383671454011628;0.03383636474609375
0.002837790358817553;0.002838134765625
0.017844949230807445;0.01784515380859375
0.034238605411332904;0.03423881530761719
0.0988566427422382;0.10722765326499939
0.04430658882577632;0.049011796712875366
0.05537898177606966;0.06987670063972473
0.06830945301228981;0.07693672180175781
0.07642886487697034;0.09136295318603516
0.10826975260158644;0.10861015319824219
0.12165045035853787;0.1280536651611328
0.04480246809924185;0.04936981201171875
0.056323658601083376;0.06552603840827942
0.1017693600976757;0.11238351464271545
0.044031229826060156;0.045340538024902344
0.00808221172606869;0.008093833923339844
0.01545095672783611;0.015451431274414062
0.07560482338392344;0.0819500982761383
0.07020513095335743;0.08847063779830933
0.06232931529439261;0.06917726993560791
0.08896604261557066;0.0960245430469513
0.06812601149385893;0.08057188987731934
0.05432187806676714;0.05689990520477295
0.047312491938142597;0.048880934715270996
0.07187855493912788;0.09294915199279785
0.05064665793602709;0.06434154510498047
0.051089689978745724;0.051879774779081345
0.06862077491946444;0.07936972379684448
0.0995988825352663;0.104217529296875
0.039604859577599114;0.04085984826087952
0.060926954809767946;0.06631946563720703
0.06586435053149832;0.08335688710212708
0.023149755447945435;0.02315044403076172
0.028542379594368266;0.02875465154647827
0.016386853283111055;0.016408324241638184
0.09400105095114374;0.0957421064376831
0.05244076292962224;0.053900718688964844
0.0305686051992816;0.03057006001472473
0.013464777209315734;0.013612031936645508
0.06411686370782577;0.0686301663517952
0.07106223257503684;0.07807224988937378
0.04965388855601335;0.05715778470039368
0.019689158337989163;0.019689589738845825
0.004738017269700908;0.004738837480545044
0.06591290978616397;0.08179286122322083
0.08982904166613048;0.10180199146270752
0.05231555628261545;0.06522926688194275
0.07724028765689316;0.09645870327949524
0.04248075504532434;0.050899505615234375
0.01746364617027503;0.017461776733398438
0.02661730398657669;0.02665787935256958
0.042303448037552385;0.04379791021347046
0.04908439552691261;0.051924049854278564
0.14163637471630564;0.14990529417991638
0.05879926968457084;0.07328569889068604
0.04529609670606296;0.0459170937538147
0.05021512788387888;0.05496889352798462
0.024741421049598873;0.025174736976623535
0.007392193752797681;0.007529258728027344
0.05460954368531944;0.06798889487981796
0.07914903471144;0.10391712188720703
0.06057665291102427;0.06766033172607422
0.08745096675493831;0.09435272216796875
0.07820678283598081;0.08111095428466797
0.09639218930278447;0.10812163352966309
0.06087748475290549;0.06423377990722656
0.07914477839447256;0.0835379958152771
0.005454055739703028;0.00545501708984375
0.09389962223447802;0.09938332438468933
0.0033556229549622984;0.0034179389476776123
0.046964474319162806;0.056002095341682434
0.07369402679107867;0.08696332573890686
0.023827326026741764;0.023827552795410156
0.0004081640217541829;0.000408172607421875
0.05943725733657489;0.0605793297290802
0.038820950343248777;0.043416887521743774
0.0951688446187589;0.11067172884941101
0.02858784842152483;0.02874639630317688
0.027450110287395937;0.028686583042144775
0.06707995353372882;0.06871700286865234
0.06171344481849791;0.08379267156124115
0.10934399045094682;0.1105031967163086
0.08326875533916672;0.09315109252929688
0.0346352959279891;0.03497597575187683
0.048239674792194126;0.049929141998291016
0.08831987729707141;0.10276970267295837
0.04633339650420354;0.058536529541015625
0.02115095340052829;0.02118903398513794
0.034855213413262365;0.03487780690193176
0.04117868307684875;0.043444305658340454
0.04342877659641277;0.043541908264160156
0.08017657281762819;0.0860070213675499
0.0019594374342824686;0.0019598007202148438
0.06097444758856945;0.07672545313835144
0.07327409588564815;0.09017276763916016
0.05488580022714785;0.06227046251296997
0.10015928496675111;0.11191749572753906
0.05947595870755818;0.07555758953094482
0.04194570357034501;0.04210472106933594
0.06681650474847509;0.07766205072402954
0.1071089610803117;0.11520957946777344
0.05665515929252645;0.06650042533874512
0.055296041402422294;0.06566756963729858
0.06224424882645715;0.07050323486328125
0.10545790742730844;0.10640144348144531
0.03509520331487277;0.035627663135528564
0.06665591511178384;0.0693979263305664
0.09565407469024971;0.11018842458724976
0.032871332327147715;0.032871246337890625
0.0325847227904795;0.033222347497940063
0.057609662984047086;0.06743526458740234
0.04548874825501804;0.05600294470787048
0.08821976795479575;0.10496664047241211
0.05719961440396132;0.0612165629863739
0.1080196361272002;0.10878372192382812
0.0472989513773598;0.05037689208984375
0.10996545555710252;0.12292386591434479
0.07825366228733083;0.08527687191963196
0.06182331457429974;0.06331920623779297
0.07324753964683549;0.07654955983161926
0.07835820662035137;0.08687686920166016
0.000280062461536893;0.0002803802490234375
0.08174140043691054;0.08870983123779297
0.05106296635090407;0.05125713348388672
0.08579890045928772;0.10281562805175781
0.07497425741361902;0.08967116475105286
0.06216378832771405;0.06942934542894363
0.01873192255853957;0.018909484148025513
0.03373791101440154;0.0346527099609375
0.09160326172194291;0.1000845730304718
0.05328779077618783;0.06113111972808838
0.048572799867997084;0.04921257495880127
0.0955304885934358;0.10748124122619629
0.06251060502452706;0.0707673728466034
0.06291602636429544;0.0708097517490387
0.12773371799336442;0.1311044991016388
0.06707739982558503;0.07026100158691406
0.07250361834470952;0.08749392628669739
0.04970396435813744;0.05412578582763672
0.04655852808679741;0.051414698362350464
0.06820819551255945;0.07551959156990051
0.06847226118551526;0.08557309955358505
0.01203563313096267;0.012088388204574585
0.07468042977945906;0.08486133813858032
0.058504817941661146;0.06375789642333984
0.04905323568760829;0.061710357666015625
0.015725842621539216;0.015726089477539062
0.029370142835718642;0.029719233512878418
0.08839976746323482;0.09780791401863098
0.11529090695126688;0.12219810485839844
0.002532652356653914;0.002532958984375
0.12134981975937424;0.13297560811042786
0.009286600593016938;0.009303867816925049
0.0844575739504026;0.08835700154304504
0.09558072197907386;0.10310649871826172
0.09257938168082465;0.10024738311767578
0.06830794588354248;0.07427936792373657
0.10232844409348484;0.10926273465156555
0.04018802298676599;0.0403594970703125
0.11356350588293428;0.14267683029174805
0.09159904964721584;0.09520342946052551
0.06129938790761229;0.06908506155014038
0.05698477948672079;0.058363914489746094
0.006072672716712739;0.006072998046875
0.11475594351524122;0.11591053009033203
0.053772021724407905;0.05740553140640259
0.0731274505187967;0.08612537384033203
0.0034129371893246423;0.003421783447265625
0.011922793513566636;0.011922836303710938
0.07450133985365799;0.07468894124031067
0.05079572869306578;0.05093669891357422
0.06440144820430094;0.06853294372558594
0.07096550163765389;0.0879126787185669
0.13435726220811528;0.13497832417488098
0.09610914586947056;0.10287755727767944
0.03867321883866488;0.03931617736816406
0.13016327779919715;0.1474171280860901
0.03735576387389616;0.03836512565612793
0.05160114392679256;0.057971030473709106
0.09088802115585289;0.09220017492771149
0.11523650395401687;0.1270422637462616
0.06292162696883827;0.0808076560497284
0.06030926942360809;0.06169036030769348
0.06823013691703773;0.08329910039901733
0.08005203816425778;0.0814017653465271
0.03686213885526848;0.03766825795173645
0.060752873151295385;0.07059746980667114
0.07210506897232619;0.08493071794509888
0.05449464937728534;0.06325912475585938
0.03245312896309727;0.03325009346008301
0.04722621558896807;0.05121249705553055
0.08479911589891966;0.10338813066482544
0.00017108492748411607;0.000171661376953125
0.04926399141287064;0.05603855848312378
0.07001880196508985;0.0763406753540039
0.05512015385808543;0.05693286657333374
0.017950755003237163;0.01795104146003723
0.07998361691430664;0.08805713057518005
0.009568569891442502;0.009709358215332031
0.0174010222009994;0.017436981201171875
0.063634267700733;0.08375072479248047
0.02281365193551665;0.0230109840631485
0.1021776117208098;0.10315608978271484
0.006938981302785133;0.006939888000488281
0.06342601374716572;0.0691366195678711
0.017621621011595805;0.017682284116744995
0.06932093094618472;0.07389254122972488
0.0669345964411006;0.0821085274219513
0.03330940606093375;0.0333099365234375
0.045717835676861676;0.04688900709152222
0.059014702571047135;0.06327939033508301
0.08953053210894747;0.0908689796924591
0.05795119268185112;0.07056933641433716
0.06853923872471364;0.06887337565422058
0.023836265429495598;0.02383708953857422
0.05837814441709747;0.07429569959640503
0.06312663115632389;0.0702863335609436
0.07564241978401993;0.08894916623830795
0.05946100598553245;0.07680472731590271
0.05622037615725156;0.06698265671730042
0.058088788730330715;0.06027503311634064
0.07351802022746305;0.09287101030349731
0.006184256878792346;0.006232917308807373
0.06574177404842635;0.07195663452148438
0.062011986995925826;0.07685178518295288
0.060006630487149944;0.07863298058509827
0.036874909992984546;0.03690531849861145
0.07991436894942937;0.08337405323982239
0.029535235766028515;0.029831767082214355
0.04927220968543765;0.05801963806152344
0.06870255051752558;0.07091903686523438
0.08835780114774754;0.09274478256702423
0.06330190111271625;0.08227533102035522
0.04240425071687125;0.04259490966796875
0.04851183983861633;0.05929750204086304
0.07924492555018975;0.0910768210887909
0.09630993284167824;0.0994071438908577
0.046126657684951305;0.05031588673591614
0.0657062898470956;0.07364946603775024
0.03009150396943636;0.030095398426055908
0.061940454767838285;0.06239989399909973
0.06096967635794376;0.06890299916267395
0.06737514899338531;0.08426770567893982
0.0019416916241896268;0.001941680908203125
0.09188903050497779;0.09534931182861328
0.006021868085402953;0.0061073899269104
0.008131981920242124;0.0081329345703125
0.05744601426779161;0.0594220794737339
0.022177723119814613;0.022178340703248978
0.0941610390845225;0.109498530626297
0.08606691993768671;0.09652754664421082
0.012170067015095822;0.012170791625976562
0.06461280421239485;0.07149004936218262
0.054697078878363996;0.06364476680755615
0.05726417226756068;0.06470108032226562
0.09634914245332965;0.09959501028060913
0.06037754826111743;0.0863981544971466
0.06474808032156287;0.08301374316215515
0.09437862245497776;0.10181048512458801
0.10198160293461439;0.12094128131866455
0.03536722015492135;0.037884265184402466
0.039386336651287636;0.040113747119903564
0.08090960773701295;0.08405017852783203
0.07849633238087227;0.09826797246932983
0.03084933844029218;0.030849486589431763
0.05077144109725793;0.053574562072753906
0.14884190867895727;0.15457630157470703
0.03186680315086748;0.03202158212661743
0.1095185786367354;0.11521056294441223
0.10085599658398213;0.1154768168926239
0.015107689608207638;0.015108108520507812
0.03995976728942858;0.042448997497558594
0.07532045249744074;0.08488664031028748
0.0006247772044026421;0.0006640562787652016
0.024837933198812754;0.02483844757080078
0.03101991935094846;0.03104311227798462
0.01218811224990156;0.012188911437988281
0.030608080734642537;0.030608177185058594
0.024571387181136113;0.024572372436523438
0.11053800819207862;0.12120038270950317
0.00525606842805224;0.00525665283203125
0.003035051642938817;0.0030355453491210938
0.10081777406472596;0.10811999440193176
0.07953793848789453;0.08116719126701355
0.0640129418996565;0.08578971028327942
0.10460600002769753;0.1089317798614502
0.06183043507356193;0.06517261266708374
0.09142192710701569;0.09224027395248413
0.08070572502755691;0.08507159352302551
0.06422307429186132;0.06594085693359375
0.04051492358138817;0.040793418884277344
0.11383295937616746;0.11442282795906067
0.14023026674138497;0.14799296855926514
0.0661425797407169;0.06946849822998047
0.09332301340776725;0.10183238983154297
0.05940716520396684;0.06521034240722656
0.08027952241852815;0.08371783792972565
0.012269506740411135;0.012269973754882812
0.05008457628216709;0.050880372524261475
0.057586220919490165;0.06470012664794922
0.06019439352617765;0.07169055938720703
0.10395092684879965;0.10665702819824219
0.0682279347467387;0.07842059433460236
0.13633916293199683;0.142368346452713
0.02142383908606453;0.021424293518066406
0.10559113604590821;0.11060523986816406
0.03614139389767425;0.03614223003387451
0.07155236094136982;0.08445796370506287
0.06612820546902455;0.0834759995341301
0.05663295488969856;0.0598774254322052
0.06279309867256894;0.06809517741203308
0.070350536491283;0.07211020588874817
0.0054632295141675506;0.005463600158691406
0.01979519125399895;0.01988285779953003
0.058165553036935394;0.06788542866706848
0.03923892098545253;0.03955268859863281
0.0550900944994276;0.06303027272224426
0.08913091317040585;0.09383144974708557
0.0702502002174106;0.07540169358253479
0.06338965883707552;0.07457566261291504
0.003702278223913052;0.003703072667121887
0.15048100380876042;0.16876676678657532
0.014343128708574066;0.014522552490234375
0.0662363637269831;0.07868579030036926
0.005264659725639879;0.005265235900878906
0.005087380941011032;0.0051406919956207275
0.09742264354382747;0.10214805603027344
0.07337481007232066;0.07731034606695175
0.04574008089746295;0.04737281799316406
0.06389289081293872;0.07644081115722656
0.029537588772879413;0.02953815460205078
0.06328259278973997;0.0758587121963501
0.01599384163986361;0.01599407196044922
0.0027165272732901347;0.0027170181274414062
0.06754775497016895;0.076178178191185
0.06795621301362333;0.07288455963134766
0.01809099687463005;0.018091201782226562
0.01675069762303234;0.016781926155090332
0.09323978878868616;0.09841346740722656
0.06558176103683204;0.08709001541137695
0.10894618465572908;0.10985949635505676
0.03080281550689586;0.030934929847717285
0.07093086506897761;0.08007287979125977
0.041785995957141366;0.04478931427001953
0.06513632313781564;0.0677613615989685
0.07277739147073185;0.07714271545410156
0.0218849819577112;0.021884918212890625
0.011396908277947884;0.011727333068847656
0.07405130009782027;0.0766400694847107
0.004844657933149004;0.00484466552734375
0.042085514699529765;0.04521942138671875
0.06060683565545606;0.07124102115631104
0.10752272811660926;0.10759738087654114
0.031273123772471156;0.032245174050331116
0.045392301210665856;0.04592660069465637
0.027381723327962633;0.028268158435821533
0.020486593554798035;0.020486831665039062
0.12180571227730094;0.13678354024887085
0.012072606148306778;0.012072563171386719
0.05043649050774314;0.0523834228515625
0.07384556196220579;0.08253413438796997
0.04290971862819517;0.04450035095214844
0.054484583819207975;0.055762290954589844
0.09136875098413474;0.09715178608894348
0.09208504503388709;0.10468101501464844
0.011268712725588523;0.011269569396972656
0.009118701013475474;0.009450316429138184
0.10883015691653854;0.1099729835987091
0.03968046740466095;0.04285907745361328
0.05990952987960568;0.06436538696289062
0.037284033162255925;0.03829038143157959
0.07433369551639628;0.0973692238330841
0.06639334440207839;0.07056048512458801
0.07837661082599293;0.08918660879135132
0.05908834358402436;0.07623910903930664
0.08099849935854946;0.09410029649734497
0.06345350543291817;0.06995117664337158
0.09803225498497771;0.10647863149642944
0.05636516598630176;0.06233708932995796
0.02534952919558293;0.025354385375976562
0.06361275816340721;0.07746222615242004
0.07869529009200998;0.09200364351272583
0.08453834588523709;0.08760340511798859
0.07166908834161917;0.07229045033454895
0.004495283849819958;0.00449565052986145
0.0830495882637252;0.09928038716316223
0.02046738855031068;0.0206945538520813
0.08365261752950985;0.08641436696052551
0.021669527514469617;0.021669387817382812
0.0759555306826516;0.07913589477539062
0.06566264403353153;0.08646780252456665
0.09293286303378653;0.10518601536750793
0.051843295099757034;0.05411355197429657
0.013026758392371603;0.013130664825439453
0.05997501017583073;0.06383100152015686
0.0033824223044757007;0.0033826828002929688
0.13645885639012814;0.1438884735107422
0.027719449959040392;0.027721405029296875
0.0002782146632630113;0.000278472900390625
0.08789716884767096;0.08927622437477112
0.06665715276751104;0.08570939302444458
0.191077633791529;0.2001606822013855
0.12904158250124706;0.13645651936531067
0.06296115041425743;0.06746771931648254
0.06336371668895067;0.0716257095336914
0.06696204039562867;0.07398483157157898
0.1352924432350859;0.13942813873291016
0.061136345121883276;0.06806427240371704
0.07704050472604491;0.08893859386444092
0.054488345705023866;0.0550709068775177
0.062433113438057256;0.08235245943069458
0.0399612389896642;0.05112123489379883
0.009601297919754314;0.009601593017578125
0.04647539507459989;0.049938201904296875
0.03230109407672535;0.03230184316635132
0.05127825340628181;0.056399524211883545
0.07870915253295943;0.07985305786132812
0.035290097878407554;0.03529071807861328
0.08833330192594734;0.09564829617738724
0.06088241873658068;0.0629873275756836
0.06533368367404946;0.0693395733833313
0.07353598780121373;0.08490851521492004
0.0786759496050968;0.10115575790405273
0.08536924798813322;0.08537200093269348
0.04522065707539785;0.04543307423591614
0.037662865073736944;0.03787615895271301
0.11403062972547039;0.11407657712697983
0.06025306127085971;0.060660362243652344
0.034492802692404415;0.034493476152420044
0.012668812471480898;0.013421058654785156
0.072983965118626;0.0760050117969513
0.016014532653312173;0.016015052795410156
0.007309917810965988;0.007478952407836914
0.027535572910429792;0.02793288230895996
0.04469596229356235;0.046795427799224854
0.014071755308340596;0.01407235860824585
0.07859931402191792;0.09943965077400208
0.07701424700043596;0.08118823170661926
0.029796651562017197;0.029796600341796875
0.11510268776354117;0.1159067153930664
0.043173794515825537;0.04405498504638672
0.032848734218284735;0.03298434615135193
0.06338831066466272;0.06910201907157898
0.05895033501448514;0.06606966257095337
0.08292242799800119;0.08565517514944077
0.016175709362816967;0.016176223754882812
0.06479330949260464;0.07798953354358673
0.08210185177843025;0.09007123112678528
0.06240317918099812;0.06876853108406067
0.06407831429474396;0.068086177110672
0.10204793357736612;0.12051647901535034
0.06436877588244316;0.07491207122802734
0.0702522809244389;0.07637882232666016
0.07431234987410539;0.08896919339895248
0.12487439506278904;0.13442736864089966
0.0550792442150893;0.06662642955780029
0.023455472360929357;0.023509914055466652
0.10905346742289942;0.11104586720466614
0.05646856781696167;0.06999829411506653
0.09175075661722933;0.0947551429271698
0.06423681204496348;0.07450297474861145
0.06287714632404913;0.08134177327156067
0.034778895387176385;0.03477954864501953
0.0711399424547911;0.0741986632347107
0.0015496357045271616;0.0015497207641601562
0.0061166357889952784;0.006123572587966919
0.0619152430409372;0.06612777709960938
0.04858964024969291;0.05677032470703125
0.07224008823289052;0.08871617913246155
0.07891282184097796;0.08029654622077942
0.06006356725801624;0.06265830993652344
0.05251567104283478;0.06491053104400635
0.12031672754043776;0.12982580065727234
0.06802087555416803;0.0692167580127716
0.05968572077514411;0.0629129707813263
0.08143516472413206;0.08666324615478516
0.08717314995975173;0.09483340382575989
0.0033266976044682463;0.0033273696899414062
0.0963814514844653;0.09680167585611343
0.012927761692048104;0.012928038835525513
0.05514247954870576;0.06704580783843994
0.0020782812130841957;0.002079010009765625
0.07298608255161342;0.08179742097854614
0.07485521956096206;0.08091354370117188
0.04287886246827926;0.045328736305236816
0.03206981076718808;0.03273200988769531
0.015812836305368436;0.015855789184570312
0.0638719785849853;0.07250148057937622
0.12210777142397133;0.12451162934303284
0.08971333125796756;0.10063433647155762
0.07049147072066177;0.08163392543792725
0.0031878656589442345;0.0031881332397460938
0.08639068398181332;0.09205055236816406
0.10866487466337091;0.11072057485580444
0.05730746961924143;0.06133851408958435
0.02301507605585036;0.023015975952148438
0.12990457946238854;0.13187023997306824
0.04374748186431097;0.048592567443847656
0.01776578844524737;0.01776599884033203
0.0016873301987706708;0.0016880035400390625
0.05723076085841489;0.06370547413825989
0.13038202820531616;0.14502674341201782
0.0027059102551226333;0.0027065277099609375
0.063148252554337;0.07182314991950989
0.057726016004731075;0.0683039128780365
0.03925159172917232;0.041674792766571045
0.006044368579861593;0.006093025207519531
0.05283210888368304;0.05630210041999817
0.057400479686144736;0.0658445656299591
0.012615085967464176;0.012700200080871582
0.06591922456236045;0.06687071919441223
0.03831183627355116;0.03842070698738098
0.06736092422894965;0.07875630259513855
0.0580989280015571;0.06417371332645416
0.034781217312713074;0.034781455993652344
0.06474381537777062;0.0650797188282013
0.07913735526540965;0.09793829917907715
0.09276131567571543;0.1001129150390625
0.0756445714457744;0.0788583755493164
0.0416437676071224;0.043665915727615356
0.057197128034944276;0.07206356525421143
0.05544818486416902;0.0712626576423645
0.06253957583682875;0.06640341877937317
0.08559612273679043;0.10075318813323975
0.06066033531206824;0.0635986328125
0.0729113467655615;0.08488944172859192
0.0953463308306793;0.1004762202501297
0.057655578646178936;0.06262785196304321
0.08002187979903104;0.08565425872802734
0.08842205896265698;0.08913516998291016
0.028768501672910052;0.028831511735916138
0.07961865665199463;0.08103746920824051
0.053430666263759766;0.05543327331542969
0.06009148230141267;0.07097268104553223
0.07355621134427053;0.07596108317375183
0.07350376395848221;0.08353710174560547
0.0406131576036545;0.040976524353027344
0.059641238340039794;0.06534668803215027
0.08713023246145463;0.1053885892033577
0.007045022066875197;0.007045626640319824
0.0747257257437581;0.08343034982681274
0.1396964773933213;0.1557806134223938
0.05883567372946692;0.0641573965549469
0.07812432741796213;0.08188600093126297
0.04413327719860497;0.044478416442871094
0.06684243073282678;0.07425513863563538
0.015957834844621044;0.015958011150360107
0.028877143678934673;0.028877973556518555
0.09023300393855914;0.10575619339942932
0.08031679000545618;0.08209228515625
0.0589594648267186;0.06583374738693237
0.0836292324122328;0.08479785919189453
0.03174783004302796;0.031885117292404175
0.018533029088272843;0.018533706665039062
0.03979833136837739;0.0432606041431427
0.07867455208351273;0.09288790822029114
0.07439897026429637;0.07590341567993164
0.04032228735400595;0.04080188274383545
0.07698405373196748;0.08240988850593567
0.10686722454892339;0.11725038290023804
0.026769856614262295;0.027696609497070312
0.06851990229837207;0.07882547378540039
0.041033232562934105;0.042855262756347656
0.0010677798557849792;0.001068115234375
0.002309994640486795;0.0023099780082702637
0.06394485346302636;0.06941765546798706
0.012151492970370055;0.012240409851074219
0.06344912565697475;0.06476974487304688
0.04645227022918234;0.047279536724090576
0.06412547767375884;0.07502177357673645
0.05918708167751248;0.07191658020019531
0.09639364895107119;0.10795274376869202
0.026492454449205914;0.02653220295906067
0.08649450727639382;0.09502840042114258
0.05771104678924182;0.07129812240600586
0.04701546508004867;0.051041603088378906
0.0057327798871321485;0.005733489990234375
0.09559308234546952;0.09778684377670288
0.06835188753524477;0.07526302337646484
0.04575711077468602;0.04625701904296875
0.10643339932243295;0.12004661560058594
0.07052589336261343;0.07074159383773804
0.07193875693456478;0.07735908031463623
0.06283192823539645;0.07731205224990845
0.0749915577162817;0.08358848094940186
0.016215525801633556;0.01621532440185547
0.06126169077341661;0.06309700012207031
0.07096215384909627;0.07729342579841614
0.05812869410093288;0.05935192108154297
0.022947776208648032;0.022948237136006355
0.07891283342069358;0.08391284942626953
0.06701166663809739;0.06789779663085938
0.06830292447055251;0.07492053508758545
0.039047978956243116;0.04120713472366333
0.08465724559298334;0.08840656280517578
0.05793629210669344;0.07474124431610107
0.048343413662011996;0.06018981337547302
0.058183417462100144;0.06825828552246094
0.044054413568881935;0.04715228080749512
0.082148726257697;0.08835958689451218
0.039369710928554416;0.04934227466583252
0.08104933957813883;0.08211225271224976
0.03336219767679924;0.033362388610839844
0.07241418917150194;0.07905882596969604
0.04520025201383142;0.045622825622558594
0.06787698398869779;0.07965272665023804
0.06299506564371321;0.07822036743164062
0.03840267566196849;0.03964424133300781
0.04360762600844474;0.05383408069610596
0.08921616216181284;0.09667667746543884
0.05861243263519407;0.07174873352050781
0.05203562490154434;0.05287647247314453
0.03529066070656744;0.03529071807861328
0.07073573223848938;0.0766802728176117
0.1095282189477524;0.10972121357917786
0.0004026348789263841;0.00040340423583984375
0.09163530058638893;0.09621715545654297
0.0193714143557827;0.019371986389160156
0.07690718601782108;0.08468113839626312
0.07105736669818324;0.08674521744251251
0.0342707542066752;0.03468090295791626
0.05526313242557062;0.06029990315437317
0.08099267748853635;0.09634661674499512
0.13440454571910607;0.1397837996482849
0.019093558545564257;0.01913928985595703
0.03477334897692897;0.03482341766357422
0.025183801099499022;0.02616405487060547
0.07889330877166806;0.08939540386199951
0.029501173295354493;0.029511690139770508
0.044150922148168105;0.045607566833496094
0.07836937851124598;0.08557963371276855
0.055420371143204215;0.05654716491699219
0.12803275480954868;0.13786911964416504
0.0046636975470407595;0.004664421081542969
0.062360499175065594;0.06745892763137817
0.07806086544107636;0.0832512378692627
0.006186331271404762;0.006186485290527344
0.015727014220860907;0.015804290771484375
0.043324287839907084;0.04409217834472656
0.0104818657285177;0.01048201322555542
0.10599862364444175;0.10885810852050781
0.06269712255808307;0.06962339580059052
0.0601998843883313;0.06680187582969666
0.052925010142687495;0.060817718505859375
0.07165495481262578;0.07763957977294922
0.004437223993890064;0.004482924938201904
0.046829503093355845;0.05035117268562317
0.07594034967080492;0.09410474449396133
0.05355418209697616;0.06069464981555939
0.06186902641044211;0.06447222828865051
0.06745908345558654;0.07758712768554688
0.09974019000691282;0.1068057119846344
0.017406381562385845;0.018081992864608765
0.08766329461617517;0.0945509821176529
0.012575965942562014;0.012636184692382812
0.08583522672106414;0.08741945773363113
0.0066108217844982825;0.006697297096252441
0.08442591137787596;0.08897866308689117
0.05533924387194312;0.05882449820637703
0.09325725000807758;0.09660819172859192
0.05669008189872682;0.08134177327156067
0.021322425849541887;0.02132323384284973
0.02789915014460529;0.027941644191741943
0.0645533852959682;0.07666108012199402
0.021938924689034044;0.02193927764892578
0.040330917114388055;0.04387083649635315
0.015447153377184282;0.015447616577148438
0.005428825843509265;0.005429267883300781
0.06157961256040048;0.06601718068122864
0.02814261439710517;0.028682976961135864
0.12703907875732323;0.1503915786743164
0.08928864874147276;0.10962632298469543
0.09216016126578748;0.0955466777086258
0.020268865044484823;0.020300865173339844
0.10486595807738341;0.12430557608604431
0.012115244916463928;0.012115478515625
0.09074659324643987;0.0941438376903534
0.08376071832166289;0.08382895588874817
0.05530062331700533;0.056491851806640625
0.06923966492961955;0.07485950738191605
0.08854110620879707;0.09315131604671478
0.08369128838343098;0.08897784352302551
0.006974421218735993;0.0069751739501953125
0.05930697557794345;0.06682682037353516
0.0743231605402297;0.09430193901062012
0.14370293343732066;0.14941765367984772
0.0033705081702498983;0.0034636855125427246
0.053282612432024985;0.05991870164871216
0.04295253817348933;0.04888156056404114
0.0561667068492848;0.0676596462726593
0.06613725950929625;0.07722422480583191
0.0055064399809836686;0.0055065155029296875
0.062152947707991124;0.0688791275024414
0.09624294543894961;0.11613467335700989
0.09103107033773328;0.09916210174560547
0.05698687569841707;0.06833529472351074
0.08373222146598101;0.09153079986572266
0.040460900570443215;0.04088786244392395
0.019201820028494784;0.019202232360839844
0.06162846071672915;0.06630897521972656
0.05511082887646646;0.07352045178413391
0.0614749963323556;0.06312274932861328
0.08051630744611397;0.08303451538085938
0.07232510481190021;0.0788755714893341
0.037222868170830876;0.03775787353515625
0.06756739655717578;0.07348254323005676
0.05828956509946799;0.06532764434814453
0.12218884185448614;0.12589925527572632
0.0634004438685251;0.06546694040298462
0.06639500711086509;0.07476139068603516
0.09043421151797122;0.09078861773014069
0.036304301643931856;0.03674602508544922
0.023650179185271965;0.0237276554107666
0.055866921220035906;0.060575395822525024
0.05429713793539532;0.05698585510253906
0.05331591207956524;0.061581820249557495
0.05906222377521552;0.0656576156616211
0.11752860476384064;0.12982267141342163
0.07581839493732596;0.07688143849372864
0.07749036966864732;0.0782899260520935
0.015705454850240216;0.01570606231689453
0.07403072422586864;0.0814380943775177
0.04787413272497244;0.05374807119369507
0.07903271045709341;0.0910615473985672
0.06167415986938535;0.06363482773303986
0.06175967427771828;0.06260398030281067
0.0861410416839577;0.09444648027420044
0.10209262651379396;0.11158406734466553
0.07037806434154027;0.07405853271484375
0.06392258354369093;0.06710627675056458
0.020789556099722942;0.02082061767578125
0.009462661063772972;0.009463310241699219
0.010000281098368945;0.010000228881835938
0.08872858203850022;0.09125617146492004
0.039410494747143913;0.03957553952932358
0.014168568716944215;0.014168739318847656
0.013502961810470821;0.013503074645996094
0.01982959107953386;0.019830703735351562
0.04990862744822204;0.05126762390136719
0.03296780470012868;0.03303337097167969
0.07425587899681349;0.0780964195728302
0.04675532170300042;0.05040168762207031
0.06408923256534214;0.06522658467292786
0.06120609333493993;0.06703269481658936
0.11090518875225827;0.1220400333404541
0.0384560576387001;0.03857994079589844
0.06445687581680741;0.07077208161354065
0.03693341870589686;0.03747749328613281
0.024985941088163474;0.02498626708984375
0.02426110242865834;0.024261474609375
0.04568235208567267;0.05562877655029297
0.05547679224909729;0.06623366475105286
0.09421560817750281;0.11001536250114441
0.04890796120995483;0.055619895458221436
0.06475623079935008;0.07207489013671875
0.07308374385643729;0.08623119443655014
0.0699752609372301;0.08165636658668518
0.022237165159548326;0.022451668977737427
0.006321929182666004;0.006321936845779419
0.060774691086980345;0.07256224751472473
0.06914167736569465;0.07442885637283325
0.052551303316084756;0.05361175537109375
0.10336357173871104;0.128606915473938
0.0042033062972469;0.00420379638671875
0.1003426619337316;0.11318305134773254
0.09198714265461251;0.10734182596206665
0.06744686499614147;0.0755319893360138
0.052716868908522695;0.058212995529174805
0.0339413847918979;0.03427264094352722
0.0746851646616909;0.0840778648853302
0.05937200887024949;0.0717419981956482
0.08285898661138508;0.08341887593269348
0.10295835849144702;0.12421894073486328
0.03962537652977099;0.04000663757324219
0.08474817094593555;0.09814172983169556
0.0667634532201523;0.0783173143863678
0.003251952904391911;0.0032520294189453125
0.0431325555694531;0.048254966735839844
0.06706998152169079;0.06757262349128723
0.09615952116311567;0.12680178880691528
0.016528839147562722;0.016539573669433594
0.1003224256757655;0.10731315612792969
0.041811993157063604;0.04380512237548828
0.08285784783152261;0.08542919158935547
0.05470192486272517;0.05622291564941406
0.009652740280953006;0.009653091430664062
0.06679886020637904;0.08474445343017578
0.047265052680421304;0.05382251739501953
0.048250869197028985;0.053626447916030884
0.0907285317952094;0.10187017917633057
0.10634488437069058;0.1174500584602356
0.05993663230282018;0.07234573364257812
0.08466053297074799;0.0870208740234375
0.06371899176986953;0.06742224097251892
0.012907038886168527;0.012907028198242188
0.09657562674162974;0.0973673164844513
0.0592524927426809;0.0636911392211914
0.045883672001039565;0.04805007576942444
0.03752090220378393;0.0375213623046875
0.0038690613697979605;0.003869086503982544
0.11791848057358402;0.12427997589111328
0.02058339867747242;0.0205841064453125
0.010957611531321665;0.0109577476978302
0.031091428823066102;0.031325340270996094
0.05239809921074255;0.05524647608399391
0.04725197957451093;0.05210062861442566
0.13207383217148835;0.13323108851909637
0.0928157082717047;0.09646987915039062
0.0717459587712213;0.089413583278656
0.06372884845374309;0.0676298439502716
0.047825091491430556;0.05015331506729126
0.08432723999667407;0.08480548858642578
0.08145308853807394;0.10436570644378662
0.012436530591705183;0.012436866760253906
0.12503810692345174;0.1279153823852539
0.02276061043312162;0.02276134490966797
0.07285211008149846;0.07457542419433594
0.06672164896525029;0.0687255859375
0.0662473455405394;0.0716155469417572
0.021819555462834428;0.021820068359375
0.051488634032461386;0.05296310782432556
0.06827208411699325;0.07350608706474304
0.06957195537650245;0.07424461841583252
0.0860533662423066;0.09375801682472229
0.06718551012134295;0.08041375130414963
0.009544376426728585;0.009545326232910156
0.022379221853517577;0.02237987518310547
0.033212583238443824;0.03321266174316406
0.028156449431686353;0.02820494771003723
0.07826538013340387;0.0856475830078125
0.007536608355144656;0.007534027099609375
0.025904189404941873;0.02590465545654297
0.08217585294979154;0.09085500240325928
0.056234477098682394;0.057020217180252075
0.0702677584664222;0.07993316650390625
0.07764248105150434;0.07803916931152344
0.030148054696401295;0.030183792114257812
0.016034326357491666;0.016035079956054688
0.08799565765705783;0.1059579849243164
0.032627654672285865;0.033429279923439026
0.07908711340610107;0.08086875081062317
0.08229222707285948;0.08798989653587341
0.07253741211913615;0.08481356501579285
0.09143842920722987;0.09391024708747864
0.011813924443058937;0.011814117431640625
0.15282400988891895;0.16129305958747864
0.023923107716765358;0.023923903703689575
0.042146024093001014;0.044627219438552856
0.015419362435553882;0.015420913696289062
0.01560584744501515;0.01573657989501953
0.04898589770651231;0.06445813179016113
0.1103726930844762;0.12325665354728699
0.0015311740571419213;0.0015316009521484375
0.049865944839081376;0.05091860890388489
0.07184374587438745;0.08161640167236328
0.08059087659649974;0.0839642882347107
0.11880340435613156;0.13926899433135986
0.06572296714800815;0.07093793153762817
0.0926676041513614;0.09401607513427734
0.05543316997384643;0.05916851758956909
0.002780392842125206;0.002780914306640625
0.02304355299931393;0.023121800273656845
0.09917223430335552;0.10424357652664185
0.030693145906032237;0.030699729919433594
0.06385165730831971;0.06739592552185059
0.06587112886945684;0.06631072610616684
0.055177002982049264;0.05735534429550171
0.004536119292383858;0.004536628723144531
0.06270980463819292;0.06927770376205444
0.09524277960908281;0.11021986603736877
0.049223671104104735;0.05380156636238098
0.01671213331702272;0.017970867455005646
0.012054052622025132;0.012087225914001465
0.08242178110561686;0.09383180737495422
0.05232416085975301;0.053563833236694336
0.07939374555459315;0.08532524108886719
0.07747762484190715;0.07858559489250183
0.02985469033533865;0.030191540718078613
0.19186054079754766;0.1972840130329132
0.09951120387559098;0.1131744384765625
0.11098407031462248;0.12823647260665894
0.0536714598978993;0.06308367848396301
0.10954111855173479;0.1124258041381836
0.04728714510928573;0.05303958058357239
0.0719526997681055;0.07575702667236328
0.060767789380719806;0.07089614868164062
0.07619766933478014;0.0937509536743164
0.08268670463221085;0.10332393646240234
0.04458336056206862;0.045294713228940964
0.07414730804183874;0.08766551315784454
0.0490334964726393;0.0503561794757843
0.010251367071572638;0.010251895524561405
0.08099150371777075;0.08215045928955078
0.029103760833060308;0.029104232788085938
0.05970527656004673;0.06816673278808594
0.05976461504159105;0.0643797218799591
0.055943619116636895;0.06037524342536926
0.08313807495421194;0.08854007720947266
0.07780833050530143;0.07903483510017395
0.0030882329548943014;0.0030889511108398438
0.015224414452378172;0.015339851379394531
0.031116290341095015;0.03201323747634888
0.07853503537016399;0.0821390151977539
0.06379355931427104;0.06657200306653976
0.082202730314279;0.102149099111557
0.07332599668949973;0.0804472267627716
0.06701148402181409;0.07177925109863281
0.06573939460615458;0.08714401721954346
0.019058723596611142;0.019059181213378906
0.042752954708343616;0.05164682865142822
0.058316147764843784;0.07126837968826294
0.07819907619302525;0.08109572529792786
0.14611215722257728;0.15113621950149536
0.051436436975065475;0.05315139889717102
0.09774805811502134;0.1079588234424591
0.09120172754890972;0.10373717546463013
0.046449181173013124;0.048824310302734375
0.04737101157243156;0.04964447021484375
0.07014321262603815;0.07314491271972656
0.07008015694297044;0.07901573181152344
0.09850947596279636;0.1005505919456482
0.007181798026084769;0.007182121276855469
0.05355269205410982;0.06556898355484009
0.06028313373504542;0.07508373260498047
0.046421869739599435;0.04691886901855469
0.049898045717492776;0.05085861682891846
0.06094868868671637;0.061308860778808594
0.004031444609753852;0.004032135009765625
0.09407591789396902;0.09729957580566406
0.04472245452128557;0.04995441436767578
0.012659066374107625;0.012888908386230469
0.062233310436654386;0.06746581196784973
0.10322346245882126;0.106109619140625
0.08166547975002501;0.08875750005245209
0.06301558013176378;0.06735801696777344
0.0603774611105992;0.07360076904296875
0.06956454287875805;0.07301518321037292
0.0785356037890728;0.08332061767578125
0.04326188771943284;0.04370883107185364
0.037301756126132866;0.03741645812988281
0.0005133901482346853;0.0005140304565429688
0.08348865644023275;0.09520244598388672
0.050283853134702204;0.050618112087249756
0.052912722857787295;0.056563109159469604
0.03863507782533655;0.039092063903808594
0.12374713063656324;0.1404210925102234
0.05140043300370255;0.06140011548995972
0.03668331633256719;0.0388200581073761
0.03345742423581493;0.03345775604248047
0.04594094590639295;0.052519142627716064
0.06804396738262417;0.07261565327644348
0.08637485215799443;0.0981893539428711
0.006354086298807344;0.006396681070327759
0.05967639453937743;0.06995585560798645
0.06144760487086693;0.07735896110534668
0.08238053217146961;0.08587360382080078
0.052773153516032664;0.06376281380653381
0.02226924584059323;0.022269248962402344
0.06699710078973443;0.08609595894813538
0.09844126457617913;0.09957411885261536
0.0072639375986074395;0.007267177104949951
0.02243970116320772;0.02293914556503296
0.049480947237345634;0.05451679229736328
0.0061508776129397275;0.0061511993408203125
0.07557631307084178;0.08015823364257812
0.033720720351734186;0.033720970153808594
0.07344267172672445;0.08151853084564209
0.045579563070772385;0.05709102749824524
0.06937026731600711;0.07664898037910461
0.12887245071416567;0.13260126113891602
0.03806520884327544;0.04086002707481384
0.07189462000890802;0.07864105701446533
0.06246715681194437;0.07379937171936035
0.05622664614272316;0.06948280334472656
0.07352360321371844;0.09462540596723557
0.04084509001660438;0.042087554931640625
0.059482209644487104;0.07142934203147888
0.1067337967150919;0.10765743255615234
0.056677899080006186;0.057196617126464844
0.0941497320246891;0.10249888896942139
0.030616958104274724;0.03181574493646622
0.1004279332411389;0.10461047291755676
0.08699493853988968;0.10102543234825134
0.05237088167578818;0.05769670009613037
0.039433312626311015;0.039547622203826904
0.06876944056220655;0.07690620422363281
0.07307423699817513;0.0795697569847107
0.02400636889918298;0.02400687336921692
0.06617351689543034;0.07212164998054504
0.014598987170294654;0.014599800109863281
0.07900667774839376;0.0897330790758133
0.05101368108853327;0.06006237491965294
0.022395793068782855;0.022396087646484375
0.08147966479344645;0.09662726521492004
0.05885239144277892;0.07684901356697083
0.05818053416917605;0.07723895460367203
0.0729884829703129;0.07606974244117737
0.0794318369906684;0.0807352364063263
0.010050118371301698;0.01009860634803772
0.06263802350814311;0.0701608955860138
0.046532411694714;0.04653637483716011
0.06348967306993165;0.06474211812019348
0.009011313405218307;0.009012222290039062
0.019803587124646582;0.019808709621429443
0.003452457526976709;0.0034532546997070312
0.057928907402384676;0.06955939531326294
0.06054134643381255;0.07991981506347656
0.09666434785846972;0.09978199005126953
0.09828442216080605;0.1083124577999115
0.08881687404261203;0.1074095070362091
0.057968733655619775;0.05917644500732422
0.07223398953526972;0.075367771089077
0.017358581297609487;0.017358779907226562
0.14456225807868092;0.14587879180908203
0.10318514399696715;0.11525824666023254
0.01868455316825546;0.018693923950195312
0.06251055218241738;0.07993775606155396
0.055952903139697405;0.06425526738166809
0.10563924136138635;0.11055916547775269
0.08379774947559655;0.09826752543449402
0.09957276682273077;0.10431960225105286
0.06948279851276913;0.07180401682853699
0.12934051255498644;0.13315680623054504
0.09408911670143337;0.10449853539466858
0.06830604178794317;0.06856882572174072
0.07644272899411926;0.08999454975128174
0.07208394236399022;0.07365576922893524
0.03681783476270706;0.03684711456298828
0.036376723370258414;0.03781867027282715
0.08628284689915112;0.10539054870605469
0.05216472406316502;0.05848070979118347
0.09422402975434403;0.099761962890625
0.08565366400200208;0.08600803464651108
0.02982268070407032;0.02982330322265625
0.060903637389354705;0.06712311506271362
0.05365526985443867;0.053839683532714844
0.009065168241849157;0.009065628051757812
0.07062584340442296;0.08978557586669922
0.09428256308297768;0.09746786952018738
0.08750811175135353;0.08779335021972656
0.019754759601822387;0.01975536346435547
0.0803776609364074;0.09043210744857788
0.04518385751998961;0.04857829213142395
0.012385894007906729;0.012386322021484375
0.0607446094319636;0.06231975555419922
0.07910247873643363;0.08803939819335938
0.07530532740627124;0.08632785081863403
0.014520334274011221;0.014860227704048157
0.06897156375498519;0.08586978912353516
0.08149025612369523;0.09819987416267395
0.13986847954662635;0.14475536346435547
0.05314696679087743;0.054144859313964844
0.06611532479588697;0.0805673897266388
0.07164409145626688;0.07244780659675598
0.04540418329286545;0.04594564437866211
0.09754184867062064;0.10829171538352966
0.01923184157026432;0.019468307495117188
0.05345029904130734;0.05646228790283203
0.10769895308983488;0.12382104992866516
0.024126536683037412;0.02412700653076172
0.07636508041321649;0.07739543914794922
0.0447878182480862;0.04600578546524048
0.10492357443567311;0.10648444294929504
0.04013615396562731;0.040661782026290894
0.05835774174487542;0.07375726103782654
0.012148254800638475;0.012216687202453613
0.02105779715466118;0.021058082580566406
0.08985222567086558;0.10006332397460938
0.07150706765834416;0.07811546325683594
0.005414270932949112;0.0054149627685546875
0.06378588390796228;0.0686521828174591
0.0007287273015711512;0.0007295608520507812
0.016295081325730782;0.016295433044433594
0.05339595653203878;0.05597689747810364
0.1045398800220572;0.12183275818824768
0.04403665718622279;0.05765143036842346
0.03629427346769135;0.036309242248535156
0.0624210054074053;0.07909393310546875
0.11178425015665662;0.11178496479988098
0.1117446976432705;0.1400279551744461
0.07986619085441801;0.08589941263198853
0.07637359305430401;0.0829649269580841
0.007927222685072236;0.007927894592285156
0.09030113973051546;0.09223273396492004
0.02753374089041854;0.02753925323486328
0.07720369998523312;0.08094292879104614
0.04436303907514411;0.0445842370390892
0.00015123097591196124;0.00015163421630859375
0.059782000269291515;0.0692291259765625
0.056450030418370094;0.06887155771255493
0.06945199131802669;0.08087736368179321
0.0744151672358377;0.0754261314868927
0.002092810590859313;0.0020933151245117188
0.040677789498237464;0.04074862599372864
0.0609898705389884;0.06612876057624817
0.06807084313072183;0.06910604983568192
0.03341900878889866;0.03341865539550781
0.06062461660516486;0.07528668642044067
0.09056086941045978;0.09167388081550598
0.06847431897592553;0.07111263275146484
0.07699305761017022;0.09047698974609375
0.0194524737841103;0.019453048706054688
0.05633981077073263;0.07097852230072021
0.003510799883358563;0.0035114288330078125
0.04041824933054749;0.040954649448394775
0.05930258265772231;0.06358718872070312
0.07537004599291515;0.07857909798622131
0.053036094200891386;0.05526542663574219
0.0966811651868279;0.09963703155517578
0.05282996664151085;0.05388161540031433
0.08512440062994613;0.08615973591804504
0.12758538452211896;0.1322622299194336
0.030818357901358354;0.030949413776397705
0.07833666526216972;0.09010661393404007
0.0019671149757452375;0.0019674301147460938
0.05605783985352015;0.06657981872558594
0.054044374804586535;0.058426812291145325
0.06811470491280942;0.07256415486335754
0.10353956852875291;0.10939881205558777
0.07784623061743098;0.07987403869628906
0.09453178742751528;0.11897757649421692
0.08853427931593594;0.09736937284469604
0.017677090346328216;0.01767730712890625
0.05861030592281851;0.061504364013671875
0.039599340147578;0.047888755798339844
0.056730410735208646;0.07508468627929688
0.07711914453318322;0.08955413103103638
0.06098223868373607;0.0627928078174591
0.05365546556552321;0.06278908252716064
0.043990216970416225;0.0485248863697052
0.11349500937335039;0.12344731390476227
0.002511109438606829;0.0025119781494140625
0.12174435685239028;0.1299475133419037
0.04097207436423471;0.04372968524694443
0.08398623409500926;0.08428001403808594
0.06397438550585728;0.06677630543708801
0.11165315325921728;0.12669122219085693
0.006734872368163525;0.006735801696777344
0.03387028870918832;0.03387072682380676
0.04671165379675594;0.048127107322216034
0.09851164067402254;0.09934133291244507
0.09007981400265293;0.1027442067861557
0.01010637351315685;0.010139234364032745
0.01908544804744867;0.01908588409423828
0.10914276766139736;0.11491626501083374
0.09088669020751905;0.09276670217514038
0.11527655323802553;0.12075808644294739
0.06685089433244486;0.07473227381706238
0.1255911009342533;0.13120269775390625
0.06249604459321746;0.08219164609909058
0.0714616850515512;0.07529730349779129
0.03837018598939454;0.04263937473297119
0.10163904173784881;0.10182571411132812
0.0533326693886032;0.07036441564559937
0.03641294725251298;0.03791654855012894
0.06532966387716542;0.07000449299812317
0.056906122612561845;0.059767235070466995
0.04860294723835807;0.04920768737792969
0.017362500545871674;0.017362594604492188
0.06668211849404354;0.06878048926591873
0.06185455157918339;0.0708169937133789
0.061930747977725686;0.0690765380859375
0.08479101848558308;0.08620432019233704
0.11642832184896658;0.1334511935710907
0.05923330798530526;0.07454532384872437
0.011995334262184718;0.011996209621429443
0.07126293617230386;0.0759439468383789
0.10758628742836226;0.11556434631347656
0.07232398683080231;0.0828867256641388
0.045690379720219006;0.0498504638671875
0.03032942590949624;0.030329734086990356
0.0737414658833637;0.07797060906887054
0.08624547486188691;0.0931997299194336
0.0643758703511604;0.06578639149665833
0.10990450922532126;0.11569008231163025
0.0851043827774734;0.09961798787117004
0.0677462194218268;0.07077983021736145
0.018304018981606333;0.018954575061798096
0.0853159421558713;0.08925528079271317
0.045159955556983336;0.045160189270973206
0.05568470941040859;0.07280334830284119
0.10400812869978635;0.11210563778877258
0.06540898810733589;0.07273831963539124
0.0765501474589074;0.08890914916992188
0.09112910486169189;0.0976380705833435
0.061588942694275936;0.0624055415391922
0.09862526457464726;0.09862601011991501
0.06164908826426505;0.06329917907714844
0.06405087478620286;0.0666189193725586
0.08588689903573044;0.09828630089759827
0.07440722884328035;0.08254340291023254
0.08349416710339148;0.08739966154098511
0.0969395229323779;0.09764769673347473
0.049011691763860485;0.058266639709472656
0.13921461427690404;0.14503097534179688
0.07548791833233558;0.07626628875732422
0.05195973281887357;0.05334663391113281
0.07092226313539145;0.07958212494850159
0.0529548919535861;0.05499267578125
0.05764290813652244;0.06169319152832031
0.07236746463223723;0.07795658707618713
0.00908331438648598;0.009083747863769531
0.06374477771359244;0.06804656982421875
0.08647740233367476;0.1022939682006836
0.019449001063102583;0.019662708044052124
0.04220621247574514;0.04526996612548828
0.025460199210884375;0.025460273027420044
0.06618010805636815;0.07127180695533752
0.12258858999127262;0.13279595971107483
0.050206487251469714;0.051849365234375
0.055883883346380794;0.05845069885253906
0.03267269331665043;0.0333867073059082
0.054977683234519396;0.05820944905281067
0.03492287276191326;0.03492352366447449
0.06626806139135527;0.06946539133787155
0.09298358324749312;0.10091018676757812
0.04733735390231712;0.05641657114028931
0.06624091650108578;0.08240318298339844
0.036522467973539384;0.03758463263511658
0.06260609710524326;0.0645570456981659
0.07568347486812825;0.07654765248298645
0.12517860239198497;0.13105106353759766
0.03503899969837227;0.03503894805908203
0.05756252612098628;0.05865195393562317
0.003631781283894195;0.0036325454711914062
0.015527491667794924;0.015527725219726562
0.0017913355504567895;0.0017919540405273438
0.05475814455738717;0.06794741749763489
0.025698660745563658;0.025699645280838013
0.06246818310357371;0.06404966115951538
0.005117789705722386;0.005118370056152344
0.02764045612755411;0.027875065803527832
0.011440287338056668;0.011440813541412354
0.1866465641487123;0.20021837949752808
0.026307062178894305;0.026308059692382812
0.06103330764325557;0.06874370574951172
0.05080159800377201;0.05967702716588974
0.06140728750439096;0.07183551788330078
0.07302981023280247;0.07812309265136719
0.07906076775025601;0.0992070734500885
0.06425751200004455;0.07911205291748047
0.012905908991449586;0.012906074523925781
0.09172101140658909;0.10035523772239685
0.08069372532818478;0.08515942096710205
0.12028972050876612;0.12168601155281067
0.09485817555419593;0.10655736923217773
0.06414865694420142;0.0688704252243042
0.05331703323727412;0.05671119689941406
0.011864466401698238;0.011902816593647003
0.06926170135266924;0.07412055134773254
0.07489144545233553;0.09101144969463348
0.08112496406816684;0.08981222659349442
0.0681683119911532;0.07040977478027344
0.055237441857277525;0.06936746835708618
0.052131042681251794;0.053902000188827515
0.08511814932271573;0.09474825859069824
0.07532807964738727;0.08259101957082748
0.010824694321631755;0.010874703526496887
0.1273272709635748;0.1403045952320099
0.06180444037022527;0.06545402109622955
0.16654122168123156;0.18144312500953674
0.09314527012554225;0.09994983673095703
0.07019739892189238;0.07645130157470703
0.03869528467608851;0.0390186607837677
0.009307021433550047;0.009306907653808594
0.04498699937362316;0.045995235443115234
0.008228733576762074;0.008229255676269531
0.09400705037781014;0.11417283862829208
0.10776830387466807;0.11446762084960938
0.024265751069613723;0.02426624298095703
0.0700077224396538;0.07100391387939453
0.06720774043798484;0.07418666034936905
0.05975667659814886;0.06016731262207031
0.1045362951390596;0.11004897952079773
0.051066803024798074;0.06411552429199219
0.0691298379237097;0.0713682472705841
0.0925264371611414;0.1105356216430664
0.029036318488505634;0.02904224395751953
0.08302819754447212;0.08886435627937317
0.10249372701353525;0.11075782775878906
0.09361670311348351;0.1006736233830452
0.08913588050814754;0.09595048427581787
0.05531533124350423;0.0729694664478302
0.05599239790596116;0.0629129409790039
0.11791452815576814;0.1215311586856842
0.017099428098084186;0.01710033416748047
0.04935266798469835;0.057990074157714844
0.07890353470572636;0.08708164095878601
0.0312140889163795;0.031214237213134766
0.09014233940088784;0.10836207121610641
0.08094709814443118;0.0819406807422638
0.04540876018353334;0.04720354080200195
0.09567544818904603;0.11039623618125916
0.013817529198262108;0.013817787170410156
0.09330486936926484;0.10510379076004028
0.0833453190281978;0.09643608331680298
0.05770607941540308;0.059197425842285156
0.03604791021411605;0.036504775285720825
0.09905768889608764;0.11072245240211487
0.05654563012948035;0.062267303466796875
0.05050651821447593;0.05298801511526108
0.09718808121013112;0.10806602239608765
0.06445317738357532;0.06556697189807892
0.06334757418452801;0.07104876637458801
0.087285617292463;0.08899779617786407
0.053122131448987045;0.054883599281311035
0.004987426974378663;0.0049877166748046875
0.04276340732194878;0.04429119825363159
0.04397864814272083;0.04695023596286774
0.07967470916040771;0.08623883128166199
0.012613886178389646;0.012767761945724487
0.08480022809687106;0.08862116932868958
0.06693654399442249;0.08043941855430603
0.013892700847487085;0.01389312744140625
0.05505659931501568;0.05920147895812988
0.061772202474893435;0.06389716267585754
0.06386772983955086;0.07102960348129272
0.05616182986743583;0.06291955709457397
0.12183185955585803;0.12352800369262695
0.020459435149746137;0.020479202270507812
0.08822757961134885;0.09919941425323486
0.04882022043056394;0.06387332081794739
0.0364372828469965;0.03643763065338135
0.05012757555355396;0.06386131048202515
0.06646566430423875;0.06929108500480652
0.05185786449211665;0.05433082580566406
0.02388764193802027;0.023888137191534042
0.08735162116426472;0.10741284489631653
0.04811707131360545;0.05693361163139343
0.13669311346275775;0.14771029353141785
0.05495909773810833;0.059594154357910156
0.053539524453216206;0.055395156145095825
0.040624161124985035;0.0432148277759552
0.0709734302479312;0.08072486519813538
0.04331575023695955;0.04362675920128822
0.10042516557832126;0.10240653157234192
0.01153830861941207;0.011538505554199219
0.024992685315050413;0.024992942810058594
0.06145681372809905;0.07268095016479492
0.08176117407391005;0.09493061900138855
0.07245481779078228;0.07791996002197266
0.04502527180970046;0.055846214294433594
0.06447177425436051;0.06453511118888855
0.01969246956499402;0.019692420959472656
0.13899584934853554;0.14018131792545319
0.01306940809647663;0.013070106506347656
0.04000481602157037;0.041365742683410645
0.06880022327107052;0.08583050966262817
0.07580065433087958;0.0767936110496521
0.06684126008643586;0.07405814528465271
0.0008752657995730234;0.0008754730224609375
0.027493142710450558;0.02749347686767578
0.07669864808463969;0.09382227063179016
0.06802319687370494;0.0736551582813263
0.07215423980350504;0.08611011505126953
0.04638248505760248;0.05334068834781647
0.05088394063441257;0.052541494369506836
0.05768242534131445;0.06212151050567627
0.08025175964530004;0.09203043580055237
0.08853652755715588;0.11173045635223389
0.09676838982839266;0.10293105244636536
0.08686370252508889;0.09552314877510071
0.08032502015474083;0.10030847787857056
0.040850425647216554;0.04313242435455322
0.10027298782980626;0.10120004415512085
0.08967208341770681;0.09409523010253906
0.030368993099308246;0.03036975860595703
0.0789588473920004;0.0880574882030487
0.004048772556559429;0.0040493011474609375
0.058278272964438514;0.059546470642089844
0.08751772329344819;0.09371757507324219
0.03960851204715394;0.03991508483886719
0.08091383826911033;0.08668330311775208
0.05540379635695468;0.070523202419281
0.07001366632825647;0.07491743564605713
0.058795792375027786;0.060352325439453125
0.036216619462885194;0.036317601799964905
0.09177520595872285;0.09892752766609192
0.01611795087606622;0.01611887291073799
0.0418229943455178;0.04278850555419922
0.040581492590592495;0.041419029235839844
0.01720381742006774;0.01723957061767578
0.04886541758066262;0.05955302715301514
0.08037263643728661;0.08351421356201172
0.02367013495135134;0.02369821071624756
0.10840943165541626;0.11965858936309814
0.06381743602111618;0.08218356966972351
0.0483314295662655;0.04850001633167267
0.09067828374428083;0.11243259906768799
0.02397979815105095;0.024051666259765625
0.0594762453308347;0.06707394123077393
0.028179474562132805;0.02818012237548828
0.1298629937911059;0.14009371399879456
0.0548969671728626;0.05914306640625
0.08272222733868165;0.08547492325305939
0.04235154393711248;0.044037818908691406
0.08693732761528755;0.08717063069343567
0.0928657250048957;0.09883975982666016
0.029725351284873632;0.029726028442382812
0.005154542047671742;0.005165457725524902
0.08553830756163279;0.09537124633789062
0.06827407354301691;0.0885009765625
0.035155523844444626;0.03515625
0.025678293509518998;0.025678515434265137
0.10203926727938793;0.10678482055664062
0.0617670291880859;0.07385486364364624
0.057323552111093294;0.0665445327758789
0.012102771021320636;0.012103080749511719
0.07390983259315353;0.0766763985157013
0.05773524270563301;0.07039189338684082
0.10173279978455611;0.11068526655435562
0.08838416197089632;0.09523773193359375
0.06994307618732626;0.07108300924301147
0.06847418603008847;0.0799410343170166
0.004581782061763494;0.004582434892654419
0.0022761524054388305;0.0022764205932617188
0.07035585069200315;0.07860684394836426
0.0777097583596258;0.09066140651702881
0.06268254661848986;0.07856786251068115
0.07113687777888865;0.07754379510879517
0.00529709085824895;0.005297660827636719
0.11908297111958079;0.12172797322273254
0.055158783139740535;0.0647340714931488
0.06437640927306848;0.06838512420654297
0.014623142667715408;0.014623671770095825
0.041538303457020934;0.04201430082321167
0.039678516230727205;0.03974601626396179
0.020196955192732825;0.020231246948242188
0.0679930997278753;0.07626333832740784
0.01975928817199391;0.020785242319107056
0.054443194575229364;0.06537680327892303
0.06057255448275214;0.06163787841796875
0.04312378308012483;0.044747352600097656
0.06584040333571807;0.07361750304698944
0.02358851287280113;0.02358916401863098
0.06947176098400343;0.08687973022460938
0.024431575473420154;0.024527013301849365
0.07279920010225545;0.07318589091300964
0.0825759929994906;0.09758758544921875
0.08258536872777109;0.0926646739244461
0.01680526038314383;0.016805589199066162
0.12597489986402766;0.12739184498786926
0.024085775139831383;0.02449202537536621
0.10167725829991102;0.12154173851013184
0.006073466753616989;0.006073951721191406
0.022570194637587398;0.02257061004638672
0.03780255271959478;0.040572166442871094
0.058516971505023184;0.08346560597419739
0.07733037688870648;0.0828532800078392
0.06292982356942699;0.07816433906555176
0.12314139826984427;0.1304824948310852
0.0878156184042706;0.09645667672157288
0.038246130607002674;0.03824615478515625
0.03596996520321633;0.03598785400390625
0.03307078684194923;0.03307056427001953
0.05547564600968478;0.056145668029785156
0.07561753704140503;0.08740425109863281
0.006506525648343362;0.006506919860839844
0.07559854437964089;0.0760221779346466
0.14468015072287754;0.15903356671333313
0.02058164205870812;0.020582199096679688
0.009546107466895881;0.009546279907226562
0.07548822315154348;0.08432579040527344
0.019436102366191574;0.019688494503498077
0.007142181854712542;0.0072539448738098145
0.14751135621889344;0.15457439422607422
0.023433079966775745;0.023433715105056763
0.06965081400581546;0.07026000320911407
0.08696048078880811;0.09560289978981018
0.054343130343871775;0.05541607365012169
0.014378164376727417;0.014378547668457031
0.03182314604623269;0.03182345628738403
0.08210225359965238;0.09636199474334717
0.09009058205728404;0.09886455535888672
0.05676728150902202;0.05858531594276428
0.05795914615640377;0.07325363159179688
0.07006382500241737;0.08337020874023438
0.04300702603463918;0.0481414794921875
0.03296605916940283;0.03296661376953125
0.0455994612533049;0.04955989122390747
0.015090264878281034;0.015089988708496094
0.059915355511719545;0.0686768889427185
0.06218310307794296;0.06604267656803131
0.04482068625851127;0.04993346333503723
0.07884696605963008;0.08267691731452942
0.058360389045787935;0.07028761506080627
0.11801919941114421;0.1313493549823761
0.05805366849293279;0.06981563568115234
0.08106864317859876;0.0963781476020813
0.06001891632210984;0.06413169950246811
0.05321548213187607;0.056054890155792236
0.04512475128930926;0.05355548858642578
0.10942261658942488;0.11257460713386536
0.0697624548398426;0.07461169362068176
0.01977730107414407;0.019778132438659668
0.08225256958280798;0.09955549240112305
0.11910742609452901;0.15599825978279114
0.07632371323690898;0.08599376678466797
0.0922259912478879;0.09875872731208801
0.14156280374373245;0.15554508566856384


==> data/appendices/scatter/mnist-c-relu-balanced.csv <==
True Distance;Estimated Distance
0.1214390286634601;0.13036859035491943
0.010440785689696227;0.010441780090332031
0.06054644263426727;0.06392958760261536
0.10412712947085935;0.10666534304618835
0.08518246529044671;0.08634188771247864
0.015016291255632478;0.015016555786132812
0.050028454430384305;0.05018806457519531
0.03905306710567685;0.04164773225784302
0.12109814395052652;0.12587928771972656
0.09952344811004359;0.11109927296638489
0.09636862030798808;0.10219860076904297
0.11863387136387997;0.12905696034431458
0.022374968015241248;0.022376060485839844
0.04501618041834563;0.046960413455963135
0.08202084498261879;0.08562278747558594
0.06302481662050496;0.06535151600837708
0.06931056033332732;0.07743120193481445
0.08731504753861713;0.09040260314941406
0.08283192868888839;0.09396067261695862
0.04190893228715135;0.04324030876159668
0.11954916689086127;0.11976245045661926
0.041798122747315175;0.04278990626335144
0.04039990813618938;0.0418323278427124
0.0653780011429324;0.06686115264892578
0.015221070113073248;0.015290796756744385
0.030069516191106836;0.03057190775871277
0.10157828860803284;0.10665607452392578
0.15109196752706522;0.15206339955329895
0.1708851171506455;0.17156407237052917
0.10989651012670365;0.1107940673828125
0.10389134220352841;0.1042337417602539
0.06504512565280558;0.06518363952636719
0.12469668846739618;0.12469768524169922
0.03684338721985252;0.039016127586364746
0.0699858821354192;0.07027816772460938
0.12613857980649212;0.12642958760261536
0.0480236271948131;0.05138874053955078
0.007485271701806167;0.007527351379394531
0.020413042869004732;0.02041339874267578
0.04776262517658069;0.050181180238723755
0.10049003634617641;0.1044168770313263
0.05052454570060601;0.05582049489021301
0.01931380038498035;0.01934237778186798
0.07667884735170397;0.07696056365966797
0.09350957662686216;0.09416961669921875
0.13625368294002482;0.1493549644947052
0.0038196289268346475;0.0038204193115234375
0.029533927797547373;0.029537200927734375
0.0357987253787468;0.03579992800951004
0.07453181987113473;0.08071330189704895
0.028131557914349938;0.028136253356933594
0.04669799802655206;0.04947853088378906
0.09554538309579266;0.10582354664802551
0.048143470854192995;0.06066545844078064
0.08772618613835309;0.09398940205574036
0.07952161473380738;0.08057120442390442
0.0417810432916633;0.04205602407455444
0.07744049646461104;0.0932627022266388
0.10234570944252266;0.10520175099372864
0.08288723634689149;0.0829763412475586
0.08952171712002019;0.09634223580360413
0.04183755308606082;0.04205322265625
0.09387529931394534;0.09625041484832764
0.139869651304185;0.14260879158973694
0.10868775525689327;0.1108560860157013
0.18051879097599027;0.1843424141407013
0.03038649511584098;0.03039073944091797
0.02379973838034661;0.023849815130233765
0.10923407950162127;0.11327880620956421
0.0352212781990337;0.03620302677154541
0.13531711531114957;0.14897635579109192
0.05887672520157435;0.060080528259277344
0.02196328163376549;0.02204275131225586
0.0447359190127513;0.045223236083984375
0.07269228870337416;0.07429125905036926
0.15719934375766142;0.16255858540534973
0.031115986459788664;0.031122207641601562
0.005585353892248134;0.005585670471191406
0.053764245014267555;0.05570799112319946
0.005725077993777138;0.005725890398025513
0.10927949425920212;0.11732295155525208
0.0608480391616102;0.06123161315917969
0.07165443165848888;0.07171249389648438
0.053983349451314215;0.05404570698738098
0.08012757226982091;0.08132651448249817
0.049006464786793984;0.04977607727050781
0.10786558149536829;0.10787006467580795
0.15086619785942548;0.1508769989013672
0.07488780370233535;0.07899761199951172
0.08834173692322121;0.1042499840259552
0.051995627721981484;0.053071439266204834
0.11529008330315055;0.1152963936328888
0.09690869712129545;0.10050299763679504
0.10848248710065851;0.12255668640136719
0.09816759281838498;0.09838393330574036
0.03677398409727127;0.03989318013191223
0.11199484134858158;0.11199668049812317
0.029824907680492535;0.029839515686035156
0.05625966368448708;0.05763247609138489
0.08815241046574547;0.08909037709236145
0.0675319903607404;0.06754401326179504
0.006670087839936939;0.006670951843261719
0.0664112930399638;0.07268416881561279
0.0909203142004675;0.09366029500961304
0.13077348763982824;0.1326150894165039
0.04101044859976634;0.04106616973876953
0.03256847722815236;0.0336223840713501
0.09204654383223684;0.09387210011482239
0.10654211916500136;0.11184492707252502
0.09715595068541183;0.098867267370224
0.0967059538262359;0.09695053100585938
0.0902343388571114;0.09931564331054688
0.12241851282798154;0.1347760558128357
0.09955834213644216;0.1145457848906517
0.0937392132992394;0.09384635090827942
0.07184083088991651;0.07757937908172607
0.12167575089615341;0.14122721552848816
0.03826074275714291;0.03922721743583679
0.12923280521035269;0.15295028686523438
0.09061936549572604;0.09271341562271118
0.11037292813461143;0.11780360341072083
0.009946398517496624;0.009946823120117188
0.0838472582079904;0.08386996388435364
0.0880774796536419;0.09197810292243958
0.07014747785569739;0.07756996154785156
0.10186938646223151;0.10351848602294922
0.01706332011942743;0.01706409454345703
0.0349443824069802;0.03494647145271301
0.0526361425449003;0.05316513776779175
0.12346475847650704;0.1241006851196289
0.06954309076646459;0.06964588165283203
0.06664246278237568;0.06772845983505249
0.08677861992419202;0.09099200367927551
0.08439969261105419;0.09871536493301392
0.020233035021544502;0.020234107971191406
0.10748795471738874;0.10765841603279114
0.07835196319310979;0.08445805311203003
0.03753660622949194;0.039292335510253906
0.04586226833990716;0.04593181610107422
0.031864024615899406;0.03217032551765442
0.07738276604531438;0.0805443525314331
0.0908450654256097;0.09187611937522888
0.11077570554760376;0.11433795094490051
0.06407420176282486;0.071251779794693
0.006879710760192676;0.0068798065185546875
0.00502674380762578;0.005026817321777344
0.024147289297223862;0.024183273315429688
0.11257076626450023;0.12453723698854446
0.11136105626902223;0.12415695190429688
0.10719102396403667;0.11189553141593933
0.07071082876317639;0.07211136817932129
0.06931348163962152;0.09657555818557739
0.007725789792687953;0.0077266693115234375
0.12590243657439362;0.1265239268541336
0.03136176847744475;0.03204822540283203
0.09575619296170303;0.09670451283454895
0.039638347018703744;0.0443849079310894
0.08684212657503948;0.09158900380134583
0.08241352310345115;0.09414109587669373
0.044758311714920423;0.0494198203086853
0.04854077277363287;0.04921028017997742
0.09687261146425262;0.09716513752937317
0.056315046044170286;0.057094573974609375
0.003133522917975809;0.0031337738037109375
0.1281470811235147;0.1395736038684845
0.05948399217838389;0.059680938720703125
0.018442980140828083;0.01844310760498047
0.043317849353726526;0.04424002766609192
0.07978292387858327;0.08061885833740234
0.03427713450856747;0.03563821315765381
0.056573053770762986;0.06301024556159973
0.1085454668782776;0.10904315114021301
0.19012568437225008;0.19298267364501953
0.11225795694583143;0.12803462147712708
0.0927238616127262;0.0998392403125763
0.030738383608939494;0.031599998474121094
0.0784725932405321;0.08514633774757385
0.17298726559206948;0.1779785454273224
0.0337111341999566;0.03391551971435547
0.06512771614990656;0.0661173164844513
0.002906245879930861;0.00290679931640625
0.09780624767981196;0.10033607482910156
0.0729476390939053;0.08077234029769897
0.16775360895417016;0.18203404545783997
0.007442898939072612;0.007443428039550781
0.013063363537272981;0.013063430786132812
0.11054929698443028;0.11085990071296692
0.02353550391434957;0.023843765258789062
0.0874478091581956;0.09022331237792969
0.03204065603094908;0.032054901123046875
0.11248363822757057;0.11249637603759766
0.01156772213574377;0.0115680992603302
0.021451948079496172;0.021455764770507812
0.07881364957468925;0.0790872871875763
0.1630787816075643;0.1669168472290039
0.11019363365372115;0.1107197105884552
0.06934935690248263;0.07391151785850525
0.01024692311266894;0.010247230529785156
0.08194811180987463;0.08283042907714844
0.09158575988159572;0.09252166748046875
0.15555515571255737;0.16759014129638672
0.12284465627665643;0.12866497039794922
0.03513079709675455;0.035223960876464844
0.0036288357414794013;0.0036296844482421875
0.1415190342100554;0.17614388465881348
0.11995150676138257;0.1306096613407135
0.020880906066252345;0.020975202322006226
0.012548473205595389;0.012548446655273438
0.04678507332238806;0.05186748504638672
0.061388433774234044;0.06167018413543701
0.11460359477363938;0.1348743736743927
0.16275532671061235;0.16279128193855286
0.06293155261039653;0.07308676838874817
0.039474607096298554;0.04530322551727295
0.06713874515847211;0.06721213459968567
0.04778414630958941;0.048552006483078
0.11528871967225149;0.11865714192390442
0.020832942025112784;0.02083301544189453
0.07294803732157924;0.07985591888427734
0.1214330864052526;0.12331771850585938
0.10967769070810757;0.11437511444091797
0.05656322973575473;0.05977827310562134
0.12998005897426806;0.13610580563545227
0.0335521369624517;0.03507041931152344
0.13816981447530027;0.14217427372932434
0.011521927009155705;0.011522293090820312
0.08769253817134734;0.09911254048347473
0.02888892479406257;0.030661582946777344
0.06824576728335686;0.0693349838256836
0.07671988100813197;0.0823678970336914
0.14803558460165145;0.15397360920906067
0.06653573044347175;0.06983897089958191
0.10218260626028561;0.10438922047615051
0.0815609735709902;0.0938558578491211
0.01896912842525946;0.01896953582763672
0.03479274585390137;0.03591012954711914
0.1164348958216366;0.12735721468925476
0.0941172748050732;0.09780693054199219
0.037481355183884624;0.03748893737792969
0.16356982321786478;0.17139530181884766
0.10441348134625685;0.1079416275024414
0.1187718644235112;0.12852239608764648
0.03971725271417654;0.04164096713066101
0.019628942658655342;0.019933700561523438
0.05265111551677497;0.054878413677215576
0.11200606615192779;0.11324119567871094
0.03602973604624138;0.03788962960243225
0.1036535472281112;0.1057586669921875
0.010084778230100264;0.010085105895996094
0.08358571112919179;0.08824539184570312
0.12723502986201457;0.13717731833457947
0.009726209820289686;0.009726524353027344
0.006024093748111317;0.006024360656738281
0.03773017604062785;0.03903388977050781
0.06515082011255877;0.07045841217041016
0.08926740674291132;0.10235780477523804
0.05552662250450387;0.06140419840812683
0.06084855758672091;0.06091979146003723
0.0867029861881022;0.08899593353271484
0.09385971027071081;0.0951385498046875
0.13456558744750702;0.13744497299194336
0.1123517244435738;0.11254027485847473
0.05215877160493953;0.054718971252441406
0.034593470765330966;0.03679078817367554
0.11721170098406902;0.12430763244628906
0.0712449757220894;0.08325955271720886
0.11933794215540275;0.13609102368354797
0.06790298606320982;0.06856149435043335
0.017949174870935086;0.017950057983398438
0.02569858759324199;0.02571505308151245
0.14953043439095648;0.16560816764831543
0.10530942356050323;0.11127868294715881
0.12476120963452865;0.12484455108642578
0.06948226156731273;0.07693123817443848
0.09665560910089804;0.0967874825000763
0.08391852696567209;0.08690738677978516
0.06267660076196784;0.06397300958633423
0.020413568544183344;0.020507514476776123
0.10062524173210115;0.11106136441230774
0.04696140915068082;0.05850118398666382
0.06468969606842241;0.06501293182373047
0.02009696953340825;0.020097732543945312
0.10709669189706503;0.10712051391601562
0.022483381702960964;0.02248382568359375
0.04992292490120762;0.059060096740722656
0.09487341399264208;0.10074523091316223
0.01591547448936766;0.015915870666503906
0.018318933334209874;0.01862838864326477
0.05311611762205924;0.0531177818775177
0.08454556689564502;0.08729928731918335
0.08529997153590448;0.09268268942832947
0.09033960687620454;0.09246796369552612
0.14343432794561933;0.1585691124200821
0.127573978096422;0.13491728901863098
0.041313945804297834;0.0421600341796875
0.04380416645836901;0.04958730936050415
0.014396449868196895;0.01439666748046875
0.14021312295246313;0.14667513966560364
0.06991723999232508;0.07000255584716797
0.09163171168307416;0.09434470534324646
0.07103613513085255;0.07613179087638855
0.13900760706179763;0.1467256098985672
0.021541213055673726;0.021541625261306763
0.015330453480487104;0.0154305100440979
0.08938587255609004;0.09014892578125
0.04858471364669321;0.050299644470214844
0.04890126059187509;0.05924487113952637
0.10890386604226408;0.11811256408691406
0.09422701259973655;0.09785270690917969
0.10825545154104035;0.11620229482650757
0.04423095922500597;0.057828426361083984
0.09773182145726513;0.09848114103078842
0.013865473379784374;0.013977617025375366
0.06689653964373952;0.069793701171875
0.10437217792732016;0.10949775576591492
0.05906861435522891;0.06350958347320557
0.0435320928343452;0.04651087522506714
0.13335094918717708;0.1383710503578186
0.09458123223780943;0.09910297393798828
0.03137148448097412;0.03137397766113281
0.0332600180146555;0.03347146511077881
0.014709959454906302;0.014809787273406982
0.0463219476042428;0.048269301652908325
0.008443981327564458;0.008444786071777344
0.07439906927324834;0.0842747688293457
0.09799431306845638;0.09813213348388672
0.09002763985971494;0.09305000305175781
0.06573523458271467;0.08398708701133728
0.11894634273332975;0.12513446807861328
0.09296774092079015;0.0933980792760849
0.10928182554383155;0.11674928665161133
0.0613168696413604;0.06250190734863281
0.051574097947239377;0.052048683166503906
0.0031538045307242246;0.003153827739879489
0.09636168203643772;0.09813278913497925
0.034287196959472924;0.03465229272842407
0.09327783784088861;0.09329608082771301
0.1030373880218003;0.10824534296989441
0.01537670190709514;0.015377044677734375
0.012536043645881158;0.012536906637251377
0.05309148562218358;0.05757695436477661
0.029374815130988108;0.03200986981391907
0.1234065458588287;0.12683579325675964
0.026420166636969097;0.0264606773853302
0.033939641901571595;0.03398418426513672
0.06723696673366036;0.06916618347167969
0.1521130277394607;0.15344518423080444
0.08960200623020971;0.11440536379814148
0.11624358012138912;0.11700060963630676
0.002737780914904968;0.0027379989624023438
0.11123727938405659;0.1116894856095314
0.1215556044089195;0.12362673878669739
0.09207297080652646;0.09398368000984192
0.053369628089564906;0.05337047576904297
0.10059392782670035;0.1032412052154541
0.11239071104442766;0.11244387924671173
0.004261087966224605;0.004261970520019531
0.055412258997392806;0.06522154808044434
0.03424162754203608;0.03435584902763367
0.07054192608222229;0.07524967193603516
0.10060707441182352;0.10160727798938751
0.04033098444341843;0.05494564771652222
0.08555619132217579;0.10133230686187744
0.09414182397924956;0.09589579701423645
0.028631774883147235;0.028787851333618164
0.09437064535332088;0.09665298461914062
0.12828174744649945;0.13515272736549377
0.05220160647461406;0.060954898595809937
0.04491649791189384;0.045383453369140625
0.07947993397045346;0.08478906750679016
0.11276939525901519;0.12063506245613098
0.05388405999352906;0.05869850516319275
0.07713893037349466;0.0878247320652008
0.07713016600890449;0.07882693409919739
0.15111316041453596;0.15730634331703186
0.04428993653635314;0.04647153615951538
0.07980231408414705;0.08311271667480469
0.1033431873679298;0.11447858810424805
0.1016682005605646;0.10251235961914062
0.024233511330738526;0.02423381805419922
0.009724899801698167;0.009725570678710938
0.10174802032108655;0.10181617736816406
0.06243101735882973;0.08222675323486328
0.1045708956591193;0.10616779327392578
0.1009633543578841;0.10153964161872864
0.0828087828029716;0.09051793813705444
0.06725383956405286;0.06878378987312317
0.10194908495286925;0.10220912098884583
0.00038588037759291815;0.00038623809814453125
0.14731918085161028;0.15501022338867188
0.10420806393102104;0.10526371002197266
0.11485861539492631;0.12377265095710754
0.06034362046411347;0.06684598326683044
0.06885161944004395;0.07437914609909058
0.09194102118982989;0.09495258331298828
0.11847627647940422;0.1385798156261444
0.09198498122930324;0.09407618641853333
0.0029781586304644826;0.0029783248901367188
0.108919404190327;0.13139823079109192
0.09396364365955469;0.0957668125629425
0.05599691399314191;0.056677818298339844
0.10033344826914882;0.10035133361816406
0.0866811591866601;0.08747673034667969
0.0035177182664286885;0.003518134355545044
0.0049258221299084155;0.0049266815185546875
0.1322025473397114;0.1432342529296875
0.0626769231359298;0.07327544689178467
0.06002755689742415;0.060080498456954956
0.10467416555494825;0.10824549198150635
0.058747521638878794;0.06528285145759583
0.07607855631640739;0.08218187838792801
0.139161375196427;0.1392517387866974
0.08109592765783959;0.08173370361328125
0.08977119768472615;0.09856128692626953
0.000682380848555393;0.000682830810546875
0.03662281775644623;0.03827559947967529
0.09428367829759281;0.10303595662117004
0.09128529682632879;0.10593512654304504
0.0992118450834256;0.10127544403076172
0.08447617733266177;0.08489897847175598
0.018698593406343604;0.01883786916732788
0.065599900252758;0.06654644012451172
0.08213971435969956;0.10076585412025452
0.09748740365336532;0.10641291737556458
0.08594573834415722;0.08681109547615051
0.051899048084155595;0.05982780456542969
0.019750070523549778;0.019995689392089844
0.017727246106381624;0.017931818962097168
0.11889993920879365;0.11948493123054504
0.12923379037218924;0.13040831685066223
0.14490731421704475;0.15781691670417786
0.02777636821443779;0.028607100248336792
0.16732536688607694;0.18276885151863098
0.018732524102753032;0.01873302459716797
0.10654824738233275;0.10680192708969116
0.11776536460683319;0.12380516529083252
0.10805861639274963;0.12071430683135986
0.08942343315819448;0.10473623871803284
0.13378663741947933;0.1466989815235138
0.015893671681723405;0.015893936157226562
0.13795170754393554;0.1429777443408966
0.0921805322308305;0.09637069702148438
0.08340926727140556;0.08681362867355347
0.12909248324250833;0.14417076110839844
0.07861458979652199;0.07874774932861328
0.04842896772618959;0.04927828907966614
0.0006348949474668246;0.0006351470947265625
0.14041826204036711;0.14043235778808594
0.05108362930567293;0.05231776833534241
0.08649802336907395;0.08828967809677124
0.09877873442113011;0.10694274306297302
0.03772164691908467;0.03800201416015625
0.03780566414871837;0.04106712341308594
0.005508739308697964;0.005509406328201294
0.012969972815146832;0.01297008991241455
0.08723137109684229;0.08725741505622864
0.09664515698096826;0.10471534729003906
0.1721910823455917;0.17999181151390076
0.126810868064778;0.13239863514900208
0.04426708213440817;0.0454864501953125
0.14005564786753713;0.1427498161792755
0.03294872107243;0.033379554748535156
0.06650833548665136;0.06972408294677734
0.10086216983388299;0.10173797607421875
0.05965117929999448;0.08208820223808289
0.1360864366538371;0.14183944463729858
0.08342007792786002;0.08549017459154129
0.09987208819030396;0.11054137349128723
0.05914437312555316;0.06351283192634583
0.09623491298943254;0.09933078289031982
0.09364505583672346;0.09698286652565002
0.03657548043538129;0.04100963473320007
0.04540921770450514;0.05022016167640686
0.060613113202588616;0.06070902943611145
0.06022546777028348;0.06159141659736633
0.09174393558931421;0.09241485595703125
0.015276785922932861;0.015512943267822266
0.04521084431830584;0.045911550521850586
0.12262628937096307;0.137485533952713
0.0025200364039626023;0.002527564764022827
0.05321674138924495;0.06064149737358093
0.027035873868921097;0.02705669403076172
0.042965661291727394;0.04366973042488098
0.03661455131523766;0.0385303795337677
0.13758149862029478;0.13806632161140442
0.09545072934688854;0.09633925557136536
0.035647659665006076;0.0362396240234375
0.05611342378870532;0.05658721923828125
0.06932149802775382;0.08183568716049194
0.03167550397207844;0.03599834442138672
0.08770105217755723;0.09245681762695312
0.016159409577022693;0.016160011291503906
0.042170310101795394;0.04389381408691406
0.10451361750185371;0.10622787475585938
0.0009538582857278773;0.0009585620136931539
0.10073396507468343;0.10553550720214844
0.07073281226614393;0.07862523198127747
0.07810766644716266;0.08967113494873047
0.02686300320274697;0.02686309814453125
0.05701673504783859;0.058073341846466064
0.060567784840206224;0.06315645575523376
0.12266197135104512;0.1265583634376526
0.1285238194381212;0.13913264870643616
0.0993835882259056;0.10850807279348373
0.0673310974825026;0.06736043095588684
0.12342053569101878;0.13631629943847656
0.21798935959372837;0.23545077443122864
0.11362837595574049;0.12319660186767578
0.09971342097628522;0.10362625122070312
0.009325559104941344;0.009347289800643921
0.09705054276749549;0.10884001851081848
0.06454071816437276;0.07253438234329224
0.10304283639334447;0.10489463806152344
0.08299221944212573;0.08680728077888489
0.014179606780996128;0.014268770813941956
0.042822634706923594;0.04340463876724243
0.08384080153724924;0.08401775360107422
0.024679940975787906;0.024845555424690247
0.08010573560345828;0.08832594752311707
0.03283665842029299;0.032952308654785156
0.0785806199702394;0.07871344685554504
0.051659132178715574;0.055174827575683594
0.09996500333853368;0.10733890533447266
0.011741466649397021;0.011743545532226562
0.07597695564673469;0.09840142726898193
0.07709462087455825;0.07806873321533203
0.10184549720142369;0.10750386118888855
0.08237479764023514;0.09671252965927124
0.08739933579637837;0.09175112843513489
0.05481404559591087;0.054894447326660156
0.04941524249997822;0.05693235993385315
0.08569914171120202;0.10207557678222656
0.08265524517335417;0.08777067065238953
0.08579396817924244;0.09286215901374817
0.11447607215803607;0.1149454116821289
0.05119356112523018;0.05405810475349426
0.10869654307134959;0.10946178436279297
0.08387368637689925;0.08398723602294922
0.09107563172362537;0.09112170338630676
0.004995404906120093;0.004996299743652344
0.10618013530568093;0.1066923439502716
0.07593541284761597;0.0774310827255249
0.08419024820748594;0.08830836415290833
0.10254993069437225;0.11522379517555237
0.016861075552098554;0.016959190368652344
0.10495415325503958;0.10700225830078125
0.014463087999312405;0.014463424682617188
0.08787551517315897;0.08857062458992004
0.15298804598795926;0.18002957105636597
0.019178006690857;0.019178390502929688
0.05484879983212052;0.06430280208587646
0.0947510021602308;0.0962667465209961
0.017868271983085746;0.017868995666503906
0.14346829590339666;0.16268351674079895
0.16397838946179777;0.1705942451953888
0.11670548891651794;0.12123048305511475
0.0146827864394947;0.014683723449707031
0.07958838284347859;0.0915842056274414
0.06369603936569593;0.07048451900482178
0.07879952714692136;0.091719850897789
0.12320465024254869;0.12826970219612122
0.07820640146267956;0.08759844303131104
0.09220750235143686;0.10175895690917969
0.10125863752097976;0.1014585793018341
0.09037340108865542;0.10701978206634521
0.020885000970755782;0.020927459001541138
0.0960319209190085;0.09940711408853531
0.10375001353146654;0.10651206970214844
0.09569743189856837;0.11947071552276611
0.05331575805504528;0.05460357666015625
0.11287389810628;0.11291316151618958
0.11499399296808911;0.12409833073616028
0.05424947194046145;0.05425071716308594
0.23680125236399172;0.26422789692878723
0.05284387335738521;0.056656837463378906
0.09143934085257123;0.09715282917022705
0.0462221556598653;0.05498778820037842
0.09250665199063263;0.09996220469474792
0.12630575240522046;0.1356026530265808
0.08168653347943312;0.08671891689300537
0.01797988060924375;0.018925786018371582
0.05509317256581509;0.07322978973388672
0.08014096600616967;0.08913439512252808
0.006174438878870518;0.006175041198730469
0.10189499537405895;0.10992717742919922
0.03788637747987333;0.03863487020134926
0.06446672922137785;0.06723213195800781
0.017556780324872814;0.017557144165039062
0.0724895039611113;0.07509711384773254
0.05658609979989637;0.05884559452533722
0.000835676457454873;0.0008539706468582153
0.11700818748543194;0.12609082460403442
0.1305211054454947;0.1382274031639099
0.0052566634568804345;0.005256779957562685
2.0974984557523247e-05;2.09808349609375e-05
0.10492256490901698;0.11619380116462708
0.1074641192528801;0.10755923390388489
0.08756535034586822;0.09933081269264221
0.11166822746325197;0.1238432228565216
0.06597904111890165;0.06818374991416931
0.0897239318086274;0.09332895278930664
0.0572055772546334;0.06073763966560364
0.05288589533593194;0.05290701985359192
0.03861728744622842;0.03862190246582031
0.11521454565736526;0.1174418032169342
0.15089518873970784;0.15482214093208313
0.13701689987651725;0.14019683003425598
0.11837694742068106;0.118682861328125
0.06607233944749183;0.06732657551765442
0.09870356522080043;0.10027122497558594
0.05565516753265269;0.058880776166915894
0.03626123080763425;0.03679722547531128
0.06560503574788416;0.06636619567871094
0.09677022965042095;0.10198111832141876
0.0477393696413544;0.05015423893928528
0.08278236184562265;0.08623218536376953
0.12175267424115266;0.12931254506111145
0.08687308882578093;0.08721068501472473
0.15592759705211484;0.15613654255867004
0.037480545350583115;0.039486467838287354
0.12062240463872355;0.13328328728675842
0.08007568931269046;0.08008289337158203
0.09186002247174613;0.0951407253742218
0.09956188977605886;0.10470199584960938
0.0048647833124139655;0.004864995367825031
0.09797723284907783;0.11108610779047012
0.09021030939016923;0.09034061431884766
0.09104183840902173;0.09262847900390625
0.10747604354498785;0.1123208999633789
0.0886176644730097;0.09006598591804504
0.055532975128777196;0.05757525563240051
0.10907856072839435;0.11190605163574219
0.004978759182695892;0.004979133605957031
0.10158672393340501;0.11860933899879456
0.048977084998046046;0.049195289611816406
0.06226058428206212;0.06555846333503723
0.07386216012641945;0.0739288330078125
0.06314344814165992;0.06316375732421875
0.048701061351313135;0.048851966857910156
0.024526328575989256;0.02526801824569702
0.16554586957564363;0.16933739185333252
0.010937150034546114;0.010941505432128906
0.08109626144403718;0.08140845596790314
0.01412166776740841;0.014122962951660156
0.17546525758479792;0.1816864311695099
0.008845788787081543;0.008846282958984375
0.0781003452358118;0.08954155445098877
0.09219222294385945;0.09265613555908203
0.051402328667797155;0.05606365203857422
0.12735824364107579;0.1329193115234375
0.0832240136691268;0.0848846435546875
0.04683211256413989;0.052793920040130615
0.05843561650524411;0.06324273347854614
0.10449816972295148;0.10648059844970703
0.09417411605534007;0.09556964039802551
0.09858504894949638;0.09985733032226562
0.09293922706008041;0.10337179899215698
0.007623321687476355;0.0076236724853515625
0.07044127956302118;0.08059394359588623
0.0678426491671718;0.07010269165039062
0.10185021658687728;0.10451501607894897
0.031121593093894576;0.03112306259572506
7.136591682483242e-05;7.152557373046875e-05
0.21266988223862607;0.21933016180992126
0.013104080076046576;0.013104438781738281
0.10065776213153926;0.10369208455085754
0.10831395416327759;0.10981467366218567
0.09325276354547117;0.09415629506111145
0.019859231149369445;0.01985931396484375
0.07421096749157083;0.07422450184822083
0.05077439818304181;0.05562782287597656
0.07144366120293542;0.07160091400146484
0.09174219146352346;0.1136695146560669
0.021239608466401563;0.021241188049316406
0.027788976476015338;0.028247833251953125
0.016081350183316273;0.016081809997558594
0.03692881823637589;0.0381484180688858
0.0893562619322818;0.09191513061523438
0.08982413150654192;0.09396946430206299
0.06935100592655859;0.09041216969490051
0.09894201392771325;0.09896472096443176
0.0584994141132054;0.06775146722793579
0.050359010430261884;0.05179181694984436
0.10476959168431843;0.11124324798583984
0.00043935858901420795;0.00043964385986328125
8.183377197767452e-05;8.20159912109375e-05
0.12098203910366802;0.13710874319076538
0.11935467349843043;0.1290518343448639
0.011829358555922393;0.011829376220703125
0.09939716491065785;0.0999155342578888
0.10167883184527746;0.10328865051269531
0.03160925004375329;0.031810760498046875
0.1046234445724645;0.11906719207763672
0.05459303758289155;0.06043511629104614
0.04503299058957642;0.04541015625
0.14057636939126955;0.14181426167488098
0.1068001120762579;0.10755160450935364
0.09880079735700563;0.09959501028060913
0.10071363833315089;0.10780143737792969
0.024760371584955813;0.026584655046463013
0.016689813157323544;0.017013579607009888
0.09502994195656979;0.10983133316040039
0.011942758566782775;0.011943817138671875
0.0806596181388543;0.08069702982902527
0.04200194471977347;0.04317022114992142
0.09443895228246793;0.09870529174804688
0.10922737023410112;0.1100006103515625
0.07017070191811886;0.07360458374023438
0.09278457097759377;0.09575271606445312
0.07670013157224691;0.09140199422836304
0.09418424098888371;0.0981130599975586
0.10653840308148743;0.11198332905769348
0.21068543592297903;0.23164844512939453
0.044452005049870964;0.049777328968048096
0.1090087524181492;0.11122164130210876
0.04097692921581855;0.041154831647872925
0.06292633653316136;0.06367015838623047
0.04833640903544539;0.048394203186035156
0.08483582548372409;0.08508113026618958
0.09344454065552861;0.09671500325202942
0.09509166693345317;0.0956268310546875
0.09731932865830806;0.10189148783683777
0.09015660959337547;0.0904102623462677
0.0851332690207869;0.08513358235359192
0.03517221362187364;0.039022982120513916
0.06699061235850999;0.06709098815917969
0.011000352960366156;0.011122703552246094
0.08970854722227256;0.09049981832504272
0.035030550671983095;0.03504467010498047
0.07586393437446287;0.08324149250984192
0.1281935138681606;0.128238707780838
0.06966152313713612;0.07092669606208801
0.09045031433595667;0.09298315644264221
0.09275948048531052;0.09521201252937317
0.09995165850659365;0.1085631251335144
0.07708378887981658;0.09227001667022705
0.07602648403429242;0.07857334613800049
0.01617741915461704;0.016333192586898804
0.07385334857797575;0.07404044270515442
0.02270579332370315;0.022706031799316406
0.14885067033843996;0.1619182527065277
0.05510577720163309;0.06434750556945801
0.01175640957696463;0.011756926774978638
0.0967655647436827;0.09793086349964142
0.08981500024131914;0.09781554341316223
0.1355093638012382;0.13995835185050964
0.09300303825227468;0.09433463215827942
0.07251617774459025;0.07377910614013672
0.18760935377278562;0.20028379559516907
0.15191967611611515;0.1555204689502716
0.0574511579579266;0.057534217834472656
0.07667747291923176;0.07750511169433594
0.09603537949211888;0.09779071807861328
0.06668160495154905;0.06929203867912292
0.15019035934874225;0.15550106763839722
0.11882259467623069;0.11886122822761536
0.051694023930983636;0.054035186767578125
0.06728246294261901;0.07125797867774963
0.07124616005280747;0.07951563596725464
0.04551827667679998;0.052193641662597656
0.04768987360791909;0.047720909118652344
0.03550556518405349;0.03590109944343567
0.04816379563727189;0.048650771379470825
0.15173605203061924;0.15468838810920715
0.0731806050640139;0.08277574181556702
0.11982532092028357;0.1228494942188263
0.10380175371031598;0.1038675308227539
0.1424123493654167;0.1531127691268921
0.045205390362575426;0.04559040069580078
0.10261777268180762;0.10315128415822983
0.10546020488977992;0.10579776763916016
0.06384906713262649;0.0638895332813263
0.09220535799505036;0.09231376647949219
0.09682629487443731;0.09889300912618637
0.004323729334347067;0.004480242729187012
0.1295030784944517;0.12954142689704895
0.0906008696552832;0.09067538380622864
0.05375160350488238;0.05821788311004639
0.10365747886811996;0.11911219358444214
0.024149220345132217;0.024149924516677856
0.13652558166286746;0.1367359459400177
0.05929193176648004;0.059553682804107666
0.008896182914057787;0.008996307849884033
0.010149660615419522;0.010150909423828125
0.0871494121389844;0.09273532032966614
0.02583803481771072;0.026769042015075684
0.003822071938927143;0.0039307475090026855
0.022938954002966184;0.02326849102973938
0.038574287568246955;0.038610488176345825
0.010572045250630728;0.010619163513183594
0.1008497000927444;0.11479094624519348
0.0773603030728486;0.08003807067871094
0.011069712869358407;0.011071205139160156
0.1426550401067964;0.14290937781333923
0.03783687772488716;0.03839874267578125
0.08934002256782335;0.08934596180915833
0.0622019637851686;0.06339168548583984
0.007876332760244844;0.007966488599777222
0.09139736922774824;0.09942951798439026
0.010262482680170028;0.01026347279548645
0.09409934536514268;0.09584522247314453
0.10151361634402317;0.1021546944975853
0.17293602527376048;0.17296794056892395
0.09669654751602844;0.11159518361091614
0.05394341157079817;0.054426223039627075
0.04331579025787313;0.0445723682641983
0.12813670015605072;0.1493780016899109
0.08125749585302984;0.0818948745727539
0.09955221530822386;0.11679840087890625
0.1259503342970239;0.1336001753807068
0.07095660926608122;0.07823839038610458
0.042807448898129735;0.043939948081970215
0.07956245958496069;0.08838359266519547
0.08141696335242876;0.08183196187019348
0.11984344542762347;0.13609102368354797
0.14695957655559705;0.14929956197738647
0.09185707680160227;0.09322452545166016
0.08842647317014017;0.08843883872032166
0.09979205884140165;0.10268977284431458
0.03780354154850871;0.0464896559715271
0.07720753555456283;0.07721427083015442
0.0955854100594937;0.09572890400886536
0.002744750312152818;0.0027456283569335938
0.028511302057053396;0.028877198696136475
0.06776908106992784;0.06824588775634766
0.05927011596480685;0.059299468994140625
0.11386816927522375;0.1166086494922638
0.07115571139976015;0.0712871253490448
0.10231656741104031;0.10542869567871094
0.049254897657124826;0.052852630615234375
0.09299609393183103;0.09966850280761719
0.09851816399789698;0.10260966420173645
0.05670584292331608;0.058922767639160156
0.06936793323482807;0.06978991627693176
0.12013545563422816;0.12237110733985901
0.07413163121007113;0.07421687245368958
0.06212232632863451;0.06416800618171692
0.0564488562358076;0.05666637420654297
0.09069214981958507;0.09078791737556458
0.10912133203499501;0.11249160766601562
0.00925658602001838;0.009257346391677856
0.09564215583822351;0.09565067291259766
0.0044949966282646645;0.0044956207275390625
0.06528926031980044;0.07096463441848755
0.09070724211133559;0.09588336944580078
0.04808099275293926;0.05129355192184448
0.08524041044832348;0.08841514587402344
0.07862035650999931;0.08467009663581848
0.10876436361654923;0.11159506440162659
0.011429342507668363;0.011429786682128906
0.05889991521092049;0.06788051128387451
0.09656185098577963;0.10243070125579834
0.020304692344967946;0.020953446626663208
0.07837621917382342;0.08974355459213257
0.13805038678102666;0.13823604583740234
0.11642906778908685;0.13433536887168884
0.09888726318750247;0.10267066955566406
0.03647241290782663;0.036902427673339844
0.10787901440652878;0.1079549789428711
0.1356145163909367;0.13972952961921692
0.05464686550514059;0.05609521269798279
0.09670511624360671;0.09672927856445312
0.0005746445202275794;0.0005750656127929688
0.15381677705490607;0.1679849922657013
0.049426418758910295;0.057370513677597046
0.01074520740332654;0.010745972394943237
0.003412155341150762;0.0034880638122558594
0.05858948558101815;0.06416952610015869
0.11998658675409994;0.12696459889411926
0.045057902548320365;0.045530498027801514
0.09285379000231328;0.10402774810791016
0.14406159021482334;0.14906886219978333
0.09872611199878059;0.10480403900146484
0.04674755330729602;0.05762457847595215
0.03574104544781088;0.037447571754455566
0.02778487797313039;0.027914047241210938
0.04128563219718991;0.044478416442871094
0.07017499382522745;0.07472033053636551
0.012157821680200156;0.012158393859863281
0.021185378389591388;0.021185874938964844
0.05275135645228634;0.05348053574562073
0.09163405569541332;0.09357836842536926
0.07068616123502273;0.070824533700943
0.050983796462261796;0.050985127687454224
0.065418943128806;0.06690981984138489
0.07764702882229081;0.07766726613044739
0.09702855671882449;0.10618400573730469
0.1639402105493013;0.16950419545173645
0.09871327193474118;0.10057446360588074
0.09812241782150803;0.10123381018638611
0.11629002479203993;0.14674094319343567
0.03710411701757173;0.03710460662841797
0.07440396684357627;0.07460784912109375
0.053866322224666356;0.05984796583652496
0.11899320250427062;0.1230955421924591
0.0857596842857076;0.09246271848678589
0.13194808263537075;0.13964319229125977
0.1259352878476878;0.14763623476028442
0.054442814746741244;0.05503368377685547
0.09786555371789828;0.09914668649435043
0.10374339068734136;0.10377979278564453
0.11790125081970544;0.11807537078857422
0.05862655856585397;0.06271648406982422
0.16001009960478121;0.18632128834724426
0.0910325886285666;0.09267711639404297
0.10574809821578186;0.1209554672241211
0.015347074722981378;0.015347480773925781
0.09400359338350936;0.09404754638671875
0.061288668849849466;0.06241786479949951
0.17370377562448447;0.1779785454273224
0.10089337199244706;0.10163593292236328
0.10164070294280521;0.10224249958992004
0.0305495929678738;0.030649185180664062
0.11691870883871228;0.12089920043945312
0.08320846331879864;0.08916309475898743
0.06430596537510587;0.0660143792629242
0.11140205081959687;0.128806933760643
0.010357503913632066;0.010357886552810669
0.08185974563847566;0.08305549621582031
0.17473498888534253;0.202518492937088
0.15534388527320545;0.15942463278770447
0.07282269150883085;0.07442095875740051
0.05505255474636965;0.055525779724121094
0.08305418641704405;0.08305743336677551
0.0406047273194922;0.041663795709609985
0.02748723833333437;0.027776211500167847
0.04387789035546433;0.045268431305885315
0.029412552420947223;0.030055463314056396
0.08713781951984077;0.09596827626228333
0.12486712333623037;0.13041013479232788
0.10064689782353464;0.10265731811523438
0.05792927353834662;0.059617042541503906
0.09253901416946965;0.09305095672607422
0.007984962113434385;0.007985115051269531
0.009791283142005268;0.009791374206542969
0.05635212032177594;0.0668894350528717
0.08119085178250232;0.08525240421295166
0.06805570357032256;0.07353648543357849
0.04447049138879139;0.048332348465919495
0.10839555097917436;0.11068060994148254
0.08417579721484986;0.09097576141357422
0.03648619229003788;0.03663921356201172
0.06595728962624377;0.06995195150375366
0.12180836909481065;0.1326313018798828
0.002551866359942496;0.0025964975357055664
0.07338678095852498;0.08445808291435242
0.04662647620603024;0.05346071720123291
0.009517214775350101;0.009517669677734375
0.02094403851831015;0.02094423770904541
0.09250647055275155;0.11851692199707031
0.1015301643405055;0.10253232717514038
0.002002587039896204;0.002002716064453125
0.0984930789696218;0.10099413990974426
0.15146563466294727;0.15564727783203125
0.06674326114378507;0.07845145463943481
0.007132062132985064;0.007132530212402344
0.0878394374172418;0.09448528289794922
0.06951497271018951;0.07332229614257812
0.11891555283161673;0.12994393706321716
0.048936488553012726;0.05116534233093262
0.09946720094692948;0.1101503074169159
0.08351953994880475;0.0853891670703888
0.06678057090695948;0.07962700724601746
0.0058820251511108495;0.00588226318359375
0.13386878627436422;0.1339244842529297
0.04894020295600384;0.04938399791717529
0.11935488252538551;0.1211051493883133
0.02937494342712952;0.0293751060962677
0.11516953608311209;0.12009425461292267
0.10443751358946657;0.10784152150154114
0.08834141326299295;0.09755650162696838
0.08074738152397447;0.08447030186653137
0.07812986631530731;0.07843402028083801
0.091657891608849;0.09258747100830078
0.03946172398860359;0.03946876525878906
0.07327986685022622;0.07682326436042786
0.08031157938793058;0.08080199360847473
0.07774680377223413;0.07871535420417786
0.017932143365059616;0.01793384552001953
0.09112380378686573;0.09223639965057373
0.07306327903749618;0.08447027206420898
0.08521877463461187;0.0858306884765625
0.016120667591192336;0.01612091064453125
0.09636766629003694;0.10057413578033447
0.08414787620091244;0.08417609333992004
0.06518136458098467;0.07626345753669739
0.06958981473088728;0.0708170235157013
0.023553015664426892;0.024271875619888306
0.09712576245089728;0.09940433502197266
0.08244209283584658;0.08281707763671875
0.07474116180914976;0.08019259572029114
0.03668835517444931;0.042651474475860596
0.07257781471372167;0.0731058120727539
0.01559895242103081;0.015621185302734375
0.09218743534668035;0.09480905532836914
0.0430482602071074;0.04345324635505676
0.08363627645800764;0.09947961568832397
0.20750649861341447;0.22644904255867004
0.08471680459366834;0.08797645568847656
0.06203557718376774;0.0628213882446289
0.03358594254328563;0.03691422939300537
0.10044510743786328;0.10368922352790833
0.06103697046683548;0.06274890899658203
0.05925923132774437;0.06005287170410156
0.016865311194693436;0.016925156116485596
0.06181969515664646;0.06601589918136597
0.09445826724114714;0.09476283192634583
0.007389024676136847;0.007389098405838013
0.06908353822781496;0.07131099700927734
0.02742014516834682;0.027452383190393448
0.07326849849625974;0.0749378502368927
0.10129981841134322;0.10661125183105469
0.08253456380317671;0.10280153155326843
0.11074171243272772;0.11185359954833984
0.027515539250064818;0.027903512120246887
0.002433739922212903;0.00243377685546875
0.05863728602468093;0.06159594655036926
0.10127862492595285;0.10651791095733643
0.1414289942232438;0.14648959040641785
0.04283629512694637;0.04337531328201294
0.032782696146382045;0.035908281803131104
0.0006650374457517802;0.0006656646728515625
0.06637539536381747;0.06856049597263336
0.002650598759293348;0.002651214599609375
0.08184932427319119;0.09130287170410156
0.055084693595545305;0.05918121337890625
0.04240715199242433;0.04280567169189453
0.07170295659151521;0.07186129689216614
0.1436487934508418;0.1468670666217804
0.0032202724819870568;0.0032205581665039062
0.03561924281184661;0.03562930226325989
0.15222544616532013;0.1609211266040802
0.08552016930822061;0.09903818368911743
0.13572776316511062;0.1434183120727539
0.06418017047389832;0.06675225496292114
0.0642134237020984;0.06897735595703125
0.12331023076320984;0.12704181671142578
0.12400819464115177;0.12401774525642395
0.01621262595490507;0.016213417053222656
0.10014308992358953;0.10283946990966797
0.10681520341421724;0.10820484161376953
0.052786797470330715;0.05322837829589844
0.05415361955068443;0.055653393268585205
0.10785832959428072;0.10916323214769363
0.010183350523668554;0.010184288024902344
0.10130785494555826;0.1070859432220459
0.07418807493985227;0.07927921414375305
0.10307668476739273;0.10411933064460754
0.08621437701192919;0.089324951171875
0.07144855433140837;0.07663345336914062
0.10617484453961744;0.10764843225479126
0.0810963063108474;0.08838096261024475
0.10425523265824593;0.10645678639411926
0.07985466718451946;0.09818165004253387
0.006889568065974356;0.006890326738357544
0.05822792544641334;0.06876280903816223
0.12449617505710255;0.13406184315681458
0.06249179626281487;0.06657910346984863
0.09025062353832719;0.09034252166748047
0.07145066310508184;0.07759931683540344
0.09990435737771465;0.10189247131347656
0.12303931261055116;0.13139820098876953
0.09942387572714935;0.1051340401172638
0.027085065563481035;0.027813225984573364
0.10179767034370307;0.10180285573005676
0.00551445927352916;0.005540795624256134
0.08108546073388723;0.08113956451416016
0.01862828324396263;0.018630027770996094
0.12856663080496494;0.1344175636768341
0.08125511856851525;0.08759081363677979
0.0461458261146574;0.046151161193847656
0.08222323903521557;0.08264446258544922
0.06779989561932016;0.07044154405593872
0.0721381151606357;0.08691743016242981
0.08186641915415502;0.09120988845825195
0.022918358288502506;0.022913962602615356
0.03114618887655806;0.03215599060058594
0.0750774712254923;0.0838775634765625
0.04241372802746112;0.04724311828613281
0.06019837837344334;0.061815112829208374
0.05954947986479678;0.06598290801048279
0.09188860238941593;0.09222987294197083
0.042270557797047296;0.042278289794921875
0.05878936822105724;0.06517505645751953
0.04458732663276504;0.04567644000053406
0.1143081157222731;0.11436274647712708
0.12151253464432624;0.12679484486579895
0.10461064044604079;0.11054134368896484
0.03495069565526738;0.034951239824295044
0.12122880480756573;0.13552513718605042
0.0945209978068087;0.0984354317188263
0.03855787293412272;0.03993740677833557
0.09984521248207488;0.1006183922290802
0.12570227699342773;0.1354670226573944
0.06807397741564856;0.06829360127449036
0.09965134871004015;0.09974479675292969
0.12305040797684745;0.12590983510017395
0.08766132938286289;0.08809283375740051
0.10280916891849598;0.1055145263671875
0.05361793871883016;0.05686378479003906
0.09761057587051125;0.10068324208259583
0.0022046691173317257;0.00220489501953125
0.0836865932979049;0.08603456616401672
0.11116137504582314;0.1308768093585968
0.09084869707208855;0.10484695434570312
0.15406765407174516;0.16407397389411926
0.11337194005420813;0.13340282440185547
0.10249362601522377;0.10538485646247864
0.02847833294617218;0.028487205505371094
0.04173427609078921;0.04357856512069702
0.07730745884399882;0.08759880065917969
0.0847995326174243;0.09884831309318542
0.1295040030497569;0.13242244720458984
0.06918038107606585;0.07767742872238159
0.16297164398445685;0.1694502830505371
0.03501642199314038;0.03528788685798645
0.08968207373694594;0.09014892578125
0.11427848952165613;0.12733620405197144
0.10594016429498417;0.10756111145019531
0.08755513508260686;0.09076976776123047
0.1033445133623863;0.1121056079864502
0.03701919878444548;0.037328749895095825
0.05365570162637505;0.05738884210586548
0.058491014902869544;0.05878925323486328
0.07833125133770898;0.10873791575431824
0.054412889516786946;0.05802035331726074
0.07903091205761838;0.0809640884399414
0.08863402436888876;0.10146141052246094
0.08387606201164416;0.08904078602790833
0.09663374243782262;0.09664919972419739
0.04380900311212278;0.0467609167098999
0.07867206295846443;0.0789804458618164
0.07826075641863289;0.08103179931640625
0.1393421551521745;0.14738944172859192
0.1557580337905732;0.16235046088695526
0.09567413121227758;0.09632396697998047
0.06352986731478823;0.0639677345752716
0.08566777102392746;0.09290653467178345
0.10367594511620247;0.10478018969297409
0.02681870751764398;0.02685546875
0.10713094062606097;0.125385582447052
0.017938956889036527;0.017939597368240356
0.028734657473235135;0.028736114501953125
0.09323929100757687;0.09399223327636719
0.009811736341567205;0.009813308715820312
0.08979540584527283;0.09606650471687317
0.08062607410965208;0.08959126472473145
0.061996022814164414;0.07422545552253723
0.16539404514533396;0.18097689747810364
0.08789669185776715;0.08804512023925781
0.11239489501103025;0.15120580792427063
0.14841232084954314;0.16129305958747864
0.08414379110385813;0.0849008858203888
0.10188494234455092;0.10419744998216629
0.10000950243256902;0.1024627685546875
0.013571681864939384;0.013574600219726562
0.17708188784245782;0.19613415002822876
0.08911162041183451;0.09410381317138672
0.062453957208777625;0.06268787384033203
0.08226623080141333;0.08310413360595703
0.0961536597772133;0.09862616658210754
0.12128038882928784;0.1328321397304535
0.06686869230895402;0.06979849934577942
0.06240239113890679;0.06358340382575989
0.08055625726331726;0.08811742067337036
0.12854473161112231;0.13865986466407776
0.08791657100102253;0.08994519710540771
0.11084112411665742;0.12447455525398254
0.07140920990282137;0.07631027698516846
0.08228115378669214;0.08228206634521484
0.17289861541035953;0.1990671455860138
0.0736229816960666;0.07556785643100739
0.10299075610996962;0.11127990484237671
0.0008543283898839683;0.0008544921875
0.0922520087483179;0.10363170504570007
0.10576566967192007;0.11182215809822083
0.021161707111866025;0.021162033081054688
0.0995764726400345;0.0996418297290802
0.03532828959166185;0.03532886505126953
0.08697821298954299;0.10230210423469543
0.01704241129318927;0.017043113708496094
0.013843330333851928;0.013843536376953125
0.06567271568504046;0.06572437286376953
0.056722705804541904;0.05765250325202942
0.034353692675430786;0.0347415953874588
0.09535356891587132;0.11743929982185364
0.055799086410372775;0.0629296600818634
0.06502309839725742;0.06621125340461731
0.04880121322740124;0.049876242876052856
0.108487509263079;0.11591532826423645
0.10316832723913642;0.10482814908027649
0.20784868534083792;0.22032254934310913
0.028520712770952243;0.02851390838623047
0.07418912738577721;0.08064556121826172
0.05344157606264073;0.05461755394935608
0.025816357946635556;0.02581694722175598
0.030900684751364687;0.03226810693740845
0.08590711403583799;0.10295665264129639
0.06635925036488453;0.08024221658706665
0.12801334897045302;0.14362716674804688
0.1237174611055498;0.12794381380081177
0.09239166162059995;0.09747323393821716
0.04983791179764322;0.05455374717712402
0.10493967905908777;0.10626223683357239
0.08279436957245921;0.08899593353271484
0.09627522800262676;0.0962790846824646
0.09093156718321044;0.09380725026130676
0.03839770310268813;0.03921511769294739
0.010482625894041529;0.011156022548675537
0.07759613585816262;0.08582785725593567
0.10174582719972956;0.10415453463792801
0.0680497202863596;0.07057571411132812
0.029809804374879918;0.03001120686531067
0.14203775765837773;0.17918264865875244
0.03569888406808058;0.03622385859489441
0.12980654171375122;0.14336168766021729
0.07958743422571554;0.0808529257774353
0.07966581139966462;0.09047511219978333
0.05220117449685367;0.05272483825683594
0.02201668178822923;0.022023022174835205
0.08937376207963242;0.0899076759815216
0.08168896104614004;0.09526211023330688
0.09207469815355297;0.09259989857673645
0.0998145453965716;0.11023902893066406
0.10732397642747092;0.10753154754638672
0.1553583989191102;0.15565016865730286
0.05087317939833284;0.057040244340896606
0.09056274974019722;0.09872255474328995
0.07742024435070557;0.07928866147994995
0.13812512746734334;0.14262017607688904
0.01159840237465592;0.011598587036132812
0.0239840399150072;0.023984909057617188
0.062178143839282864;0.06237983703613281
0.11318579212733261;0.12357690930366516
0.14460091947765472;0.14580252766609192
0.016518222316078173;0.016518592834472656
0.08139124289461597;0.08512869477272034
0.04075490922972198;0.04380398988723755
0.08389809683368137;0.0924062728881836
0.059720700826824964;0.05996513366699219
0.045536863350259894;0.04616832733154297
0.0899385441366742;0.10873371362686157
0.11281722291268664;0.1496165692806244
0.12139778881030755;0.1339184045791626
0.03495439674327079;0.03568586707115173
0.062042939638091446;0.07398796081542969
0.1084907169157577;0.10850238800048828
0.13213411988809814;0.14398276805877686
0.08045428994561264;0.08697223663330078
0.08136486263118618;0.08153727650642395
0.11757585683694438;0.11758804321289062
0.09068274984034569;0.09248736500740051
0.10939929709484925;0.11483576893806458
0.08426986236643295;0.08449843525886536
0.09297736363732546;0.09805577993392944
0.05099952913694043;0.0531272292137146
0.09958716726902717;0.1022959053516388
0.048963537925557965;0.04897502064704895
0.04411127953168762;0.04807974398136139
0.04019430641451597;0.040381431579589844
0.02495993210745102;0.025530695915222168
0.14310769299462212;0.14652729034423828
0.032726638842349415;0.0350894033908844
0.010901930943330442;0.01090240478515625
0.10719107207322423;0.10906317830085754
0.042468874111217865;0.04269123077392578
0.05967734865724273;0.06168195605278015
0.0320601648408689;0.033595263957977295
0.09738578400274368;0.09826087951660156
0.10621560159116658;0.11883798241615295
0.09305658180408183;0.09625244140625
0.08085077924916446;0.0808725655078888
0.05433354644802158;0.054388999938964844
0.08278960664895596;0.08284667134284973
0.1119741036714689;0.11975070834159851
0.009799188962684531;0.009802818298339844
0.14248699100866502;0.15329793095588684
0.012398718649010662;0.012536048889160156
0.07288243609056634;0.07293891906738281
0.10193584460552982;0.10578341037034988
0.00277137208779153;0.002771456725895405
0.06102565253357277;0.06451702117919922
0.03760185961074075;0.03785502910614014
0.03966931586920777;0.040311187505722046
0.031278113758219345;0.031437456607818604
0.0704195803849045;0.07256889343261719
0.09316074863446756;0.09651660919189453
0.09446524888700185;0.0944986641407013
0.12768931991340338;0.13381385803222656
0.13814671717578664;0.1412191390991211
0.06580638097464277;0.06838500499725342
0.07788840262762572;0.080716073513031
0.010864544856046474;0.010865211486816406
0.10617913524584766;0.10908126831054688
0.013951482062662262;0.013952255249023438
0.05063576715295124;0.050683021545410156
0.0525534844616528;0.05304625630378723
0.08436450991430328;0.0912797749042511
0.014743693595942256;0.014743804931640625
0.03190807472352261;0.03191661834716797
0.08129990463537286;0.09044456481933594
0.015935805700884792;0.016027286648750305
0.070784868412822;0.07221698760986328
0.08346247733553046;0.08487892150878906
0.0643013213125184;0.06517791748046875
0.0763730139470904;0.0829487144947052
0.09746171742226685;0.10480570793151855
0.1253564284552322;0.13629619777202606
0.042915579294612614;0.042926788330078125
0.008123397518389064;0.00812423974275589
0.11828596103578103;0.11834430694580078
0.031650628173880355;0.03191375732421875
0.08366101414090428;0.08421039581298828
0.10511300251704546;0.10798636078834534
0.07914027437227893;0.08818426728248596
0.10564460021964764;0.10825923085212708
0.02749549321718207;0.027811050415039062
0.1596299434853809;0.1633787453174591
0.0808046312527476;0.08720776438713074
0.06498670812011731;0.07413482666015625
0.030037361556821646;0.030338287353515625
0.12614595667973147;0.12627696990966797
0.007229955583770414;0.007283687591552734
0.04191700333588214;0.04663431644439697
0.1509196022903712;0.15472793579101562
0.07306674472892942;0.07520771026611328
0.12844128608848965;0.13743895292282104
0.006514863547768051;0.006515532732009888
0.05052744550704399;0.05228808522224426
0.13389334757820515;0.1357870101928711
0.08490438417758707;0.08553600311279297
0.09467193912107723;0.09636405110359192
0.07999875193065939;0.08014586567878723
0.09341275953552194;0.09412673115730286
0.05076947973828282;0.05166220664978027
0.10319373002117632;0.10597419738769531
0.09841844277062164;0.09913447499275208
0.10727950072026159;0.10993285477161407
0.01185178392263354;0.011852264404296875
0.008178034953754522;0.008262574672698975
0.02134431077306723;0.021347075700759888
0.10602576448014647;0.10693362355232239
0.05072212498358715;0.05085757374763489
0.08051977924603995;0.08603456616401672
0.07293097333388673;0.07784238457679749
0.061545231127443596;0.06201263144612312
0.0340678453665852;0.03480184078216553
0.07636540952702775;0.08134174346923828
0.08468911723396438;0.08896106481552124
0.06610990844375511;0.08172768354415894
0.08612663161324585;0.08765218406915665
0.014971030579745857;0.014971733093261719
0.006341127008936032;0.0063419342041015625
0.09250084496355154;0.10049420595169067
0.034678164319215055;0.03474140167236328
0.10762456862714052;0.1082611083984375
0.09717194390922806;0.0990285575389862
0.09141349109971726;0.0951261818408966
0.05237465563784735;0.05391708016395569
0.02720370083900105;0.027204513549804688
0.1883313253010677;0.19582274556159973
0.0972224745134206;0.10590937733650208
0.13157301966213295;0.13579276204109192
0.07095737441696;0.07473471760749817
0.07410619028998172;0.08004456758499146
0.06766552781893498;0.07967972755432129
0.07600204203247031;0.07613280415534973
0.07610712607562731;0.07732200622558594
0.11039273395626516;0.11274337768554688
0.08082319257014743;0.08186915516853333
0.10360634577499178;0.14106276631355286
0.12984205955943062;0.12992286682128906
0.05378329834638176;0.05474361777305603
0.11139085210492682;0.11296844482421875
0.10310848421402034;0.10418227314949036
0.10821241660559511;0.10826876759529114
0.055440821050450347;0.05602648854255676
0.0023041098972109244;0.0023050308227539062
0.0999954693244646;0.10031130909919739
0.11603269751926602;0.12722685933113098
0.09806264034300646;0.0994071364402771
0.026275239660520002;0.026338577270507812
0.07307364292434022;0.07392024993896484
0.08165553960301059;0.08466380834579468
0.013734702933406;0.0137348473072052
0.07354968171268354;0.07401084899902344
0.08895528102339699;0.09090614318847656
0.07538885326976708;0.08247806131839752
0.0875021953188783;0.10286689549684525
0.08395437745579569;0.0882892906665802
0.08610247799657046;0.0862397849559784
0.0035020500821373915;0.0035028457641601562
0.04395708059173494;0.06058996915817261
0.029563386989428283;0.029563933610916138
0.08035730191078644;0.0803823173046112
0.05443874040280076;0.05744093656539917
0.10828777796322149;0.12426799535751343
0.07971630608897978;0.08098319172859192
0.07854028133191236;0.07987526059150696
0.11016376783782933;0.11874714493751526
0.019207149349020243;0.01938501000404358
0.0328597159073911;0.037594765424728394
0.05478996732113135;0.06590133905410767
0.0701678158843336;0.07096004486083984
0.130834721695041;0.13417914509773254
0.057783121266055296;0.06079995632171631
0.0365073311717688;0.036807090044021606
0.09972226029186494;0.0998239815235138
0.05382289786764477;0.056725889444351196
0.03910726357478804;0.03912070393562317
0.10880745276285123;0.11052897572517395
0.08080808529787968;0.08302977681159973
0.08680431068539275;0.08809369802474976
0.13023058444218708;0.1344003975391388
0.005403325348765551;0.0054035186767578125
0.06346442606703079;0.07134705781936646
0.09696266853554948;0.10420417785644531
0.06993899484792937;0.07053852081298828
0.04284176211381492;0.04294576123356819
0.06454410234416232;0.06501296162605286
0.10500059596989908;0.10593703389167786
0.0006193842880042354;0.0006198883056640625
0.10487811521753693;0.10862922668457031
0.13205348749471618;0.1325206756591797
0.040312791557668565;0.04295739531517029
0.010834155654002448;0.010838508605957031
0.07737254616093661;0.07739642262458801
0.1098861794665243;0.11023235321044922
0.0889846498623953;0.09940078854560852
0.00713814934528044;0.007138252258300781
0.08180678579158536;0.0824270248413086
0.04870068912749801;0.05240589380264282
0.15555497766481893;0.15680697560310364
0.09336410799592856;0.09372425079345703
0.01768213433758577;0.017683029174804688
0.057571786596349844;0.061498939990997314
0.02938146802095863;0.030362844467163086
0.1625228895146282;0.1685909628868103
0.10429894879656677;0.11197090148925781
0.06664202229085388;0.06992077827453613
0.044911292267636925;0.05731201171875
0.1072937597332041;0.1082000732421875
0.08715280332570802;0.09228801727294922
0.03625764141411389;0.036746978759765625
0.13308651579207345;0.13538646697998047
0.05640989128417989;0.05882740020751953
0.12143393937725398;0.14803040027618408
0.05192897589806647;0.054289817810058594
0.09040570465669961;0.09245014190673828
0.034025958200337984;0.034026145935058594
0.049262491870558756;0.056674450635910034
0.07972128977157038;0.09608843922615051
0.0809742029186451;0.08199787139892578
0.1171802215308757;0.13556957244873047
0.01143337726496091;0.011492669582366943
0.0923036568549967;0.09247443825006485
0.06543320741372392;0.07725578546524048
0.0880573380627547;0.10122537612915039
0.12084184359465745;0.1214006245136261
0.021582262608872093;0.02158263325691223
0.06035238656349626;0.07778418064117432
0.003181974374013988;0.0031824111938476562
0.09754369596142543;0.09905722737312317
0.0779562484712957;0.0925866961479187
0.004812724703802451;0.004813194274902344
0.004890052836704755;0.00489044189453125
0.11064722111655768;0.11238949745893478
0.044385074253192144;0.044714003801345825
0.08643326924760786;0.10123071074485779
0.013810493339572802;0.013811111450195312
0.0981891024824351;0.09900060296058655
0.10331053907363512;0.10339739918708801
0.05647004004956023;0.06479853391647339
0.08187079654016603;0.08667796850204468
0.03434191456723751;0.03637126088142395
0.08426640994734551;0.08774185180664062
0.06488759306916905;0.06518173217773438
0.14471896398400844;0.1472606658935547
0.05498369786195201;0.07053530216217041
0.06290547000032962;0.07102811336517334
0.07963265382473582;0.08222770690917969
0.0785243427165642;0.08510833978652954
0.10898452814056148;0.1111002266407013
0.04910377973990144;0.053591400384902954
0.08782369007099959;0.09855973720550537
0.1036361749274428;0.11665964126586914
0.0685218166700971;0.08325755596160889
0.14320651035088988;0.14321711659431458
0.03032479449541802;0.03206831216812134
0.13089111018678687;0.13955119252204895
0.08738974426507676;0.09338253736495972
0.04334771658214779;0.04363635182380676
0.0359107138495452;0.035910993814468384
0.02612848343794209;0.02631649374961853
0.06557568906985818;0.06621160358190536
0.05536365464852764;0.057119399309158325
0.0789216138838996;0.08563363552093506
0.02915759255578111;0.029381781816482544
0.07689527136789684;0.0776052474975586
0.11228788578969634;0.11966624855995178
0.1137886111391496;0.12341590225696564
0.05065390450595851;0.05154368281364441
0.03892879915279636;0.038929179310798645
0.11454347006990026;0.11504462361335754
0.10090839426993102;0.10961532592773438
0.08846243468641765;0.09514931589365005
0.10588539500970826;0.10926151275634766
0.07610913084527801;0.08359625935554504
0.09659258300103708;0.09705066680908203
0.071974407096502;0.07206535339355469
0.009069580283311838;0.009070396423339844
0.10066993926546806;0.1010122299194336
0.07351105249930673;0.0742807388305664
0.09547056755055004;0.09745592623949051
0.028706857820675828;0.028708457946777344
0.014014969033823215;0.014155032113194466
0.07694858801162019;0.08903869986534119
0.010600311228402952;0.010638564825057983
0.015098897729152088;0.015099525451660156
0.020893062968060882;0.020931243896484375
0.11967223574973368;0.12180519104003906
0.11023579572317954;0.11077216267585754
0.08094590970468651;0.08161163330078125
0.062013611850441644;0.0735342800617218
0.10566024954989273;0.10585692524909973
0.12903221475080429;0.14204883575439453
0.08112147814603819;0.08120349049568176
0.09975030636146828;0.10959461331367493
0.03187474819843254;0.032832592725753784
0.055493286513082704;0.05557253956794739
0.01958950013244406;0.019664078950881958
0.1614041877076698;0.16768839955329895
0.11545630748763586;0.12918218970298767
0.04526861475260093;0.047057121992111206
0.08430855091858049;0.09359744191169739
0.04851695228115671;0.05023244023323059
0.09160988497477356;0.09374111890792847
0.11009234314945948;0.11178115010261536
0.09415833754791202;0.0961942970752716
0.1258741475673033;0.13297230005264282
0.1814577078464651;0.18354037404060364
0.09572588224704029;0.09572890400886536
0.14222616614515546;0.14240264892578125
0.10875483608502412;0.12225249409675598
0.06630175885815416;0.07048463821411133
0.05840344947853747;0.05995368957519531
0.09830317348925677;0.09891322255134583
0.04357953219374829;0.04363250732421875
0.03769125612752439;0.04036480933427811
0.018959634932503727;0.018959999084472656
0.11551400837073905;0.12044623494148254
0.10981501604208134;0.10982802510261536
0.00635102020709607;0.006351470947265625
0.047206503691655737;0.0492730438709259
0.11012520385353708;0.11429598927497864
0.05494209705807724;0.05784010887145996
0.12533896542971054;0.1269407570362091
0.019068930500654533;0.01907062530517578
0.10389665653478244;0.10423749685287476
0.10641858588454836;0.10929492115974426
0.10393094997433558;0.1099071204662323
0.08796178400281733;0.09229159355163574
0.10592129534992363;0.10955619812011719
0.025506941813437274;0.025690078735351562
0.13442312865644007;0.14119723439216614
0.10220728452284586;0.12242129445075989
0.005470759723465695;0.005471259355545044
0.024353057282068827;0.024353057146072388
0.13033411712980714;0.1322784721851349
0.08407572218034103;0.09007549285888672
0.10410420619467234;0.10681915283203125
0.04246372395271493;0.04519370198249817
0.005714707254264142;0.005715370178222656
0.11153365829913785;0.11310961842536926
0.07505544734754636;0.08447027206420898
0.11171737669458177;0.11676627397537231
0.044940338574435766;0.04697132110595703
0.08709033440466539;0.08831027150154114
0.06973041506717693;0.0708484947681427
0.03790160092254081;0.039303719997406006
0.09464577846896818;0.10377410054206848
0.10502326872531911;0.10947707295417786
0.029568756928917805;0.029952049255371094
0.04390767388498747;0.045345306396484375
0.052321300636458144;0.05678802728652954
0.12073283573072827;0.1334839165210724
0.10831390545034618;0.10896587371826172
0.060019295970995805;0.06124114990234375
0.011759710793748523;0.011802911758422852
0.09727843711316715;0.1051708459854126
0.13451592428963283;0.157771036028862
0.09483474683430891;0.11043950915336609
0.05121976539518892;0.05157855153083801
0.13839843395732324;0.13877394795417786
0.07006049911118094;0.0706339180469513
0.007939188490387425;0.007939338684082031
0.13257550709517366;0.14091303944587708
0.05253217066777154;0.05596679449081421
0.09115067864433196;0.09257319569587708
0.09154800465000265;0.09923303127288818
0.09742799341759664;0.10062313079833984
0.09015406559968549;0.10448741912841797
0.009208495394166847;0.009208709001541138
0.033593081904554935;0.033608436584472656
0.09277736642154125;0.09393313527107239
0.011452831348846879;0.011453628540039062
0.03933492872565722;0.04121239483356476
0.10600220319001971;0.10858631134033203
0.009009401991192717;0.00901031494140625
0.04096675255592221;0.04129981994628906
0.06940175209243092;0.07030966877937317
0.09931771075543466;0.1030912697315216
0.1301964008674056;0.19495654106140137
0.04463780205547043;0.05214795470237732
0.0009220215863228459;0.0009222030639648438
0.09347881935172792;0.0996255874633789
0.13431015878624056;0.13450530171394348
0.13493942454635635;0.13718417286872864
0.07721864517714733;0.07938644289970398
0.09098515576332672;0.09167006611824036
0.020864006588810997;0.020864486694335938
0.1163600910619607;0.11639496684074402
0.028124139035840785;0.028156280517578125
0.1389027430740317;0.16010832786560059
0.08380058131084646;0.08392715454101562
0.05130883068878979;0.05197814106941223
0.1000031168990815;0.11211875081062317
0.0029070250976388815;0.0029077529907226562
0.08375720908439632;0.08598330616950989
0.07935640413930316;0.08242705464363098
0.07386049401818132;0.07537463307380676
0.07751048862424026;0.08234980702400208
0.07445636073976165;0.08079183101654053
0.00025460433273582204;0.00025479443138465285
0.09487130355765348;0.09488871693611145
0.039302012602098146;0.03976866602897644
0.08883886483818709;0.0910959541797638
0.10273152035549546;0.10328295826911926
0.07408693622730032;0.07544136047363281
0.09566931668331162;0.09575361013412476
0.10140882210024088;0.10227492451667786
0.03794260586487729;0.045964717864990234
0.06178336015538216;0.06748077273368835
0.2142303119735837;0.22488021850585938
0.09399656670143458;0.09412482380867004
0.07877929736155317;0.07885551452636719
0.10881063478369324;0.1093778908252716
0.002086671697850124;0.0020875930786132812
0.0949044724895298;0.09914401173591614
0.020159882229748037;0.020160704851150513
0.0007490546369099168;0.0007495880126953125
0.13856506684485992;0.1446075737476349
0.050117336472617624;0.05361005663871765
0.06111071624453944;0.061280280351638794
0.07778658280068346;0.08036094903945923
0.05088264694167149;0.05152323842048645
0.13454204712277434;0.14816191792488098
0.10460635144828716;0.10969430208206177
0.09612457131180543;0.10219860076904297
0.12545073827155165;0.1276417076587677
0.06545509252572079;0.06624698638916016
0.08871066149588099;0.09754657745361328
0.08921800756570017;0.0902433693408966
0.0393198877843507;0.040008544921875
0.06541205866131544;0.0672006607055664
0.08548660490922476;0.09150132536888123
0.00998021106446833;0.009980201721191406
0.06566709553677043;0.06681731343269348
0.0609107518577207;0.06357759237289429
0.0664919037311146;0.0720321536064148
0.09674483591561285;0.10016822814941406
0.10172271958722506;0.1052866280078888
0.12084027035600117;0.13624507188796997
0.014457682442012008;0.014458656311035156
0.013069952242818643;0.013119161128997803
0.12499877060212222;0.1300344467163086
0.06590522830649467;0.07232880592346191
0.026452469657913667;0.026844024658203125
0.07796119766331201;0.09072732925415039
0.10614425603583895;0.10790824890136719
0.10749688683196497;0.11150550842285156
0.06770753728570655;0.0683460533618927
0.07484895200301032;0.07546615600585938
0.054013028081422686;0.05623561143875122
0.11660356661364935;0.13012602925300598
0.018933783806546655;0.018934279680252075
0.11877379267309573;0.12174829840660095
0.014836066227972431;0.01484498381614685
0.11699211136543927;0.11699962615966797
0.06150716408964117;0.0621185302734375
0.10088397645100727;0.10216236114501953
0.14524334434309147;0.1699005365371704
0.0135041541032189;0.013504981994628906
0.043397525712221496;0.046359673142433167
0.0853207176358019;0.08879092335700989
0.042178122275320716;0.0428428053855896
0.121711416376999;0.12185004353523254
0.09689965730482647;0.10778269171714783
0.022530841634513406;0.022559478878974915
0.012521526345334344;0.01251983642578125
0.0919713135292104;0.0944662094116211
0.1409795087361177;0.1631605625152588
0.05919899443280445;0.06011497974395752
0.13407738168943104;0.137850821018219
0.11937543050343508;0.12105467915534973
0.08258672902973613;0.09220799803733826
0.1394869780588148;0.14947417378425598
0.13995893246935065;0.15267086029052734
0.08360804035453574;0.0930737555027008
0.15670449595119518;0.16164064407348633
0.024742374588918044;0.02560199797153473
0.09402257032177527;0.09473872184753418
0.04584624798687162;0.05246177315711975
0.09566732722202455;0.09629344940185547
0.04941270853145237;0.0505717396736145
0.10695868892400139;0.12424874305725098
0.10716056854894412;0.10957911610603333
0.05694609838293875;0.0639985203742981
0.05212430465180791;0.052191734313964844
0.03945220631492207;0.03945446014404297
0.09688818909032301;0.1120063066482544
0.06569080991880334;0.06718635559082031
0.08028845432900918;0.08080771565437317
0.10467270261542928;0.10842609405517578
0.09759101905827797;0.10410213470458984
0.09416124123672026;0.10091787576675415
0.14193715458616082;0.16442158818244934
0.14215282350482328;0.15083125233650208
0.06330990658206759;0.07237237691879272
0.03245142055255434;0.03278723359107971
0.08917522722276947;0.0992857813835144
0.08018126652048296;0.08331930637359619
0.09792252716363269;0.10080340504646301
0.041042985894161665;0.04513086378574371
0.09983713988677113;0.10225966572761536
0.058647230606338766;0.06820011138916016
0.09587333110687482;0.09999894350767136
0.08058242320012264;0.08585599064826965
0.06719522680736471;0.0682688057422638
0.11352224859480574;0.1167207658290863
0.12451258733238868;0.13181591033935547
0.1064361855267852;0.10814476013183594
0.07817895916795055;0.07829856872558594
0.012485355691211224;0.014612197875976562
0.04016676973585945;0.04070764780044556
0.036414704863918915;0.036763161420822144
0.08527134511600858;0.09033626317977905
0.12267928606936004;0.12272647023200989
0.07513981348578747;0.07636165618896484
0.08258267420407994;0.08854863047599792
0.047189497502932054;0.048386573791503906
0.11337345576952092;0.11479473114013672
0.06510768006083276;0.06691551208496094
0.09841531732465654;0.09863471984863281
0.07117714421073439;0.07120800018310547
0.10002229011453694;0.10253143310546875
0.08009408973465025;0.08736202120780945
0.13345478654534057;0.15822699666023254
0.013588179536337475;0.013588905334472656
0.0634190045453153;0.06580924987792969
0.0769794269887592;0.07977747917175293
0.09706161236996143;0.09722903370857239
0.011634213543875227;0.011680364608764648
0.1736194597886449;0.1773529350757599
0.055033907979934536;0.057188987731933594
0.054262932167804624;0.054473876953125
0.10793534731636402;0.10847857594490051
0.050283153189747465;0.05097582936286926
0.05728497773821333;0.057342529296875
0.059723153709868214;0.0626271665096283
0.16712070675142332;0.1929331123828888
0.0992903689114342;0.10014823079109192
0.00671183250608683;0.0067119598388671875
0.013842139665845882;0.013842582702636719
0.11214263836767124;0.11343005299568176
0.03785808969227847;0.0378589928150177
0.03027710337090393;0.03096240758895874
0.04426134252189952;0.044953346252441406
0.16998192842829954;0.17707276344299316
0.05894095772882475;0.05951213836669922
0.10022754775584684;0.10048297047615051
0.047772965289583066;0.04938453435897827
0.07986169797376357;0.08718681335449219
0.0038586921896858555;0.0038595199584960938
0.02944752241652852;0.029970139265060425
0.03100017217415602;0.031106948852539062
0.09070176294092522;0.09590238332748413
0.07784340865006115;0.081732839345932
0.1137381584268664;0.11437797546386719
0.042531286288652714;0.04312491416931152
0.09988616313367388;0.10633280873298645
0.07164344366983391;0.08586788177490234
0.03523613609361327;0.035905659198760986
0.08232473925824117;0.08366206288337708
0.09208149889405386;0.0927439033985138
0.13563291322274615;0.13765528798103333
0.10890133589533142;0.1281099021434784
0.03345652735171506;0.03501513600349426
0.06625539596985758;0.06705665588378906
0.009025653033670332;0.009026527404785156
0.051525257589471574;0.05783361941576004
0.009171139815661304;0.009171485900878906
0.06444242622331454;0.08098959922790527
0.0923086248274648;0.10272005200386047
0.05063467445448072;0.05125899612903595
0.03665952372088051;0.03925323486328125
0.029549498498141223;0.02977275848388672
0.0370122771514149;0.03747245669364929
0.20452924126763286;0.21065428853034973
0.0925668866920937;0.09395888447761536
0.0044046548315142195;0.004405021667480469
0.07505701241345214;0.07651808857917786
0.05982845856355375;0.06296733021736145
0.05504212755891536;0.06030845642089844
0.10314019387644151;0.10405826568603516
0.11339111730905617;0.11731985211372375
0.08975929299046238;0.09972798824310303
0.017765089815794756;0.01784422993659973
0.11623416849566759;0.11689754575490952
0.10117086653922702;0.10169222950935364
0.09577102504987592;0.09606841206550598
0.07539884833793906;0.07965686917304993
0.0745959918945715;0.07782652974128723
0.14107713870222044;0.14140799641609192
0.11145072430088145;0.12864349782466888
0.07904621827417939;0.08100223541259766
0.0714642076398256;0.07226371765136719
0.038351261213006076;0.038908958435058594
0.006205711143782979;0.006206512451171875
0.053414801367851435;0.0566180944442749
0.12468881907292387;0.12479591369628906
0.09867156561260941;0.09884646534919739
0.046654791118934;0.048718929290771484
0.07776072657490035;0.08529186248779297
0.15393412746364868;0.16178038716316223
0.016464497484296677;0.016465187072753906
0.09621791540201727;0.11004981398582458
0.10052852904677557;0.1005859375
0.1035532714904735;0.10658171772956848
0.14299262308068222;0.14565041661262512
0.13206644643279267;0.14903828501701355
0.09078040191664205;0.09328269958496094
0.011169866127069505;0.011613607406616211
0.15951904866492847;0.16701415181159973
0.09225064236070597;0.09820747375488281
0.08992214438672162;0.09313297271728516
0.06547798530922246;0.0657501220703125
0.10130012705136456;0.10871115326881409
0.08702245357568202;0.087127685546875
0.11372648366869928;0.12316527962684631
0.07065323098586704;0.07213401794433594
0.05461467319097948;0.056242018938064575
0.024712572846742605;0.024712562561035156
0.0395970136831546;0.039823561906814575
0.08906230253990789;0.08907127380371094
0.09038171343715865;0.09113019704818726
0.10604421350195253;0.10874271392822266
0.09755361494442844;0.10037901997566223
0.10650503152067271;0.11646413803100586
0.1292447304711303;0.13763999938964844
0.08736214398675424;0.08867743611335754
0.02579523227050659;0.025795936584472656
0.08565431808516828;0.09852766990661621
0.046071653242905825;0.04684382677078247
0.06563314875589697;0.06694221496582031
0.12874823138556254;0.13052847981452942
0.019969611444108856;0.019969969987869263
0.07328765232812921;0.07367515563964844
0.10022558567014905;0.10172166675329208
0.1225305856640683;0.1251964569091797
0.16161223614380194;0.16283321380615234
0.03553620675825584;0.035580575466156006
0.11391550152905833;0.11391637474298477
0.12497002209289063;0.13138991594314575
0.1075034005921899;0.1099081039428711
0.08235495035945987;0.08290770649909973
0.14731486886019254;0.1545410454273224
0.11075525660249633;0.11653769016265869
0.06562786978041442;0.07387590408325195
0.11715538545781387;0.11719894409179688
0.14271114376617125;0.1557312309741974
0.05078852939104123;0.05128958821296692
0.08597776667252795;0.08974969387054443
0.09719661831787643;0.10078147053718567
0.027924382734462547;0.0279255211353302
0.12276919356893642;0.12345314025878906
0.09158447265212925;0.09174540638923645
0.011726191629700629;0.011727333068847656
0.12340928678768745;0.12699872255325317
0.006890141351797249;0.00690576434135437
0.09335337461252294;0.10070067644119263
0.09993482880430177;0.11030018329620361
0.06678151144412948;0.06754210591316223
0.051227046588853534;0.05201438069343567
0.12995939631588999;0.13349440693855286
0.08157554450777008;0.08278372883796692
0.05537693771902676;0.05784878134727478
0.13603985817320552;0.13908293843269348
0.07366781128013289;0.07758823037147522
0.08090081291895575;0.0819559395313263
0.07818784771459242;0.07962802052497864
0.07829834283373878;0.07836532592773438
0.08130446259097271;0.08301162719726562
0.009955976734578362;0.00995635986328125
0.10880765818549124;0.11069580912590027
0.02970640234208897;0.02975749969482422
0.048631129316724815;0.05010509490966797
0.09803696959590463;0.10076713562011719
0.1019705738327954;0.10852622985839844
0.04258116011660876;0.044706106185913086
0.08993075143107582;0.08998778462409973
0.08193291706817728;0.08584216237068176
0.032335770680531714;0.03281867504119873
0.06755037693005159;0.06923705339431763
0.0689257976869074;0.07022479176521301
0.08778115066428813;0.08803847432136536
0.06677416286878406;0.07411032915115356
0.1257835146592248;0.1399552822113037
0.13538561713597025;0.13539791107177734
0.053220310262653045;0.05870765447616577
0.12612356589019244;0.136030375957489
0.06472594257531834;0.06821826100349426
0.030045689277501224;0.030762165784835815
0.07488334603088144;0.09384363889694214
0.07317310110643666;0.08180642127990723
0.060754624822298535;0.061989784240722656
0.008317721181230408;0.008317947387695312
0.09314848191172595;0.09595108032226562
0.1156485330956198;0.12842190265655518
0.06319668400052342;0.08802112936973572
0.13244250176681235;0.13576215505599976
0.15380208231659692;0.15642645955085754
0.125072635026016;0.13847163319587708
0.04535858856439209;0.053338050842285156
0.05520346967669916;0.05889475345611572
0.020379699416143093;0.020594358444213867
0.09636192044063206;0.09723854064941406
0.0797778451060898;0.08334612846374512
0.0772117301108195;0.09257879853248596
0.09561267713532594;0.1032414436340332
0.12868309774479586;0.1308603584766388
0.10377699843053152;0.10538482666015625
0.024882791117705735;0.024977385997772217
0.1456134116489655;0.15003111958503723
0.09067534865112638;0.09664726257324219
0.025533804454717465;0.025534629821777344
0.046561345537544735;0.04681304097175598
0.09629637902621042;0.09638118743896484
0.16175610470678972;0.1690906286239624
0.08963652211501229;0.0975666344165802
0.10650571816324668;0.1132442057132721
0.0584292813815075;0.06491947174072266
0.07794316909527;0.10267135500907898
0.03346660396689935;0.03696683049201965
0.14231442815072826;0.1428833305835724
0.028574481517459928;0.028841018676757812
0.047703012910929966;0.05301734805107117
0.09837044368178068;0.10186013579368591
0.0890486305017963;0.08906269073486328
0.07356374128915122;0.084037184715271
0.017211401291826415;0.01729688048362732
0.016235063369121592;0.0162353515625
0.12146604719124558;0.12688827514648438
0.07621367276342261;0.07793045043945312
0.0813722941069917;0.08155444264411926
0.040913708027020976;0.04234012961387634
0.055323489906986295;0.05691602826118469
0.09554796598720361;0.09600642323493958
0.07270731432026371;0.08502280712127686
0.10106891974081898;0.10106945037841797
0.10853404465606231;0.12996432185173035
0.11809246024174348;0.12192729115486145
0.0942839276300432;0.0982694923877716
0.07628216509039334;0.09229159355163574
0.03878985365372996;0.039058685302734375
0.1259637950327456;0.12598231434822083
0.10139090176870408;0.10532712936401367
0.11380831243064114;0.12350455671548843
0.02055815316244123;0.020560264587402344
0.0935222327147019;0.09968218207359314
0.02132947192432752;0.02181828022003174
0.049861209838938554;0.050736457109451294
0.10268928550187434;0.1043500080704689
0.033569846221654084;0.033916354179382324
0.07440274077855957;0.07446196675300598
0.072613624357752;0.08049491047859192
0.07949255212797789;0.08603456616401672
0.044592849017853126;0.044596701860427856
0.07859262532751198;0.07869815826416016
0.060024954266723204;0.06404811143875122
0.0904598716059859;0.09463801980018616
0.016986846907266734;0.016986846923828125
0.03233336967870466;0.03243732452392578
0.05442136751496902;0.05593875050544739
0.015227452241146812;0.015228271484375
0.09583730215068334;0.10428431630134583
0.1057397728245264;0.1062336266040802
0.010967231083518563;0.010967254638671875
0.03355127360704871;0.03383445739746094
0.13002489107130566;0.13161757588386536
0.11336638825936546;0.11906912922859192
0.051523217757335434;0.05270671844482422
0.07417397089966896;0.08019205927848816
0.0002584227471264421;0.00025844573974609375
0.06574643612057156;0.07119154930114746
0.02556778240769954;0.025568008422851562
0.1147777751269876;0.1309051513671875
0.14568087183189454;0.16372588276863098
0.07292578532091479;0.07454684376716614
0.08383922588036266;0.08444499969482422
0.0771753927474883;0.0771818459033966
0.020233332370188064;0.020354270935058594
0.09195151055248785;0.09854790568351746
0.12112475403137138;0.12461972236633301
0.05895867713963922;0.05895236134529114
0.09285581840453808;0.09839916229248047
0.11098353884541745;0.11125748604536057
0.0065203763183052646;0.0065212249755859375
0.11732150439597495;0.11744692921638489
0.033762905345167835;0.03376960754394531
0.026780347955481097;0.0267811119556427
0.0976053727581371;0.09926319122314453
0.11269062109520236;0.11278441548347473
0.13903534273231932;0.14897635579109192
0.08577999238121073;0.09268268942832947
0.056454895730227835;0.059814453125
0.013347924228464647;0.013348579406738281
0.05518943648620565;0.05907493829727173
0.0709367619163924;0.08033093810081482
0.11486441276312602;0.1249624490737915
0.10566853250934537;0.10855865478515625
0.05832322082077152;0.05861663818359375
0.07700721536035032;0.08270454406738281
0.04006960999156354;0.04056611657142639
0.04706081078818901;0.049867093563079834
0.008965311771195474;0.008965492248535156
0.08991097804996699;0.09571343660354614
0.10077260463270193;0.1031666100025177
0.10400497409807131;0.12011191248893738
0.09636953757747209;0.10087966918945312
0.08746811228281957;0.0882444679737091
0.005034200793331572;0.005034446716308594
0.13634133957974331;0.138156920671463
0.12350223948819036;0.13437223434448242
0.12598596099870601;0.13153937458992004
0.060098475140890194;0.06030082702636719
0.025918299016314674;0.026230841875076294
0.054402250067876225;0.05613666772842407
0.0660852916851293;0.06609058380126953
0.02992005589726972;0.030201643705368042
0.043183820346379354;0.04440498352050781
0.044605812122286884;0.04465198516845703
0.06595516467537481;0.0664091408252716
0.08745704825231612;0.09491252899169922
0.06836232745748329;0.06841182708740234
0.0948311987224424;0.10245609283447266
0.027387280475023635;0.027405738830566406
0.08329069314765326;0.0844278335571289
0.07114881668606728;0.07251447439193726
0.07126464150060823;0.09254074096679688
0.12274680304758917;0.12967684864997864
0.08537635353363009;0.09133341908454895
0.004431286064520241;0.004431724548339844
0.07320856004177105;0.07648825645446777
0.1070770603219861;0.11790645122528076
0.10933648622051573;0.11102476716041565
0.10772215520815029;0.10872557759284973
0.10296892703462525;0.10629653930664062
0.015246404267949196;0.015247344970703125
0.07500518791055436;0.07705023884773254
0.02206697705258255;0.022155940532684326
0.09050021065228239;0.10387909412384033
0.006936543309918625;0.0069370269775390625
0.09677630915197383;0.0984354019165039
0.03422389803954662;0.034340858459472656
0.019150654394019282;0.01988297700881958
0.07401805242164795;0.08415359258651733
0.13940802316117423;0.13941100239753723
0.08876421430457175;0.08984950184822083
0.07647099769524576;0.10034966468811035
0.14694132931576437;0.1469593346118927
0.09539278603668831;0.09918788075447083
0.08542187936857407;0.08644774556159973
0.03681763872263761;0.036822348833084106
0.021340474205616546;0.02134227752685547
0.011768696755637109;0.011769294738769531
0.09506277316718258;0.09572887420654297
0.04776058297329816;0.04890933632850647
0.09876392410350114;0.10007095336914062
0.0034060421513703093;0.003406524658203125
0.09880613767877337;0.1055041253566742
0.15036050168028045;0.1545047163963318
0.04030185241231857;0.04137992858886719
0.09948493514613163;0.10681259632110596
0.012018061800760007;0.012019157409667969
0.08779997572387431;0.08825305104255676
0.0016369562032392821;0.0016374588012695312
0.005805994052602972;0.005806952714920044
0.06944791970837073;0.07457512617111206
0.09373049271992841;0.09386160969734192
0.030668537683035204;0.03117513656616211
0.07778996501176401;0.07884693145751953
0.11427123799789113;0.12228229641914368
0.07337203616449622;0.07338517904281616
0.16537572377998175;0.17417815327644348
0.04844456126674659;0.049098044633865356
0.025555887121947653;0.026229888200759888
0.08886008849699248;0.1239713728427887
0.11227589758608844;0.11471274495124817
0.09013726168816323;0.09017851948738098
0.10826266089374753;0.1084165871143341
0.10129016066636312;0.10374164581298828
0.09119976819743447;0.11154556274414062
0.10250270478419236;0.11497342586517334
0.03420824732182704;0.036647796630859375
0.06743574726437596;0.06746962666511536
0.06807894954012898;0.07282736897468567
0.02722523462620028;0.02722647786140442
0.08037449210208464;0.08872221410274506
0.10021749144229837;0.1039753258228302
0.011230102857239166;0.01123046875
0.055148396414551014;0.06271727383136749
0.12986929551145035;0.1384105682373047
0.09579005279577767;0.09817126393318176
0.08686954710355323;0.09492969512939453
0.11739688002148174;0.12140864133834839
0.07718298188174073;0.0786581039428711
0.1078512947085909;0.11105531454086304
0.1173447532676682;0.12093165516853333
0.0708600121121724;0.07144930958747864
0.056655689054734205;0.05865076184272766
0.11129898203079498;0.11659431457519531
0.052997030509967784;0.073651522397995
0.08822649298712247;0.09698441624641418
0.11781997749876702;0.15911483764648438
0.012149548276695715;0.012239456176757812
0.011510717211955838;0.011554300785064697
0.10841429229580718;0.11091232299804688
0.05449831282030601;0.05506157875061035
0.1450475694278342;0.16997146606445312
0.09366199710591347;0.09399700164794922
0.1100209723292048;0.12258142232894897
0.15619098407666207;0.1642797887325287


==> data/appendices/scatter/mnist-c-relu-strong.csv <==
True Distance;Estimated Distance
0.1214390286634601;0.12517309188842773
0.010440785689696227;0.010441780090332031
0.06054644263426727;0.06392577290534973
0.10412712947085935;0.10648277401924133
0.08518246529044671;0.0863371193408966
0.015016291255632478;0.015016555786132812
0.050028454430384305;0.050187110900878906
0.03905306710567685;0.04164773225784302
0.12109814395052652;0.12587833404541016
0.09952344811004359;0.11109831929206848
0.09636862030798808;0.1032414436340332
0.11863387136387997;0.1290549635887146
0.022374968015241248;0.022375136613845825
0.04501618041834563;0.046960413455963135
0.08202084498261879;0.08540725708007812
0.06302481662050496;0.06535037606954575
0.06931056033332732;0.07680270075798035
0.08731504753861713;0.09039783477783203
0.08283192868888839;0.09556108713150024
0.04190893228715135;0.04324030876159668
0.11954916689086127;0.11975672841072083
0.041798122747315175;0.04278990626335144
0.04039990813618938;0.0418323278427124
0.0653780011429324;0.06685733795166016
0.015221070113073248;0.015290796756744385
0.030069516191106836;0.030571909621357918
0.10157828860803284;0.10654640197753906
0.15109196752706522;0.1519145965576172
0.1708851171506455;0.17154784500598907
0.10989651012670365;0.11079210788011551
0.10389134220352841;0.10423371195793152
0.06504512565280558;0.06517794728279114
0.12469668846739618;0.12469673156738281
0.03684338721985252;0.037948429584503174
0.0699858821354192;0.07023519277572632
0.12613857980649212;0.12642577290534973
0.0480236271948131;0.05033135414123535
0.007485271701806167;0.007527351379394531
0.020413042869004732;0.02041339874267578
0.04776262517658069;0.050181180238723755
0.10049003634617641;0.1044149398803711
0.05052454570060601;0.05581668019294739
0.01931380038498035;0.01934237778186798
0.07667884735170397;0.07689380645751953
0.09350957662686216;0.09416866302490234
0.13625368294002482;0.14934632182121277
0.0038196289268346475;0.0038204193115234375
0.029533927797547373;0.029537200927734375
0.0357987253787468;0.03579902648925781
0.07453181987113473;0.07964622974395752
0.028131557914349938;0.02813243865966797
0.04669799802655206;0.04940509796142578
0.09554538309579266;0.10582354664802551
0.048143470854192995;0.05829650163650513
0.08772618613835309;0.09398844838142395
0.07952161473380738;0.08057025074958801
0.0417810432916633;0.04205507040023804
0.07744049646461104;0.08847234398126602
0.10234570944252266;0.10491660237312317
0.08288723634689149;0.0829610824584961
0.08952171712002019;0.09640830755233765
0.04183755308606082;0.04205322265625
0.09387529931394534;0.09624958038330078
0.139869651304185;0.142167329788208
0.10868775525689327;0.11085513234138489
0.18051879097599027;0.18432040512561798
0.03038649511584098;0.03039073944091797
0.02379973838034661;0.023849815130233765
0.10923407950162127;0.11314260959625244
0.0352212781990337;0.03618493676185608
0.13531711531114957;0.14897151291370392
0.05887672520157435;0.06007382273674011
0.02196328163376549;0.02204275131225586
0.0447359190127513;0.045223236083984375
0.07269228870337416;0.07428935170173645
0.15719934375766142;0.1625518798828125
0.031115986459788664;0.031122207641601562
0.005585353892248134;0.005585670471191406
0.053764245014267555;0.05570173263549805
0.005725077993777138;0.005725890398025513
0.10927949425920212;0.1173219233751297
0.0608480391616102;0.06122393533587456
0.07165443165848888;0.07171058654785156
0.053983349451314215;0.05404561758041382
0.08012757226982091;0.08132457733154297
0.049006464786793984;0.04977607727050781
0.10786558149536829;0.1078653335571289
0.15086619785942548;0.1508655548095703
0.07488780370233535;0.07897753268480301
0.08834173692322121;0.1042308360338211
0.051995627721981484;0.053071439266204834
0.11529008330315055;0.11529064178466797
0.09690869712129545;0.10050013661384583
0.10848248710065851;0.1225726380944252
0.09816759281838498;0.09838297963142395
0.03677398409727127;0.03989318013191223
0.11199484134858158;0.11199572682380676
0.029824907680492535;0.029839515686035156
0.05625966368448708;0.057630568742752075
0.08815241046574547;0.0890817642211914
0.0675319903607404;0.06753256916999817
0.006670087839936939;0.006670951843261719
0.0664112930399638;0.07070457935333252
0.0909203142004675;0.09365930408239365
0.13077348763982824;0.13260936737060547
0.04101044859976634;0.04105567932128906
0.03256847722815236;0.0336223840713501
0.09204654383223684;0.09387016296386719
0.10654211916500136;0.11047708988189697
0.09715595068541183;0.09856107831001282
0.0967059538262359;0.09695053100585938
0.0902343388571114;0.09855657815933228
0.12241851282798154;0.13477416336536407
0.09955834213644216;0.1145361065864563
0.0937392132992394;0.09379005432128906
0.07184083088991651;0.07757928967475891
0.12167575089615341;0.13530175387859344
0.03826074275714291;0.03921186923980713
0.12923280521035269;0.14789748191833496
0.09061936549572604;0.09230384230613708
0.11037292813461143;0.11780261993408203
0.009946398517496624;0.009946823120117188
0.0838472582079904;0.08386805653572083
0.0880774796536419;0.09197616577148438
0.07014747785569739;0.07663065195083618
0.10186938646223151;0.10351161658763885
0.01706332011942743;0.01706409454345703
0.0349443824069802;0.03494453430175781
0.0526361425449003;0.05315709114074707
0.12346475847650704;0.1241006851196289
0.06954309076646459;0.0696401596069336
0.06664246278237568;0.06772845983505249
0.08677861992419202;0.09099197387695312
0.08439969261105419;0.09464520215988159
0.020233035021544502;0.02023404836654663
0.10748795471738874;0.10765746235847473
0.07835196319310979;0.08290600776672363
0.03753660622949194;0.039104461669921875
0.04586226833990716;0.04593057185411453
0.031864024615899406;0.03217032551765442
0.07738276604531438;0.08085274696350098
0.0908450654256097;0.09187611937522888
0.11077570554760376;0.11433213204145432
0.06407420176282486;0.071251779794693
0.006879710760192676;0.0068798065185546875
0.00502674380762578;0.005026817321777344
0.024147289297223862;0.02418324165046215
0.11257076626450023;0.1245260238647461
0.11136105626902223;0.12342584133148193
0.10719102396403667;0.11189323663711548
0.07071082876317639;0.07211136817932129
0.06931348163962152;0.09345629811286926
0.007725789792687953;0.0077266693115234375
0.12590243657439362;0.1265116035938263
0.03136176847744475;0.03204822540283203
0.09575619296170303;0.09670165181159973
0.039638347018703744;0.04438403248786926
0.08684212657503948;0.09156706929206848
0.08241352310345115;0.09414109587669373
0.044758311714920423;0.0483890175819397
0.04854077277363287;0.04921028017997742
0.09687261146425262;0.09716036915779114
0.056315046044170286;0.05709266662597656
0.003133522917975809;0.0031337738037109375
0.1281470811235147;0.1388038694858551
0.05948399217838389;0.05967998504638672
0.018442980140828083;0.01844310760498047
0.043317849353726526;0.04422946646809578
0.07978292387858327;0.08061879873275757
0.03427713450856747;0.03563821315765381
0.056573053770762986;0.06300738453865051
0.1085454668782776;0.1090402901172638
0.19012568437225008;0.1929788887500763
0.11225795694583143;0.12798309326171875
0.0927238616127262;0.09983634948730469
0.030738383608939494;0.031599998474121094
0.0784725932405321;0.08147037774324417
0.17298726559206948;0.17751461267471313
0.0337111341999566;0.03391456604003906
0.06512771614990656;0.06611445546150208
0.002906245879930861;0.00290679931640625
0.09780624767981196;0.10033226013183594
0.0729476390939053;0.08077147603034973
0.16775360895417016;0.17946964502334595
0.007442898939072612;0.007443428039550781
0.013063363537272981;0.013063430786132812
0.11054929698443028;0.11085894703865051
0.02353550391434957;0.023843765258789062
0.0874478091581956;0.09022331237792969
0.03204065603094908;0.03204154968261719
0.11248363822757057;0.11248397827148438
0.01156772213574377;0.0115680992603302
0.021451948079496172;0.021452903747558594
0.07881364957468925;0.07907775044441223
0.1630787816075643;0.1669025421142578
0.11019363365372115;0.11071684956550598
0.06934935690248263;0.07391151785850525
0.01024692311266894;0.010247230529785156
0.08194811180987463;0.08282950520515442
0.09158575988159572;0.09252141416072845
0.15555515571255737;0.16757579147815704
0.12284465627665643;0.1286640167236328
0.03513079709675455;0.03522002324461937
0.0036288357414794013;0.0036296844482421875
0.1415190342100554;0.16294318437576294
0.11995150676138257;0.12515950202941895
0.020880906066252345;0.020975202322006226
0.012548473205595389;0.012548446655273438
0.04678507332238806;0.05186748504638672
0.061388433774234044;0.061668265610933304
0.11460359477363938;0.12443774938583374
0.16275532671061235;0.16278746724128723
0.06293155261039653;0.07265689969062805
0.039474607096298554;0.0438004732131958
0.06713874515847211;0.06721210479736328
0.04778414630958941;0.048552006483078
0.11528871967225149;0.11865714192390442
0.020832942025112784;0.02083301544189453
0.07294803732157924;0.0798501968383789
0.1214330864052526;0.12354171276092529
0.10967769070810757;0.11437506973743439
0.05656322973575473;0.05977827310562134
0.12998005897426806;0.13580858707427979
0.0335521369624517;0.03507018834352493
0.13816981447530027;0.14134597778320312
0.011521927009155705;0.011522293090820312
0.08769253817134734;0.09716421365737915
0.02888892479406257;0.030661582946777344
0.06824576728335686;0.06933347135782242
0.07671988100813197;0.08236312866210938
0.14803558460165145;0.15396884083747864
0.06653573044347175;0.06702613830566406
0.10218260626028561;0.1034717857837677
0.0815609735709902;0.08616343140602112
0.01896912842525946;0.01906372606754303
0.03479274585390137;0.03674978017807007
0.1164348958216366;0.12360072135925293
0.0941172748050732;0.09704113006591797
0.037481355183884624;0.03748798370361328
0.16356982321786478;0.16800689697265625
0.10441348134625685;0.10795778781175613
0.1187718644235112;0.12409833073616028
0.03971725271417654;0.04164096713066101
0.019628942658655342;0.019933700561523438
0.05265111551677497;0.05650442838668823
0.11200606615192779;0.11669635772705078
0.03602973604624138;0.037732332944869995
0.1036535472281112;0.1084231287240982
0.010084778230100264;0.010085105895996094
0.08358571112919179;0.08842658996582031
0.12723502986201457;0.13474655151367188
0.009726209820289686;0.009726524353027344
0.006024093748111317;0.006024360656738281
0.03773017604062785;0.03901958465576172
0.06515082011255877;0.07433725893497467
0.08926740674291132;0.10259896516799927
0.05552662250450387;0.06140419840812683
0.06084855758672091;0.060897763818502426
0.0867029861881022;0.08919233828783035
0.09385971027071081;0.0951925665140152
0.13456558744750702;0.1372852623462677
0.1123517244435738;0.1123838722705841
0.05215877160493953;0.053829193115234375
0.034593470765330966;0.036295801401138306
0.11721170098406902;0.13051891326904297
0.0712449757220894;0.08316943049430847
0.11933794215540275;0.13048556447029114
0.06790298606320982;0.06860637664794922
0.017949174870935086;0.017950057983398438
0.02569858759324199;0.02571505308151245
0.14953043439095648;0.15574249625205994
0.10530942356050323;0.11042404174804688
0.12476120963452865;0.12480929493904114
0.06948226156731273;0.0772276520729065
0.09665560910089804;0.09665578603744507
0.08391852696567209;0.08725709468126297
0.06267660076196784;0.06397300958633423
0.020413568544183344;0.020414352416992188
0.10062524173210115;0.11054137349128723
0.04696140915068082;0.05679374933242798
0.06468969606842241;0.06499004364013672
0.02009696953340825;0.020097732543945312
0.10709669189706503;0.10709758847951889
0.022483381702960964;0.02248382568359375
0.04992292490120762;0.059618592262268066
0.09487341399264208;0.09878066182136536
0.01591547448936766;0.015915870666503906
0.018318933334209874;0.01862838864326477
0.05311611762205924;0.05321410298347473
0.08454556689564502;0.08730024099349976
0.08529997153590448;0.09202522039413452
0.09033960687620454;0.09264278411865234
0.14343432794561933;0.14837408065795898
0.127573978096422;0.13502025604248047
0.041313945804297834;0.041649818420410156
0.04380416645836901;0.04958730936050415
0.014396449868196895;0.014530196785926819
0.14021312295246313;0.15275956690311432
0.06991723999232508;0.06997397541999817
0.09163171168307416;0.09414917230606079
0.07103613513085255;0.07613179087638855
0.13900760706179763;0.14692211151123047
0.021541213055673726;0.021541625261306763
0.015330453480487104;0.0154305100440979
0.08938587255609004;0.08990958333015442
0.04858471364669321;0.050194740295410156
0.04890126059187509;0.05844661593437195
0.10890386604226408;0.11647701263427734
0.09422701259973655;0.0950479507446289
0.10825545154104035;0.10980224609375
0.04423095922500597;0.05712619423866272
0.09773182145726513;0.09903335571289062
0.013865473379784374;0.013977617025375366
0.06689653964373952;0.06931591033935547
0.10437217792732016;0.10867065191268921
0.05906861435522891;0.06350958347320557
0.0435320928343452;0.04651087522506714
0.13335094918717708;0.13651949167251587
0.09458123223780943;0.09561824798583984
0.03137148448097412;0.03211832046508789
0.0332600180146555;0.03347146511077881
0.014709959454906302;0.014809787273406982
0.0463219476042428;0.048281699419021606
0.008443981327564458;0.008444786071777344
0.07439906927324834;0.08368813991546631
0.09799431306845638;0.09818077087402344
0.09002763985971494;0.09162409603595734
0.06573523458271467;0.06830406188964844
0.11894634273332975;0.12302497029304504
0.09296774092079015;0.0953635647892952
0.10928182554383155;0.11669886112213135
0.0613168696413604;0.061885833740234375
0.051574097947239377;0.05203917622566223
0.0031538045307242246;0.003154754638671875
0.09636168203643772;0.09825536608695984
0.034287196959472924;0.03465229272842407
0.09327783784088861;0.09327888488769531
0.1030373880218003;0.10937029123306274
0.01537670190709514;0.015377044677734375
0.012536043645881158;0.012536048889160156
0.05309148562218358;0.05753427743911743
0.029374815130988108;0.03200986981391907
0.1234065458588287;0.1270965039730072
0.026420166636969097;0.026506423950195312
0.033939641901571595;0.03398323059082031
0.06723696673366036;0.06739139556884766
0.1521130277394607;0.15367984771728516
0.08960200623020971;0.1096053421497345
0.11624358012138912;0.11698532104492188
0.002737780914904968;0.0028070807456970215
0.11123727938405659;0.1112375259399414
0.1215556044089195;0.12556740641593933
0.09207297080652646;0.09575066715478897
0.053369628089564906;0.05427837371826172
0.10059392782670035;0.10513633489608765
0.11239071104442766;0.11241436004638672
0.004261087966224605;0.004261970520019531
0.055412258997392806;0.06522154808044434
0.03424162754203608;0.03435584902763367
0.07054192608222229;0.07590091228485107
0.10060707441182352;0.1010752022266388
0.04033098444341843;0.05494564771652222
0.08555619132217579;0.09566399455070496
0.09414182397924956;0.09588626027107239
0.028631774883147235;0.028787851333618164
0.09437064535332088;0.0950307846069336
0.12828174744649945;0.13453862071037292
0.05220160647461406;0.05909327417612076
0.04491649791189384;0.04537677764892578
0.07947993397045346;0.08288148045539856
0.11276939525901519;0.12285208702087402
0.05388405999352906;0.05869850516319275
0.07713893037349466;0.0878247320652008
0.07713016600890449;0.08065608143806458
0.15111316041453596;0.1557312309741974
0.04428993653635314;0.04647153615951538
0.07980231408414705;0.08179092407226562
0.1033431873679298;0.11471247673034668
0.1016682005605646;0.1018332839012146
0.024233511330738526;0.02423381805419922
0.009724899801698167;0.009725570678710938
0.10174802032108655;0.10179322957992554
0.06243101735882973;0.08289524912834167
0.1045708956591193;0.1064557433128357
0.1009633543578841;0.1014728844165802
0.0828087828029716;0.08987683057785034
0.06725383956405286;0.06836414337158203
0.10194908495286925;0.10194936394691467
0.00038588037759291815;0.00038623809814453125
0.14731918085161028;0.15278977155685425
0.10420806393102104;0.10526275634765625
0.11485861539492631;0.12283134460449219
0.06034362046411347;0.06684598326683044
0.06885161944004395;0.07400473952293396
0.09194102118982989;0.09572399407625198
0.11847627647940422;0.1332978904247284
0.09198498122930324;0.09815645217895508
0.0029781586304644826;0.0029783248901367188
0.108919404190327;0.13124138116836548
0.09396364365955469;0.09563630819320679
0.05599691399314191;0.05652427673339844
0.10033344826914882;0.10054776072502136
0.0866811591866601;0.0872182846069336
0.0035177182664286885;0.003518134355545044
0.0049258221299084155;0.004925906658172607
0.1322025473397114;0.14171791076660156
0.0626769231359298;0.07327544689178467
0.06002755689742415;0.061666250228881836
0.10467416555494825;0.1078144907951355
0.058747521638878794;0.06496623158454895
0.07607855631640739;0.08183956146240234
0.139161375196427;0.13924601674079895
0.08109592765783959;0.08233632892370224
0.08977119768472615;0.09750273823738098
0.000682380848555393;0.000682830810546875
0.03662281775644623;0.03849673271179199
0.09428367829759281;0.10299494862556458
0.09128529682632879;0.10583308339118958
0.0992118450834256;0.10105034708976746
0.08447617733266177;0.08782866597175598
0.018698593406343604;0.01883786916732788
0.065599900252758;0.06616020202636719
0.08213971435969956;0.09392672777175903
0.09748740365336532;0.10440276563167572
0.08594573834415722;0.0900135338306427
0.051899048084155595;0.05855560302734375
0.019750070523549778;0.019995689392089844
0.017727246106381624;0.017930984497070312
0.11889993920879365;0.11968138813972473
0.12923379037218924;0.13047479093074799
0.14490731421704475;0.14799341559410095
0.02777636821443779;0.028607100248336792
0.16732536688607694;0.18230250477790833
0.018732524102753032;0.01873302459716797
0.10654824738233275;0.1067228615283966
0.11776536460683319;0.12141227722167969
0.10805861639274963;0.12018460035324097
0.08942343315819448;0.091960608959198
0.13378663741947933;0.14781859517097473
0.015893671681723405;0.015893936157226562
0.13795170754393554;0.15574073791503906
0.0921805322308305;0.09704208374023438
0.08340926727140556;0.08679664134979248
0.12909248324250833;0.1462545394897461
0.07861458979652199;0.0787743404507637
0.04842896772618959;0.04887962341308594
0.0006348949474668246;0.0006351470947265625
0.14041826204036711;0.14211654663085938
0.05108362930567293;0.05231776833534241
0.08649802336907395;0.08824557065963745
0.09877873442113011;0.10829544067382812
0.03772164691908467;0.038359642028808594
0.03780566414871837;0.040841102600097656
0.005508739308697964;0.005509376525878906
0.012969972815146832;0.012970149517059326
0.08723137109684229;0.08725255727767944
0.09664515698096826;0.10608607530593872
0.1721910823455917;0.17657187581062317
0.126810868064778;0.13245108723640442
0.04426708213440817;0.045273780822753906
0.14005564786753713;0.1407318115234375
0.03294872107243;0.03337949886918068
0.06650833548665136;0.06917190551757812
0.10086216983388299;0.10131359100341797
0.05965117929999448;0.08160930871963501
0.1360864366538371;0.14043349027633667
0.08342007792786002;0.0874500572681427
0.09987208819030396;0.10734042525291443
0.05914437312555316;0.06182509660720825
0.09623491298943254;0.09835314750671387
0.09364505583672346;0.09533694386482239
0.03657548043538129;0.04100963473320007
0.04540921770450514;0.04746055603027344
0.060613113202588616;0.060624003410339355
0.06022546777028348;0.061418771743774414
0.09174393558931421;0.0923776626586914
0.015276785922932861;0.015512943267822266
0.04521084431830584;0.045911550521850586
0.12262628937096307;0.1362476348876953
0.0025200364039626023;0.0025205612182617188
0.05321674138924495;0.06064149737358093
0.027035873868921097;0.027055740356445312
0.042965661291727394;0.04366973042488098
0.03661455131523766;0.03871920704841614
0.13758149862029478;0.14137738943099976
0.09545072934688854;0.09631255269050598
0.035647659665006076;0.03606414794921875
0.05611342378870532;0.05658718943595886
0.06932149802775382;0.07620799541473389
0.03167550397207844;0.03532305359840393
0.08770105217755723;0.09152784198522568
0.016159409577022693;0.016160011291503906
0.042170310101795394;0.046186089515686035
0.10451361750185371;0.1096792221069336
0.0009538582857278773;0.0009546279907226562
0.10073396507468343;0.10645866394042969
0.07073281226614393;0.07760101556777954
0.07810766644716266;0.0905194878578186
0.02686300320274697;0.02686309814453125
0.05701673504783859;0.05730724334716797
0.060567784840206224;0.06315645575523376
0.12266197135104512;0.12653765082359314
0.1285238194381212;0.1387198567390442
0.0993835882259056;0.10644343495368958
0.0673310974825026;0.06735804677009583
0.12342053569101878;0.13342109322547913
0.21798935959372837;0.23545077443122864
0.11362837595574049;0.11560919880867004
0.09971342097628522;0.1009531021118164
0.009325559104941344;0.009347289800643921
0.09705054276749549;0.10880568623542786
0.06454071816437276;0.06880234181880951
0.10304283639334447;0.10636615753173828
0.08299221944212573;0.08372688293457031
0.014179606780996128;0.014268770813941956
0.042822634706923594;0.04344490170478821
0.08384080153724924;0.08524993062019348
0.024679940975787906;0.024680137634277344
0.08010573560345828;0.08779436349868774
0.03283665842029299;0.032952308654785156
0.0785806199702394;0.07984256744384766
0.051659132178715574;0.05517956614494324
0.09996500333853368;0.10874170064926147
0.011741466649397021;0.01174163818359375
0.07597695564673469;0.10006403923034668
0.07709462087455825;0.0773916244506836
0.10184549720142369;0.10726898908615112
0.08237479764023514;0.09385567903518677
0.08739933579637837;0.09110549092292786
0.05481404559591087;0.0548209585249424
0.04941524249997822;0.05575805902481079
0.08569914171120202;0.09913808107376099
0.08265524517335417;0.08753159642219543
0.08579396817924244;0.08965224027633667
0.11447607215803607;0.11478424072265625
0.05119356112523018;0.0537261962890625
0.10869654307134959;0.11793971061706543
0.08387368637689925;0.08645439147949219
0.09107563172362537;0.09150412678718567
0.004995404906120093;0.0049955653958022594
0.10618013530568093;0.10742095112800598
0.07593541284761597;0.07723557949066162
0.08419024820748594;0.0850687325000763
0.10254993069437225;0.11359786987304688
0.016861075552098554;0.018283873796463013
0.10495415325503958;0.10916709899902344
0.014463087999312405;0.014463424682617188
0.08787551517315897;0.08886721730232239
0.15298804598795926;0.16194438934326172
0.019178006690857;0.019178390502929688
0.05484879983212052;0.06446647644042969
0.0947510021602308;0.09626582264900208
0.017868271983085746;0.017868995666503906
0.14346829590339666;0.16072078049182892
0.16397838946179777;0.16876506805419922
0.11670548891651794;0.12123048305511475
0.0146827864394947;0.014682769775390625
0.07958838284347859;0.08279421925544739
0.06369603936569593;0.06901173293590546
0.07879952714692136;0.09065452218055725
0.12320465024254869;0.12345793843269348
0.07820640146267956;0.08794635534286499
0.09220750235143686;0.10167860984802246
0.10125863752097976;0.1013592779636383
0.09037340108865542;0.09714365005493164
0.020885000970755782;0.020927459001541138
0.0960319209190085;0.09912395477294922
0.10375001353146654;0.10585403442382812
0.09569743189856837;0.12080186605453491
0.05331575805504528;0.055145263671875
0.11287389810628;0.11288359761238098
0.11499399296808911;0.12310409545898438
0.05424947194046145;0.05424976348876953
0.23680125236399172;0.2594480812549591
0.05284387335738521;0.05583193898200989
0.09143934085257123;0.09715282917022705
0.0462221556598653;0.05498778820037842
0.09250665199063263;0.0995873212814331
0.12630575240522046;0.13251066207885742
0.08168653347943312;0.09061050415039062
0.01797988060924375;0.018906831741333008
0.05509317256581509;0.07322311401367188
0.08014096600616967;0.08977797627449036
0.006174438878870518;0.006175041198730469
0.10189499537405895;0.10909652709960938
0.03788637747987333;0.03863433003425598
0.06446672922137785;0.08041766285896301
0.017556780324872814;0.017557144165039062
0.0724895039611113;0.07573872804641724
0.05658609979989637;0.05788922309875488
0.000835676457454873;0.0008363723754882812
0.11700818748543194;0.12292557954788208
0.1305211054454947;0.1382274031639099
0.0052566634568804345;0.005256802309304476
2.0974984557523247e-05;2.193450927734375e-05
0.10492256490901698;0.11549797654151917
0.1074641192528801;0.1075306236743927
0.08756535034586822;0.09767892956733704
0.11166822746325197;0.12310481071472168
0.06597904111890165;0.06818374991416931
0.0897239318086274;0.09332895278930664
0.0572055772546334;0.060919761657714844
0.05288589533593194;0.052889853715896606
0.03861728744622842;0.03861803188920021
0.11521454565736526;0.1167607307434082
0.15089518873970784;0.15433788299560547
0.13701689987651725;0.14935946464538574
0.11837694742068106;0.12231731414794922
0.06607233944749183;0.0752381831407547
0.09870356522080043;0.1077117919921875
0.05565516753265269;0.057891812175512314
0.03626123080763425;0.03673052787780762
0.06560503574788416;0.06904500722885132
0.09677022965042095;0.09977340698242188
0.0477393696413544;0.05028188228607178
0.08278236184562265;0.08565235137939453
0.12175267424115266;0.12722685933113098
0.08687308882578093;0.08790803700685501
0.15592759705211484;0.1559286117553711
0.037480545350583115;0.039486467838287354
0.12062240463872355;0.13248580694198608
0.08007568931269046;0.08007621765136719
0.09186002247174613;0.09482648968696594
0.09956188977605886;0.09971332550048828
0.0048647833124139655;0.004864850547164679
0.09797723284907783;0.09984591603279114
0.09021030939016923;0.09021169692277908
0.09104183840902173;0.09180259704589844
0.10747604354498785;0.10836021602153778
0.0886176644730097;0.08922961354255676
0.055532975128777196;0.057570457458496094
0.10907856072839435;0.1121482253074646
0.004978759182695892;0.0050299763679504395
0.10158672393340501;0.1334839165210724
0.048977084998046046;0.052053336054086685
0.06226058428206212;0.0654621422290802
0.07386216012641945;0.07633686065673828
0.06314344814165992;0.0639304518699646
0.048701061351313135;0.048702239990234375
0.024526328575989256;0.02526801824569702
0.16554586957564363;0.16886726021766663
0.010937150034546114;0.010941470973193645
0.08109626144403718;0.08144569396972656
0.01412166776740841;0.014190673828125
0.17546525758479792;0.18063589930534363
0.008845788787081543;0.008846282958984375
0.0781003452358118;0.08679831027984619
0.09219222294385945;0.09258073568344116
0.051402328667797155;0.05642223358154297
0.12735824364107579;0.13395309448242188
0.0832240136691268;0.0880746841430664
0.04683211256413989;0.052573949098587036
0.05843561650524411;0.06313103437423706
0.10449816972295148;0.10577672719955444
0.09417411605534007;0.0955829918384552
0.09858504894949638;0.10145950317382812
0.09293922706008041;0.10219860076904297
0.007623321687476355;0.0076236724853515625
0.07044127956302118;0.07634639739990234
0.0678426491671718;0.07010549306869507
0.10185021658687728;0.10350707173347473
0.031121593093894576;0.031122103333473206
7.136591682483242e-05;7.152557373046875e-05
0.21266988223862607;0.21797257661819458
0.013104080076046576;0.013104438781738281
0.10065776213153926;0.1050424873828888
0.10831395416327759;0.10982230305671692
0.09325276354547117;0.09430503845214844
0.019859231149369445;0.01985931396484375
0.07421096749157083;0.07422828674316406
0.05077439818304181;0.05380764603614807
0.07144366120293542;0.07159233093261719
0.09174219146352346;0.11293947696685791
0.021239608466401563;0.021240234375
0.027788976476015338;0.02933216094970703
0.016081350183316273;0.016081809997558594
0.03692881823637589;0.0381484180688858
0.0893562619322818;0.0919145792722702
0.08982413150654192;0.09382838010787964
0.06935100592655859;0.09042352437973022
0.09894201392771325;0.09894183278083801
0.0584994141132054;0.06568944454193115
0.050359010430261884;0.05173531174659729
0.10476959168431843;0.11098861694335938
0.00043935858901420795;0.00043964385986328125
8.183377197767452e-05;8.654594421386719e-05
0.12098203910366802;0.13411137461662292
0.11935467349843043;0.12091255187988281
0.011829358555922393;0.011829376220703125
0.09939716491065785;0.10309058427810669
0.10167883184527746;0.1057768166065216
0.03160925004375329;0.031810760498046875
0.1046234445724645;0.11862940341234207
0.05459303758289155;0.06043511629104614
0.04503299058957642;0.045103102922439575
0.14057636939126955;0.14148616790771484
0.1068001120762579;0.10752776265144348
0.09880079735700563;0.10141944885253906
0.10071363833315089;0.10954856872558594
0.024760371584955813;0.026584655046463013
0.016689813157323544;0.01669028401374817
0.09502994195656979;0.10983133316040039
0.011942758566782775;0.012189865112304688
0.0806596181388543;0.0809449851512909
0.04200194471977347;0.04317022114992142
0.09443895228246793;0.09593868255615234
0.10922737023410112;0.11006546020507812
0.07017070191811886;0.07431597262620926
0.09278457097759377;0.0956391915678978
0.07670013157224691;0.09100018441677094
0.09418424098888371;0.10395145416259766
0.10653840308148743;0.11425590515136719
0.21068543592297903;0.23460960388183594
0.044452005049870964;0.04973158240318298
0.1090087524181492;0.11169826984405518
0.04097692921581855;0.041154831647872925
0.06292633653316136;0.06415557861328125
0.04833640903544539;0.04952812194824219
0.08483582548372409;0.08820915222167969
0.09344454065552861;0.09528735280036926
0.09509166693345317;0.09514141082763672
0.09731932865830806;0.10325125604867935
0.09015660959337547;0.09019854664802551
0.0851332690207869;0.08591273427009583
0.03517221362187364;0.03874087333679199
0.06699061235850999;0.06699085235595703
0.011000352960366156;0.011122703552246094
0.08970854722227256;0.09434470534324646
0.035030550671983095;0.035043664276599884
0.07586393437446287;0.09042105078697205
0.1281935138681606;0.12825492024421692
0.06966152313713612;0.07097148895263672
0.09045031433595667;0.0956602394580841
0.09275948048531052;0.09287074208259583
0.09995165850659365;0.10766899585723877
0.07708378887981658;0.09227001667022705
0.07602648403429242;0.07786309719085693
0.01617741915461704;0.016333192586898804
0.07385334857797575;0.07389357686042786
0.02270579332370315;0.022706031799316406
0.14885067033843996;0.152319073677063
0.05510577720163309;0.06402745842933655
0.01175640957696463;0.011756926774978638
0.0967655647436827;0.09676714241504669
0.08981500024131914;0.09222033619880676
0.1355093638012382;0.1441231071949005
0.09300303825227468;0.09994986653327942
0.07251617774459025;0.07401657104492188
0.18760935377278562;0.19673272967338562
0.15191967611611515;0.15644362568855286
0.0574511579579266;0.05861404538154602
0.07667747291923176;0.07737541198730469
0.09603537949211888;0.09749415516853333
0.06668160495154905;0.06921413540840149
0.15019035934874225;0.15527582168579102
0.11882259467623069;0.11886122822761536
0.051694023930983636;0.05412864685058594
0.06728246294261901;0.07033459097146988
0.07124616005280747;0.07829898595809937
0.04551827667679998;0.05263233184814453
0.04768987360791909;0.04770663380622864
0.03550556518405349;0.03564360737800598
0.04816379563727189;0.04860496520996094
0.15173605203061924;0.15391796827316284
0.0731806050640139;0.08277574181556702
0.11982532092028357;0.12253403663635254
0.10380175371031598;0.10388940572738647
0.1424123493654167;0.14777356386184692
0.045205390362575426;0.045475900173187256
0.10261777268180762;0.10295680165290833
0.10546020488977992;0.11019325256347656
0.06384906713262649;0.06388762593269348
0.09220535799505036;0.09542015194892883
0.09682629487443731;0.09706780314445496
0.004323729334347067;0.004480242729187012
0.1295030784944517;0.1297454833984375
0.0906008696552832;0.09067347645759583
0.05375160350488238;0.0573994517326355
0.10365747886811996;0.1181400716304779
0.024149220345132217;0.02444794774055481
0.13652558166286746;0.1367321014404297
0.05929193176648004;0.059553682804107666
0.008896182914057787;0.008996307849884033
0.010149660615419522;0.010149955749511719
0.0871494121389844;0.09211543202400208
0.02583803481771072;0.026634886860847473
0.003822071938927143;0.0039307475090026855
0.022938954002966184;0.02326849102973938
0.038574287568246955;0.038788825273513794
0.010572045250630728;0.010618329048156738
0.1008497000927444;0.1147928237915039
0.0773603030728486;0.08010101318359375
0.011069712869358407;0.01107025146484375
0.1426550401067964;0.1427628993988037
0.03783687772488716;0.03839683532714844
0.08934002256782335;0.08934023976325989
0.0622019637851686;0.06725877523422241
0.007876332760244844;0.007966488599777222
0.09139736922774824;0.09542015194892883
0.010262482680170028;0.010262519121170044
0.09409934536514268;0.09584808349609375
0.10151361634402317;0.10291951894760132
0.17293602527376048;0.17298319935798645
0.09669654751602844;0.1220778226852417
0.05394341157079817;0.054436713457107544
0.04331579025787313;0.044480860233306885
0.12813670015605072;0.13913190364837646
0.08125749585302984;0.08152389526367188
0.09955221530822386;0.10837987065315247
0.1259503342970239;0.13296222686767578
0.07095660926608122;0.0782126784324646
0.042807448898129735;0.043583303689956665
0.07956245958496069;0.08462193608283997
0.08141696335242876;0.08511537313461304
0.11984344542762347;0.13848084211349487
0.14695957655559705;0.14854806661605835
0.09185707680160227;0.10105597972869873
0.08842647317014017;0.08844855427742004
0.09979205884140165;0.10675719380378723
0.03780354154850871;0.0464896559715271
0.07720753555456283;0.07724380493164062
0.0955854100594937;0.09568309783935547
0.002744750312152818;0.002744797384366393
0.028511302057053396;0.028877198696136475
0.06776908106992784;0.06776905059814453
0.05927011596480685;0.05943489074707031
0.11386816927522375;0.11762994527816772
0.07115571139976015;0.07125186920166016
0.10231656741104031;0.10346508026123047
0.049254897657124826;0.053043365478515625
0.09299609393183103;0.0956735610961914
0.09851816399789698;0.09856949746608734
0.05670584292331608;0.05726909637451172
0.06936793323482807;0.06939022243022919
0.12013545563422816;0.12241211533546448
0.07413163121007113;0.07425297051668167
0.06212232632863451;0.06262397766113281
0.0564488562358076;0.056654930114746094
0.09069214981958507;0.09078696370124817
0.10912133203499501;0.1119752824306488
0.00925658602001838;0.009257346391677856
0.09564215583822351;0.0956430435180664
0.0044949966282646645;0.0044956207275390625
0.06528926031980044;0.07095688581466675
0.09070724211133559;0.09451627731323242
0.04808099275293926;0.05129355192184448
0.08524041044832348;0.09169775247573853
0.07862035650999931;0.08467009663581848
0.10876436361654923;0.11237329244613647
0.011429342507668363;0.011429816484451294
0.05889991521092049;0.06726300716400146
0.09656185098577963;0.09795570373535156
0.020304692344967946;0.020953446626663208
0.07837621917382342;0.08852049708366394
0.13805038678102666;0.1380501091480255
0.11642906778908685;0.12401126325130463
0.09888726318750247;0.10892295837402344
0.03647241290782663;0.036902427673339844
0.10787901440652878;0.107998788356781
0.1356145163909367;0.1359873116016388
0.05464686550514059;0.05609521269798279
0.09670511624360671;0.09690466523170471
0.0005746445202275794;0.0005750656127929688
0.15381677705490607;0.1580333709716797
0.049426418758910295;0.057370513677597046
0.01074520740332654;0.010746002197265625
0.003412155341150762;0.0034880638122558594
0.05858948558101815;0.06373769044876099
0.11998658675409994;0.12630388140678406
0.045057902548320365;0.04935988783836365
0.09285379000231328;0.10368537902832031
0.14406159021482334;0.153899148106575
0.09872611199878059;0.10629434138536453
0.04674755330729602;0.05648946762084961
0.03574104544781088;0.037450700998306274
0.02778487797313039;0.027902603149414062
0.04128563219718991;0.04745626449584961
0.07017499382522745;0.07454201579093933
0.012157821680200156;0.012158393859863281
0.021185378389591388;0.021185874938964844
0.05275135645228634;0.05348053574562073
0.09163405569541332;0.09505560994148254
0.07068616123502273;0.0742749571800232
0.050983796462261796;0.05112357437610626
0.065418943128806;0.06749823689460754
0.07764702882229081;0.0776481032371521
0.09702855671882449;0.10842308402061462
0.1639402105493013;0.17092517018318176
0.09871327193474118;0.10058018565177917
0.09812241782150803;0.10063397884368896
0.11629002479203993;0.15152046084403992
0.03710411701757173;0.03710460662841797
0.07440396684357627;0.07445240020751953
0.053866322224666356;0.05984796583652496
0.11899320250427062;0.12415027618408203
0.0857596842857076;0.08838985860347748
0.13194808263537075;0.1469203531742096
0.1259352878476878;0.1277790069580078
0.054442814746741244;0.05641770362854004
0.09786555371789828;0.09798336029052734
0.10374339068734136;0.10380268096923828
0.11790125081970544;0.1180572509765625
0.05862655856585397;0.06199317425489426
0.16001009960478121;0.18559709191322327
0.0910325886285666;0.0938558578491211
0.10574809821578186;0.12018203735351562
0.015347074722981378;0.015347480773925781
0.09400359338350936;0.0940084159374237
0.061288668849849466;0.06241786479949951
0.17370377562448447;0.1773267686367035
0.10089337199244706;0.10156440734863281
0.10164070294280521;0.10165882110595703
0.0305495929678738;0.03115367889404297
0.11691870883871228;0.1185283362865448
0.08320846331879864;0.0840168297290802
0.06430596537510587;0.0660143792629242
0.11140205081959687;0.13346761465072632
0.010357503913632066;0.010357886552810669
0.08185974563847566;0.08290672302246094
0.17473498888534253;0.20478829741477966
0.15534388527320545;0.15707823634147644
0.07282269150883085;0.07459262013435364
0.05505255474636965;0.055420875549316406
0.08305418641704405;0.0830545723438263
0.0406047273194922;0.041663795709609985
0.02748723833333437;0.02777385711669922
0.04387789035546433;0.045268431305885315
0.029412552420947223;0.030055463314056396
0.08713781951984077;0.09474897384643555
0.12486712333623037;0.14180880784988403
0.10064689782353464;0.10396632552146912
0.05792927353834662;0.05978965759277344
0.09253901416946965;0.09260360896587372
0.007984962113434385;0.007985115051269531
0.009791283142005268;0.009791374206542969
0.05635212032177594;0.06609383225440979
0.08119085178250232;0.08491024374961853
0.06805570357032256;0.07353648543357849
0.04447049138879139;0.048332348465919495
0.10839555097917436;0.10894396901130676
0.08417579721484986;0.09086036682128906
0.03648619229003788;0.03664112091064453
0.06595728962624377;0.0683450996875763
0.12180836909481065;0.1324245035648346
0.002551866359942496;0.0025964975357055664
0.07338678095852498;0.08430644869804382
0.04662647620603024;0.053374797105789185
0.009517214775350101;0.009517669677734375
0.02094403851831015;0.02094423770904541
0.09250647055275155;0.10313600301742554
0.1015301643405055;0.1034688949584961
0.002002587039896204;0.002002716064453125
0.0984930789696218;0.10030651092529297
0.15146563466294727;0.1535959243774414
0.06674326114378507;0.07368135452270508
0.007132062132985064;0.007132530212402344
0.0878394374172418;0.09070682525634766
0.06951497271018951;0.07191938161849976
0.11891555283161673;0.12560337781906128
0.048936488553012726;0.05116534233093262
0.09946720094692948;0.10623899102210999
0.08351953994880475;0.08543112874031067
0.06678057090695948;0.07906842231750488
0.0058820251511108495;0.00588226318359375
0.13386878627436422;0.13387680053710938
0.04894020295600384;0.04938399791717529
0.11935488252538551;0.12123008072376251
0.02937494342712952;0.0293751060962677
0.11516953608311209;0.12214475870132446
0.10443751358946657;0.10783950239419937
0.08834141326299295;0.09755352139472961
0.08074738152397447;0.087079256772995
0.07812986631530731;0.0782785713672638
0.091657891608849;0.09864974021911621
0.03946172398860359;0.03946208953857422
0.07327986685022622;0.07351496815681458
0.08031157938793058;0.08121776580810547
0.07774680377223413;0.07871153950691223
0.017932143365059616;0.01793283224105835
0.09112380378686573;0.0916910171508789
0.07306327903749618;0.08389180898666382
0.08521877463461187;0.09162583947181702
0.016120667591192336;0.016129672527313232
0.09636766629003694;0.09660042822360992
0.08414787620091244;0.08417213708162308
0.06518136458098467;0.0762757807970047
0.06958981473088728;0.07063296437263489
0.023553015664426892;0.024271875619888306
0.09712576245089728;0.09805011749267578
0.08244209283584658;0.08272838592529297
0.07474116180914976;0.08049005270004272
0.03668835517444931;0.042651474475860596
0.07257781471372167;0.073028564453125
0.01559895242103081;0.015621185302734375
0.09218743534668035;0.09529551863670349
0.0430482602071074;0.04464361071586609
0.08363627645800764;0.09947961568832397
0.20750649861341447;0.22956660389900208
0.08471680459366834;0.0970478355884552
0.06203557718376774;0.06908610463142395
0.03358594254328563;0.03691422939300537
0.10044510743786328;0.10282135009765625
0.06103697046683548;0.06281566619873047
0.05925923132774437;0.06001749634742737
0.016865311194693436;0.01686573028564453
0.06181969515664646;0.0654333233833313
0.09445826724114714;0.09445858001708984
0.007389024676136847;0.007389098405838013
0.06908353822781496;0.07031726837158203
0.02742014516834682;0.027451515197753906
0.07326849849625974;0.07407635450363159
0.10129981841134322;0.10213565826416016
0.08253456380317671;0.09958738088607788
0.11074171243272772;0.11167240142822266
0.027515539250064818;0.027903512120246887
0.002433739922212903;0.00243377685546875
0.05863728602468093;0.06087115406990051
0.10127862492595285;0.10555803775787354
0.1414289942232438;0.1469164490699768
0.04283629512694637;0.04284858703613281
0.032782696146382045;0.035442471504211426
0.0006650374457517802;0.0006656646728515625
0.06637539536381747;0.06863713264465332
0.002650598759293348;0.002651214599609375
0.08184932427319119;0.09344592690467834
0.055084693595545305;0.059168457984924316
0.04240715199242433;0.042758941650390625
0.07170295659151521;0.07253551483154297
0.1436487934508418;0.14665794372558594
0.0032202724819870568;0.0032205581665039062
0.03561924281184661;0.03581145405769348
0.15222544616532013;0.1591186821460724
0.08552016930822061;0.10069924592971802
0.13572776316511062;0.1370249092578888
0.06418017047389832;0.06675225496292114
0.0642134237020984;0.06477353721857071
0.12331023076320984;0.12675094604492188
0.12400819464115177;0.1290445625782013
0.01621262595490507;0.016213417053222656
0.10014308992358953;0.11054134368896484
0.10681520341421724;0.10791778564453125
0.052786797470330715;0.05357551574707031
0.05415361955068443;0.055912405252456665
0.10785832959428072;0.10990142822265625
0.010183350523668554;0.010183870792388916
0.10130785494555826;0.1070859432220459
0.07418807493985227;0.07816287875175476
0.10307668476739273;0.10550406575202942
0.08621437701192919;0.087615966796875
0.07144855433140837;0.07639352977275848
0.10617484453961744;0.11062812805175781
0.0810963063108474;0.08838096261024475
0.10425523265824593;0.10547637939453125
0.07985466718451946;0.08616122603416443
0.006889568065974356;0.006890326738357544
0.05822792544641334;0.06529808044433594
0.12449617505710255;0.13481611013412476
0.06249179626281487;0.0663040280342102
0.09025062353832719;0.09048265218734741
0.07145066310508184;0.07755841314792633
0.09990435737771465;0.10221666097640991
0.12303931261055116;0.13305124640464783
0.09942387572714935;0.10498128831386566
0.027085065563481035;0.027813225984573364
0.10179767034370307;0.10179805755615234
0.00551445927352916;0.005540795624256134
0.08108546073388723;0.08206558227539062
0.01862828324396263;0.018629074096679688
0.12856663080496494;0.1290435791015625
0.08125511856851525;0.0850163996219635
0.0461458261146574;0.04615020751953125
0.08222323903521557;0.08252334594726562
0.06779989561932016;0.07020014524459839
0.0721381151606357;0.08145320415496826
0.08186641915415502;0.09070569276809692
0.022918358288502506;0.022913962602615356
0.03114618887655806;0.031937599182128906
0.0750774712254923;0.08389663696289062
0.04241372802746112;0.04727613925933838
0.06019837837344334;0.06186065077781677
0.05954947986479678;0.06646418571472168
0.09188860238941593;0.09220977127552032
0.042270557797047296;0.04227730631828308
0.05878936822105724;0.0651712417602539
0.04458732663276504;0.04567644000053406
0.1143081157222731;0.11431026458740234
0.12151253464432624;0.1233518123626709
0.10461064044604079;0.10944545269012451
0.03495069565526738;0.034951210021972656
0.12122880480756573;0.13541549444198608
0.0945209978068087;0.09637069702148438
0.03855787293412272;0.03993740677833557
0.09984521248207488;0.10149291157722473
0.12570227699342773;0.13452595472335815
0.06807397741564856;0.0682821273803711
0.09965134871004015;0.10166549682617188
0.12305040797684745;0.12490084767341614
0.08766132938286289;0.08855822682380676
0.10280916891849598;0.10353374481201172
0.05361793871883016;0.05723566934466362
0.09761057587051125;0.0997096598148346
0.0022046691173317257;0.00220489501953125
0.0836865932979049;0.08547037839889526
0.11116137504582314;0.13014623522758484
0.09084869707208855;0.10691645741462708
0.15406765407174516;0.16059783101081848
0.11337194005420813;0.12826865911483765
0.10249362601522377;0.1074381172657013
0.02847833294617218;0.028486251831054688
0.04173427609078921;0.04357856512069702
0.07730745884399882;0.0922059714794159
0.0847995326174243;0.09744734317064285
0.1295040030497569;0.13304901123046875
0.06918038107606585;0.0741429328918457
0.16297164398445685;0.1670668125152588
0.03501642199314038;0.03720158338546753
0.08968207373694594;0.0897074043750763
0.11427848952165613;0.12975412607192993
0.10594016429498417;0.10781478881835938
0.08755513508260686;0.08794307708740234
0.1033445133623863;0.11294528841972351
0.03701919878444548;0.03740313649177551
0.05365570162637505;0.05738884210586548
0.058491014902869544;0.058597564697265625
0.07833125133770898;0.09385256469249725
0.054412889516786946;0.057405874133110046
0.07903091205761838;0.0811166763305664
0.08863402436888876;0.09563541412353516
0.08387606201164416;0.0877065658569336
0.09663374243782262;0.0966348648071289
0.04380900311212278;0.04594457149505615
0.07867206295846443;0.0786905288696289
0.07826075641863289;0.08001136779785156
0.1393421551521745;0.14988917112350464
0.1557580337905732;0.16262710094451904
0.09567413121227758;0.0969381332397461
0.06352986731478823;0.0643930733203888
0.08566777102392746;0.09238189458847046
0.10367594511620247;0.10447600483894348
0.02681870751764398;0.026864051818847656
0.10713094062606097;0.12364104390144348
0.017938956889036527;0.017939597368240356
0.028734657473235135;0.02873516082763672
0.09323929100757687;0.09619331359863281
0.009811736341567205;0.009812355041503906
0.08979540584527283;0.0958271324634552
0.08062607410965208;0.08890044689178467
0.061996022814164414;0.07279524207115173
0.16539404514533396;0.1787099838256836
0.08789669185776715;0.08796215057373047
0.11239489501103025;0.14744937419891357
0.14841232084954314;0.1557040512561798
0.08414379110385813;0.0849008560180664
0.10188494234455092;0.104156494140625
0.10000950243256902;0.1029977798461914
0.013571681864939384;0.013571739196777344
0.17708188784245782;0.1927671730518341
0.08911162041183451;0.09429355710744858
0.062453957208777625;0.06307223439216614
0.08226623080141333;0.08435440063476562
0.0961536597772133;0.09883877635002136
0.12128038882928784;0.13165894150733948
0.06686869230895402;0.06687641143798828
0.06240239113890679;0.0640115737915039
0.08055625726331726;0.08454642444849014
0.12854473161112231;0.13538743555545807
0.08791657100102253;0.0898963212966919
0.11084112411665742;0.12187305092811584
0.07140920990282137;0.07631027698516846
0.08228115378669214;0.08228114247322083
0.17289861541035953;0.19204497337341309
0.0736229816960666;0.07848483324050903
0.10299075610996962;0.11094123125076294
0.0008543283898839683;0.0008544921875
0.0922520087483179;0.10331553220748901
0.10576566967192007;0.11093905568122864
0.021161707111866025;0.021206378936767578
0.0995764726400345;0.09962844848632812
0.03532828959166185;0.03532852232456207
0.08697821298954299;0.0973520278930664
0.01704241129318927;0.017043113708496094
0.013843330333851928;0.013843536376953125
0.06567271568504046;0.06879520416259766
0.056722705804541904;0.0576481968164444
0.034353692675430786;0.0347415953874588
0.09535356891587132;0.10803323984146118
0.055799086410372775;0.061963021755218506
0.06502309839725742;0.06621125340461731
0.04880121322740124;0.049767911434173584
0.108487509263079;0.11610892415046692
0.10316832723913642;0.10482814908027649
0.20784868534083792;0.22032254934310913
0.028520712770952243;0.028519630432128906
0.07418912738577721;0.07811415195465088
0.05344157606264073;0.05461755394935608
0.025816357946635556;0.025816917419433594
0.030900684751364687;0.031609565019607544
0.08590711403583799;0.09794184565544128
0.06635925036488453;0.07810026407241821
0.12801334897045302;0.14482080936431885
0.1237174611055498;0.1266065239906311
0.09239166162059995;0.09562915563583374
0.04983791179764322;0.054278433322906494
0.10493967905908777;0.10883048176765442
0.08279436957245921;0.08942604064941406
0.09627522800262676;0.10147362947463989
0.09093156718321044;0.09393218159675598
0.03839770310268813;0.0394916832447052
0.010482625894041529;0.011047497391700745
0.07759613585816262;0.08823445439338684
0.10174582719972956;0.10600662231445312
0.0680497202863596;0.07086712121963501
0.029809804374879918;0.03050088882446289
0.14203775765837773;0.16750472784042358
0.03569888406808058;0.03574657440185547
0.12980654171375122;0.13955596089363098
0.07958743422571554;0.08065986633300781
0.07966581139966462;0.09044936299324036
0.05220117449685367;0.05356407165527344
0.02201668178822923;0.022023022174835205
0.08937376207963242;0.09020712971687317
0.08168896104614004;0.09526211023330688
0.09207469815355297;0.09212973713874817
0.0998145453965716;0.10741281509399414
0.10732397642747092;0.10784335434436798
0.1553583989191102;0.15563777089118958
0.05087317939833284;0.05528254061937332
0.09056274974019722;0.09244120121002197
0.07742024435070557;0.07960525155067444
0.13812512746734334;0.14496064186096191
0.01159840237465592;0.011598587036132812
0.0239840399150072;0.023984909057617188
0.062178143839282864;0.06282901763916016
0.11318579212733261;0.12096774578094482
0.14460091947765472;0.14627456665039062
0.016518222316078173;0.016518592834472656
0.08139124289461597;0.08442139625549316
0.04075490922972198;0.04198503494262695
0.08389809683368137;0.08389851450920105
0.059720700826824964;0.05972476303577423
0.045536863350259894;0.04589271545410156
0.0899385441366742;0.1076430082321167
0.11281722291268664;0.13236507773399353
0.12139778881030755;0.1303514540195465
0.03495439674327079;0.03568586707115173
0.062042939638091446;0.07295601069927216
0.1084907169157577;0.11411362886428833
0.13213411988809814;0.14366894960403442
0.08045428994561264;0.08118147403001785
0.08136486263118618;0.08136521279811859
0.11757585683694438;0.11757755279541016
0.09068274984034569;0.09508604556322098
0.10939929709484925;0.1148185133934021
0.08426986236643295;0.08427035808563232
0.09297736363732546;0.09789180755615234
0.05099952913694043;0.05203169584274292
0.09958716726902717;0.10119342803955078
0.048963537925557965;0.04897502064704895
0.04411127953168762;0.04807974398136139
0.04019430641451597;0.040380895137786865
0.02495993210745102;0.025530695915222168
0.14310769299462212;0.14638224244117737
0.032726638842349415;0.0350894033908844
0.010901930943330442;0.010902434587478638
0.10719107207322423;0.11199188232421875
0.042468874111217865;0.04323863983154297
0.05967734865724273;0.06168195605278015
0.0320601648408689;0.033595263957977295
0.09738578400274368;0.10065460205078125
0.10621560159116658;0.11883798241615295
0.09305658180408183;0.09396544843912125
0.08085077924916446;0.08087435364723206
0.05433354644802158;0.055260658264160156
0.08278960664895596;0.08284282684326172
0.1119741036714689;0.11980307102203369
0.009799188962684531;0.009802818298339844
0.14248699100866502;0.15308067202568054
0.012398718649010662;0.012398719787597656
0.07288243609056634;0.07297414541244507
0.10193584460552982;0.10546782612800598
0.00277137208779153;0.0027723312377929688
0.06102565253357277;0.06430339813232422
0.03760185961074075;0.03785502910614014
0.03966931586920777;0.040311187505722046
0.031278113758219345;0.031437456607818604
0.0704195803849045;0.0741729736328125
0.09316074863446756;0.09669974446296692
0.09446524888700185;0.09446623921394348
0.12768931991340338;0.13668271899223328
0.13814671717578664;0.14257720112800598
0.06580638097464277;0.06836473941802979
0.07788840262762572;0.08031520247459412
0.010864544856046474;0.010865211486816406
0.10617913524584766;0.10662841796875
0.013951482062662262;0.013952255249023438
0.05063576715295124;0.05080974102020264
0.0525534844616528;0.05324268341064453
0.08436450991430328;0.0909227728843689
0.014743693595942256;0.014743804931640625
0.03190807472352261;0.031911782920360565
0.08129990463537286;0.09182345867156982
0.015935805700884792;0.016027286648750305
0.070784868412822;0.07210350036621094
0.08346247733553046;0.08409881591796875
0.0643013213125184;0.06455042958259583
0.0763730139470904;0.08196929097175598
0.09746171742226685;0.10463845729827881
0.1253564284552322;0.13011899590492249
0.042915579294612614;0.043624237179756165
0.008123397518389064;0.008124162442982197
0.11828596103578103;0.11829376220703125
0.031650628173880355;0.03184700012207031
0.08366101414090428;0.08420276641845703
0.10511300251704546;0.10798636078834534
0.07914027437227893;0.07978439331054688
0.10564460021964764;0.10587218403816223
0.02749549321718207;0.027823805809020996
0.1596299434853809;0.16314265131950378
0.0808046312527476;0.08827880024909973
0.06498670812011731;0.07579594850540161
0.030037361556821646;0.03179454803466797
0.12614595667973147;0.1303958296775818
0.007229955583770414;0.007283687591552734
0.04191700333588214;0.04663464426994324
0.1509196022903712;0.1560831069946289
0.07306674472892942;0.07693469524383545
0.12844128608848965;0.1349990963935852
0.006514863547768051;0.006515532732009888
0.05052744550704399;0.05184844136238098
0.13389334757820515;0.13718605041503906
0.08490438417758707;0.08572769165039062
0.09467193912107723;0.09515956044197083
0.07999875193065939;0.08022788166999817
0.09341275953552194;0.09381583333015442
0.05076947973828282;0.05167004466056824
0.10319373002117632;0.10448349267244339
0.09841844277062164;0.099517822265625
0.10727950072026159;0.10901165008544922
0.01185178392263354;0.011852264404296875
0.008178034953754522;0.008262574672698975
0.02134431077306723;0.021341323852539062
0.10602576448014647;0.10701274871826172
0.05072212498358715;0.05075448751449585
0.08051977924603995;0.08110904693603516
0.07293097333388673;0.07784238457679749
0.061545231127443596;0.06202089414000511
0.0340678453665852;0.03418423980474472
0.07636540952702775;0.07724666595458984
0.08468911723396438;0.08952969312667847
0.06610990844375511;0.07535910606384277
0.08612663161324585;0.08872119337320328
0.014971030579745857;0.014971733093261719
0.006341127008936032;0.006341936066746712
0.09250084496355154;0.09972071647644043
0.034678164319215055;0.03489100933074951
0.10762456862714052;0.1104116439819336
0.09717194390922806;0.09906196594238281
0.09141349109971726;0.09316638112068176
0.05237465563784735;0.05391708016395569
0.02720370083900105;0.027204513549804688
0.1883313253010677;0.19143635034561157
0.0972224745134206;0.09786704182624817
0.13157301966213295;0.14293769001960754
0.07095737441696;0.07376563549041748
0.07410619028998172;0.08116596937179565
0.06766552781893498;0.0696897804737091
0.07600204203247031;0.07603839039802551
0.07610712607562731;0.07973670959472656
0.11039273395626516;0.1122751235961914
0.08082319257014743;0.09066969156265259
0.10360634577499178;0.14965111017227173
0.12984205955943062;0.13018029928207397
0.05378329834638176;0.05474361777305603
0.11139085210492682;0.11379051208496094
0.10310848421402034;0.10360145568847656
0.10821241660559511;0.10822394490242004
0.055440821050450347;0.06195985898375511
0.0023041098972109244;0.002305060625076294
0.0999954693244646;0.10294726490974426
0.11603269751926602;0.12374880909919739
0.09806264034300646;0.09906196594238281
0.026275239660520002;0.026327133178710938
0.07307364292434022;0.07782360166311264
0.08165553960301059;0.08466380834579468
0.013734702933406;0.0137348473072052
0.07354968171268354;0.07510557025671005
0.08895528102339699;0.09002971649169922
0.07538885326976708;0.08207085728645325
0.0875021953188783;0.09696292877197266
0.08395437745579569;0.08654025197029114
0.08610247799657046;0.08612823486328125
0.0035020500821373915;0.0035028457641601562
0.04395708059173494;0.05888506770133972
0.029563386989428283;0.029563933610916138
0.08035730191078644;0.08037853240966797
0.05443874040280076;0.05470938980579376
0.10828777796322149;0.12426799535751343
0.07971630608897978;0.08065128326416016
0.07854028133191236;0.08084070682525635
0.11016376783782933;0.1192425787448883
0.019207149349020243;0.01938501000404358
0.0328597159073911;0.037478864192962646
0.05478996732113135;0.0652841329574585
0.0701678158843336;0.07032489776611328
0.130834721695041;0.13402825593948364
0.057783121266055296;0.060191214084625244
0.0365073311717688;0.036507636308670044
0.09972226029186494;0.1043548583984375
0.05382289786764477;0.057062894105911255
0.03910726357478804;0.04109454154968262
0.10880745276285123;0.1105203926563263
0.08080808529787968;0.08294203877449036
0.08680431068539275;0.08740036189556122
0.13023058444218708;0.1335887312889099
0.005403325348765551;0.0054035186767578125
0.06346442606703079;0.07134705781936646
0.09696266853554948;0.11000890284776688
0.06993899484792937;0.07112312316894531
0.04284176211381492;0.04285430908203125
0.06454410234416232;0.06517314910888672
0.10500059596989908;0.10574811697006226
0.0006193842880042354;0.0006198883056640625
0.10487811521753693;0.10866355895996094
0.13205348749471618;0.13366413116455078
0.040312791557668565;0.04295739531517029
0.010834155654002448;0.010838508605957031
0.07737254616093661;0.07737258076667786
0.1098861794665243;0.11131668090820312
0.0889846498623953;0.09920793771743774
0.00713814934528044;0.007138252258300781
0.08180678579158536;0.0832480937242508
0.04870068912749801;0.05240589380264282
0.15555497766481893;0.17157891392707825
0.09336410799592856;0.09347915649414062
0.01768213433758577;0.017714422196149826
0.057571786596349844;0.057648658752441406
0.02938146802095863;0.030362844467163086
0.1625228895146282;0.16761460900306702
0.10429894879656677;0.10934829711914062
0.06664202229085388;0.06992077827453613
0.044911292267636925;0.05711650848388672
0.1072937597332041;0.11285808682441711
0.08715280332570802;0.09051990509033203
0.03625764141411389;0.036746978759765625
0.13308651579207345;0.1367655098438263
0.05640989128417989;0.05768394470214844
0.12143393937725398;0.13174253702163696
0.05192897589806647;0.0704936683177948
0.09040570465669961;0.09190931916236877
0.034025958200337984;0.034026145935058594
0.049262491870558756;0.056674450635910034
0.07972128977157038;0.09613128006458282
0.0809742029186451;0.08169463276863098
0.1171802215308757;0.13531973958015442
0.01143337726496091;0.011492669582366943
0.0923036568549967;0.09400847554206848
0.06543320741372392;0.07369586825370789
0.0880573380627547;0.09786301851272583
0.12084184359465745;0.12592315673828125
0.021582262608872093;0.021702200174331665
0.06035238656349626;0.07381585240364075
0.003181974374013988;0.0031824111938476562
0.09754369596142543;0.09931191802024841
0.0779562484712957;0.09187525510787964
0.004812724703802451;0.004813194274902344
0.004890052836704755;0.00489044189453125
0.11064722111655768;0.11367692798376083
0.044385074253192144;0.04471111297607422
0.08643326924760786;0.09541907906532288
0.013810493339572802;0.013811111450195312
0.0981891024824351;0.09942626953125
0.10331053907363512;0.10347941517829895
0.05647004004956023;0.0627899169921875
0.08187079654016603;0.08536684513092041
0.03434191456723751;0.03442767262458801
0.08426640994734551;0.08923721313476562
0.06488759306916905;0.0664530098438263
0.14471896398400844;0.1471712291240692
0.05498369786195201;0.06592768430709839
0.06290547000032962;0.06972983479499817
0.07963265382473582;0.08150768280029297
0.0785243427165642;0.08319091796875
0.10898452814056148;0.11020377278327942
0.04910377973990144;0.053591400384902954
0.08782369007099959;0.09855973720550537
0.1036361749274428;0.11665964126586914
0.0685218166700971;0.08272317051887512
0.14320651035088988;0.1432962715625763
0.03032479449541802;0.031466782093048096
0.13089111018678687;0.1324034035205841
0.08738974426507676;0.0890989601612091
0.04334771658214779;0.044652968645095825
0.0359107138495452;0.03622036799788475
0.02612848343794209;0.026156386360526085
0.06557568906985818;0.06632328033447266
0.05536365464852764;0.056542426347732544
0.0789216138838996;0.08563363552093506
0.02915759255578111;0.02938079833984375
0.07689527136789684;0.08024123311042786
0.11228788578969634;0.11925798654556274
0.1137886111391496;0.1213979721069336
0.05065390450595851;0.0514044463634491
0.03892879915279636;0.038928985595703125
0.11454347006990026;0.11630633473396301
0.10090839426993102;0.10500717163085938
0.08846243468641765;0.0954446792602539
0.10588539500970826;0.10856146365404129
0.07610913084527801;0.08213713765144348
0.09659258300103708;0.0972280502319336
0.071974407096502;0.07206439971923828
0.009069580283311838;0.009070396423339844
0.10066993926546806;0.10128593444824219
0.07351105249930673;0.07417387515306473
0.09547056755055004;0.09643926471471786
0.028706857820675828;0.028707504272460938
0.014014969033823215;0.014155032113194466
0.07694858801162019;0.08903756737709045
0.010600311228402952;0.010638564825057983
0.015098897729152088;0.01519562304019928
0.020893062968060882;0.020893096923828125
0.11967223574973368;0.12041183561086655
0.11023579572317954;0.11049464344978333
0.08094590970468651;0.08329391479492188
0.062013611850441644;0.07396256923675537
0.10566024954989273;0.10567668080329895
0.12903221475080429;0.13610737025737762
0.08112147814603819;0.08113667368888855
0.09975030636146828;0.11269325017929077
0.03187474819843254;0.032832592725753784
0.055493286513082704;0.05564689636230469
0.01958950013244406;0.019664078950881958
0.1614041877076698;0.16702064871788025
0.11545630748763586;0.12879112362861633
0.04526861475260093;0.04738453030586243
0.08430855091858049;0.0945466160774231
0.04851695228115671;0.05023244023323059
0.09160988497477356;0.09583783149719238
0.11009234314945948;0.11097049713134766
0.09415833754791202;0.09610465168952942
0.1258741475673033;0.13244107365608215
0.1814577078464651;0.1826115846633911
0.09572588224704029;0.09572691470384598
0.14222616614515546;0.14234641194343567
0.10875483608502412;0.12143370509147644
0.06630175885815416;0.06687641143798828
0.05840344947853747;0.05852988362312317
0.09830317348925677;0.09886451065540314
0.04357953219374829;0.04363059997558594
0.03769125612752439;0.03911265730857849
0.018959634932503727;0.018959999084472656
0.11551400837073905;0.12059491872787476
0.10981501604208134;0.10982972383499146
0.00635102020709607;0.006351470947265625
0.047206503691655737;0.04952967166900635
0.11012520385353708;0.11597427725791931
0.05494209705807724;0.05697769671678543
0.12533896542971054;0.12613673508167267
0.019068930500654533;0.019069628790020943
0.10389665653478244;0.10429376363754272
0.10641858588454836;0.10837548971176147
0.10393094997433558;0.10803049802780151
0.08796178400281733;0.09229159355163574
0.10592129534992363;0.10827243328094482
0.025506941813437274;0.025686293840408325
0.13442312865644007;0.13507826626300812
0.10220728452284586;0.12233012914657593
0.005470759723465695;0.005471259355545044
0.024353057282068827;0.024387449026107788
0.13033411712980714;0.13059698045253754
0.08407572218034103;0.0904352068901062
0.10410420619467234;0.10637807846069336
0.04246372395271493;0.04297351837158203
0.005714707254264142;0.005715370178222656
0.11153365829913785;0.11294177174568176
0.07505544734754636;0.08290600776672363
0.11171737669458177;0.1166001558303833
0.044940338574435766;0.04527568817138672
0.08709033440466539;0.0902700126171112
0.06973041506717693;0.07207110524177551
0.03790160092254081;0.039303719997406006
0.09464577846896818;0.1036091148853302
0.10502326872531911;0.10973543673753738
0.029568756928917805;0.029999256134033203
0.04390767388498747;0.045345306396484375
0.052321300636458144;0.055354923009872437
0.12073283573072827;0.1273137629032135
0.10831390545034618;0.10900020599365234
0.060019295970995805;0.061407677829265594
0.011759710793748523;0.011802911758422852
0.09727843711316715;0.09729865193367004
0.13451592428963283;0.15707969665527344
0.09483474683430891;0.1053459644317627
0.05121976539518892;0.051605138927698135
0.13839843395732324;0.13859650492668152
0.07006049911118094;0.07054705917835236
0.007939188490387425;0.007939338684082031
0.13257550709517366;0.13743114471435547
0.05253217066777154;0.05370047688484192
0.09115067864433196;0.0934458076953888
0.09154800465000265;0.0922870934009552
0.09742799341759664;0.09873848408460617
0.09015406559968549;0.10428011417388916
0.009208495394166847;0.009208709001541138
0.033593081904554935;0.03360462188720703
0.09277736642154125;0.09693551063537598
0.011452831348846879;0.011453628540039062
0.03933492872565722;0.04119338095188141
0.10600220319001971;0.10816386342048645
0.009009401991192717;0.00901031494140625
0.04096675255592221;0.041351318359375
0.06940175209243092;0.07179209589958191
0.09931771075543466;0.10301879048347473
0.1301964008674056;0.19054119288921356
0.04463780205547043;0.05214795470237732
0.0009220215863228459;0.0009222030639648438
0.09347881935172792;0.0983724594116211
0.13431015878624056;0.13485431671142578
0.13493942454635635;0.1385689079761505
0.07721864517714733;0.07938748598098755
0.09098515576332672;0.09161952137947083
0.020864006588810997;0.020864486694335938
0.1163600910619607;0.11635971069335938
0.028124139035840785;0.028156280517578125
0.1389027430740317;0.1598808765411377
0.08380058131084646;0.08650863170623779
0.05130883068878979;0.051672935485839844
0.1000031168990815;0.10771350562572479
0.0029070250976388815;0.002907705493271351
0.08375720908439632;0.0860910415649414
0.07935640413930316;0.08172991871833801
0.07386049401818132;0.0756368637084961
0.07751048862424026;0.09387782216072083
0.07445636073976165;0.07886987924575806
0.00025460433273582204;0.0002547399781178683
0.09487130355765348;0.09490489959716797
0.039302012602098146;0.03976866602897644
0.08883886483818709;0.0909423828125
0.10273152035549546;0.10359099507331848
0.07408693622730032;0.07565879821777344
0.09566931668331162;0.09567353129386902
0.10140882210024088;0.1021241769194603
0.03794260586487729;0.046001970767974854
0.06178336015538216;0.06748077273368835
0.2142303119735837;0.21750831604003906
0.09399656670143458;0.0942554771900177
0.07877929736155317;0.08312416076660156
0.10881063478369324;0.1089029312133789
0.002086671697850124;0.0020875930786132812
0.0949044724895298;0.09661582112312317
0.020159882229748037;0.020160704851150513
0.0007490546369099168;0.0007495880126953125
0.13856506684485992;0.1428034007549286
0.050117336472617624;0.05280730128288269
0.06111071624453944;0.06121256947517395
0.07778658280068346;0.07873916625976562
0.05088264694167149;0.051463156938552856
0.13454204712277434;0.14806270599365234
0.10460635144828716;0.10975077748298645
0.09612457131180543;0.10067939758300781
0.12545073827155165;0.1304042637348175
0.06545509252572079;0.06567859649658203
0.08871066149588099;0.09686219692230225
0.08921800756570017;0.09265218675136566
0.0393198877843507;0.04001426696777344
0.06541205866131544;0.07092952728271484
0.08548660490922476;0.09100627899169922
0.00998021106446833;0.009980201721191406
0.06566709553677043;0.06796260923147202
0.0609107518577207;0.06791234016418457
0.0664919037311146;0.0720321536064148
0.09674483591561285;0.09777922928333282
0.10172271958722506;0.10527706146240234
0.12084027035600117;0.13758206367492676
0.014457682442012008;0.014740943908691406
0.013069952242818643;0.013119161128997803
0.12499877060212222;0.1279936134815216
0.06590522830649467;0.07232880592346191
0.026452469657913667;0.026844024658203125
0.07796119766331201;0.08730244636535645
0.10614425603583895;0.11139583587646484
0.10749688683196497;0.11234277486801147
0.06770753728570655;0.06782717257738113
0.07484895200301032;0.07708892226219177
0.054013028081422686;0.05623561143875122
0.11660356661364935;0.1205119714140892
0.018933783806546655;0.018934279680252075
0.11877379267309573;0.12174829840660095
0.014836066227972431;0.01484498381614685
0.11699211136543927;0.11721798777580261
0.06150716408964117;0.06183817982673645
0.10088397645100727;0.10241889953613281
0.14524334434309147;0.16365617513656616
0.0135041541032189;0.013504981994628906
0.043397525712221496;0.046359673142433167
0.0853207176358019;0.10302524268627167
0.042178122275320716;0.042805641889572144
0.121711416376999;0.12184709310531616
0.09689965730482647;0.10778269171714783
0.022530841634513406;0.022559478878974915
0.012521526345334344;0.01251983642578125
0.0919713135292104;0.09833040088415146
0.1409795087361177;0.15838268399238586
0.05919899443280445;0.06012865900993347
0.13407738168943104;0.136427104473114
0.11937543050343508;0.12106800079345703
0.08258672902973613;0.09428519010543823
0.1394869780588148;0.14690299332141876
0.13995893246935065;0.1519174575805664
0.08360804035453574;0.0907229483127594
0.15670449595119518;0.16120868921279907
0.024742374588918044;0.024867024272680283
0.09402257032177527;0.09471744298934937
0.04584624798687162;0.05454760789871216
0.09566732722202455;0.09665870666503906
0.04941270853145237;0.0505717396736145
0.10695868892400139;0.12382376194000244
0.10716056854894412;0.10789206624031067
0.05694609838293875;0.06356477737426758
0.05212430465180791;0.052181243896484375
0.03945220631492207;0.039636701345443726
0.09688818909032301;0.10736268758773804
0.06569080991880334;0.0680074691772461
0.08028845432900918;0.08143427968025208
0.10467270261542928;0.10806560516357422
0.09759101905827797;0.10230830311775208
0.09416124123672026;0.09717464447021484
0.14193715458616082;0.16383498907089233
0.14215282350482328;0.15080741047859192
0.06330990658206759;0.07237237691879272
0.03245142055255434;0.03245353698730469
0.08917522722276947;0.0992857813835144
0.08018126652048296;0.08574974536895752
0.09792252716363269;0.09848502278327942
0.041042985894161665;0.044200897216796875
0.09983713988677113;0.10224059224128723
0.058647230606338766;0.06820011138916016
0.09587333110687482;0.0980691909790039
0.08058242320012264;0.084554523229599
0.06719522680736471;0.06825051456689835
0.11352224859480574;0.11560460925102234
0.12451258733238868;0.1335620880126953
0.1064361855267852;0.1139182448387146
0.07817895916795055;0.07833576202392578
0.012485355691211224;0.014720916748046875
0.04016676973585945;0.0401763916015625
0.036414704863918915;0.03653910756111145
0.08527134511600858;0.09063827991485596
0.12267928606936004;0.12591025233268738
0.07513981348578747;0.07618904113769531
0.08258267420407994;0.08854863047599792
0.047189497502932054;0.047522544860839844
0.11337345576952092;0.11351585388183594
0.06510768006083276;0.06713294982910156
0.09841531732465654;0.09841537475585938
0.07117714421073439;0.0718679428100586
0.10002229011453694;0.10256481170654297
0.08009408973465025;0.08399581909179688
0.13345478654534057;0.1581592857837677
0.013588179536337475;0.013588905334472656
0.0634190045453153;0.067442387342453
0.0769794269887592;0.07842934131622314
0.09706161236996143;0.09706118702888489
0.011634213543875227;0.011680364608764648
0.1736194597886449;0.1803007423877716
0.055033907979934536;0.057188987731933594
0.054262932167804624;0.054518699645996094
0.10793534731636402;0.10802271962165833
0.050283153189747465;0.051867514848709106
0.05728497773821333;0.05750274658203125
0.059723153709868214;0.06249105930328369
0.16712070675142332;0.1914844512939453
0.0992903689114342;0.10013774037361145
0.00671183250608683;0.0067119598388671875
0.013842139665845882;0.013842582702636719
0.11214263836767124;0.11419007927179337
0.03785808969227847;0.037858039140701294
0.03027710337090393;0.03096240758895874
0.04426134252189952;0.044806480407714844
0.16998192842829954;0.17707276344299316
0.05894095772882475;0.060812413692474365
0.10022754775584684;0.10042479634284973
0.047772965289583066;0.04858175292611122
0.07986169797376357;0.08717155456542969
0.0038586921896858555;0.0038595199584960938
0.02944752241652852;0.029970139265060425
0.03100017217415602;0.03169425576925278
0.09070176294092522;0.09527349472045898
0.07784340865006115;0.08205398917198181
0.1137381584268664;0.11740677058696747
0.042531286288652714;0.04312491416931152
0.09988616313367388;0.10663416981697083
0.07164344366983391;0.08588221669197083
0.03523613609361327;0.03558826446533203
0.08232473925824117;0.08824536204338074
0.09208149889405386;0.09480956196784973
0.13563291322274615;0.14042091369628906
0.10890133589533142;0.12488031387329102
0.03345652735171506;0.035454750061035156
0.06625539596985758;0.067626953125
0.009025653033670332;0.009026498533785343
0.051525257589471574;0.05809947848320007
0.009171139815661304;0.009171485900878906
0.06444242622331454;0.07576900720596313
0.0923086248274648;0.10192185640335083
0.05063467445448072;0.05088996887207031
0.03665952372088051;0.039253562688827515
0.029549498498141223;0.03060147725045681
0.0370122771514149;0.03702831268310547
0.20452924126763286;0.210422545671463
0.0925668866920937;0.0941619873046875
0.0044046548315142195;0.004405021667480469
0.07505701241345214;0.07641676813364029
0.05982845856355375;0.061674147844314575
0.05504212755891536;0.06022167205810547
0.10314019387644151;0.10501754283905029
0.11339111730905617;0.11646997928619385
0.08975929299046238;0.09913450479507446
0.017765089815794756;0.01784422993659973
0.11623416849566759;0.11692333221435547
0.10117086653922702;0.10428431630134583
0.09577102504987592;0.09686851501464844
0.07539884833793906;0.07863014936447144
0.0745959918945715;0.07653430104255676
0.14107713870222044;0.14151376485824585
0.11145072430088145;0.11726260185241699
0.07904621827417939;0.08110904693603516
0.0714642076398256;0.07272529602050781
0.038351261213006076;0.03837108612060547
0.006205711143782979;0.006206512451171875
0.053414801367851435;0.054894983768463135
0.12468881907292387;0.12490367889404297
0.09867156561260941;0.09883686900138855
0.046654791118934;0.048718929290771484
0.07776072657490035;0.07936562597751617
0.15393412746364868;0.15892787277698517
0.016464497484296677;0.016465187072753906
0.09621791540201727;0.1010751724243164
0.10052852904677557;0.10084342956542969
0.1035532714904735;0.10672572255134583
0.14299262308068222;0.1460496187210083
0.13206644643279267;0.13874071836471558
0.09078040191664205;0.09095382690429688
0.011169866127069505;0.011613607406616211
0.15951904866492847;0.16699504852294922
0.09225064236070597;0.0969843864440918
0.08992214438672162;0.09035103768110275
0.06547798530922246;0.06584453582763672
0.10130012705136456;0.10871115326881409
0.08702245357568202;0.0889749526977539
0.11372648366869928;0.12041795253753662
0.07065323098586704;0.07212162017822266
0.05461467319097948;0.05623629689216614
0.024712572846742605;0.024763107299804688
0.0395970136831546;0.039645224809646606
0.08906230253990789;0.08906367421150208
0.09038171343715865;0.0908079445362091
0.10604421350195253;0.10847282409667969
0.09755361494442844;0.09972667694091797
0.10650503152067271;0.11468270421028137
0.1292447304711303;0.14499303698539734
0.08736214398675424;0.08988574147224426
0.02579523227050659;0.025795936584472656
0.08565431808516828;0.08831977844238281
0.046071653242905825;0.04684382677078247
0.06563314875589697;0.06673526763916016
0.12874823138556254;0.13123801350593567
0.019969611444108856;0.019969940185546875
0.07328765232812921;0.07464984059333801
0.10022558567014905;0.10322936624288559
0.1225305856640683;0.13021230697631836
0.16161223614380194;0.16187381744384766
0.03553620675825584;0.03555777668952942
0.11391550152905833;0.11393168568611145
0.12497002209289063;0.12911000847816467
0.1075034005921899;0.10960102081298828
0.08235495035945987;0.08236506581306458
0.14731486886019254;0.15104487538337708
0.11075525660249633;0.11679843068122864
0.06562786978041442;0.07334035634994507
0.11715538545781387;0.11715510487556458
0.14271114376617125;0.15457159280776978
0.05078852939104123;0.051491737365722656
0.08597776667252795;0.08926084637641907
0.09719661831787643;0.09780409932136536
0.027924382734462547;0.027924567461013794
0.12276919356893642;0.13199332356452942
0.09158447265212925;0.0917082130908966
0.011726191629700629;0.01172637939453125
0.12340928678768745;0.12599268555641174
0.006890141351797249;0.00690576434135437
0.09335337461252294;0.09911012649536133
0.09993482880430177;0.10325354337692261
0.06678151144412948;0.0677805244922638
0.051227046588853534;0.051883697509765625
0.12995939631588999;0.13347628712654114
0.08157554450777008;0.08415678888559341
0.05537693771902676;0.057853490114212036
0.13603985817320552;0.1463945209980011
0.07366781128013289;0.07758823037147522
0.08090081291895575;0.08161833882331848
0.07818784771459242;0.08018973469734192
0.07829834283373878;0.078338623046875
0.08130446259097271;0.0826406478881836
0.009955976734578362;0.009978726506233215
0.10880765818549124;0.11326980590820312
0.02970640234208897;0.02975749969482422
0.048631129316724815;0.05023685097694397
0.09803696959590463;0.09882354736328125
0.1019705738327954;0.10846805572509766
0.04258116011660876;0.044727981090545654
0.08993075143107582;0.08998262882232666
0.08193291706817728;0.08675378561019897
0.032335770680531714;0.03281867504119873
0.06755037693005159;0.06877583265304565
0.0689257976869074;0.07059672474861145
0.08778115066428813;0.0880298912525177
0.06677416286878406;0.07750940322875977
0.1257835146592248;0.13566869497299194
0.13538561713597025;0.13549140095710754
0.053220310262653045;0.05870765447616577
0.12612356589019244;0.1385415494441986
0.06472594257531834;0.06933116912841797
0.030045689277501224;0.030051231384277344
0.07488334603088144;0.09727981686592102
0.07317310110643666;0.08180642127990723
0.060754624822298535;0.06262683868408203
0.008317721181230408;0.008317947387695312
0.09314848191172595;0.09620857238769531
0.1156485330956198;0.12496736645698547
0.06319668400052342;0.08348333835601807
0.13244250176681235;0.13308429718017578
0.15380208231659692;0.15605440735816956
0.125072635026016;0.1333341896533966
0.04535858856439209;0.0533294677734375
0.05520346967669916;0.05834472179412842
0.020379699416143093;0.020594358444213867
0.09636192044063206;0.09740829467773438
0.0797778451060898;0.08386707305908203
0.0772117301108195;0.07798859477043152
0.09561267713532594;0.09752464294433594
0.12868309774479586;0.1306019127368927
0.10377699843053152;0.10666275024414062
0.024882791117705735;0.024977385997772217
0.1456134116489655;0.14762115478515625
0.09067534865112638;0.09952259063720703
0.025533804454717465;0.025533992797136307
0.046561345537544735;0.046812087297439575
0.09629637902621042;0.09629631042480469
0.16175610470678972;0.17015841603279114
0.08963652211501229;0.09685611724853516
0.10650571816324668;0.10978791117668152
0.0584292813815075;0.06507396697998047
0.07794316909527;0.10113006830215454
0.03346660396689935;0.03696683049201965
0.14231442815072826;0.14296334981918335
0.028574481517459928;0.028840065002441406
0.047703012910929966;0.05302765965461731
0.09837044368178068;0.10149949789047241
0.0890486305017963;0.0890798568725586
0.07356374128915122;0.08011695742607117
0.017211401291826415;0.01729688048362732
0.016235063369121592;0.0162353515625
0.12146604719124558;0.12446117401123047
0.07621367276342261;0.07803712785243988
0.0813722941069917;0.08152583241462708
0.040913708027020976;0.041349440813064575
0.055323489906986295;0.05688852071762085
0.09554796598720361;0.09626391530036926
0.07270731432026371;0.08131951093673706
0.10106891974081898;0.10408687591552734
0.10853404465606231;0.1329934298992157
0.11809246024174348;0.1234007179737091
0.0942839276300432;0.09473899006843567
0.07628216509039334;0.09675544500350952
0.03878985365372996;0.038893699645996094
0.1259637950327456;0.12597563862800598
0.10139090176870408;0.10532712936401367
0.11380831243064114;0.12800592184066772
0.02055815316244123;0.02055835723876953
0.0935222327147019;0.09808766841888428
0.02132947192432752;0.02181828022003174
0.049861209838938554;0.05072975158691406
0.10268928550187434;0.10405821353197098
0.033569846221654084;0.033916354179382324
0.07440274077855957;0.07454779744148254
0.072613624357752;0.0791807472705841
0.07949255212797789;0.08625605702400208
0.044592849017853126;0.04459381103515625
0.07859262532751198;0.07868194580078125
0.060024954266723204;0.06404811143875122
0.0904598716059859;0.09391286969184875
0.016986846907266734;0.016986846923828125
0.03233336967870466;0.032436907291412354
0.05442136751496902;0.055930137634277344
0.015227452241146812;0.015228271484375
0.09583730215068334;0.10428431630134583
0.1057397728245264;0.10816945135593414
0.010967231083518563;0.010967254638671875
0.03355127360704871;0.03383064270019531
0.13002489107130566;0.13127601146697998
0.11336638825936546;0.11519816517829895
0.051523217757335434;0.05165863037109375
0.07417397089966896;0.08016857504844666
0.0002584227471264421;0.000300675630569458
0.06574643612057156;0.07134515047073364
0.02556778240769954;0.025568008422851562
0.1147777751269876;0.12166941165924072
0.14568087183189454;0.16399383544921875
0.07292578532091479;0.0747327134013176
0.08383922588036266;0.09082929790019989
0.0771753927474883;0.07717609405517578
0.020233332370188064;0.02047252655029297
0.09195151055248785;0.09680813550949097
0.12112475403137138;0.12429296970367432
0.05895867713963922;0.058951377868652344
0.09285581840453808;0.10059642791748047
0.11098353884541745;0.11230754852294922
0.0065203763183052646;0.0070096999406814575
0.11732150439597495;0.11732196807861328
0.033762905345167835;0.03376293182373047
0.026780347955481097;0.026781082153320312
0.0976053727581371;0.09938237071037292
0.11269062109520236;0.11269950866699219
0.13903534273231932;0.15294064581394196
0.08577999238121073;0.0925971269607544
0.056454895730227835;0.05999179184436798
0.013347924228464647;0.0135650634765625
0.05518943648620565;0.05907493829727173
0.0709367619163924;0.07795751094818115
0.11486441276312602;0.12436729669570923
0.10566853250934537;0.1118764877319336
0.05832322082077152;0.05861473083496094
0.07700721536035032;0.08125299215316772
0.04006960999156354;0.040537089109420776
0.04706081078818901;0.049867093563079834
0.008965311771195474;0.008965492248535156
0.08991097804996699;0.09239387512207031
0.10077260463270193;0.10476592183113098
0.10400497409807131;0.11588490009307861
0.09636953757747209;0.10028460621833801
0.08746811228281957;0.08776378631591797
0.005034200793331572;0.005034446716308594
0.13634133957974331;0.13814926147460938
0.12350223948819036;0.13437223434448242
0.12598596099870601;0.13118556141853333
0.060098475140890194;0.060116738080978394
0.025918299016314674;0.026271700859069824
0.054402250067876225;0.056030452251434326
0.0660852916851293;0.0663003921508789
0.02992005589726972;0.030201643705368042
0.043183820346379354;0.04440498352050781
0.044605812122286884;0.046095818281173706
0.06595516467537481;0.06757926940917969
0.08745704825231612;0.09494590759277344
0.06836232745748329;0.07029903680086136
0.0948311987224424;0.1021280288696289
0.027387280475023635;0.027405738830566406
0.08329069314765326;0.084564208984375
0.07114881668606728;0.07251358032226562
0.07126464150060823;0.0903884768486023
0.12274680304758917;0.12588685750961304
0.08537635353363009;0.09140685200691223
0.004431286064520241;0.004431724548339844
0.07320856004177105;0.07648825645446777
0.1070770603219861;0.11559262871742249
0.10933648622051573;0.11011409759521484
0.10772215520815029;0.10847094655036926
0.10296892703462525;0.10888190567493439
0.015246404267949196;0.015246450901031494
0.07500518791055436;0.07500746846199036
0.02206697705258255;0.022155940532684326
0.09050021065228239;0.10348841547966003
0.006936543309918625;0.0069370269775390625
0.09677630915197383;0.09849071502685547
0.03422389803954662;0.034392356872558594
0.019150654394019282;0.01988297700881958
0.07401805242164795;0.08417698740959167
0.13940802316117423;0.1410941481590271
0.08876421430457175;0.0908193588256836
0.07647099769524576;0.1007533073425293
0.14694132931576437;0.1469421684741974
0.09539278603668831;0.09909820556640625
0.08542187936857407;0.08983424305915833
0.03681763872263761;0.036818504333496094
0.021340474205616546;0.021341323852539062
0.011768696755637109;0.011769294738769531
0.09506277316718258;0.09594440460205078
0.04776058297329816;0.04890933632850647
0.09876392410350114;0.1000651940703392
0.0034060421513703093;0.003406524658203125
0.09880613767877337;0.10514459013938904
0.15036050168028045;0.15406104922294617
0.04030185241231857;0.0410308837890625
0.09948493514613163;0.10303786396980286
0.012018061800760007;0.012018203735351562
0.08779997572387431;0.0887613594532013
0.0016369562032392821;0.0016374588012695312
0.005805994052602972;0.005806148052215576
0.06944791970837073;0.07425308227539062
0.09373049271992841;0.09529495239257812
0.030668537683035204;0.03117513656616211
0.07778996501176401;0.0777902603149414
0.11427123799789113;0.11427310109138489
0.07337203616449622;0.07337278872728348
0.16537572377998175;0.1757660210132599
0.04844456126674659;0.04984322190284729
0.025555887121947653;0.026229888200759888
0.08886008849699248;0.1223602294921875
0.11227589758608844;0.11449950933456421
0.09013726168816323;0.0901622474193573
0.10826266089374753;0.10984328389167786
0.10129016066636312;0.10206127166748047
0.09119976819743447;0.11155128479003906
0.10250270478419236;0.11148262023925781
0.03420824732182704;0.036647796630859375
0.06743574726437596;0.06749629974365234
0.06807894954012898;0.0728006362915039
0.02722523462620028;0.027225524187088013
0.08037449210208464;0.08662891387939453
0.10021749144229837;0.10139459371566772
0.011230102857239166;0.01123046875
0.055148396414551014;0.061533719301223755
0.12986929551145035;0.13180065155029297
0.09579005279577767;0.09896443784236908
0.08686954710355323;0.094390869140625
0.11739688002148174;0.12140864133834839
0.07718298188174073;0.07920071482658386
0.1078512947085909;0.11143875122070312
0.1173447532676682;0.12770667672157288
0.0708600121121724;0.07128605991601944
0.056655689054734205;0.059246599674224854
0.11129898203079498;0.111508309841156
0.052997030509967784;0.07342994213104248
0.08822649298712247;0.09669226408004761
0.11781997749876702;0.1445939838886261
0.012149548276695715;0.012238502502441406
0.011510717211955838;0.011554300785064697
0.10841429229580718;0.1112641841173172
0.05449831282030601;0.05499109625816345
0.1450475694278342;0.16563990712165833
0.09366199710591347;0.09366226196289062
0.1100209723292048;0.12082047760486603
0.15619098407666207;0.1577225923538208


==> data/appendices/scatter/mnist-c-standard-balanced.csv <==
True Distance;Estimated Distance
0.023466865261483005;0.02449968457221985
0.009330249771611789;0.009335517883300781
0.011219252723636943;0.01143646240234375
0.015288302354365079;0.01627802848815918
0.024031607398202235;0.02566242218017578
0.010671400876012272;0.011470794677734375
0.005271853893982418;0.005272865295410156
0.0021283286856135764;0.0022935867309570312
0.032358729009223555;0.032813072204589844
0.018601566977147408;0.02078762650489807
0.019054979904414227;0.02048201858997345
0.006145469903129162;0.006335258483886719
0.03643733345624815;0.03827407956123352
0.02056822046235701;0.0234774649143219
0.007576008394437293;0.008378267288208008
0.014418949307432932;0.014734268188476562
0.039279148233671825;0.03941348195075989
0.029417696715631887;0.030191540718078613
0.0323049329954279;0.034318625926971436
0.023997686539407814;0.02459239959716797
0.06401265283071651;0.06462672352790833
0.026022849484152785;0.026552200317382812
0.000822498963150664;0.0008668899536132812
0.03432179641011497;0.03676176071166992
0.009576603123595873;0.010828107595443726
0.005213503061018206;0.0053882598876953125
0.05047499543856042;0.051422119140625
0.03658939938562539;0.036612510681152344
0.014416283125568207;0.014714211225509644
0.03772668554094183;0.03976837545633316
0.020713152518932236;0.024197161197662354
0.02315001707878736;0.023418426513671875
0.033435471725610656;0.03633400797843933
0.002960725749269616;0.00316619873046875
0.011213832583605044;0.011363983154296875
0.0031918781298957274;0.0034151077270507812
0.008958830441688147;0.0091705322265625
0.007305551870068952;0.00748443603515625
0.01321703285194708;0.014369964599609375
0.03338452354263774;0.03714659810066223
0.022548345043182223;0.0233648419380188
0.022212370969903437;0.022466659545898438
0.020450378297600862;0.022206097841262817
0.03823189515912215;0.04060232639312744
0.0039623666352661775;0.004069328308105469
0.0170566668409235;0.017465591430664062
0.008176879475208149;0.009220600128173828
0.016133612295066692;0.01620769500732422
0.021130171893343184;0.02163863182067871
0.018416305568656567;0.020786166191101074
0.026226131948848323;0.027221888303756714
0.013891103853585558;0.014317512512207031
0.02397720136863935;0.024303410202264786
0.017375271088013712;0.018931597471237183
0.036772237169193596;0.037825584411621094
0.001110410713051433;0.0011234283447265625
0.02747607430491057;0.028783202171325684
0.0027149083246737005;0.0027618408203125
0.02159265219578215;0.022867202758789062
0.028588871063678932;0.029300689697265625
0.04386534299011069;0.04575473070144653
0.023933417180894295;0.025732576847076416
0.00391916109278838;0.004131317138671875
0.05099882130948394;0.054102927446365356
0.007567613812211008;0.008501768112182617
0.015280293709345737;0.015325546264648438
0.03864794312548835;0.04209083318710327
0.019019911367909984;0.019507408142089844
0.01549350353473332;0.015903472900390625
0.012094103430614;0.012737050652503967
0.004088445468926713;0.004096958786249161
0.04598209801394642;0.048484236001968384
0.02073453969071101;0.02157643437385559
0.008847622384800172;0.008852958679199219
0.0019144025772278883;0.0020408928394317627
0.023020835478214267;0.023631662130355835
0.013541321316730347;0.01369476318359375
0.05300083557512708;0.05449873208999634
0.021649272420270628;0.021709412336349487
0.022294445578584246;0.022602081298828125
0.03052669321654337;0.03493618965148926
0.05384208417319536;0.05428984761238098
0.04029856046874849;0.04361945390701294
0.03404902435265932;0.03419780731201172
0.01918821531036388;0.020020484924316406
0.021369406442416;0.02153003215789795
0.014284317542645064;0.014923095703125
0.019992131737186003;0.021066024899482727
0.003688417444953848;0.0037355422973632812
0.03076596520353119;0.032336294651031494
0.04191274516832375;0.0421619713306427
0.003765151665336946;0.003856658935546875
0.029603101167800988;0.03168103098869324
0.018747800441267202;0.02013799548149109
0.007237480625234848;0.008113272488117218
0.010762169054005032;0.011535853147506714
0.018628167354658724;0.020965009927749634
0.021433193779066335;0.02231884002685547
0.050146507984891446;0.05812358856201172
0.017582299473485642;0.018093109130859375
0.05931551404710452;0.060023337602615356
0.04307005520141392;0.04411318898200989
0.02727104406621541;0.027838706970214844
0.022831291708386322;0.024252235889434814
0.03876797572482978;0.04132774472236633
0.0565360879272435;0.05671408772468567
0.006299442376575579;0.00704348087310791
0.03106806590771708;0.031287193298339844
0.0212037275927138;0.021854832768440247
0.011364551152483755;0.011934280395507812
0.015703095739144666;0.01815330982208252
0.00706885045938504;0.007826805114746094
0.009989842907231017;0.010664969682693481
0.004933232893221497;0.0050907135009765625
0.023304320638318853;0.023362159729003906
0.00831893995185207;0.008493423461914062
0.027031924319777252;0.027118682861328125
0.004876954259876841;0.00516510009765625
0.021281581967013585;0.021770238876342773
0.01814511869216971;0.018671929836273193
0.009187731051231857;0.009286880493164062
0.02357344925924983;0.0235748291015625
0.038827942719719434;0.03946876525878906
0.0035483125467795245;0.0036077499389648438
0.012107142413748178;0.01249203085899353
0.0007431443110933729;0.0007524490356445312
0.03291173448857261;0.035126686096191406
0.032145352300234395;0.03486660122871399
0.017693865163138922;0.01854044198989868
0.02366768977075866;0.02537822723388672
0.023570493709910666;0.02368450164794922
0.01670745663829774;0.016717910766601562
0.010401497704322705;0.010553359985351562
0.030133604971810224;0.032329291105270386
0.018846761360354656;0.0190296471118927
0.021545754555003953;0.023751258850097656
0.006984374021627359;0.0075120627880096436
0.005884796031695324;0.006664872169494629
0.03225868910277339;0.03403659164905548
0.00893483302922934;0.00969541072845459
0.013408055825314878;0.013729044236242771
0.03149424770295294;0.033621981739997864
0.03451986908686882;0.0346699059009552
0.009360125377757938;0.010590285062789917
0.011857899723860248;0.013202443718910217
0.018072117949274772;0.018629074096679688
0.014834064859584337;0.01607358455657959
0.024703423760543297;0.02530093491077423
0.008934322521347363;0.009026527404785156
0.003950227786227474;0.004348874092102051
0.002455914774695697;0.0028448104858398438
0.028653757958895812;0.02901744842529297
0.0015043078168782045;0.0016026496887207031
0.01303029010911107;0.013531684875488281
0.02151446332518674;0.02244281768798828
0.04167806911886892;0.04202941060066223
0.030917714827283133;0.03451663255691528
0.03611353889554863;0.039933204650878906
0.05791802064448016;0.06137275695800781
0.0269577623661763;0.028082847595214844
0.0015433604826904667;0.0015459060668945312
0.016347683698890798;0.017489969730377197
0.0016823499726531116;0.00173187255859375
0.0183719273376334;0.019909203052520752
0.00044979960573362116;0.0004538720240816474
0.00022999508470485924;0.0002307891845703125
0.02568081982511546;0.02827364206314087
0.0069352824635644916;0.007986783981323242
0.046833789426706754;0.04988217353820801
0.005025755717904625;0.006093516945838928
0.01815303786362477;0.01832866668701172
0.013510833738125824;0.014692097902297974
0.04160711440335896;0.041687965393066406
0.030206249388049437;0.03167217969894409
0.019828629944998576;0.019955366849899292
0.004719633784562864;0.004864692687988281
0.023082609191674847;0.02358245849609375
0.05192880260523541;0.05296897888183594
0.031366412392242804;0.03462982177734375
0.010694545478642096;0.0108489990234375
0.02301190030562966;0.023058921098709106
0.021936000299079998;0.023617804050445557
0.032864246423285046;0.0337386429309845
0.030039054319665654;0.03167635202407837
0.004077393909622506;0.0041866302490234375
0.02733021086332758;0.02942565083503723
0.004149908195620845;0.004406929016113281
0.02810264038187062;0.02869701385498047
0.010028697899611373;0.010478436946868896
0.04724067944537746;0.0485859215259552
0.021805352725757322;0.02244284749031067
0.012846935998401657;0.014129102230072021
0.005282686179295149;0.005438804626464844
0.030446652239081808;0.03162189945578575
0.006914835836288493;0.007105886936187744
0.00301062963227633;0.0031080245971679688
0.00034576565958704947;0.00035381317138671875
0.018661566552324992;0.020045220851898193
0.015150079143622788;0.016704335808753967
0.03185940513567196;0.032711029052734375
0.012313008781562476;0.012804031372070312
0.04699423501247277;0.05026423931121826
0.009180564133657004;0.009284019470214844
0.04463168963795876;0.04895281791687012
0.022888859786971822;0.02398928999900818
0.0021924603965514677;0.0023371875286102295
0.016301607681525516;0.016579627990722656
0.015184204647761813;0.01585865020751953
0.03105617581768978;0.03319251537322998
0.02467958868085923;0.024870872497558594
0.013688353983727771;0.014685899019241333
0.0006608460231051099;0.0007349252700805664
0.005272073027012579;0.0054206461645662785
0.03260198780142065;0.03422453999519348
0.03136371255361237;0.032027244567871094
0.03396816749259646;0.036024123430252075
0.01887750446105986;0.020465612411499023
0.04233146214307759;0.05021190643310547
0.04333396327043526;0.04382133483886719
0.010938361254046037;0.011168479919433594
0.02288048553897276;0.025805070996284485
0.010168298943053801;0.010191917419433594
0.0009171988987285019;0.0009469985961914062
0.002865771570704576;0.0029687881469726562
0.028762002070435607;0.029435157775878906
0.03967017402183664;0.04447975754737854
0.013460016137054848;0.014624595642089844
0.004774820370787539;0.005179174244403839
0.0015951586453058244;0.0016756057739257812
0.0046462123591382645;0.005021095275878906
0.018926900052394516;0.020323604345321655
0.012570806874122317;0.014268279075622559
0.0004515270413967464;0.0005114972591400146
0.017760601585662977;0.019263088703155518
0.029152304203281413;0.03004169464111328
0.06396477252286728;0.06918203830718994
0.03132252608127027;0.031341552734375
0.045092654744420896;0.04542255401611328
0.019753844160121745;0.02047252655029297
0.0021805030215625728;0.0024576187133789062
0.04179414758166049;0.04420757293701172
0.008562654721868696;0.0087890625
0.03708840624509518;0.03853130340576172
0.01372097399523657;0.014479607343673706
0.002140485584714645;0.0022001266479492188
0.0009986814102776601;0.0010156631469726562
0.018574297724481263;0.019243359565734863
0.024340687903524675;0.026267409324645996
0.02229745907603283;0.02320045232772827
0.021955803210146552;0.023389816284179688
0.02968747590054146;0.03160741925239563
0.016264171774205787;0.01776576042175293
0.02732616979327276;0.028032422065734863
0.02417798972734164;0.025619208812713623
0.022768050182027013;0.023504257202148438
0.026534925970004453;0.026536941528320312
0.014059053888917664;0.014356613159179688
0.02200070656303742;0.026393026113510132
0.018895419559845555;0.020226478576660156
0.008083525501410758;0.008275032043457031
0.014830572517886362;0.015459060668945312
0.0185042356739582;0.01900959014892578
0.05670051811116146;0.06571066379547119
0.025171504227326297;0.0253315269947052
0.0006167241418638314;0.0006380081176757812
0.007545162770757639;0.0075473785400390625
0.01805423121978988;0.019986391067504883
0.04108053418851312;0.04259300231933594
0.004626175518528652;0.0051113516092300415
0.023381553036283236;0.02650231122970581
0.0075895207161464934;0.009351029992103577
0.010178802120976285;0.010185271501541138
0.009474848115917959;0.009963065385818481
0.041248007738496476;0.04206490516662598
0.02358072926394272;0.02406024932861328
0.01733178945623513;0.018650054931640625
0.0017637429533870755;0.0017995834350585938
0.021043088709265984;0.02146625518798828
0.0305484852725112;0.03145220875740051
0.011299292273557379;0.012226104736328125
0.014272451659625216;0.01597219705581665
0.0192809662783132;0.02041640877723694
0.011428421927580482;0.012319445610046387
0.01947514577928782;0.019891738891601562
0.01668125298325447;0.01757436990737915
0.0026031261503226904;0.0028235912322998047
0.03494529523108878;0.03582761064171791
0.0047815221662937685;0.0058100223541259766
0.017104988724605235;0.019365549087524414
0.011106939389020066;0.011426925659179688
0.013967782313364131;0.014755494892597198
0.024604881434382296;0.02615833282470703
0.022106561885349825;0.02258777618408203
0.032328766335871006;0.03266051411628723
0.00802212396925333;0.008056640625
0.022647850862839124;0.02273082733154297
0.014152938157575392;0.014934569597244263
0.03953696872657369;0.040585339069366455
0.012118248056875119;0.01311272382736206
0.008934932774533286;0.00911712646484375
0.009184224974133766;0.009222984313964844
0.013213149368098536;0.01378101110458374
0.0010739941342038867;0.001079559326171875
0.014856686554312703;0.016008317470550537
0.004019913997424027;0.004022547043859959
0.03937115126129543;0.03943637013435364
0.013689279931891696;0.013868331909179688
0.0017099350941565481;0.0018305182456970215
0.01912217079909684;0.0192108154296875
0.030532921919328614;0.03090667724609375
0.02756258260898086;0.028057098388671875
0.04868588084324468;0.05168154835700989
0.023079994234048565;0.02375727891921997
0.006400343664401142;0.006525993347167969
0.050107271520044745;0.05261382460594177
0.019579314570258886;0.021622836589813232
0.016764361034895377;0.017305374145507812
0.02339475582064006;0.02342700958251953
0.004809594440497084;0.00498807430267334
0.001379611359995637;0.0014162063598632812
0.003522295752645374;0.003887176513671875
0.004982067122121175;0.005119293928146362
0.011190437290114567;0.011403083801269531
0.031436806883197506;0.03291371464729309
0.010213324674156494;0.010553359985351562
0.0234349941731838;0.023897171020507812
0.012127376755296576;0.012971967458724976
0.01607509060619586;0.01669400930404663
0.006202475258367413;0.006389617919921875
0.036632272636788386;0.03827559947967529
0.05222795483871406;0.055222898721694946
0.017303384461103348;0.017817974090576172
0.0037745519308854023;0.0039081573486328125
0.011732213410708923;0.012632668018341064
0.043620273102456766;0.044838935136795044
0.003128300161718511;0.0034230947494506836
0.03226877534309969;0.03497597575187683
0.007350206032369885;0.007748603820800781
0.022542028981387338;0.0249946266412735
0.007539099283903872;0.008143365383148193
0.01468984524578052;0.01670432835817337
0.01966739679254665;0.020648419857025146
0.009308813764355965;0.00952911376953125
0.04630714069086707;0.046309471130371094
0.014052074650223281;0.014804840087890625
0.021877441640989856;0.022569656372070312
0.025203414731261954;0.025283843278884888
0.020101344292223444;0.020787611603736877
0.03712717764638309;0.03924033045768738
0.013736475885731585;0.013920783996582031
0.022087415163932193;0.02366289496421814
0.006099427050318195;0.0061855316162109375
0.03585561182684047;0.03691452741622925
0.029074103191423714;0.029778510332107544
0.028476250939426576;0.029402732849121094
0.020796724344764664;0.02198892831802368
0.016843903093553388;0.017825454473495483
0.02522077935014041;0.02573680877685547
0.014829259837245489;0.014998435974121094
0.021017064046862103;0.021139144897460938
0.04620344153488974;0.05125245451927185
0.01081173422548991;0.011586382985115051
0.02428212785021797;0.02432727813720703
0.03388575762049734;0.03695577383041382
0.02013341271875839;0.021033287048339844
0.05727439927501331;0.05979645252227783
0.02084642312404816;0.021557629108428955
0.0010843824736044532;0.001087188720703125
0.0026805973779629234;0.002902984619140625
0.010789740533352804;0.0116959810256958
0.003069952839375187;0.0033025741577148438
0.027731710700234263;0.028763771057128906
0.004487689624740915;0.004714012145996094
0.01913071375815286;0.02112838625907898
0.016757789422385823;0.019840657711029053
0.02435819993964283;0.024612456560134888
0.02214490545954161;0.023041725158691406
0.029267969705871817;0.03065010905265808
0.006967270357577648;0.007023811340332031
0.012482349434039227;0.01251220703125
0.03278251726990906;0.03497505187988281
0.03824276052138676;0.04033786058425903
0.007919657782944702;0.008220672607421875
0.03831254721660239;0.03999042510986328
0.0013280019868592615;0.0013399124145507812
0.04045317867950401;0.041174888610839844
0.05277376679342041;0.05654224753379822
0.03426420202200438;0.035101890563964844
0.03142255133614418;0.03434187173843384
0.012757917751807965;0.01277923583984375
0.050288952417738064;0.05389025807380676
0.0291422989292044;0.03014373779296875
0.03563461886315442;0.036278724670410156
0.03184195566093462;0.035677194595336914
0.005006045449404396;0.005046844482421875
0.0030769422004033676;0.0037741735577583313
0.041094290189774174;0.04388496279716492
0.020285481095858114;0.023014850914478302
0.011164267503870597;0.011403083801269531
0.00048062989599337243;0.000492095947265625
0.004939519854226187;0.005615890026092529
0.018578697595617616;0.018833190202713013
0.010832599107167513;0.011112213134765625
0.011647542343316554;0.012770652770996094
0.024812128780737887;0.026324808597564697
0.029062814155413813;0.030439019203186035
0.008543802643044773;0.008579254150390625
0.04537535174090361;0.05385017395019531
0.005652328938352478;0.006003379821777344
0.022451842970753266;0.022525787353515625
0.010080215370191733;0.011029223911464214
0.021344200131771428;0.021684646606445312
0.012773046631063342;0.01392027735710144
0.0237579771049183;0.024122238159179688
0.0013737140436358652;0.0014563202857971191
0.03520698535486005;0.037615686655044556
0.0047445685265259194;0.005410581827163696
0.022343080884885243;0.02269458770751953
0.0026037148412456604;0.0026149749755859375
0.013151905679449962;0.013687163591384888
0.0023338541891900857;0.00249481201171875
0.025132096920426245;0.02525806427001953
0.007584388326270309;0.00789642333984375
0.01478279764856329;0.017121940851211548
0.010267034763611245;0.012159943580627441
0.03141479321646117;0.03423714637756348
0.004552228489339742;0.004577666521072388
0.04927283213356443;0.05277332663536072
0.01562582546879877;0.016208648681640625
0.011998101587759841;0.012391090393066406
0.019771607516642233;0.02083495259284973
0.014825035856039582;0.015971601009368896
0.011228949597796611;0.012455970048904419
0.037611573351879785;0.03928947448730469
0.010316036875139033;0.011666789650917053
0.015314533157501675;0.016009807586669922
0.003123884787176298;0.003435492515563965
0.020674801357685315;0.02180957794189453
0.024124680906575706;0.02601146697998047
0.006495175032654667;0.006701469421386719
0.014562424317270372;0.015033900737762451
0.025653586961955424;0.026542872190475464
0.04562868096398913;0.04820585250854492
0.04380246071230946;0.04458141326904297
0.014108844179648148;0.014341384172439575
0.049807709952035505;0.05269768834114075
0.04741929933100841;0.05039536952972412
0.039043344099971906;0.042059849947690964
0.0002511907895494704;0.00029534101486206055
0.01828225018322495;0.019018203020095825
0.03396993696600841;0.0345611572265625
0.016203427779414317;0.017816513776779175
0.008228524064831709;0.008448600769042969
0.02358143168770373;0.026232093572616577
0.028700613227920266;0.028986960649490356
0.010524882323992521;0.0106353759765625
0.008596139792336237;0.009165763854980469
0.01673847437427986;0.01760387420654297
0.0096068656962042;0.009822845458984375
0.0069974498030632255;0.007401449605822563
0.02699049602891809;0.028434276580810547
0.018127878212402432;0.019254565238952637
0.005356236394118174;0.0055942535400390625
0.030645039521016642;0.03340865671634674
0.035997121778752944;0.03893554210662842
0.02052154922779489;0.024252235889434814
0.028215779658077058;0.029696524143218994
0.006065892803316375;0.006121635437011719
0.0009690990002665296;0.0009908676147460938
0.02205466163276198;0.022472381591796875
0.022365102471280946;0.02375727891921997
0.03746508601992068;0.037993431091308594
0.04404791667105356;0.04477500915527344
0.0016977394658941475;0.001773834228515625
0.032682918954519635;0.03695577383041382
0.021784940609661508;0.023227721452713013
0.009786054697191262;0.010115623474121094
0.002043400822406073;0.002079010009765625
0.018530015785197227;0.01991403102874756
0.012308348797075975;0.012714341282844543
0.01184031200863298;0.012058436870574951
0.031026726315895207;0.031655699014663696
0.004843300387527163;0.004978179931640625
0.023451033633447877;0.024128496646881104
0.05239838819215143;0.055608928203582764
0.0047688307636060585;0.004795074462890625
0.010806444390370411;0.011461853981018066
0.024864806316683297;0.02594757080078125
0.009635265902083391;0.010351181030273438
0.04646313532820925;0.046578407287597656
0.04153812610764063;0.0439949631690979
0.0010106609008823126;0.0010347366333007812
0.022904365689084383;0.024629920721054077
0.013335879346329812;0.013502687215805054
0.016492986366236282;0.01735985279083252
0.03663729139997558;0.03667166829109192
0.016660589177506412;0.018699586391448975
0.022393002236291946;0.024336881935596466
0.046432928121430996;0.04653933644294739
0.03111437124040736;0.035151779651641846
0.027657957262951376;0.028335511684417725
0.025080953181977932;0.02622699737548828
0.018028965604730975;0.019488394260406494
0.012797621017003097;0.013089418411254883
0.04031255315854792;0.047055572271347046
0.010508281180868653;0.011333465576171875
0.004988254537937555;0.005621500313282013
0.0023972259189495152;0.002500563859939575
0.03429639974329452;0.036638855934143066
0.005865062593195583;0.005889892578125
0.006440989230559539;0.006565093994140625
0.024382506379418;0.026964157819747925
0.003927360433511688;0.0041370391845703125
0.021163659374152884;0.021455764770507812
0.0036667911680855264;0.0037908554077148438
0.02162731987367424;0.021768569946289062
0.0011511998555530803;0.001178741455078125
0.008909429904948933;0.009501218795776367
0.010164969433602034;0.010305404663085938
0.0235650099618272;0.024975895881652832
0.03283992644249639;0.03669238090515137
0.011095880500016827;0.011797457933425903
0.015184271493342436;0.016501903533935547
0.031279520607501804;0.033573001623153687
0.029599896586245376;0.029909133911132812
0.01834303125437076;0.019796371459960938
0.026999567266178175;0.02871716022491455
0.02712899187671627;0.028817206621170044
0.027634907442421617;0.02994406223297119
0.030003850356985086;0.0311126708984375
0.02153709015434602;0.02284485101699829
0.014069540869646801;0.014188766479492188
0.02425079327269913;0.02474716305732727
0.0077363817952739375;0.008260726928710938
0.02618978682475666;0.026769638061523438
0.012439601887418475;0.012684822082519531
0.037471986457226616;0.041781455278396606
0.005069731238507759;0.005085021257400513
0.011749173059344241;0.011843681335449219
0.016775722770078164;0.017817974090576172
0.014581836370027431;0.015163600444793701
0.010034119791923339;0.010440230369567871
0.04122331611215567;0.04191303253173828
0.01177370812180615;0.012021243572235107
0.06628071340617153;0.06727412343025208
0.0017450462127738809;0.001766204833984375
0.017422751217926254;0.017515182495117188
0.008878512286163515;0.009530454874038696
0.01501416664280473;0.016147524118423462
0.024448018128001667;0.025442153215408325
0.019030641693002788;0.01995241641998291
0.020935922220448957;0.02199283242225647
0.02887034326208861;0.03105059266090393
0.03093714239045743;0.03369402885437012
0.029007887866402807;0.03176063299179077
0.011969275082406364;0.012960255146026611
0.010235719873750982;0.010357856750488281
0.004148568056714255;0.004580646753311157
0.017673590217972157;0.017850875854492188
0.011835537072180147;0.012323230504989624
0.03737059420641323;0.039916157722473145
0.015850823663254163;0.017554014921188354
0.00868869033060386;0.009649664163589478
0.01916475904117731;0.021552681922912598
0.020414073895512475;0.020679473876953125
0.011579266903783615;0.012371540069580078
0.021453382138304833;0.022823065519332886
0.06572364157637729;0.07039192318916321
0.020581665633174415;0.020824432373046875
0.03361025662430085;0.03459640219807625
0.0011670073928086325;0.001255035400390625
0.06305544252242487;0.06801241636276245
0.018581297597912085;0.018974363803863525
0.004495082635729399;0.004932999610900879
0.021224592125435628;0.022446632385253906
0.019163101219497894;0.02001568302512169
0.008699172196351152;0.00897979736328125
0.011335586830570819;0.012568295001983643
0.03813146364246695;0.04176771640777588
0.01895845596645024;0.019195556640625
0.009059220193093;0.009670078754425049
0.018052241602119354;0.01939558982849121
0.00783024101882313;0.007846832275390625
0.005012896587581921;0.005070686340332031
0.018858185940605957;0.020218074321746826
0.013793984026184536;0.01503172516822815
0.012602970227104765;0.012888908386230469
0.023997609289958335;0.02596190571784973
0.008077136270715551;0.008264541625976562
0.007447389699461428;0.007924079895019531
0.024191975846036228;0.024225234985351562
0.006046721698573663;0.006268501281738281
0.014513230052594124;0.014863014221191406
0.015997839398062787;0.016296178102493286
0.04500116346995212;0.045314788818359375
0.01754747513696195;0.017953872680664062
0.01881244706055624;0.019593238830566406
0.00047759791600968153;0.000507354736328125
0.01049707678649497;0.01076507568359375
0.030781774046622894;0.034119635820388794
0.051728924074927615;0.052681922912597656
0.002399505593541879;0.0025281906127929688
0.020145422825378498;0.021378666162490845
0.03699721119759975;0.04420363903045654
0.023345025366964502;0.024903178215026855
0.012604466366291178;0.014142036437988281
0.015267581943414488;0.01563262939453125
0.03282428755638144;0.03611305356025696
0.028746015798545257;0.02878662943840027
0.030410269152909637;0.03300786018371582
0.022471365006767528;0.022735625505447388
0.009415006088018455;0.009591132402420044
0.019561796023564434;0.020864009857177734
0.003485000575761316;0.003683038055896759
0.0038258116388905166;0.004063129425048828
0.015536029655194732;0.017404556274414062
0.012650543500256944;0.013146400451660156
0.028879742388002862;0.029749631881713867
0.02249738056483539;0.02289867401123047
0.016057572498639164;0.01661589741706848
0.0006945354849024184;0.000713348388671875
0.021277439301847834;0.023946702480316162
0.03421176158821787;0.03513145446777344
0.00398146804163453;0.004069328308105469
0.023804728614613326;0.024078369140625
0.0402825967060806;0.042964011430740356
0.02621691908576026;0.027139663696289062
0.016945533216332208;0.01739606261253357
0.030526371362457595;0.03287246823310852
0.023450947287611646;0.024375945329666138
0.017536145916421546;0.01896384358406067
0.011892002678033824;0.01288151741027832
0.02871847808865707;0.03025054931640625
0.0026067792583032877;0.0026674270629882812
0.025281029170109326;0.027293920516967773
0.025220442600694056;0.026546478271484375
0.014398586955332755;0.015220791101455688
0.01648818497201735;0.016777992248535156
0.04150171004371991;0.04487484693527222
0.007614934517686396;0.0077762603759765625
0.017146885602460377;0.018035203218460083
0.01616938850835743;0.016391754150390625
0.0011418070586269335;0.00122833251953125
0.04249929677364455;0.0461769700050354
0.01309482197841272;0.013949215412139893
0.02164969568457495;0.02225974202156067
0.019324373315741276;0.02057880163192749
0.03309635666725985;0.03613591194152832
0.03301204955177731;0.033923178911209106
0.02223772149595979;0.02474716305732727
0.04780131005636696;0.051148802042007446
0.02995006416292623;0.03180217742919922
0.0301432704940164;0.031137466430664062
0.011645110289486124;0.012632668018341064
0.062103856671384496;0.0689254105091095
0.02535138801621817;0.02750489115715027
0.027348788305750264;0.02870669960975647
0.03183798929758704;0.03448110818862915
0.024906111595384844;0.026040375232696533
0.002469397988462764;0.0025072097778320312
0.008775556843901512;0.008988380432128906
0.010371793749204364;0.010709792375564575
0.022596121351084787;0.02260783314704895
0.02427328658740684;0.02557125687599182
0.03126445516342901;0.031395912170410156
0.028047135519576605;0.028449058532714844
0.015432935265089428;0.015590637922286987
0.03499788495951844;0.03539183735847473
0.02882756036154872;0.029142409563064575
0.016527674179072083;0.017724990844726562
0.030476161393136875;0.03291507065296173
0.028788222720163962;0.030753135681152344
0.011890951661876837;0.012565851211547852
0.014170418288573664;0.01442718505859375
0.028614017463239546;0.030147433280944824
0.003715441304970238;0.003767043352127075
0.02495163348371866;0.025625228881835938
0.07554895271935047;0.07847979664802551
0.009885774569395595;0.011078685522079468
0.004772499512785215;0.004879295825958252
0.01356030764694217;0.014477729797363281
0.03497256161015675;0.03732180595397949
0.015476823687984104;0.015878677368164062
0.021486246873294906;0.02162456512451172
0.004383187678968222;0.004395484924316406
0.006152593264481788;0.006255149841308594
0.007280386364872531;0.007308006286621094
0.017570448931179723;0.01862126588821411
0.023067350185807512;0.023744940757751465
0.013344678117192808;0.014188766479492188
0.04459236869731688;0.045864105224609375
0.033669436613084004;0.034266501665115356
0.017011596949603518;0.019722849130630493
0.0003518235609183214;0.000354766845703125
0.017137794215152262;0.017817974090576172
0.038722935274892574;0.04208725690841675
0.0011369176838887394;0.0011796951293945312
0.018798522332279185;0.019859611988067627
0.024159833801723315;0.025351524353027344
0.05249594897011605;0.05396655201911926
0.01908474633977621;0.019306182861328125
0.016451303039810045;0.01781792938709259
0.029283868179751003;0.03096488118171692
0.041829909520840404;0.04272651672363281
0.016527491287940017;0.017135798931121826
0.020628359685679717;0.021427154541015625
0.02320731442052623;0.02469348907470703
0.04651873884871072;0.05256623029708862
0.005705659977629818;0.005832672119140625
0.01751399274257884;0.018418312072753906
0.03897588881897767;0.046852320432662964
0.02833608106953585;0.029470443725585938
0.047324355533214575;0.051620662212371826
0.041586922011226615;0.04289466142654419
0.010719021780999873;0.011317670345306396
0.016196347374118188;0.017933964729309082
0.017609388024415716;0.019302785396575928
0.002032736552410927;0.0020360946655273438
0.058687804654932244;0.06048300862312317
0.008701483056700017;0.010022610425949097
0.0034935301500019647;0.0035257339477539062
0.018477190073463053;0.018728256225585938
0.023621625689872854;0.025667190551757812
0.011664567167597397;0.012024879455566406
0.014821183489163397;0.015139579772949219
0.013862291300250596;0.015149116516113281
0.02334148060327882;0.02388101816177368
0.03445404531351702;0.03524494171142578
0.01062267210075649;0.01082611083984375
0.013169673173798668;0.014330118894577026
0.05661779779282521;0.05662727355957031
0.04109687735597438;0.042273521423339844
0.02297947903042073;0.02494436502456665
0.04414318642696534;0.04788973927497864
0.019178138186545686;0.01926419511437416
0.020385471369196446;0.020844638347625732
0.013225690269202287;0.014204710721969604
0.025067298706002945;0.02657228708267212
0.012125191302673293;0.013405606150627136
0.007495288362666525;0.00823146104812622
0.006629270351633982;0.0066852569580078125
0.004819105447233669;0.004893302917480469
0.04306940630829061;0.04310515522956848
0.013130230587232708;0.014788687229156494
0.00679219324776807;0.00762939453125
0.009797193505561113;0.010335773229598999
0.07016282985807491;0.07156512141227722
0.009445901999235798;0.009591102600097656
0.03143363792492935;0.03472436964511871
0.0014129952614938266;0.0015050917863845825
0.03514474970604305;0.035147666931152344
0.04419200850161368;0.046523094177246094
0.038351639754585796;0.03927135467529297
0.013059949377602171;0.013607054948806763
0.045646549975721734;0.04816925525665283
0.013255971308844492;0.013286564499139786
0.0025639102374677967;0.0025796890258789062
0.018452387765713906;0.021038010716438293
0.04800241704654961;0.05166125297546387
0.01256923747934601;0.012664794921875
0.011389227319853418;0.011515617370605469
0.05392414835405776;0.05630430579185486
0.00906689269544133;0.009424030780792236
0.0006589474205805373;0.0006666183471679688
0.01877189659795887;0.01951885223388672
0.02337105952376475;0.024267196655273438
0.010073252982675949;0.010291129350662231
0.00423412743486179;0.005197793245315552
0.022681191428241165;0.023307830095291138
0.023266371960817076;0.023270606994628906
0.02206479733156216;0.023306846618652344
0.02973095318482292;0.030286788940429688
0.009932735564554927;0.009940147399902344
0.030264727613293043;0.030922919511795044
0.04198354273340211;0.04199404641985893
0.025769430286679783;0.026098191738128662
0.013660413718034628;0.014013320207595825
0.004135998805911527;0.0045365989208221436
0.0073442014437719964;0.008143335580825806
0.019142041638622768;0.02264365553855896
0.036854091477902334;0.039574503898620605
0.0017922774322640786;0.0017995834350585938
0.02765227953081268;0.029397964477539062
0.022205957587129316;0.023049384355545044
0.028616640059671218;0.02963465452194214
0.041743964310365714;0.042778968811035156
0.0033396229266156843;0.0033473968505859375
0.05878919512422773;0.06069469451904297
0.02879129161546077;0.029130935668945312
0.036886083721081805;0.037636756896972656
0.0009749876054362608;0.0010843276977539062
0.008457577060515538;0.00846099853515625
0.01577766524511266;0.016698867082595825
0.0024474839153639356;0.0026757121086120605
0.01789069931466827;0.019052505493164062
0.04699419039664601;0.04751110076904297
0.016852728737413458;0.020043224096298218
0.029753071248675256;0.030225783586502075
0.0003038218182713809;0.0003070831298828125
0.01524597876632303;0.0154571533203125
0.05398347826753816;0.0592193603515625
0.012346666373863871;0.01288604736328125
0.0035982991458202974;0.003673553466796875
0.03219310231899996;0.034646034240722656
0.007516521517127895;0.007639884948730469
0.024010345864831542;0.02411365509033203
0.01424946175613226;0.016129493713378906
0.03568176740651782;0.036425620317459106
0.023383711695391374;0.025744855403900146
0.029165814664223466;0.030364036560058594
0.0054527351442478144;0.0055141448974609375
0.02553780316688474;0.02774137258529663
0.003234264592986196;0.0033578872680664062
0.022146217412685944;0.02463209629058838
0.010665862961801912;0.011569589376449585
0.026920360171312753;0.028224945068359375
0.007066598491432722;0.007581442594528198
0.015225890729926719;0.015484988689422607
0.023362493707729113;0.024004757404327393
0.004927950688528381;0.0049839019775390625
0.03558746218632913;0.037058889865875244
0.04983904005351629;0.04985716938972473
0.00894830830236301;0.009573936462402344
0.020985684527675096;0.021392822265625
0.025051312417596387;0.026762962341308594
0.012644873601826047;0.014013290405273438
0.00749101025141983;0.007710456848144531
0.02415546768758588;0.025979816913604736
0.0052620250564676336;0.005612075328826904
0.016622054763621462;0.017766565084457397
0.056612148931079125;0.05737495422363281
0.02022761679031197;0.02237182855606079
0.015896011465437402;0.017047882080078125
0.022488517858697373;0.023571670055389404
0.015311413176104315;0.017069756984710693
0.033872134607022895;0.03665447235107422
0.00903506762398223;0.009088516235351562
0.012258597343336312;0.012278556823730469
0.016111525967952664;0.017191536724567413
0.016443892275925683;0.018402099609375
0.007714293950643277;0.007861137390136719
0.0165491886201625;0.01778671145439148
0.026063730216767344;0.02771681547164917
0.007404487767626092;0.0074787139892578125
0.04144299617524004;0.04300212860107422
0.03067236404509599;0.031620025634765625
0.00040955798198501084;0.00041675567626953125
0.022349206189922675;0.022823333740234375
0.011634067180342421;0.012519896030426025
0.025157961685103397;0.025597572326660156
0.01497574830876837;0.015486717224121094
0.033740866370408386;0.03526335954666138
0.01932548443943503;0.020469695329666138
0.02579382843318409;0.02656078338623047
0.004528374569321483;0.004573822021484375
0.01279282832631074;0.014145255088806152
0.035338962948418026;0.03572654724121094
0.02231657334728555;0.02268505096435547
0.021882811636068523;0.023913562297821045
0.004480436914352217;0.004677772521972656
0.048412647940887725;0.04922392964363098
0.008188932740443753;0.008558273315429688
0.017575169964785232;0.01851370930671692
0.017745258282689746;0.017852783203125
0.0025952204308247657;0.0026597976684570312
0.015303264324228677;0.015569716691970825
0.014878737790318196;0.01538190245628357
0.012877984954358938;0.014358103275299072
0.044905237207460424;0.046036720275878906
0.01001502755934307;0.010380744934082031
0.01781007886757034;0.018604308366775513
0.010881411028526144;0.01207473874092102
0.018070847624967072;0.018675804138183594
0.012902723680537567;0.013140678405761719
0.010960740204722378;0.011059761047363281
0.005698900737075195;0.006051063537597656
0.028855173267444984;0.02975940704345703
0.015972696258082612;0.01662549376487732
0.011766216753297259;0.012345567345619202
0.037482829591054465;0.04089367389678955
0.03717310721820599;0.03814968466758728
0.008930290558487042;0.009461432695388794
0.03300210035461286;0.03339862823486328
0.001655236713161107;0.0016937255859375
0.04536872697267572;0.04586315155029297
0.030984466758097594;0.032825767993927
0.021074511917646616;0.02264365553855896
0.029414099341754436;0.030525237321853638
0.014893295843778695;0.01644742488861084
0.04299151407009828;0.05246734619140625
0.02068775974621607;0.020697563886642456
0.048030434508877944;0.05030825734138489
0.04881711874061174;0.052371054887771606
0.0036634697835038004;0.0036754608154296875
0.00983578998389257;0.009845733642578125
0.015383620126138125;0.017261147499084473
0.02339670503590376;0.024965018033981323
0.022270939434671667;0.022373199462890625
0.021384384146126187;0.021749496459960938
0.014901605535982843;0.015228244476020336
0.018160844103244537;0.01981508731842041
0.01123428209503139;0.011304885149002075
0.004123979353926142;0.004260063171386719
0.024194471144595782;0.025939255952835083
0.046067704196521585;0.04850772023200989
0.029964404522302375;0.032388150691986084
0.04582583402761962;0.04737663269042969
0.022672072438871815;0.02372618019580841
0.013114046595917282;0.014321297407150269
0.0396529271208485;0.04333588480949402
0.046180610245656485;0.04860842227935791
0.013765935863871528;0.013769149780273438
0.026348050972211084;0.027866363525390625
0.01256327694922871;0.0128173828125
0.014135158431970603;0.014231681823730469
0.013851779438951776;0.014700300991535187
0.036487871498820566;0.03992542624473572
0.031235979135632173;0.031622886657714844
0.03155556490910043;0.032222747802734375
0.01453793716483778;0.015225410461425781
0.02268327290783895;0.02350616455078125
0.023724896025127933;0.02449968457221985
0.011220025678932861;0.01204681396484375
0.017288260365576676;0.018305689096450806
0.003425118698065022;0.0035648345947265625
0.005112125809265502;0.0051593780517578125
0.01597848771208052;0.01682758331298828
0.02478414503203854;0.025365829467773438
0.003646238637558054;0.0037107467651367188
0.029634504394822826;0.030841201543807983
0.0038779825076476226;0.004467010498046875
0.029151525305240195;0.02917766571044922
0.0012745961801985306;0.0012922286987304688
0.03816047749780989;0.04208296537399292
0.02651519531598469;0.028132259845733643
0.020390007412166008;0.02044200897216797
0.023124569885604407;0.023392677307128906
0.01588811897191767;0.016524314880371094
0.006165596793999991;0.006812244653701782
0.013987380389323005;0.014417678117752075
0.002977446475657815;0.003666311502456665
0.008386449461508625;0.0085277259349823
0.010991319723452214;0.01220160722732544
0.0007390959049124909;0.0007581710815429688
0.00040294454130067385;0.00045859813690185547
0.022096452393711732;0.022782862186431885
0.02218071425675392;0.025751769542694092
0.014851960009138396;0.015028953552246094
0.0007496233043683637;0.0007696151733398438
0.048370075518388955;0.05173003673553467
0.03353053538852813;0.036021411418914795
0.045339662373588545;0.047842979431152344
0.015951714693449012;0.016333580017089844
0.03611780519931515;0.03670504689216614
0.015029234663098615;0.015696018934249878
0.004230191925121164;0.004233360290527344
0.016712531713545607;0.017816849052906036
0.008954883543480154;0.009865999221801758
0.018417474347257292;0.01880168914794922
0.0286028046602198;0.02916237711906433
0.03431629903983689;0.03571227192878723
0.011016044202229602;0.011055946350097656
0.0007323961535830619;0.0007839202880859375
0.01437904551881643;0.015590429306030273
0.02320264624381738;0.024725675582885742
0.06560825841639545;0.06682389974594116
0.019416305610460368;0.01989459991455078
0.026174516679793484;0.026719093322753906
0.015603582187378342;0.016565144062042236
0.004644089729867327;0.0048055946826934814
0.015434283055483045;0.016147524118423462
0.02891214164484522;0.03150615096092224
0.046971209432120825;0.04916435480117798
0.00031980250417616897;0.000331878662109375
0.0012270036836831862;0.0013380050659179688
0.04327395192252505;0.0460297167301178
0.017495848558761618;0.019188880920410156
0.015625774464176623;0.015851974487304688
0.0055898010188602165;0.005709648132324219
0.00788450166977246;0.008290290832519531
0.019921552615269518;0.020547866821289062
0.03300705643324207;0.034272074699401855
0.01652911233415914;0.0166015625
0.011272836627815266;0.011902809143066406
0.019033069348699475;0.019496917724609375
0.015207582076064253;0.016137083992362022
0.00960699683010532;0.01027420163154602
0.006425524083021231;0.006773948669433594
0.01778584290138552;0.019488394260406494
0.028454399172312784;0.029869377613067627
0.03646042591551923;0.04050251841545105
0.03777416537916197;0.039750099182128906
0.0005422291593318361;0.0005598068237304688
0.033608354588592446;0.03406858444213867
0.0031489463472085606;0.0032835006713867188
0.0034862560658796664;0.0035610198974609375
0.02360346322731597;0.025107383728027344
0.025902630228783332;0.026897460222244263
0.024362815175264712;0.024994641542434692
0.003619995579883696;0.003963500261306763
0.013875461692492739;0.014394432306289673
0.007510314059093096;0.0079498291015625
0.037966607258842544;0.041575223207473755
0.008218371096043182;0.009420961141586304
0.020429010726526052;0.02096465229988098
0.052193192034174475;0.06014636158943176
0.030682703924775897;0.034646034240722656
0.03189593660308493;0.03497423231601715
0.0027146245455745063;0.0027561187744140625
0.02847101533941641;0.02877994067966938
0.003035324648902048;0.0030603408813476562
0.01216419907280894;0.01302284374833107
0.02004001792186943;0.021901249885559082
0.025344283335599013;0.025734931230545044
0.013280426423890445;0.013611793518066406
0.04013860258770144;0.043537437915802
0.03584346452209991;0.037321776151657104
0.02834237026551956;0.028723716735839844
0.020493160709527003;0.02153003215789795
0.0032352883845488565;0.0032596588134765625
0.0065146099917155285;0.006665229797363281
0.0016135308432759612;0.0017042160034179688
0.027955823872256168;0.027991294860839844
0.01680030507626056;0.017792701721191406
0.009850279330516186;0.010162591934204102
0.02485126554980592;0.024923324584960938
0.021397606200006025;0.022212982177734375
0.006661630318037278;0.00745159387588501
0.0011614218357153803;0.0012516379356384277
0.028410498335629555;0.030780822038650513
0.006419116733891988;0.006682395935058594
0.022687594944403804;0.024015843868255615
0.01872723839477635;0.01891040802001953
0.017597577183737816;0.018488764762878418
0.02482938670560088;0.02663111686706543
0.034516362282238255;0.038275301456451416
0.036580679045199016;0.038688063621520996
0.07633358907272972;0.07974085211753845
0.010327065052423643;0.011117488145828247
0.0007409724851611356;0.0007962286472320557
0.006063382349186682;0.006114959716796875
0.008623871010413868;0.008847236633300781
0.0084654223434;0.008832931518554688
0.010154892033290433;0.011066615581512451
0.016646188240362857;0.016869574785232544
0.034014092276874866;0.03747135400772095
0.043649466720014664;0.044467002153396606
0.015833030122000064;0.01642538607120514
0.004255956755821701;0.004298210144042969
0.02160222277208286;0.021654129028320312
0.0009075380240378072;0.0009508132934570312
0.03440224803349139;0.035223424434661865
0.0017993564460607608;0.001861572265625
0.01856280138761542;0.01967102289199829
0.013826538762553915;0.015509963035583496
0.01812061629936315;0.018516570329666138
0.03211051151372882;0.03629583120346069
0.027915130101116438;0.02969658374786377
0.036587705042902124;0.04038971662521362
0.015914424598851274;0.016569167375564575
0.04409933348735512;0.04751455783843994
0.031291496528005204;0.033656150102615356
0.02450955433938316;0.024773597717285156
0.003390591862835312;0.003604888916015625
0.032755414669715266;0.03398609161376953
0.01963708426888736;0.022272437810897827
0.021036384106923444;0.021638870239257812
0.05440918280487645;0.055193930864334106
0.014219099489653421;0.015216857194900513
0.03281827832773828;0.03424671292304993
0.0178045661451391;0.018931597471237183
0.044949024543395534;0.04774528741836548
0.02941151141400974;0.029424667358398438
0.00773639638421355;0.007840156555175781
0.02107422352846124;0.022007018327713013
0.02320373988666027;0.023820845410227776
0.03489863998583251;0.036748290061950684
0.025829524395093256;0.029918134212493896
0.0016797939971371048;0.0017080307006835938
0.022185612187129448;0.02219104766845703
0.016357866740426528;0.016379356384277344
0.0006514940004178119;0.0006581097841262817
0.015328084852481123;0.016704335808753967
0.004531923879951317;0.0048694610595703125
0.018409850103870255;0.020417869091033936
0.007830917609851728;0.008564949035644531
0.02459426431675489;0.025666803121566772
0.022546020563054107;0.02615833282470703
0.023365624988335453;0.02378752827644348
0.05679965445660919;0.0601121187210083
0.01333144677568943;0.013734817504882812
0.03996614505241383;0.04075813293457031
0.01564222939027337;0.016601979732513428
0.004035668401309653;0.004677712917327881
0.05765981390104081;0.060126423835754395
0.01321952193877184;0.013940811157226562
0.006508723735924505;0.0068187713623046875
0.005023751178800473;0.005579560995101929
0.004728309811429121;0.004830390214920044
0.034716955262871656;0.03775939345359802
0.009048667461569201;0.009865999221801758
0.003853465259642305;0.004183731973171234
0.013009785883785156;0.013178825378417969
0.014111851205864726;0.015197277069091797
0.01603680082631289;0.017234593629837036
0.0703516833200567;0.0741727352142334
0.026021492711330717;0.027221865952014923
0.012580082616117958;0.013219237327575684
0.026695303155732437;0.02759307622909546
0.018114541675679344;0.018499374389648438
0.02958193522956092;0.03184133768081665
0.027138241733536496;0.02814960479736328
0.00511993693509031;0.006005346775054932
0.0010558409671868464;0.001087188720703125
0.04201161573862084;0.04220390319824219
0.020109883947920258;0.020597010850906372
0.024461082582413543;0.025464683771133423
0.023579255656413816;0.02599620819091797
0.013465619857399698;0.013833999633789062
0.023268184433915883;0.024668574333190918
0.024648287354420855;0.03165307641029358
0.022695081415185246;0.02375692129135132
0.02985575992573001;0.029860468581318855
0.041973065648380166;0.04398077726364136
0.025743805413898382;0.025963783264160156
0.0025624631508369216;0.0026884078979492188
0.00225121262839369;0.00228118896484375
0.004416062351589741;0.004597663879394531
0.001400594624804721;0.00151824951171875
0.011271845310844726;0.012231171131134033
0.013967873113188338;0.01436808705329895
0.016596638521909655;0.016725540161132812
0.004604111428898384;0.004750281572341919
0.02861341115978905;0.028975486755371094
0.023189903341746074;0.02324676513671875
0.015024090107010744;0.015377998352050781
0.02096149025052376;0.021619856357574463
0.03448046923139444;0.03530585765838623
0.010171381377519105;0.010451346635818481
0.03653478432239524;0.03731921315193176
0.020108631159709185;0.020246535539627075
0.008404213968897106;0.008560121059417725
0.023489194387049626;0.024128496646881104
0.008268125986573078;0.008640289306640625
0.03214741881594391;0.03327465057373047
0.020636753516465108;0.021553248167037964
0.018450795169786132;0.01880359649658203
0.05261405570724025;0.05411377549171448
0.0034669271563128384;0.0036249160766601562
0.07010565831382727;0.07819873094558716
0.00868111051262136;0.009082980453968048
0.020125613607232983;0.02153003215789795
0.007947910948823349;0.008245468139648438
0.042491081337892825;0.042857199907302856
0.005926311276898801;0.005948066711425781
0.0010070956316917785;0.0010223388671875
0.0402224862097218;0.04494175314903259
0.02887763587524985;0.03068646788597107
0.005075328603411815;0.005382537841796875
9.703636169433594e-05;9.250640869140625e-05
0.02559227193562482;0.02688273787498474
0.026932807042713728;0.027874350547790527
0.04366713715480925;0.045314788818359375
0.027812411565684043;0.029005050659179688
0.02179812752083468;0.022401809692382812
0.02752481236926479;0.028503382578492165
0.02856794133551056;0.03013134002685547
0.004549518279251065;0.004619598388671875
0.004718368179377333;0.004764556884765625
0.021480287090179417;0.023158935829997063
0.018510584556341803;0.018611907958984375
0.021781002395414324;0.024088621139526367
0.03198395033408102;0.03234580159187317
0.014808542335413287;0.015227317810058594
0.010150360637877729;0.010412216186523438
0.022252549738517466;0.023979008197784424
0.029196247783312125;0.030665874481201172
0.008424119520055005;0.009409070014953613
0.01947210797333313;0.020149603486061096
0.01010116613738847;0.010740280151367188
0.03778138750683043;0.03870582580566406
0.03799925186000774;0.03959542512893677
0.019842531052694595;0.02016735076904297
0.015464045151762211;0.016093015670776367
0.002953018653593383;0.0030584335327148438
0.0008819147866418512;0.000896453857421875
0.02844378951879761;0.029634714126586914
0.04783322412369453;0.051316142082214355
0.03504765766328335;0.035866737365722656
0.0005743608447039728;0.0005826950073242188
0.033275897689214906;0.03425028920173645
0.018183238285321462;0.019302785396575928
0.03129920088646665;0.033294677734375
0.01813950035866523;0.020370006561279297
0.04607397275306143;0.04806140065193176
0.028224805380470123;0.02885913848876953
0.00561017281387256;0.006048798561096191
0.013043378609850035;0.014447331428527832
0.003187790800468148;0.0032682418823242188
0.021110121003515347;0.022686004638671875
0.04190547886272635;0.044576287269592285
0.037216769393885685;0.038100242614746094
0.006582676206909124;0.007141560316085815
0.03522529851411188;0.036049842834472656
0.019139415873489423;0.019742965698242188
0.02780517954101803;0.028459250926971436
0.028056229325597256;0.03078034520149231
0.02907973442191043;0.029876649379730225
0.007631416795943223;0.008355975151062012
0.024960176329429686;0.026110708713531494
0.02379568881055908;0.024375945329666138
0.00767043636117478;0.009367287158966064
0.019196331303555244;0.019868850708007812
0.013821541361370837;0.013866424560546875
0.02477658752344447;0.024791717529296875
0.03175588762110412;0.034316062927246094
0.02296193368131963;0.024128496646881104
0.011237179165949211;0.011610984802246094
0.03559998945038857;0.038471519947052
0.011142968232873965;0.011951267719268799
0.005864537339996273;0.00598907470703125
0.006880361223769876;0.007550658658146858
0.01391712670317868;0.01453399658203125
0.03450779573767949;0.034931570291519165
0.07120854400825061;0.07289031147956848
0.01641995816357928;0.017784953117370605
0.019006164423083574;0.01967400312423706
0.052424867859988504;0.05521366000175476
0.003847923184994965;0.0039310455322265625
0.037503110424881234;0.03966569900512695
0.031069525668398146;0.034129559993743896
0.028877289594481017;0.030351310968399048
0.027441784295371113;0.029036343097686768
0.022669636836249188;0.02440720796585083
0.02151905991349208;0.02203369140625
0.004163393534905287;0.004176139831542969
0.011895885899497107;0.011898040771484375
0.001170833006088615;0.0011730194091796875
0.027048548311810697;0.02929091453552246
0.02253580910983732;0.02568042278289795
0.019589107463294248;0.02048492431640625
0.037681000145275464;0.03858575224876404
0.009688473262278001;0.010698080062866211
0.029841237444828743;0.030442237854003906
0.0505334118763405;0.053429633378982544
0.01752445892585439;0.017597198486328125
0.02206184925451549;0.022436171770095825
0.01987123885901006;0.021483629941940308
0.03010210554561733;0.03359752893447876
0.01773185003182464;0.018553733825683594
0.0009446953399109365;0.0009603075450286269
0.028450932678398287;0.031164735555648804
0.005781871905675167;0.006330432370305061
0.01623766387258522;0.016466140747070312
0.028553109413552973;0.029585182666778564
0.0002946518931800758;0.00030994415283203125
0.01722955008081544;0.017885208129882812
0.0018627563741100716;0.0020208358764648438
0.04680883142928033;0.05097860097885132
0.007807612408257064;0.008838295936584473
0.018058729533147095;0.018710166215896606
0.01764548352258309;0.01823556423187256
0.0031920508618795717;0.0033168792724609375
0.005870237760242085;0.006393462419509888
0.016413631319156043;0.017481446266174316
0.017102446129278037;0.017525672912597656
0.02504971554657912;0.025262832641601562
0.0007465328682332083;0.0008466243743896484
0.03082248739954589;0.033792644739151
0.013777497695684347;0.014451026916503906
0.03800073912303197;0.038224250078201294
0.042059959368463136;0.042618751525878906
0.00882201316116642;0.009466171264648438
0.003301978617764961;0.003407508134841919
0.010808060815480778;0.010868072509765625
0.044062244323363614;0.044548988342285156
0.002540080544887934;0.002685546875
0.010874585343759728;0.010984450578689575
0.029370270393507626;0.02968597412109375
0.01957197022156715;0.02024558186531067
0.02253655260358709;0.02557656168937683
0.0034819598325498027;0.0035152435302734375
0.022560166247668417;0.023805558681488037
0.020390349906508662;0.021599650382995605
0.01266101772842706;0.01400291919708252
0.03354660553891044;0.03388023376464844
0.010271733303921601;0.011081039905548096
0.027066087914201255;0.0283203125
0.021207272807585244;0.022551536560058594
0.001956336504563344;0.0020666122436523438
0.02566088250936892;0.025987625122070312
0.018860739311872418;0.019611358642578125
0.0030147090848136357;0.0031102970242500305
0.021513462298046043;0.022666871547698975
0.02242038936512525;0.02370917797088623
0.032954372589108556;0.0355411171913147
0.016091159265688923;0.01795405149459839
0.014350067223993932;0.014895141124725342
0.01498987884656719;0.015303611755371094
0.0439744397488603;0.04566046595573425
0.02613220914049333;0.02807292342185974
0.024682406818237294;0.024930953979492188
0.02564780486269073;0.02743569016456604
0.013259063764502197;0.013719558715820312
0.006540598664773309;0.0069103240966796875
0.02232412525228637;0.023107655346393585
0.007467237736372948;0.008012771606445312
0.010304220277307248;0.010518521070480347
0.019128654613676074;0.021994322538375854
0.016049502933767643;0.017121940851211548
0.007715728663107639;0.008927464485168457
0.023426758693926818;0.024406880140304565
0.018405390047142253;0.01939558982849121
0.04291368293054357;0.044214487075805664
0.012089229843599978;0.013447016477584839
0.03520295293180861;0.03521159291267395
0.0044977259098650645;0.004584312438964844
0.019396761904740968;0.02023032307624817
0.03122723722995861;0.031462669372558594
0.013949439213498825;0.014041874557733536
0.038845951411017904;0.040998175740242004
0.017078153180421787;0.019246011972427368
0.00482699976977008;0.0053768157958984375
0.014771428484901232;0.015279769897460938
0.015461352912088252;0.015622138977050781
0.03717425786491969;0.0384674072265625
0.015857309347581425;0.015967905521392822
0.016409422886238808;0.017226338386535645
0.032339574548323306;0.03328707814216614
0.04050866907290687;0.042833566665649414
0.011784399083471953;0.012156516313552856
0.023469717254709505;0.02526339888572693
0.02358002815300952;0.025737643241882324
0.002217130752581774;0.0023021697998046875
0.023223572804945896;0.0234394371509552
0.014028321385145206;0.014225006103515625
0.01955394495229453;0.02264365553855896
0.044911854330539853;0.049340277910232544
0.0349423514129182;0.037476569414138794
0.024725544083134616;0.024927139282226562
0.02267859975601404;0.022764205932617188
0.020642556577041362;0.02089691162109375
0.052754149034052976;0.05609354376792908
0.02731578040892074;0.028927266597747803
0.02396882047380474;0.025299638509750366
0.024712115982192372;0.025984525680541992
0.03412106849582063;0.034345656633377075
0.006704903502509295;0.007091119885444641
0.018287417608666062;0.018357276916503906
0.028047398694489193;0.030299872159957886
0.017223661660403514;0.01755523681640625
0.02580773085140409;0.027080535888671875
0.028722689732686976;0.029018402099609375
0.041914452716492356;0.04317668080329895
0.008161491129100272;0.009744822978973389
0.011420967856173622;0.012240409851074219
0.023344515133535287;0.024552300572395325
0.02317079140766422;0.0242919921875
0.02742025810441324;0.027587920427322388
0.04039492989455196;0.04385876655578613
0.017185019343487307;0.017477989196777344
0.025165689320791114;0.025699615478515625
0.00646449424852358;0.00649261474609375
0.03768786884331023;0.03966808319091797
0.03128637614074537;0.033604830503463745
0.004056008862925805;0.0040988922119140625
0.020996171705135607;0.02157643437385559
0.023831217203014815;0.02449968457221985
0.021233522458713863;0.02186502516269684
0.03536798076368882;0.037003159523010254
0.01910439244995219;0.021185964345932007
0.04010932411509891;0.041843265295028687
0.0014400872711593565;0.00150299072265625
0.023559616532797333;0.027505427598953247
0.02284689366017597;0.023267745971679688
0.023544959396609486;0.02373981475830078
0.011249214126551667;0.01189515646547079
0.0014452090579520902;0.0016002655029296875
0.02509297667964028;0.027182966470718384
0.031636232164310094;0.03429931402206421
0.03470365279807838;0.03618621826171875
0.010869792459171277;0.011275425553321838
0.03959758908701078;0.04074999690055847
0.020569604321243204;0.020682334899902344
0.008521853922385464;0.008761435747146606
0.03987642211070818;0.04145815968513489
0.030607763822048932;0.031888991594314575
0.010238754443610594;0.011352598667144775
0.02550696461145161;0.026175498962402344
0.004328415002743513;0.004414588212966919
0.03961719513728909;0.040862083435058594
0.023827788835292744;0.025649070739746094
0.015723222035192715;0.017506837844848633
0.00371001699013534;0.0038080215454101562
0.02049746604794362;0.02173823118209839
0.020825736035595305;0.022226333618164062
0.0009270347290566174;0.0009355545043945312
0.008752958696857249;0.009068489074707031
0.035980767857634675;0.04267510771751404
0.021003259599293386;0.02210712432861328
0.022261884094224024;0.02280604839324951
0.006721903163768038;0.007525922730565071
0.022105697725728415;0.023376882076263428
0.03959274576663968;0.040139198303222656
0.04614312626115897;0.04770281910896301
0.037323328990458066;0.03910785913467407
0.021867168076245662;0.023161888122558594
0.01722928665258366;0.017457038164138794
0.032866765131460085;0.033057212829589844
0.01626902138900661;0.019302785396575928
0.043444762440595086;0.04751455783843994
0.012124610105387288;0.013484954833984375
0.02599343823620252;0.028459250926971436
0.006072856857046001;0.006374359130859375
0.014920475185379556;0.015282630920410156
0.011552742843465484;0.012861073017120361
0.02509482719014468;0.025107383728027344
0.021940934855587152;0.02195453643798828
0.0022317856974396087;0.0022602081298828125
0.011905450894607256;0.012316733598709106
0.02048521436440958;0.02060600556433201
0.021836308864304575;0.022272437810897827
0.025305114017224517;0.026198387145996094
0.024111052140433544;0.025709152221679688
0.010726525304544444;0.011312484741210938
0.015210821066392266;0.016286730766296387
0.026373538879440734;0.02771475911140442
0.01997622815335289;0.02220815420150757
0.02367101917081504;0.02679198980331421
0.003225812252191524;0.003563910722732544
0.005048328701256057;0.0053558349609375
0.027669062408669287;0.02828693389892578
0.007885843638584265;0.008112907409667969
0.030444003135243265;0.030821800231933594
0.003670686651433175;0.003692626953125
0.02650285736704525;0.02771681547164917
0.012993693454994048;0.013278007507324219
0.04614779026060342;0.04852008819580078
0.006773255124078688;0.0069522857666015625
0.032196479189285046;0.032250404357910156
0.025124218836531653;0.026664912700653076
0.0299047404515614;0.030389785766601562
0.00290070035027385;0.0029783248901367188
0.0005876826316535891;0.0006189346313476562
0.014270185291666987;0.01460929587483406
0.012222121314944682;0.012309074401855469
0.017195997640043887;0.019039005041122437
0.028574691331442883;0.02888965606689453
0.010084379860292328;0.010102272033691406
0.03613292485481601;0.0435335636138916
0.01794914081697368;0.018289566040039062
0.013379793254199565;0.014217376708984375
0.04250792509461921;0.04427528381347656
0.015929043669052966;0.016103774309158325
0.007730812956032234;0.009087145328521729
0.012995578421305791;0.013398289680480957
0.025841988042364532;0.027778685092926025
0.02000589071970395;0.020450592041015625
0.019347508122914647;0.020300865173339844
0.020310208100783336;0.02057361602783203
0.03961666382261917;0.04047203063964844
0.01689538162118085;0.017167091369628906
0.0030551224527254543;0.0031673461198806763
0.040288102744633805;0.040663719177246094
0.01534478610633403;0.016191378235816956
0.027031151546162816;0.0278778076171875
0.031506646594677154;0.03197665512561798
0.006614976573956908;0.00753435492515564
0.031956630098172484;0.03213122487068176
0.03155746742515126;0.033656150102615356
0.009702411256799137;0.009874343872070312
0.010935178915694477;0.012323811650276184
0.029720820476820183;0.030548125505447388
0.017208096551520214;0.01859535276889801
0.05561332182629143;0.058073341846466064
0.02998731615365098;0.03036215901374817
0.03134246958488546;0.033385515213012695
0.03683102191879583;0.03893554210662842
0.044401253520761394;0.04663464426994324
0.01040285604514635;0.011908084154129028
0.03568621488150547;0.03922748565673828
0.0718418374126599;0.07284548878669739
0.002934259182883384;0.0030536651611328125
0.05167111042219531;0.05644062161445618
0.003935423719148999;0.0042171478271484375
0.01617822637420299;0.016243934631347656
0.03117033836735478;0.03248882293701172
0.03141298902828943;0.03265979886054993
0.012932021288939773;0.014337897300720215
0.014586675368241734;0.015413284301757812
0.0051832377947353386;0.005249977111816406
0.029739540349642116;0.02985668182373047
0.029833543301370613;0.03283122181892395
0.02593958800496728;0.026760101318359375
0.03493761299743711;0.03522777557373047
0.03455344509096544;0.03890460729598999
0.008186388014633164;0.009083002805709839
0.0009729580446783775;0.0010089874267578125
0.029320261889584746;0.03066539764404297
0.04496155525989114;0.04762452840805054
0.02039428888181982;0.02172711491584778
0.01619964945892148;0.016982734203338623
0.0015101663948032774;0.0015964143676683307
0.024058760269507377;0.02469348907470703
0.03997247776533156;0.04012489318847656
0.013409910332036945;0.014285236597061157
0.021635839347813247;0.0218658447265625
0.01591485331084595;0.017227530479431152
0.002655522236158219;0.0028781890869140625
0.03168603094515551;0.03240966796875
0.025862923867073298;0.02601531147956848
0.017320928291056165;0.01859312504529953
0.04250861921461675;0.049251407384872437
0.024422943241225185;0.025407791137695312
0.03152432484798949;0.03351402282714844
0.010544470771038539;0.011116981506347656
0.03400861738188454;0.034104377031326294
0.015584667526840672;0.015654563903808594
0.027968175068979154;0.029201656579971313
0.03966088646907942;0.04195673018693924
0.023460987981941156;0.024318695068359375
0.015665225507134648;0.016747474670410156
0.037699377898882475;0.03945067524909973
0.006069531069762768;0.006102561950683594
0.022365131585346646;0.023819148540496826
0.009556324723574188;0.009768486022949219
0.0008736081083919941;0.0009021759033203125
0.0045105389338809965;0.005021095275878906
0.019763901820888292;0.020311355590820312
0.03000443667901837;0.030231475830078125
0.0017810924159968996;0.0018520355224609375
0.0220420968808902;0.02239704132080078
0.033119626467650584;0.033926039934158325
0.002362925711905606;0.0023641586303710938
0.00962871648778442;0.010187536478042603
0.009164645069375765;0.009591102600097656
0.03492974787455002;0.035971641540527344
0.050635974123102966;0.05235275626182556
0.00130491055757094;0.001312255859375
0.016709210045825533;0.018374770879745483
0.0202830967576372;0.020826339721679688
0.01099697734088338;0.01203155517578125
0.020167470485468908;0.020803451538085938
0.0291871585706882;0.03273582458496094
0.03473481198547295;0.03678050637245178
0.0020910605401524866;0.0020933151245117188
0.02189250236731267;0.02340221405029297
0.008817763826570563;0.0094451904296875
0.03567533737505185;0.03695577383041382
0.029266176573719185;0.03425121307373047
0.023382516632657818;0.023543357849121094
0.04293372115016747;0.04558977484703064
0.011401860271201316;0.012000083923339844
0.010930017431230248;0.01129150390625
0.00468478603299151;0.004886627197265625
0.013981354698340193;0.015504539012908936
0.00407934337161315;0.004608243703842163
0.021613105192845594;0.02237224578857422
0.02180309572576284;0.02180767059326172
0.007712613417113109;0.007923126220703125
0.002502738422112711;0.0025691986083984375
0.012843144886970349;0.01375460997223854
0.04023344034996808;0.042526066303253174
0.008695648871389922;0.009983420372009277
0.019539894278441116;0.02063611149787903
0.013917982310500204;0.01408382598310709
0.01132131207258558;0.011925668455660343
0.011429194776052191;0.011625289916992188
0.03452808083211996;0.03560496121644974
0.017485340792688445;0.018374770879745483
0.0129567779840028;0.014211475849151611
0.0013986646678151781;0.0014047622680664062
0.03315991504239437;0.03561791777610779
0.019601177495079877;0.019769668579101562
0.03438291879211726;0.03513053059577942
0.007391865736777153;0.00851854681968689
0.047772640042155985;0.05008840560913086
0.017782159147753183;0.01824757643043995
0.0013374224236751158;0.0013494491577148438
0.009703944824805645;0.009989768266677856
0.0018470123070538306;0.00186920166015625
0.03892484818513034;0.04190826416015625
0.03157093884940194;0.033656150102615356
0.01957516771102216;0.021250665187835693
0.03448373680629633;0.03449535369873047
0.012041620047202236;0.013154685497283936
0.045003968671889986;0.04528716206550598
0.014305973996284674;0.016477227210998535
0.023190664206195838;0.023365020751953125
0.026726964225849855;0.02715587615966797
0.022436443428880192;0.0225696861743927
0.05939876254682067;0.06332507729530334
0.025779290519234648;0.027313947677612305
0.03820916462127375;0.04118138551712036
0.03018396959231191;0.030918121337890625
0.017964917466913036;0.01798531599342823
0.026528935788380073;0.029302652925252914
0.005978699398569128;0.006001472473144531
0.013017027147773936;0.0134735107421875
0.01439091262828287;0.014611244201660156
0.023415705024256935;0.024117469787597656
0.028402250791502895;0.02896025776863098
0.017242754658381855;0.018931597471237183
0.037433009394120975;0.03812599182128906
0.020373087445558397;0.020697593688964844
0.0007443439952596222;0.0007648468017578125
0.01967323413922741;0.02078762650489807
0.027355098498996675;0.02759838104248047
0.03273527136483516;0.033656150102615356
0.00471112832225944;0.0049457550048828125
0.01940746226525828;0.02050921320915222
0.023151027876239755;0.025438398122787476
0.04946936968458493;0.04975128173828125
0.00839258669265577;0.008449554443359375
0.0031193868770919226;0.003336384892463684
0.036947320512152756;0.03827536106109619
0.025554180362506958;0.02845025062561035
0.0444463246282046;0.04455375671386719
0.014703899601910117;0.0157565176486969
0.003947294042891465;0.003958702087402344
0.0378659209699749;0.03818702697753906
0.00925290956337365;0.009617755189538002
0.0011156463283405252;0.0011568069458007812
0.022933675217280715;0.024314075708389282
0.02415817910999688;0.027174949645996094
0.04986312708812545;0.050067901611328125
0.02068045109557137;0.02307969331741333
0.03636029268071797;0.036765098571777344
0.009875614884138817;0.009954452514648438
0.02779220866776899;0.029646307229995728
0.01743188987654347;0.019330978393554688
0.028078102436844218;0.028426170349121094
0.02975778193789478;0.0306549072265625
0.025033079978173344;0.02660319209098816
0.02788835744627632;0.03006860613822937
0.037203315060631216;0.037677764892578125
0.027204804113825944;0.028191953897476196
0.03713573943107474;0.03918647766113281
0.01959072225420733;0.020434856414794922
0.046518188671441286;0.047434836626052856
0.020165839846734108;0.02168196439743042
0.0025808068953814193;0.0026159286499023438
0.023253798764678767;0.0247344970703125
0.014069086411167204;0.014088630676269531
0.005418094710095881;0.0054607391357421875
0.03082883325851598;0.030837059020996094
0.03684969733659715;0.03917503356933594
0.01430686001469395;0.014328956604003906
0.049446136251838024;0.052793949842453
0.023806803655776566;0.02496054768562317
0.013622476912194714;0.013750076293945312
0.028396004803358812;0.029851913452148438
0.016250820941270686;0.0175076425075531
0.018862227208119225;0.020762868225574493
0.049188261766241276;0.049668312072753906
0.00598697065746327;0.006020545959472656
0.03197385355405525;0.033491164445877075
0.012532268986133315;0.012730598449707031
0.016699502726049576;0.018373727798461914
0.011022493735656475;0.012319445610046387
0.035695325091040196;0.04168415069580078
0.00871423402083024;0.008930206298828125
0.0014208764583847379;0.0015316009521484375
0.014608182142912254;0.015460208058357239
0.03868021238832175;0.04223516583442688
0.007565390931288201;0.00797271728515625
0.030719710570052378;0.0344693660736084
0.010440334902604917;0.010663986206054688
0.02297965374730152;0.023988723754882812
0.022654708341860716;0.024822235107421875
0.027613276101747488;0.03167635202407837
0.02916708826534551;0.030191540718078613
0.035327569583678185;0.03782385587692261
0.010883788717053472;0.011560440063476562
0.03533251678867707;0.0392458438873291
0.007660899766498062;0.008595913648605347
0.010696803744624403;0.011429786682128906
0.01451039149467445;0.01522672176361084
0.02083766110305577;0.020977020263671875
0.036155385732183395;0.04025536775588989
0.01222742857685821;0.012923270463943481
0.004885421881206905;0.005016684532165527
0.016806769384507828;0.01828792691230774
0.008119511320256248;0.008682876825332642
0.051460870164570315;0.05435389280319214
0.0039682713360751146;0.00403594970703125
0.010364251016740818;0.010712623596191406
0.017080065462713307;0.018096357583999634
0.012576325470063269;0.012962281703948975
0.02565492292792784;0.02671915292739868
0.01366824721627383;0.015398979187011719
0.021891411068374642;0.022797584533691406
0.024064577402715233;0.026417583227157593
0.03413260440635344;0.03472614288330078
0.018910422698561913;0.01978716254234314
0.0005373693169797493;0.000606536865234375
0.01575793921278035;0.016445159912109375
0.002709835899430571;0.0027132034301757812
0.0335015222753375;0.034841567277908325
0.014909408562011223;0.016147524118423462
0.023431680064858268;0.025825470685958862
0.01681034153608064;0.017307281494140625
0.035907340602181856;0.03839036822319031
0.021564683380028232;0.02227240800857544
0.022455005093776053;0.023075059056282043
0.033336371288314015;0.03792288899421692
0.006259428315577168;0.006867066025733948
0.024586511647779745;0.025332748889923096
0.04289286175434788;0.045754626393318176
0.015749029488928874;0.017001718282699585
0.026665286359501664;0.02771282196044922
0.008157608352408105;0.008497209288179874
0.013810657268817137;0.015044689178466797
0.018953998703204765;0.01931476593017578
0.024113828803070027;0.026738375425338745
0.014273253972597148;0.01465606689453125
0.004342083359416459;0.004525184631347656
0.03299741148374209;0.03321266174316406
0.0035262997680400106;0.0036687850952148438
0.007855467513460208;0.008274078369140625
0.010952343611127235;0.011751294136047363
0.007083648527974272;0.007490426301956177
0.004104235497028436;0.0042572021484375
0.012980982697202121;0.013274192810058594
0.01840498055580267;0.018445968627929688
0.024489284152584726;0.024860382080078125
0.023785734556779795;0.026891589164733887
0.022848649769374632;0.02376115322113037
0.0027868616930759524;0.003171294927597046
0.009554464037035998;0.010440230369567871
0.01631539530335573;0.016854286193847656
0.0418842814675058;0.04273417592048645
0.024634453884296418;0.024919509887695312
0.013566365010987055;0.015118062496185303
0.016853863111419422;0.018653184175491333
0.03453309235445364;0.036625802516937256
0.04347380156185286;0.0456630140542984
0.023550989917876648;0.023596730083227158
0.06528098702901658;0.06826591491699219
0.029694558239252225;0.030396461486816406
0.00926917297587411;0.009598731994628906
0.03276250303040326;0.03398609161376953
0.015320704893847209;0.016565144062042236
0.001019449032335577;0.0010814666748046875
0.0011370612596725835;0.0015950798988342285
0.04872461353627773;0.05025199055671692
0.060355696640425546;0.0774310827255249
0.013408757981724678;0.014709449373185635
0.014259457239241677;0.01567786931991577
0.01279367476902542;0.013463228940963745
0.022528631206680975;0.023010283708572388
0.02154184667077745;0.02213764190673828
0.0359995764945098;0.03811061382293701
0.03759631881982581;0.03918291628360748
0.026375332342812828;0.027213096618652344
0.016496721841975072;0.01770627498626709
0.007943726104733389;0.007982254028320312
0.017709875460686596;0.01920381188392639
0.01389740490993424;0.014973729848861694
0.037496936873541914;0.039394110441207886
0.008286622540003008;0.008398056030273438
0.01904525986104877;0.019604384899139404
0.023298873004110644;0.023942887783050537
0.03969153529448247;0.0412159264087677
0.001674005695720017;0.0017004013061523438
0.009152754618878755;0.009681850671768188
0.0052731715383808105;0.005606651306152344
0.015162782819004468;0.015720367431640625
0.02756306781585025;0.027828216552734375
0.01045467956805009;0.010891914367675781
0.006283040597542332;0.006435394287109375
0.013520475216051556;0.013525009155273438
0.01825777159165652;0.019297003746032715
0.021206389835254098;0.02187061309814453
0.01876685698838815;0.01984119415283203
0.004493468074730113;0.004543304443359375
0.027019796094641918;0.027715861797332764
0.0013950932564749515;0.0014467239379882812
0.03972889915794297;0.041152000427246094
0.007258367357691191;0.0077623724937438965
0.023956345453158067;0.026207923889160156
0.026648029007757895;0.026729583740234375
0.024350609620878975;0.024771658703684807
0.02868409174940078;0.02936747670173645
0.010345176542791186;0.011522889137268066
0.03552406500033786;0.036123305559158325
0.013674857136103261;0.015154927968978882
0.06105044717927998;0.06692221760749817
0.0033471359485918277;0.0034122467041015625
0.00534643458113391;0.005555152893066406
0.02266878879263134;0.025030136108398438
0.01647864913134038;0.01676269806921482
0.04221024284539828;0.04610174894332886
0.01796498363119668;0.019488394260406494
0.030064150428799293;0.03217130899429321
0.024195567374350132;0.024511337280273438
0.03348986970752576;0.03453540802001953
0.02618419558955754;0.02722260355949402
0.0062847028620277015;0.0063610076904296875
0.005269523681607271;0.005571305751800537
0.018230056709220434;0.019847989082336426
0.012100975496108748;0.01378166675567627
0.02898342675850993;0.030314505100250244
0.002378554190582437;0.0023851394653320312
0.03257677841315085;0.035981982946395874
0.012224329061957764;0.012318581342697144
0.007037330380516613;0.008022606372833252
0.033377427173578736;0.03493428975343704
0.012589398489350683;0.012939453125
0.005888694661664388;0.006224989891052246
0.04073645230885529;0.04388496279716492
0.006577971171231091;0.007192850112915039
0.03837212594177466;0.04079157114028931
0.03217426383028264;0.033109694719314575
0.010772520894104484;0.011335045099258423
0.04808627127831957;0.05015230178833008
0.006576415592911392;0.0075990259647369385
0.010761286653331172;0.012070655822753906
0.03209922603612914;0.03514096140861511
0.03201450903825696;0.03325843811035156
0.014622357647575097;0.016125768423080444
0.046779748352183;0.04683402180671692
0.003297599037575949;0.003421783447265625
0.0030895445179417885;0.0032082796096801758
0.001300646432063689;0.0014581680297851562
0.010207187821878112;0.010298728942871094
0.008756100696966147;0.009022712707519531
0.008681098090228158;0.008947372436523438
0.025550324363874437;0.025750160217285156
0.01218789682367068;0.012439727783203125
0.04920679746760858;0.05363554507493973
0.025911319527756767;0.02697277069091797
0.021376804862335556;0.022125855088233948
0.006682137369046215;0.007210254669189453
0.026661150601181266;0.028638064861297607
0.018062723654951467;0.01921558380126953
0.012501445319494318;0.01270294189453125
0.03156931022302927;0.034569740295410156
0.009290419552253527;0.01023140549659729
0.04394708949401633;0.04799583554267883
0.009589460288972928;0.01047707349061966
0.014421760132314611;0.014603614807128906
0.024814907476782323;0.026851415634155273
0.0328143430651112;0.034965723752975464
0.04202780104252964;0.043315887451171875
0.02674071043704872;0.028211772441864014
0.0292855025275535;0.030404074117541313
0.05151235807915893;0.05543363094329834


==> data/appendices/scatter/mnist-c-standard-strong.csv <==
True Distance;Estimated Distance
0.023466865261483005;0.024246424436569214
0.009330249771611789;0.009333610534667969
0.011219252723636943;0.011432647705078125
0.015288302354365079;0.01562553644180298
0.024031607398202235;0.025659561157226562
0.010671400876012272;0.01146695390343666
0.005271853893982418;0.0052723647095263
0.0021283286856135764;0.0022931918501853943
0.032358729009223555;0.03280830383300781
0.018601566977147408;0.02066001296043396
0.019054979904414227;0.019950807094573975
0.006145469903129162;0.006335258483886719
0.03643733345624815;0.03815561532974243
0.02056822046235701;0.0234774649143219
0.007576008394437293;0.007853388786315918
0.014418949307432932;0.014722824096679688
0.039279148233671825;0.03941252827644348
0.029417696715631887;0.029848754405975342
0.0323049329954279;0.03395646810531616
0.023997686539407814;0.02458667755126953
0.06401265283071651;0.06462091207504272
0.026022849484152785;0.02654927968978882
0.000822498963150664;0.0008668899536132812
0.03432179641011497;0.03641563653945923
0.009576603123595873;0.010828107595443726
0.005213503061018206;0.005387306213378906
0.05047499543856042;0.051390647888183594
0.03658939938562539;0.03660869598388672
0.014416283125568207;0.01470947265625
0.03772668554094183;0.039987653493881226
0.020713152518932236;0.022369354963302612
0.02315001707878736;0.023397421464323997
0.033435471725610656;0.03572596609592438
0.002960725749269616;0.0031652450561523438
0.011213832583605044;0.01136016845703125
0.0031918781298957274;0.0032703280448913574
0.008958830441688147;0.009170489385724068
0.007305551870068952;0.007483482360839844
0.01321703285194708;0.01374247670173645
0.03338452354263774;0.03629583120346069
0.022548345043182223;0.023154079914093018
0.022212370969903437;0.022459030151367188
0.020450378297600862;0.022206097841262817
0.03823189515912215;0.03970402479171753
0.0039623666352661775;0.004069281741976738
0.0170566668409235;0.0174560546875
0.008176879475208149;0.008712202310562134
0.016133612295066692;0.016203880310058594
0.021130171893343184;0.021541625261306763
0.018416305568656567;0.020754456520080566
0.026226131948848323;0.026974409818649292
0.013891103853585558;0.014317512512207031
0.02397720136863935;0.024299561977386475
0.017375271088013712;0.01900690793991089
0.036772237169193596;0.03781700134277344
0.001110410713051433;0.0011205673217773438
0.02747607430491057;0.028512179851531982
0.0027149083246737005;0.0027617865707725286
0.02159265219578215;0.022550851106643677
0.028588871063678932;0.029297828674316406
0.04386534299011069;0.04575473070144653
0.023933417180894295;0.025719761848449707
0.00391916109278838;0.004130363464355469
0.05099882130948394;0.05410003662109375
0.007567613812211008;0.008244186639785767
0.015280293709345737;0.015323594212532043
0.03864794312548835;0.039752066135406494
0.019019911367909984;0.01950737275183201
0.01549350353473332;0.015526771545410156
0.012094103430614;0.012684851884841919
0.004088445468926713;0.004096031188964844
0.04598209801394642;0.048484236001968384
0.02073453969071101;0.02133101224899292
0.008847622384800172;0.008849143981933594
0.0019144025772278883;0.002040863037109375
0.023020835478214267;0.023597538471221924
0.013541321316730347;0.013686180114746094
0.05300083557512708;0.053990066051483154
0.021649272420270628;0.02170848846435547
0.022294445578584246;0.02259540557861328
0.03052669321654337;0.03344106674194336
0.05384208417319536;0.05425456166267395
0.04029856046874849;0.04232856631278992
0.03404902435265932;0.03408527374267578
0.01918821531036388;0.02001190185546875
0.021369406442416;0.02168375253677368
0.014284317542645064;0.014920234680175781
0.019992131737186003;0.021066024899482727
0.003688417444953848;0.0037355422973632812
0.03076596520353119;0.03202676773071289
0.04191274516832375;0.0421600341796875
0.003765151665336946;0.0038557052612304688
0.029603101167800988;0.030938327312469482
0.018747800441267202;0.019643396139144897
0.007237480625234848;0.007798321545124054
0.010762169054005032;0.011030271649360657
0.018628167354658724;0.01957833766937256
0.021433193779066335;0.021820038557052612
0.050146507984891446;0.058115988969802856
0.017582299473485642;0.018093109130859375
0.05931551404710452;0.06002235412597656
0.04307005520141392;0.04410836845636368
0.02727104406621541;0.027830123901367188
0.022831291708386322;0.023502066731452942
0.03876797572482978;0.04054519534111023
0.0565360879272435;0.056705474853515625
0.006299442376575579;0.0071868896484375
0.03106806590771708;0.03128623962402344
0.0212037275927138;0.02153003215789795
0.011364551152483755;0.011925697326660156
0.015703095739144666;0.018286317586898804
0.00706885045938504;0.007245361804962158
0.009989842907231017;0.010664016008377075
0.004933232893221497;0.005089759826660156
0.023304320638318853;0.023359261453151703
0.00831893995185207;0.008490562438964844
0.027031924319777252;0.027118682861328125
0.004876954259876841;0.0051146806217730045
0.021281581967013585;0.022063642740249634
0.01814511869216971;0.018502384424209595
0.009187731051231857;0.00928497314453125
0.02357344925924983;0.023573875427246094
0.038827942719719434;0.039467811584472656
0.0035483125467795245;0.0036058425903320312
0.012107142413748178;0.01246953010559082
0.0007431443110933729;0.0007495880126953125
0.03291173448857261;0.03437793254852295
0.032145352300234395;0.034866586327552795
0.017693865163138922;0.02035614103078842
0.02366768977075866;0.02487090229988098
0.023570493709910666;0.023683547973632812
0.01670745663829774;0.0167083740234375
0.010401497704322705;0.010550498962402344
0.030133604971810224;0.03140932321548462
0.018846761360354656;0.019029617309570312
0.021545754555003953;0.023751258850097656
0.006984374021627359;0.007318750023841858
0.005884796031695324;0.006317649036645889
0.03225868910277339;0.033043235540390015
0.00893483302922934;0.009696632623672485
0.013408055825314878;0.013727188110351562
0.03149424770295294;0.03237009048461914
0.03451986908686882;0.034647971391677856
0.009360125377757938;0.010590285062789917
0.011857899723860248;0.012809008359909058
0.018072117949274772;0.018613845109939575
0.014834064859584337;0.01607479155063629
0.024703423760543297;0.02507968060672283
0.008934322521347363;0.009023666381835938
0.003950227786227474;0.00429987907409668
0.002455914774695697;0.0028438568115234375
0.028653757958895812;0.029007911682128906
0.0015043078168782045;0.001581735908985138
0.01303029010911107;0.013363480567932129
0.02151446332518674;0.022436141967773438
0.04167806911886892;0.04202941060066223
0.030917714827283133;0.034343570470809937
0.03611353889554863;0.037740640342235565
0.05791802064448016;0.06136894226074219
0.0269577623661763;0.028043674305081367
0.0015433604826904667;0.001544952392578125
0.016347683698890798;0.017459362745285034
0.0016823499726531116;0.0017309188842773438
0.0183719273376334;0.020014941692352295
0.00044979960573362116;0.00045299530029296875
0.00022999508470485924;0.00023073895135894418
0.02568081982511546;0.026897072792053223
0.0069352824635644916;0.007329761981964111
0.046833789426706754;0.048064470291137695
0.005025755717904625;0.005755782127380371
0.01815303786362477;0.018324851989746094
0.013510833738125824;0.014242321252822876
0.04160711440335896;0.04168224334716797
0.030206249388049437;0.03083014488220215
0.019828629944998576;0.019884198904037476
0.004719633784562864;0.0048389434814453125
0.023082609191674847;0.023548483848571777
0.05192880260523541;0.052965108305215836
0.031366412392242804;0.032504767179489136
0.010694545478642096;0.0108184814453125
0.02301190030562966;0.023057878017425537
0.021936000299079998;0.022644519805908203
0.032864246423285046;0.03382164239883423
0.030039054319665654;0.031016409397125244
0.004077393909622506;0.004184722900390625
0.02733021086332758;0.02942374348640442
0.004149908195620845;0.004406909924000502
0.02810264038187062;0.028694182634353638
0.010028697899611373;0.010466307401657104
0.04724067944537746;0.048569709062576294
0.021805352725757322;0.02244284749031067
0.012846935998401657;0.013363480567932129
0.005282686179295149;0.005362451076507568
0.030446652239081808;0.03161807730793953
0.006914835836288493;0.007047146558761597
0.00301062963227633;0.0031070709228515625
0.00034576565958704947;0.00035381317138671875
0.018661566552324992;0.019834131002426147
0.015150079143622788;0.01677599549293518
0.03185940513567196;0.03270244598388672
0.012313008781562476;0.012801140546798706
0.04699423501247277;0.05085331201553345
0.009180564133657004;0.00928497314453125
0.04463168963795876;0.04789251089096069
0.022888859786971822;0.023826926946640015
0.0021924603965514677;0.0023007411509752274
0.016301607681525516;0.01657959818840027
0.015184204647761813;0.015852928161621094
0.03105617581768978;0.03291282057762146
0.02467958868085923;0.024776430800557137
0.013688353983727771;0.014472737908363342
0.0006608460231051099;0.0007055103778839111
0.005272073027012579;0.005625724792480469
0.03260198780142065;0.03372955322265625
0.03136371255361237;0.032906532287597656
0.03396816749259646;0.03621676564216614
0.01887750446105986;0.02009066939353943
0.04233146214307759;0.0427093505859375
0.04333396327043526;0.044091224670410156
0.010938361254046037;0.011255860328674316
0.02288048553897276;0.024932757019996643
0.010168298943053801;0.010230024345219135
0.0009171988987285019;0.000942230224609375
0.002865771570704576;0.0029315948486328125
0.028762002070435607;0.0287628173828125
0.03967017402183664;0.04195109009742737
0.013460016137054848;0.013628959655761719
0.004774820370787539;0.0051097869873046875
0.0015951586453058244;0.0016756057739257812
0.0046462123591382645;0.0048494185321033
0.018926900052394516;0.020014017820358276
0.012570806874122317;0.013203799724578857
0.0004515270413967464;0.0005134046077728271
0.017760601585662977;0.019070804119110107
0.029152304203281413;0.02996349334716797
0.06396477252286728;0.06683564186096191
0.03132252608127027;0.03191545605659485
0.045092654744420896;0.047397419810295105
0.019753844160121745;0.02043437957763672
0.0021805030215625728;0.002378411591053009
0.04179414758166049;0.04285907745361328
0.008562654721868696;0.008843421936035156
0.03708840624509518;0.042591392993927
0.01372097399523657;0.014356881380081177
0.002140485584714645;0.0021676814649254084
0.0009986814102776601;0.0010967254638671875
0.018574297724481263;0.018977999687194824
0.024340687903524675;0.025019466876983643
0.02229745907603283;0.02264365553855896
0.021955803210146552;0.022889090701937675
0.02968747590054146;0.030692458152770996
0.016264171774205787;0.01733076572418213
0.02732616979327276;0.027740895748138428
0.02417798972734164;0.025054842233657837
0.022768050182027013;0.02359294891357422
0.026534925970004453;0.026585549116134644
0.014059053888917664;0.015191078186035156
0.02200070656303742;0.02523726224899292
0.018895419559845555;0.01998692750930786
0.008083525501410758;0.008478141389787197
0.014830572517886362;0.015069961547851562
0.0185042356739582;0.019446372985839844
0.05670051811116146;0.0588054396212101
0.025171504227326297;0.025648117065429688
0.0006167241418638314;0.0006580352783203125
0.007545162770757639;0.007615089416503906
0.01805423121978988;0.01949179172515869
0.04108053418851312;0.04241841286420822
0.004626175518528652;0.004870414733886719
0.023381553036283236;0.025087431073188782
0.0075895207161464934;0.008656978607177734
0.010178802120976285;0.010263442993164062
0.009474848115917959;0.009682655334472656
0.041248007738496476;0.042077064514160156
0.02358072926394272;0.024572372436523438
0.01733178945623513;0.018422812223434448
0.0017637429533870755;0.0017852783203125
0.021043088709265984;0.021355897188186646
0.0305484852725112;0.031177550554275513
0.011299292273557379;0.011774905025959015
0.014272451659625216;0.01520511507987976
0.0192809662783132;0.021214574575424194
0.011428421927580482;0.012478768825531006
0.01947514577928782;0.019591331481933594
0.01668125298325447;0.016752243041992188
0.0026031261503226904;0.0026674270629882812
0.03494529523108878;0.03560355305671692
0.0047815221662937685;0.0056923627853393555
0.017104988724605235;0.0180453360080719
0.011106939389020066;0.011542975902557373
0.013967782313364131;0.014442294836044312
0.024604881434382296;0.026362091302871704
0.022106561885349825;0.0224151611328125
0.032328766335871006;0.033475905656814575
0.00802212396925333;0.008087158203125
0.022647850862839124;0.02317589521408081
0.014152938157575392;0.014831572771072388
0.03953696872657369;0.039951324462890625
0.012118248056875119;0.012903273105621338
0.008934932774533286;0.009179115295410156
0.009184224974133766;0.009324073791503906
0.013213149368098536;0.013615787029266357
0.0010739941342038867;0.00107574462890625
0.014856686554312703;0.01559072732925415
0.004019913997424027;0.004034996032714844
0.03937115126129543;0.039933204650878906
0.013689279931891696;0.013803482055664062
0.0017099350941565481;0.0017422214150428772
0.01912217079909684;0.019400596618652344
0.030532921919328614;0.03180018067359924
0.02756258260898086;0.028063833713531494
0.04868588084324468;0.05147114396095276
0.023079994234048565;0.02357184886932373
0.006400343664401142;0.006568968296051025
0.050107271520044745;0.052515268325805664
0.019579314570258886;0.0216264259070158
0.016764361034895377;0.0169219970703125
0.02339475582064006;0.023942887783050537
0.004809594440497084;0.004955708980560303
0.001379611359995637;0.0014200210571289062
0.003522295752645374;0.0038318634033203125
0.004982067122121175;0.005171775817871094
0.011190437290114567;0.011296272277832031
0.031436806883197506;0.032460033893585205
0.010213324674156494;0.010361671447753906
0.0234349941731838;0.02405114471912384
0.012127376755296576;0.012969136238098145
0.01607509060619586;0.016808748245239258
0.006202475258367413;0.006329536437988281
0.036632272636788386;0.03755897283554077
0.05222795483871406;0.05452752113342285
0.017303384461103348;0.017710477113723755
0.0037745519308854023;0.0040290504693984985
0.011732213410708923;0.012554347515106201
0.043620273102456766;0.044834136962890625
0.003128300161718511;0.003177642822265625
0.03226877534309969;0.034039586782455444
0.007350206032369885;0.007715880870819092
0.022542028981387338;0.02374643087387085
0.007539099283903872;0.007653981447219849
0.01468984524578052;0.015827089548110962
0.01966739679254665;0.020430535078048706
0.009308813764355965;0.009432792663574219
0.04630714069086707;0.04630846902728081
0.014052074650223281;0.01568317413330078
0.021877441640989856;0.022437095642089844
0.025203414731261954;0.02527335286140442
0.020101344292223444;0.02101963758468628
0.03712717764638309;0.03813692927360535
0.013736475885731585;0.014081239700317383
0.022087415163932193;0.02284109592437744
0.006099427050318195;0.006346702575683594
0.03585561182684047;0.036945462226867676
0.029074103191423714;0.030129432678222656
0.028476250939426576;0.028644561767578125
0.020796724344764664;0.021477550268173218
0.016843903093553388;0.017313361167907715
0.02522077935014041;0.02645018696784973
0.014829259837245489;0.015122413635253906
0.021017064046862103;0.02177520841360092
0.04620344153488974;0.049714505672454834
0.01081173422548991;0.011347204446792603
0.02428212785021797;0.024526596069335938
0.03388575762049734;0.035701483488082886
0.02013341271875839;0.020926833152770996
0.05727439927501331;0.05884277820587158
0.02084642312404816;0.0215262770652771
0.0010843824736044532;0.0010862350463867188
0.0026805973779629234;0.00298309326171875
0.010789740533352804;0.011014416813850403
0.003069952839375187;0.003237307071685791
0.027731710700234263;0.029753684997558594
0.004487689624740915;0.004774868488311768
0.01913071375815286;0.020042836666107178
0.016757789422385823;0.020000040531158447
0.02435819993964283;0.02549964189529419
0.02214490545954161;0.02296265959739685
0.029267969705871817;0.030494600534439087
0.006967270357577648;0.007151603698730469
0.012482349434039227;0.0127410888671875
0.03278251726990906;0.0345892608165741
0.03824276052138676;0.04016774892807007
0.007919657782944702;0.007969856262207031
0.03831254721660239;0.04058408737182617
0.0013280019868592615;0.00139617919921875
0.04045317867950401;0.0406666100025177
0.05277376679342041;0.057134270668029785
0.03426420202200438;0.037297725677490234
0.03142255133614418;0.03305968642234802
0.012757917751807965;0.012938499450683594
0.050288952417738064;0.05109599232673645
0.0291422989292044;0.0311565101146698
0.03563461886315442;0.03602594509720802
0.03184195566093462;0.03268164396286011
0.005006045449404396;0.005146026611328125
0.0030769422004033676;0.00365525484085083
0.041094290189774174;0.042262643575668335
0.020285481095858114;0.021747469902038574
0.011164267503870597;0.011257171630859375
0.00048062989599337243;0.0004892349243164062
0.004939519854226187;0.005392402410507202
0.018578697595617616;0.019285589456558228
0.010832599107167513;0.011221885681152344
0.011647542343316554;0.012449949979782104
0.024812128780737887;0.02505779266357422
0.029062814155413813;0.02975468337535858
0.008543802643044773;0.008635473437607288
0.04537535174090361;0.05281824618577957
0.005652328938352478;0.005817413330078125
0.022451842970753266;0.02245330810546875
0.010080215370191733;0.010706901550292969
0.021344200131771428;0.02179783582687378
0.012773046631063342;0.013398289680480957
0.0237579771049183;0.023781776428222656
0.0013737140436358652;0.0014238357543945312
0.03520698535486005;0.03728571534156799
0.0047445685265259194;0.005149275064468384
0.022343080884885243;0.02318546548485756
0.0026037148412456604;0.002635916927829385
0.013151905679449962;0.013654887676239014
0.0023338541891900857;0.002633333206176758
0.025132096920426245;0.025735557079315186
0.007584388326270309;0.007615089416503906
0.01478279764856329;0.01744675636291504
0.010267034763611245;0.011649491265416145
0.03141479321646117;0.033573657274246216
0.004552228489339742;0.0045538246631622314
0.04927283213356443;0.054546743631362915
0.01562582546879877;0.01613593101501465
0.011998101587759841;0.012192726135253906
0.019771607516642233;0.02083495259284973
0.014825035856039582;0.015799522399902344
0.011228949597796611;0.012431144714355469
0.037611573351879785;0.040193796157836914
0.010316036875139033;0.010997474193572998
0.015314533157501675;0.015693068504333496
0.003123884787176298;0.003303349018096924
0.020674801357685315;0.020998001098632812
0.024124680906575706;0.024659156799316406
0.006495175032654667;0.0068607330322265625
0.014562424317270372;0.015086114406585693
0.025653586961955424;0.026090651750564575
0.04562868096398913;0.047394394874572754
0.04380246071230946;0.04525947570800781
0.014108844179648148;0.015517860651016235
0.049807709952035505;0.052166640758514404
0.04741929933100841;0.04976332187652588
0.039043344099971906;0.04185199737548828
0.0002511907895494704;0.00029164552688598633
0.01828225018322495;0.018548041582107544
0.03396993696600841;0.03502459079027176
0.016203427779414317;0.017539411783218384
0.008228524064831709;0.008632659912109375
0.02358143168770373;0.025460481643676758
0.028700613227920266;0.030208945274353027
0.010524882323992521;0.010568618774414062
0.008596139792336237;0.008945956826210022
0.01673847437427986;0.016915321350097656
0.0096068656962042;0.009697914123535156
0.0069974498030632255;0.007465094327926636
0.02699049602891809;0.027805298566818237
0.018127878212402432;0.018464088439941406
0.005356236394118174;0.005623817443847656
0.030645039521016642;0.03157871961593628
0.035997121778752944;0.037146925926208496
0.02052154922779489;0.02375727891921997
0.028215779658077058;0.028977692127227783
0.006065892803316375;0.0062808990478515625
0.0009690990002665296;0.0009813308715820312
0.02205466163276198;0.023373126983642578
0.022365102471280946;0.023365706205368042
0.03746508601992068;0.037743568420410156
0.04404791667105356;0.04406452178955078
0.0016977394658941475;0.001766204833984375
0.032682918954519635;0.035977721214294434
0.021784940609661508;0.021869659423828125
0.009786054697191262;0.010195732116699219
0.002043400822406073;0.002159595489501953
0.018530015785197227;0.01962915062904358
0.012308348797075975;0.012841463088989258
0.01184031200863298;0.011895179748535156
0.031026726315895207;0.03175884485244751
0.004843300387527163;0.0049419403076171875
0.023451033633447877;0.024168550968170166
0.05239838819215143;0.056331366300582886
0.0047688307636060585;0.004787355661392212
0.010806444390370411;0.011579930782318115
0.024864806316683297;0.025687038898468018
0.009635265902083391;0.010143088176846504
0.04646313532820925;0.04674053192138672
0.04153812610764063;0.04338283836841583
0.0010106609008823126;0.0010843276977539062
0.022904365689084383;0.02397366613149643
0.013335879346329812;0.013398289680480957
0.016492986366236282;0.01713600754737854
0.03663729139997558;0.0371113121509552
0.016660589177506412;0.018500208854675293
0.022393002236291946;0.02385103702545166
0.046432928121430996;0.04751807451248169
0.03111437124040736;0.034079670906066895
0.027657957262951376;0.027807235717773438
0.025080953181977932;0.0253448486328125
0.018028965604730975;0.01863020658493042
0.012797621017003097;0.012810736894607544
0.04031255315854792;0.044127851724624634
0.010508281180868653;0.010730717331171036
0.004988254537937555;0.005549192428588867
0.0023972259189495152;0.0025110244750976562
0.03429639974329452;0.03613978624343872
0.005865062593195583;0.006114959716796875
0.006440989230559539;0.006587982177734375
0.024382506379418;0.025225967168807983
0.003927360433511688;0.0040683746337890625
0.021163659374152884;0.022272050380706787
0.0036667911680855264;0.0038236379623413086
0.02162731987367424;0.02205657958984375
0.0011511998555530803;0.001155853271484375
0.008909429904948933;0.009182900190353394
0.010164969433602034;0.010433554649353027
0.0235650099618272;0.023566216230392456
0.03283992644249639;0.03561931848526001
0.011095880500016827;0.01166042685508728
0.015184271493342436;0.016234397888183594
0.031279520607501804;0.032469987869262695
0.029599896586245376;0.030005931854248047
0.01834303125437076;0.018533706665039062
0.026999567266178175;0.02803376317024231
0.02712899187671627;0.029310226440429688
0.027634907442421617;0.029498904943466187
0.030003850356985086;0.03214356675744057
0.02153709015434602;0.022406280040740967
0.014069540869646801;0.014817997813224792
0.02425079327269913;0.024263381958007812
0.0077363817952739375;0.0077953338623046875
0.02618978682475666;0.02649874985218048
0.012439601887418475;0.012564659118652344
0.037471986457226616;0.041129499673843384
0.005069731238507759;0.0051441192626953125
0.011749173059344241;0.0118865966796875
0.016775722770078164;0.017851591110229492
0.014581836370027431;0.014837211929261684
0.010034119791923339;0.010507650673389435
0.04122331611215567;0.04199504852294922
0.01177370812180615;0.011921882629394531
0.06628071340617153;0.06777176260948181
0.0017450462127738809;0.001969754695892334
0.017422751217926254;0.017533302307128906
0.008878512286163515;0.009259164333343506
0.01501416664280473;0.01559072732925415
0.024448018128001667;0.024893760681152344
0.019030641693002788;0.019910871982574463
0.020935922220448957;0.021758317947387695
0.02887034326208861;0.030135154724121094
0.03093714239045743;0.030938148498535156
0.029007887866402807;0.03097480535507202
0.011969275082406364;0.012854516506195068
0.010235719873750982;0.010319709777832031
0.004148568056714255;0.004316389560699463
0.017673590217972157;0.01906299591064453
0.011835537072180147;0.01220691204071045
0.03737059420641323;0.040035098791122437
0.015850823663254163;0.017137885093688965
0.00868869033060386;0.009338021278381348
0.01916475904117731;0.019978761672973633
0.020414073895512475;0.020420042797923088
0.011579266903783615;0.012045390903949738
0.021453382138304833;0.02253812551498413
0.06572364157637729;0.07199609279632568
0.020581665633174415;0.021059006452560425
0.03361025662430085;0.03468221426010132
0.0011670073928086325;0.001218773191794753
0.06305544252242487;0.06762641668319702
0.018581297597912085;0.018964320421218872
0.004495082635729399;0.004707276821136475
0.021224592125435628;0.022106170654296875
0.019163101219497894;0.01935863494873047
0.008699172196351152;0.009028434753417969
0.011335586830570819;0.0120735764503479
0.03813146364246695;0.04048439860343933
0.01895845596645024;0.019277602434158325
0.009059220193093;0.009225845336914062
0.018052241602119354;0.01967400312423706
0.00783024101882313;0.008271962404251099
0.005012896587581921;0.005053520202636719
0.018858185940605957;0.01920926570892334
0.013793984026184536;0.0146561861038208
0.012602970227104765;0.012656211853027344
0.023997609289958335;0.02490520477294922
0.008077136270715551;0.008270263671875
0.007447389699461428;0.00771331787109375
0.024191975846036228;0.026632308959960938
0.006046721698573663;0.006053924560546875
0.014513230052594124;0.014783859252929688
0.015997839398062787;0.01696157455444336
0.04500116346995212;0.045314788818359375
0.01754747513696195;0.017571449279785156
0.01881244706055624;0.01983356475830078
0.00047759791600968153;0.0004787445068359375
0.01049707678649497;0.010822296142578125
0.030781774046622894;0.03206557035446167
0.051728924074927615;0.05353748798370361
0.002399505593541879;0.0026369094848632812
0.020145422825378498;0.021266311407089233
0.03699721119759975;0.044030189514160156
0.023345025366964502;0.025064527988433838
0.012604466366291178;0.013030963949859142
0.015267581943414488;0.015628844499588013
0.03282428755638144;0.03479421138763428
0.028746015798545257;0.028781890869140625
0.030410269152909637;0.031126022338867188
0.022471365006767528;0.023819148540496826
0.009415006088018455;0.009679824113845825
0.019561796023564434;0.020044326782226562
0.003485000575761316;0.0035066604614257812
0.0038258116388905166;0.003964021801948547
0.015536029655194732;0.01730060577392578
0.012650543500256944;0.012933659367263317
0.028879742388002862;0.029642045497894287
0.02249738056483539;0.02320045232772827
0.016057572498639164;0.01609233021736145
0.0006945354849024184;0.0007085800170898438
0.021277439301847834;0.02320045232772827
0.03421176158821787;0.035303354263305664
0.00398146804163453;0.0040416717529296875
0.023804728614613326;0.02443408966064453
0.0402825967060806;0.04158785939216614
0.02621691908576026;0.026897430419921875
0.016945533216332208;0.017023086547851562
0.030526371362457595;0.030986815690994263
0.023450947287611646;0.023942887783050537
0.017536145916421546;0.01896384358406067
0.011892002678033824;0.012493707239627838
0.02871847808865707;0.030239105224609375
0.0026067792583032877;0.0026760101318359375
0.025281029170109326;0.026134073734283447
0.025220442600694056;0.026043742895126343
0.014398586955332755;0.0147554911673069
0.01648818497201735;0.01681309938430786
0.04150171004371991;0.04328465461730957
0.007614934517686396;0.008143365383148193
0.017146885602460377;0.017691820859909058
0.01616938850835743;0.016370734199881554
0.0011418070586269335;0.0012083053588867188
0.04249929677364455;0.04693710803985596
0.01309482197841272;0.013433068990707397
0.02164969568457495;0.022236792370676994
0.019324373315741276;0.0202597975730896
0.03309635666725985;0.03493836522102356
0.03301204955177731;0.033095359802246094
0.02223772149595979;0.023675143718719482
0.04780131005636696;0.05140146613121033
0.02995006416292623;0.03133581206202507
0.0301432704940164;0.030909497290849686
0.011645110289486124;0.012032359838485718
0.062103856671384496;0.06909891963005066
0.02535138801621817;0.026965439319610596
0.027348788305750264;0.028400182723999023
0.03183798929758704;0.03260457515716553
0.024906111595384844;0.025651365518569946
0.002469397988462764;0.0024881057906895876
0.008775556843901512;0.009081840515136719
0.010371793749204364;0.010547637939453125
0.022596121351084787;0.022644072771072388
0.02427328658740684;0.025833845138549805
0.03126445516342901;0.0313701331615448
0.028047135519576605;0.029087066650390625
0.015432935265089428;0.01562570594251156
0.03499788495951844;0.03671267628669739
0.02882756036154872;0.029789388179779053
0.016527674179072083;0.017053872346878052
0.030476161393136875;0.031553879380226135
0.028788222720163962;0.029430538415908813
0.011890951661876837;0.012449949979782104
0.014170418288573664;0.015033900737762451
0.028614017463239546;0.029500335454940796
0.003715441304970238;0.0037221908569335938
0.02495163348371866;0.025644302368164062
0.07554895271935047;0.0774870216846466
0.009885774569395595;0.01026153564453125
0.004772499512785215;0.004833906888961792
0.01356030764694217;0.014473915100097656
0.03497256161015675;0.03579053282737732
0.015476823687984104;0.015699386596679688
0.021486246873294906;0.021621674299240112
0.004383187678968222;0.0045365989208221436
0.006152593264481788;0.0062351226806640625
0.007280386364872531;0.0073032379150390625
0.017570448931179723;0.018626540899276733
0.023067350185807512;0.024310052394866943
0.013344678117192808;0.013456344604492188
0.04459236869731688;0.044760704040527344
0.033669436613084004;0.03431132435798645
0.017011596949603518;0.01917928457260132
0.0003518235609183214;0.00038114190101623535
0.017137794215152262;0.017746001482009888
0.038722935274892574;0.042074233293533325
0.0011369176838887394;0.0011815641773864627
0.018798522332279185;0.019905991852283478
0.024159833801723315;0.024411149322986603
0.05249594897011605;0.05444374680519104
0.01908474633977621;0.019086837768554688
0.016451303039810045;0.01788756251335144
0.029283868179751003;0.031428903341293335
0.041829909520840404;0.042176246643066406
0.016527491287940017;0.017012596130371094
0.020628359685679717;0.021065711975097656
0.02320731442052623;0.02538962848484516
0.04651873884871072;0.048539161682128906
0.005705659977629818;0.00579833984375
0.01751399274257884;0.01789569854736328
0.03897588881897767;0.045754700899124146
0.02833608106953585;0.028632164001464844
0.047324355533214575;0.05007875710725784
0.041586922011226615;0.043043673038482666
0.010719021780999873;0.010906755924224854
0.016196347374118188;0.01784607395529747
0.017609388024415716;0.019538581371307373
0.002032736552410927;0.0021228790283203125
0.058687804654932244;0.06049063801765442
0.008701483056700017;0.010022491216659546
0.0034935301500019647;0.0034942626953125
0.018477190073463053;0.018884658813476562
0.023621625689872854;0.025041580200195312
0.011664567167597397;0.01184844970703125
0.014821183489163397;0.015642166137695312
0.013862291300250596;0.014100074768066406
0.02334148060327882;0.023671001195907593
0.03445404531351702;0.03558635711669922
0.01062267210075649;0.010838508605957031
0.013169673173798668;0.014320194721221924
0.05661779779282521;0.05686185508966446
0.04109687735597438;0.04205602407455444
0.02297947903042073;0.024143218994140625
0.04414318642696534;0.04793509840965271
0.019178138186545686;0.019639015197753906
0.020385471369196446;0.02114468812942505
0.013225690269202287;0.013781070709228516
0.025067298706002945;0.02534961700439453
0.012125191302673293;0.013040989637374878
0.007495288362666525;0.007815361022949219
0.006629270351633982;0.0066308677196502686
0.004819105447233669;0.005197286605834961
0.04306940630829061;0.043302565813064575
0.013130230587232708;0.014476507902145386
0.00679219324776807;0.0073261260986328125
0.009797193505561113;0.01003265380859375
0.07016282985807491;0.07092350721359253
0.009445901999235798;0.009447097778320312
0.03143363792492935;0.034093230962753296
0.0014129952614938266;0.0015050917863845825
0.03514474970604305;0.03514575958251953
0.04419200850161368;0.046062469482421875
0.038351639754585796;0.04135853052139282
0.013059949377602171;0.01386914774775505
0.045646549975721734;0.04723799228668213
0.013255971308844492;0.013908356428146362
0.0025639102374677967;0.002628326416015625
0.018452387765713906;0.021170824766159058
0.04800241704654961;0.0513017475605011
0.01256923747934601;0.012713432312011719
0.011389227319853418;0.0114288330078125
0.05392414835405776;0.056086212396621704
0.00906689269544133;0.009220007807016373
0.0006589474205805373;0.0007055103778839111
0.01877189659795887;0.01943492889404297
0.02337105952376475;0.024512268602848053
0.010073252982675949;0.010386377573013306
0.00423412743486179;0.004769086837768555
0.022681191428241165;0.02327921986579895
0.023266371960817076;0.02326679229736328
0.02206479733156216;0.024316519498825073
0.02973095318482292;0.030762672424316406
0.009932735564554927;0.010408997535705566
0.030264727613293043;0.030498463660478592
0.04198354273340211;0.042258262634277344
0.025769430286679783;0.025770187377929688
0.013660413718034628;0.015302091836929321
0.004135998805911527;0.0042282938957214355
0.0073442014437719964;0.007763504981994629
0.019142041638622768;0.022458046674728394
0.036854091477902334;0.038720011711120605
0.0017922774322640786;0.0018148422241210938
0.02765227953081268;0.02775859832763672
0.022205957587129316;0.023159772157669067
0.028616640059671218;0.028874307870864868
0.041743964310365714;0.044708251953125
0.0033396229266156843;0.0033464431762695312
0.05878919512422773;0.06162714958190918
0.02879129161546077;0.02945706993341446
0.036886083721081805;0.03689095750451088
0.0009749876054362608;0.0010385513305664062
0.008457577060515538;0.008490562438964844
0.01577766524511266;0.016316205263137817
0.0024474839153639356;0.0025300979614257812
0.01789069931466827;0.01907062530517578
0.04699419039664601;0.04762077331542969
0.016852728737413458;0.019124209880828857
0.029753071248675256;0.03003692626953125
0.0003038218182713809;0.00030612945556640625
0.01524597876632303;0.015513420104980469
0.05398347826753816;0.06124591827392578
0.012346666373863871;0.0125274658203125
0.0035982991458202974;0.0036754608154296875
0.03219310231899996;0.03365355730056763
0.007516521517127895;0.008096396923065186
0.024010345864831542;0.024722427129745483
0.01424946175613226;0.014932632446289062
0.03568176740651782;0.03623396158218384
0.023383711695391374;0.024771809577941895
0.029165814664223466;0.02984619140625
0.0054527351442478144;0.00551605224609375
0.02553780316688474;0.026929229497909546
0.003234264592986196;0.0033254623413085938
0.022146217412685944;0.022980868816375732
0.010665862961801912;0.011392474174499512
0.026920360171312753;0.02843952178955078
0.007066598491432722;0.007223337888717651
0.015225890729926719;0.015284031629562378
0.023362493707729113;0.023709774017333984
0.004927950688528381;0.005008697509765625
0.03558746218632913;0.03866925835609436
0.04983904005351629;0.051696956157684326
0.00894830830236301;0.00949406623840332
0.020985684527675096;0.021457701921463013
0.025051312417596387;0.027469336986541748
0.012644873601826047;0.013658523559570312
0.00749101025141983;0.00754547119140625
0.02415546768758588;0.026626408100128174
0.0052620250564676336;0.0052623748779296875
0.016622054763621462;0.017720401287078857
0.056612148931079125;0.05730719119310379
0.02022761679031197;0.020687103271484375
0.015896011465437402;0.016634345054626465
0.022488517858697373;0.023004531860351562
0.015311413176104315;0.016856640577316284
0.033872134607022895;0.034820497035980225
0.00903506762398223;0.009128570556640625
0.012258597343336312;0.012259483337402344
0.016111525967952664;0.017365068197250366
0.016443892275925683;0.01793953776359558
0.007714293950643277;0.007793426513671875
0.0165491886201625;0.017368227243423462
0.026063730216767344;0.02764606475830078
0.007404487767626092;0.007826454937458038
0.04144299617524004;0.04235363006591797
0.03067236404509599;0.03163054585456848
0.00040955798198501084;0.0004291534423828125
0.022349206189922675;0.02303028106689453
0.011634067180342421;0.011849641799926758
0.025157961685103397;0.02531714364886284
0.01497574830876837;0.015374144539237022
0.033740866370408386;0.03483867645263672
0.01932548443943503;0.01954174041748047
0.02579382843318409;0.027448326349258423
0.004528374569321483;0.004570960998535156
0.01279282832631074;0.013409465551376343
0.035338962948418026;0.03616809844970703
0.02231657334728555;0.022678375244140625
0.021882811636068523;0.023063987493515015
0.004480436914352217;0.0047760009765625
0.048412647940887725;0.049284011125564575
0.008188932740443753;0.008339114487171173
0.017575169964785232;0.018140792846679688
0.017745258282689746;0.018117904663085938
0.0025952204308247657;0.0026140213012695312
0.015303264324228677;0.015878591686487198
0.014878737790318196;0.015199035406112671
0.012877984954358938;0.0136946439743042
0.044905237207460424;0.0455140694975853
0.01001502755934307;0.01035308837890625
0.01781007886757034;0.01823556423187256
0.010881411028526144;0.011976897716522217
0.018070847624967072;0.018770426511764526
0.012902723680537567;0.013167709112167358
0.010960740204722378;0.010971972718834877
0.005698900737075195;0.005872622132301331
0.028855173267444984;0.030542433261871338
0.015972696258082612;0.016876041889190674
0.011766216753297259;0.011767336167395115
0.037482829591054465;0.04004916548728943
0.03717310721820599;0.03755752742290497
0.008930290558487042;0.009394645690917969
0.03300210035461286;0.03394484519958496
0.001655236713161107;0.0016574859619140625
0.04536872697267572;0.04577827453613281
0.030984466758097594;0.03215307742357254
0.021074511917646616;0.02237868309020996
0.029414099341754436;0.030517011880874634
0.014893295843778695;0.015533447265625
0.04299151407009828;0.053261369466781616
0.02068775974621607;0.02068999409675598
0.048030434508877944;0.05046620965003967
0.04881711874061174;0.050521135330200195
0.0036634697835038004;0.0036668777465820312
0.00983578998389257;0.009852409362792969
0.015383620126138125;0.016569409519433975
0.02339670503590376;0.024422377347946167
0.022270939434671667;0.022339820861816406
0.021384384146126187;0.02209228277206421
0.014901605535982843;0.015704115852713585
0.018160844103244537;0.01921135187149048
0.01123428209503139;0.011298209428787231
0.004123979353926142;0.004222869873046875
0.024194471144595782;0.024478912353515625
0.046067704196521585;0.04985812306404114
0.029964404522302375;0.031118392944335938
0.04582583402761962;0.046448707580566406
0.022672072438871815;0.023685187101364136
0.013114046595917282;0.013323783874511719
0.0396529271208485;0.040925830602645874
0.046180610245656485;0.04861486703157425
0.013765935863871528;0.013866424560546875
0.026348050972211084;0.027962684631347656
0.01256327694922871;0.012622833251953125
0.014135158431970603;0.014337539672851562
0.013851779438951776;0.013995170593261719
0.036487871498820566;0.038575172424316406
0.031235979135632173;0.03209972381591797
0.03155556490910043;0.03228376433253288
0.01453793716483778;0.014964297413825989
0.02268327290783895;0.022820472717285156
0.023724896025127933;0.02403569221496582
0.011220025678932861;0.012404277920722961
0.017288260365576676;0.01857776939868927
0.003425118698065022;0.00365447998046875
0.005112125809265502;0.0052471160888671875
0.01597848771208052;0.016878128051757812
0.02478414503203854;0.025256365537643433
0.003646238637558054;0.003681182861328125
0.029634504394822826;0.030423611402511597
0.0038779825076476226;0.004014015197753906
0.029151525305240195;0.02916431427001953
0.0012745961801985306;0.0012845993041992188
0.03816047749780989;0.03987926244735718
0.02651519531598469;0.027314215898513794
0.020390007412166008;0.02067852020263672
0.023124569885604407;0.023386061191558838
0.01588811897191767;0.01626873016357422
0.006165596793999991;0.006599366664886475
0.013987380389323005;0.014476001262664795
0.002977446475657815;0.0035610198974609375
0.008386449461508625;0.008488386869430542
0.010991319723452214;0.011527210474014282
0.0007390959049124909;0.0007534027099609375
0.00040294454130067385;0.00041961669921875
0.022096452393711732;0.022425778210163116
0.02218071425675392;0.0224781334400177
0.014851960009138396;0.015173107385635376
0.0007496233043683637;0.0007543563842773438
0.048370075518388955;0.05227530002593994
0.03353053538852813;0.035002704709768295
0.045339662373588545;0.04836851358413696
0.015951714693449012;0.015974966809153557
0.03611780519931515;0.03642269968986511
0.015029234663098615;0.01562553644180298
0.004230191925121164;0.0043087005615234375
0.016712531713545607;0.017504751682281494
0.008954883543480154;0.009229794144630432
0.018417474347257292;0.018716812133789062
0.0286028046602198;0.02951100468635559
0.03431629903983689;0.03706587851047516
0.011016044202229602;0.011185646057128906
0.0007323961535830619;0.0007791519165039062
0.01437904551881643;0.015171974897384644
0.02320264624381738;0.024720311164855957
0.06560825841639545;0.06793731451034546
0.019416305610460368;0.020248442888259888
0.026174516679793484;0.026456251740455627
0.015603582187378342;0.015930503606796265
0.004644089729867327;0.004673033952713013
0.015434283055483045;0.01607358455657959
0.02891214164484522;0.03060048818588257
0.046971209432120825;0.05014050006866455
0.00031980250417616897;0.000331878662109375
0.0012270036836831862;0.001293182373046875
0.04327395192252505;0.044620513916015625
0.017495848558761618;0.018811672925949097
0.015625774464176623;0.01677393913269043
0.0055898010188602165;0.0057926177978515625
0.00788450166977246;0.0082608163356781
0.019921552615269518;0.0199737548828125
0.03300705643324207;0.0335942804813385
0.01652911233415914;0.01662537455558777
0.011272836627815266;0.011872291564941406
0.019033069348699475;0.019441604614257812
0.015207582076064253;0.0155181884765625
0.00960699683010532;0.00990515947341919
0.006425524083021231;0.006782889366149902
0.01778584290138552;0.019020110368728638
0.028454399172312784;0.02941945195198059
0.03646042591551923;0.03793543577194214
0.03777416537916197;0.039554208517074585
0.0005422291593318361;0.000545501708984375
0.033608354588592446;0.03402632474899292
0.0031489463472085606;0.0035511329770088196
0.0034862560658796664;0.00361478328704834
0.02360346322731597;0.024529457092285156
0.025902630228783332;0.026665640994906425
0.024362815175264712;0.02490958571434021
0.003619995579883696;0.0037658214569091797
0.013875461692492739;0.014146104454994202
0.007510314059093096;0.007771432399749756
0.037966607258842544;0.039452701807022095
0.008218371096043182;0.009016156196594238
0.020429010726526052;0.021381735801696777
0.052193192034174475;0.06014636158943176
0.030682703924775897;0.03191760182380676
0.03189593660308493;0.034640491008758545
0.0027146245455745063;0.0027637481689453125
0.02847101533941641;0.02877330780029297
0.003035324648902048;0.003093719482421875
0.01216419907280894;0.012841463088989258
0.02004001792186943;0.020952045917510986
0.025344283335599013;0.025597572326660156
0.013280426423890445;0.013904571533203125
0.04013860258770144;0.041491538286209106
0.03584346452209991;0.03744611144065857
0.02834237026551956;0.02863474190235138
0.020493160709527003;0.021232575178146362
0.0032352883845488565;0.003253936767578125
0.0065146099917155285;0.0065155029296875
0.0016135308432759612;0.0017299652099609375
0.027955823872256168;0.028163865208625793
0.01680030507626056;0.017971038818359375
0.009850279330516186;0.009924739599227905
0.02485126554980592;0.024895668029785156
0.021397606200006025;0.021791458129882812
0.006661630318037278;0.006886482238769531
0.0011614218357153803;0.0012226104736328125
0.028410498335629555;0.030742406845092773
0.006419116733891988;0.00659942626953125
0.022687594944403804;0.022738434374332428
0.01872723839477635;0.018733978271484375
0.017597577183737816;0.01813507080078125
0.02482938670560088;0.026023566722869873
0.034516362282238255;0.03823429346084595
0.036580679045199016;0.03821086883544922
0.07633358907272972;0.07750701904296875
0.010327065052423643;0.011117488145828247
0.0007409724851611356;0.0007962286472320557
0.006063382349186682;0.006331443786621094
0.008623871010413868;0.008697509765625
0.0084654223434;0.008539199829101562
0.010154892033290433;0.010875701904296875
0.016646188240362857;0.016787201166152954
0.034014092276874866;0.03604672849178314
0.043649466720014664;0.04391670227050781
0.015833030122000064;0.01633840799331665
0.004255956755821701;0.004410743713378906
0.02160222277208286;0.02161775529384613
0.0009075380240378072;0.000934600830078125
0.03440224803349139;0.03507909178733826
0.0017993564460607608;0.001861572265625
0.01856280138761542;0.01948261260986328
0.013826538762553915;0.0150146484375
0.01812061629936315;0.01840430498123169
0.03211051151372882;0.03509971499443054
0.027915130101116438;0.029797136783599854
0.036587705042902124;0.03889453411102295
0.015914424598851274;0.016558676958084106
0.04409933348735512;0.04678887128829956
0.031291496528005204;0.03330555558204651
0.02450955433938316;0.02498626708984375
0.003390591862835312;0.0035376697778701782
0.032755414669715266;0.033429279923439026
0.01963708426888736;0.02013111114501953
0.021036384106923444;0.02213159203529358
0.05440918280487645;0.05501079559326172
0.014219099489653421;0.014481574296951294
0.03281827832773828;0.033100128173828125
0.0178045661451391;0.01887938380241394
0.044949024543395534;0.04674464464187622
0.02941151141400974;0.029422760009765625
0.00773639638421355;0.007740974426269531
0.02107422352846124;0.02165892720222473
0.02320373988666027;0.02375316619873047
0.03489863998583251;0.036316096782684326
0.025829524395093256;0.027386873960494995
0.0016797939971371048;0.0017108730971813202
0.022185612187129448;0.022477149963378906
0.016357866740426528;0.016477584838867188
0.0006514940004178119;0.000667572021484375
0.015328084852481123;0.016217127442359924
0.004531923879951317;0.004756823182106018
0.018409850103870255;0.019534528255462646
0.007830917609851728;0.008386611938476562
0.02459426431675489;0.02507305145263672
0.022546020563054107;0.02483654022216797
0.023365624988335453;0.023859083652496338
0.05679965445660919;0.05935215950012207
0.01333144677568943;0.013732373714447021
0.03996614505241383;0.040993690490722656
0.01564222939027337;0.016008317470550537
0.004035668401309653;0.004516184329986572
0.05765981390104081;0.058936625719070435
0.01321952193877184;0.013272285461425781
0.006508723735924505;0.006882667541503906
0.005023751178800473;0.005579560995101929
0.004728309811429121;0.004788428544998169
0.034716955262871656;0.03544396162033081
0.009048667461569201;0.009246826171875
0.003853465259642305;0.0043264031410217285
0.013009785883785156;0.013149231672286987
0.014111851205864726;0.014573097229003906
0.01603680082631289;0.017040908336639404
0.0703516833200567;0.07428786158561707
0.026021492711330717;0.026531904935836792
0.012580082616117958;0.012778257019817829
0.026695303155732437;0.02771294116973877
0.018114541675679344;0.018372535705566406
0.02958193522956092;0.031039893627166748
0.027138241733536496;0.030283451080322266
0.00511993693509031;0.005480490624904633
0.0010558409671868464;0.0010862350463867188
0.04201161573862084;0.04247856140136719
0.020109883947920258;0.02063789963722229
0.024461082582413543;0.02516675367951393
0.023579255656413816;0.025597840547561646
0.013465619857399698;0.013608932495117188
0.023268184433915883;0.024232566356658936
0.024648287354420855;0.030671000480651855
0.022695081415185246;0.022957801818847656
0.02985575992573001;0.029856711626052856
0.041973065648380166;0.04392814636230469
0.025743805413898382;0.026854783296585083
0.0025624631508369216;0.0025739967823028564
0.00225121262839369;0.0023298263549804688
0.004416062351589741;0.004550933837890625
0.001400594624804721;0.0015735626220703125
0.011271845310844726;0.011608213186264038
0.013967873113188338;0.014088630676269531
0.016596638521909655;0.01673603057861328
0.004604111428898384;0.004727393388748169
0.02861341115978905;0.029836636036634445
0.023189903341746074;0.023241961374878883
0.015024090107010744;0.015319759026169777
0.02096149025052376;0.02142876386642456
0.03448046923139444;0.035294972360134125
0.010171381377519105;0.011118561029434204
0.03653478432239524;0.037386924028396606
0.020108631159709185;0.021418243646621704
0.008404213968897106;0.008554458618164062
0.023489194387049626;0.023851877078413963
0.008268125986573078;0.00862782821059227
0.03214741881594391;0.033258646726608276
0.020636753516465108;0.021191149950027466
0.018450795169786132;0.019115447998046875
0.05261405570724025;0.054964691400527954
0.0034669271563128384;0.0035247802734375
0.07010565831382727;0.07932960987091064
0.00868111051262136;0.008838295936584473
0.020125613607232983;0.021136999130249023
0.007947910948823349;0.008199721574783325
0.042491081337892825;0.04423907399177551
0.005926311276898801;0.00601959228515625
0.0010070956316917785;0.0010280609130859375
0.0402224862097218;0.043260276317596436
0.02887763587524985;0.030095160007476807
0.005075328603411815;0.0051069557666778564
9.703636169433594e-05;9.250640869140625e-05
0.02559227193562482;0.025914154946804047
0.026932807042713728;0.0270233154296875
0.04366713715480925;0.04575476050376892
0.027812411565684043;0.02858296036720276
0.02179812752083468;0.023138344287872314
0.02752481236926479;0.02850249409675598
0.02856794133551056;0.029692411422729492
0.004549518279251065;0.004726409912109375
0.004718368179377333;0.005353599786758423
0.021480287090179417;0.022148162126541138
0.018510584556341803;0.019047588109970093
0.021781002395414324;0.023483455181121826
0.03198395033408102;0.03302302956581116
0.014808542335413287;0.015031814575195312
0.010150360637877729;0.010187149047851562
0.022252549738517466;0.0236242413520813
0.029196247783312125;0.030903011560440063
0.008424119520055005;0.0094279944896698
0.01947210797333313;0.01958465576171875
0.01010116613738847;0.010235786437988281
0.03778138750683043;0.039389222860336304
0.03799925186000774;0.04068365693092346
0.019842531052694595;0.02037373185157776
0.015464045151762211;0.015918731689453125
0.002953018653593383;0.0031480789184570312
0.0008819147866418512;0.00090789794921875
0.02844378951879761;0.02929532527923584
0.04783322412369453;0.048934727907180786
0.03504765766328335;0.03508472442626953
0.0005743608447039728;0.0005826950073242188
0.033275897689214906;0.03423357009887695
0.018183238285321462;0.0190504789352417
0.03129920088646665;0.03217404708266258
0.01813950035866523;0.019569605588912964
0.04607397275306143;0.04699096083641052
0.028224805380470123;0.02931421995162964
0.00561017281387256;0.00569644570350647
0.013043378609850035;0.013363480567932129
0.003187790800468148;0.0032222948502749205
0.021110121003515347;0.023180902004241943
0.04190547886272635;0.044177889823913574
0.037216769393885685;0.037998974323272705
0.006582676206909124;0.006875842809677124
0.03522529851411188;0.0359039306640625
0.019139415873489423;0.01972392201423645
0.02780517954101803;0.028335511684417725
0.028056229325597256;0.029142916202545166
0.02907973442191043;0.02983659692108631
0.007631416795943223;0.008158043026924133
0.024960176329429686;0.025365859270095825
0.02379568881055908;0.02447599172592163
0.00767043636117478;0.008162498474121094
0.019196331303555244;0.020074844360351562
0.013821541361370837;0.014086723327636719
0.02477658752344447;0.0249481201171875
0.03175588762110412;0.033408671617507935
0.02296193368131963;0.023686975240707397
0.011237179165949211;0.011939027346670628
0.03559998945038857;0.03810548782348633
0.011142968232873965;0.01140594482421875
0.005864537339996273;0.00598907470703125
0.006880361223769876;0.007252693176269531
0.01391712670317868;0.014910679310560226
0.03450779573767949;0.03454107418656349
0.07120854400825061;0.07509082555770874
0.01641995816357928;0.017401158809661865
0.019006164423083574;0.019315749406814575
0.052424867859988504;0.05434015393257141
0.003847923184994965;0.003849029541015625
0.037503110424881234;0.039436519145965576
0.031069525668398146;0.03164294362068176
0.028877289594481017;0.029165267944335938
0.027441784295371113;0.028319358825683594
0.022669636836249188;0.023632852360606194
0.02151905991349208;0.02173137664794922
0.004163393534905287;0.004215240478515625
0.011895885899497107;0.012184079736471176
0.001170833006088615;0.001178741455078125
0.027048548311810697;0.028785228729248047
0.02253580910983732;0.02382555603981018
0.019589107463294248;0.020741760730743408
0.037681000145275464;0.03837507963180542
0.009688473262278001;0.01052093505859375
0.029841237444828743;0.03159129619598389
0.0505334118763405;0.05397650599479675
0.01752445892585439;0.0175933837890625
0.02206184925451549;0.022355079650878906
0.01987123885901006;0.0209197998046875
0.03010210554561733;0.03306582570075989
0.01773185003182464;0.018177568912506104
0.0009446953399109365;0.0009837821125984192
0.028450932678398287;0.03060033917427063
0.005781871905675167;0.005878448486328125
0.01623766387258522;0.016468912363052368
0.028553109413552973;0.028992772102355957
0.0002946518931800758;0.00029754638671875
0.01722955008081544;0.018641769886016846
0.0018627563741100716;0.0018682479858398438
0.04680883142928033;0.04831215739250183
0.007807612408257064;0.008870124816894531
0.018058729533147095;0.018738776445388794
0.01764548352258309;0.01811555027961731
0.0031920508618795717;0.00343891978263855
0.005870237760242085;0.00622132420539856
0.016413631319156043;0.017034947872161865
0.017102446129278037;0.017552614212036133
0.02504971554657912;0.025156021118164062
0.0007465328682332083;0.0008466243743896484
0.03082248739954589;0.033345431089401245
0.013777497695684347;0.014548301696777344
0.03800073912303197;0.03895476460456848
0.042059959368463136;0.04412245750427246
0.00882201316116642;0.009790778160095215
0.003301978617764961;0.0035015642642974854
0.010808060815480778;0.010922253131866455
0.044062244323363614;0.04670090973377228
0.002540080544887934;0.0026006270200014114
0.010874585343759728;0.010891944169998169
0.029370270393507626;0.02952861785888672
0.01957197022156715;0.020094066858291626
0.02253655260358709;0.022704124450683594
0.0034819598325498027;0.0034961700439453125
0.022560166247668417;0.02370631694793701
0.020390349906508662;0.02170330286026001
0.01266101772842706;0.01373717188835144
0.03354660553891044;0.033560752868652344
0.010271733303921601;0.010920524597167969
0.027066087914201255;0.027670860290527344
0.021207272807585244;0.022703558206558228
0.001956336504563344;0.0020083922427147627
0.02566088250936892;0.026650428771972656
0.018860739311872418;0.019959568977355957
0.0030147090848136357;0.003071308135986328
0.021513462298046043;0.022249236702919006
0.02242038936512525;0.02323436737060547
0.032954372589108556;0.03535202145576477
0.016091159265688923;0.017577528953552246
0.014350067223993932;0.015120923519134521
0.01498987884656719;0.015181541442871094
0.0439744397488603;0.045848339796066284
0.02613220914049333;0.027380406856536865
0.024682406818237294;0.024923324584960938
0.02564780486269073;0.02660319209098816
0.013259063764502197;0.013324737548828125
0.006540598664773309;0.006802618503570557
0.02232412525228637;0.02264365553855896
0.007467237736372948;0.007720947265625
0.010304220277307248;0.010361909866333008
0.019128654613676074;0.021124958992004395
0.016049502933767643;0.01649552583694458
0.007715728663107639;0.00836181640625
0.023426758693926818;0.02458089590072632
0.018405390047142253;0.0194854736328125
0.04291368293054357;0.04384350776672363
0.012089229843599978;0.012979209423065186
0.03520295293180861;0.03549578785896301
0.0044977259098650645;0.0045833587646484375
0.019396761904740968;0.02009713649749756
0.03122723722995861;0.03210943937301636
0.013949439213498825;0.014159232378005981
0.038845951411017904;0.04047536849975586
0.017078153180421787;0.01880154013633728
0.00482699976977008;0.00572967529296875
0.014771428484901232;0.015267401933670044
0.015461352912088252;0.015504792332649231
0.03717425786491969;0.03830714151263237
0.015857309347581425;0.01590391993522644
0.016409422886238808;0.017141342163085938
0.032339574548323306;0.03273680806159973
0.04050866907290687;0.04244673252105713
0.011784399083471953;0.012073546648025513
0.023469717254709505;0.02417466789484024
0.02358002815300952;0.024493396282196045
0.002217130752581774;0.00225830078125
0.023223572804945896;0.02424880862236023
0.014028321385145206;0.014220237731933594
0.01955394495229453;0.02264365553855896
0.044911854330539853;0.050518572330474854
0.0349423514129182;0.036714524030685425
0.024725544083134616;0.025074923411011696
0.02267859975601404;0.02299746870994568
0.020642556577041362;0.021341294050216675
0.052754149034052976;0.05471870303153992
0.02731578040892074;0.028521090745925903
0.02396882047380474;0.024361610412597656
0.024712115982192372;0.025551438331604004
0.03412106849582063;0.034121543169021606
0.006704903502509295;0.006810188293457031
0.018287417608666062;0.018342934548854828
0.028047398694489193;0.030439019203186035
0.017223661660403514;0.01800823211669922
0.02580773085140409;0.027109503746032715
0.028722689732686976;0.029176712036132812
0.041914452716492356;0.04433436691761017
0.008161491129100272;0.009382754564285278
0.011420967856173622;0.011627793312072754
0.023344515133535287;0.02485370635986328
0.02317079140766422;0.023278236389160156
0.02742025810441324;0.027637481689453125
0.04039492989455196;0.04142001271247864
0.017185019343487307;0.01769736409187317
0.025165689320791114;0.025434523820877075
0.00646449424852358;0.006676673889160156
0.03768786884331023;0.038893647491931915
0.03128637614074537;0.033656150102615356
0.004056008862925805;0.004295781254768372
0.020996171705135607;0.02151477336883545
0.023831217203014815;0.024303913116455078
0.021233522458713863;0.021796829998493195
0.03536798076368882;0.0370347797870636
0.01910439244995219;0.02112981677055359
0.04010932411509891;0.04169413447380066
0.0014400872711593565;0.0015611648559570312
0.023559616532797333;0.026201069355010986
0.02284689366017597;0.0236053466796875
0.023544959396609486;0.023769378662109375
0.011249214126551667;0.011744167655706406
0.0014452090579520902;0.0016469955444335938
0.02509297667964028;0.025801897048950195
0.031636232164310094;0.03285834193229675
0.03470365279807838;0.036950528621673584
0.010869792459171277;0.011230293661355972
0.03959758908701078;0.04175984859466553
0.020569604321243204;0.02057170867919922
0.008521853922385464;0.008633643388748169
0.03987642211070818;0.042230188846588135
0.030607763822048932;0.03166091442108154
0.010238754443610594;0.011014431715011597
0.02550696461145161;0.02613254077732563
0.004328415002743513;0.004413634538650513
0.03961719513728909;0.043445006012916565
0.023827788835292744;0.024654310196638107
0.015723222035192715;0.016557276248931885
0.00371001699013534;0.0038251876831054688
0.02049746604794362;0.02129948139190674
0.020825736035595305;0.021933555603027344
0.0009270347290566174;0.000939312856644392
0.008752958696857249;0.0091094970703125
0.035980767857634675;0.03710365295410156
0.021003259599293386;0.02220284938812256
0.022261884094224024;0.02277124673128128
0.006721903163768038;0.007441610097885132
0.022105697725728415;0.023237615823745728
0.03959274576663968;0.03975486755371094
0.04614312626115897;0.04844808578491211
0.037323328990458066;0.03825753927230835
0.021867168076245662;0.02254962921142578
0.01722928665258366;0.01757526397705078
0.032866765131460085;0.03387451171875
0.01626902138900661;0.01702404022216797
0.043444762440595086;0.045823484659194946
0.012124610105387288;0.012688755989074707
0.02599343823620252;0.027207285165786743
0.006072856857046001;0.0063800811767578125
0.014920475185379556;0.015661239624023438
0.011552742843465484;0.012845993041992188
0.02509482719014468;0.025180764496326447
0.021940934855587152;0.021944046020507812
0.0022317856974396087;0.0022573471069335938
0.011905450894607256;0.012188941240310669
0.02048521436440958;0.020485877990722656
0.021836308864304575;0.021846771240234375
0.025305114017224517;0.026132522150874138
0.024111052140433544;0.024769755080342293
0.010726525304544444;0.01148223876953125
0.015210821066392266;0.01611274480819702
0.026373538879440734;0.027389556169509888
0.01997622815335289;0.02088254690170288
0.02367101917081504;0.02541220188140869
0.003225812252191524;0.0034351160284131765
0.005048328701256057;0.0053224265575408936
0.027669062408669287;0.02797698974609375
0.007885843638584265;0.008223533630371094
0.030444003135243265;0.03105449676513672
0.003670686651433175;0.0037908554077148438
0.02650285736704525;0.027825087308883667
0.012993693454994048;0.0130615234375
0.04614779026060342;0.04924643039703369
0.006773255124078688;0.00695037841796875
0.032196479189285046;0.03321617841720581
0.025124218836531653;0.025743484497070312
0.0299047404515614;0.030762672424316406
0.00290070035027385;0.0029134750366210938
0.0005876826316535891;0.00060272216796875
0.014270185291666987;0.015542864799499512
0.012222121314944682;0.012727528810501099
0.017195997640043887;0.018206685781478882
0.028574691331442883;0.028703689575195312
0.010084379860292328;0.010096549987792969
0.03613292485481601;0.0435335636138916
0.01794914081697368;0.018479347229003906
0.013379793254199565;0.013634681701660156
0.04250792509461921;0.04425334930419922
0.015929043669052966;0.0172959566116333
0.007730812956032234;0.008494824171066284
0.012995578421305791;0.013268858194351196
0.025841988042364532;0.027264416217803955
0.02000589071970395;0.020150184631347656
0.019347508122914647;0.02028372883796692
0.020310208100783336;0.02085113525390625
0.03961666382261917;0.04045671224594116
0.01689538162118085;0.01752758026123047
0.0030551224527254543;0.0031336545944213867
0.040288102744633805;0.04078483581542969
0.01534478610633403;0.016191378235816956
0.027031151546162816;0.027103424072265625
0.031506646594677154;0.031879425048828125
0.006614976573956908;0.007045626640319824
0.031956630098172484;0.035938113927841187
0.03155746742515126;0.031736403703689575
0.009702411256799137;0.00974631030112505
0.010935178915694477;0.01171007752418518
0.029720820476820183;0.029908180236816406
0.017208096551520214;0.01862931251525879
0.05561332182629143;0.05782097578048706
0.02998731615365098;0.029997825622558594
0.03134246958488546;0.03290042281150818
0.03683102191879583;0.03858059644699097
0.044401253520761394;0.04564028978347778
0.01040285604514635;0.010945737361907959
0.03568621488150547;0.03674888610839844
0.0718418374126599;0.07283782958984375
0.002934259182883384;0.0030527114868164062
0.05167111042219531;0.05330944061279297
0.003935423719148999;0.004100799560546875
0.01617822637420299;0.01617908477783203
0.03117033836735478;0.033939480781555176
0.03141298902828943;0.03242909908294678
0.012932021288939773;0.014875128865242004
0.014586675368241734;0.014814376831054688
0.0051832377947353386;0.005223274230957031
0.029739540349642116;0.03128969669342041
0.029833543301370613;0.03168424963951111
0.02593958800496728;0.026510387659072876
0.03493761299743711;0.03829622268676758
0.03455344509096544;0.038743942975997925
0.008186388014633164;0.008281707763671875
0.0009729580446783775;0.0009737014770507812
0.029320261889584746;0.030428865924477577
0.04496155525989114;0.04839444160461426
0.02039428888181982;0.02161860466003418
0.01619964945892148;0.01642593741416931
0.0015101663948032774;0.0015392303466796875
0.024058760269507377;0.025403618812561035
0.03997247776533156;0.03997710347175598
0.013409910332036945;0.013590514659881592
0.021635839347813247;0.021843843162059784
0.01591485331084595;0.016982734203338623
0.002655522236158219;0.0029115676879882812
0.03168603094515551;0.031769752502441406
0.025862923867073298;0.025863677263259888
0.017320928291056165;0.01831430196762085
0.04250861921461675;0.048504412174224854
0.024422943241225185;0.025347024202346802
0.03152432484798949;0.031739234924316406
0.010544470771038539;0.010850906372070312
0.03400861738188454;0.03433448076248169
0.015584667526840672;0.015661239624023438
0.027968175068979154;0.028785407543182373
0.03966088646907942;0.04120159149169922
0.023460987981941156;0.02723979949951172
0.015665225507134648;0.01691436767578125
0.037699377898882475;0.03961184620857239
0.006069531069762768;0.0062462505884468555
0.022365131585346646;0.023613229393959045
0.009556324723574188;0.009714126586914062
0.0008736081083919941;0.0009174346923828125
0.0045105389338809965;0.004734814167022705
0.019763901820888292;0.02040863037109375
0.03000443667901837;0.030223846435546875
0.0017810924159968996;0.001911163330078125
0.0220420968808902;0.022177696228027344
0.033119626467650584;0.03365135192871094
0.002362925711905606;0.0024356842041015625
0.00962871648778442;0.010283604264259338
0.009164645069375765;0.00937652587890625
0.03492974787455002;0.03525736927986145
0.050635974123102966;0.052961528301239014
0.00130491055757094;0.0013189315795898438
0.016709210045825533;0.017933964729309082
0.0202830967576372;0.02097317762672901
0.01099697734088338;0.011742591857910156
0.020167470485468908;0.020638465881347656
0.0291871585706882;0.031297892332077026
0.03473481198547295;0.036027729511260986
0.0020910605401524866;0.002092309296131134
0.02189250236731267;0.023853302001953125
0.008817763826570563;0.009143829345703125
0.03567533737505185;0.03722831606864929
0.029266176573719185;0.032991617918014526
0.023382516632657818;0.02355670928955078
0.04293372115016747;0.043862342834472656
0.011401860271201316;0.01177978515625
0.010930017431230248;0.011270498856902122
0.00468478603299151;0.004984855651855469
0.013981354698340193;0.015504539012908936
0.00407934337161315;0.004462987184524536
0.021613105192845594;0.021852493286132812
0.02180309572576284;0.021841049194335938
0.007712613417113109;0.00785064697265625
0.002502738422112711;0.0025691986083984375
0.012843144886970349;0.01318359375
0.04023344034996808;0.04254549741744995
0.008695648871389922;0.009497120976448059
0.019539894278441116;0.01971142180263996
0.013917982310500204;0.01433463767170906
0.01132131207258558;0.011623382568359375
0.011429194776052191;0.01152801513671875
0.03452808083211996;0.035262107849121094
0.017485340792688445;0.017748355865478516
0.0129567779840028;0.014090180397033691
0.0013986646678151781;0.0014181137084960938
0.03315991504239437;0.034745290875434875
0.019601177495079877;0.01998719573020935
0.03438291879211726;0.03546103835105896
0.007391865736777153;0.007984310388565063
0.047772640042155985;0.050230979919433594
0.017782159147753183;0.018532752990722656
0.0013374224236751158;0.0013484954833984375
0.009703944824805645;0.009855231270194054
0.0018470123070538306;0.0018482208251953125
0.03892484818513034;0.03907012939453125
0.03157093884940194;0.03252220153808594
0.01957516771102216;0.021077632904052734
0.03448373680629633;0.03501373529434204
0.012041620047202236;0.01294371485710144
0.045003968671889986;0.04860880970954895
0.014305973996284674;0.015246391296386719
0.023190664206195838;0.025023967027664185
0.026726964225849855;0.02718639373779297
0.022436443428880192;0.022957831621170044
0.05939876254682067;0.06386598944664001
0.025779290519234648;0.02727329730987549
0.03820916462127375;0.04030090570449829
0.03018396959231191;0.03201436996459961
0.017964917466913036;0.018861979246139526
0.026528935788380073;0.02815958857536316
0.005978699398569128;0.005999565124511719
0.013017027147773936;0.013672828674316406
0.01439091262828287;0.014682769775390625
0.023415705024256935;0.023839950561523438
0.028402250791502895;0.02873987890779972
0.017242754658381855;0.01852557063102722
0.037433009394120975;0.038649559020996094
0.020373087445558397;0.02078762650489807
0.0007443439952596222;0.0007562637329101562
0.01967323413922741;0.02078762650489807
0.027355098498996675;0.027650803327560425
0.03273527136483516;0.033350974321365356
0.00471112832225944;0.004932999610900879
0.01940746226525828;0.019765812903642654
0.023151027876239755;0.02427840232849121
0.04946936968458493;0.049530982971191406
0.00839258669265577;0.008448600769042969
0.0031193868770919226;0.003204256296157837
0.036947320512152756;0.03802812099456787
0.025554180362506958;0.02635049819946289
0.0444463246282046;0.04530143737792969
0.014703899601910117;0.0153675377368927
0.003947294042891465;0.0039730072021484375
0.0378659209699749;0.038140296936035156
0.00925290956337365;0.009284019470214844
0.0011156463283405252;0.00116729736328125
0.022933675217280715;0.02365785837173462
0.02415817910999688;0.025483310222625732
0.04986312708812545;0.050269126892089844
0.02068045109557137;0.021817803382873535
0.03636029268071797;0.03666210174560547
0.009875614884138817;0.009900033473968506
0.02779220866776899;0.02960890531539917
0.01743188987654347;0.017975807189941406
0.028078102436844218;0.029003143310546875
0.02975778193789478;0.030714035034179688
0.025033079978173344;0.02695906162261963
0.02788835744627632;0.029824048280715942
0.037203315060631216;0.03853987529873848
0.027204804113825944;0.027841836214065552
0.03713573943107474;0.040383487939834595
0.01959072225420733;0.019875556230545044
0.046518188671441286;0.04725837707519531
0.020165839846734108;0.021254628896713257
0.0025808068953814193;0.0026979446411132812
0.023253798764678767;0.024716228246688843
0.014069086411167204;0.014166831970214844
0.005418094710095881;0.005547523498535156
0.03082883325851598;0.032170265913009644
0.03684969733659715;0.03874015808105469
0.01430686001469395;0.01433563232421875
0.049446136251838024;0.050715476274490356
0.023806803655776566;0.024809032678604126
0.013622476912194714;0.013648033142089844
0.028396004803358812;0.028423339128494263
0.016250820941270686;0.01687908172607422
0.018862227208119225;0.020787611603736877
0.049188261766241276;0.04959109425544739
0.00598697065746327;0.006128251552581787
0.03197385355405525;0.03288137912750244
0.012532268986133315;0.012712478637695312
0.016699502726049576;0.01690673828125
0.011022493735656475;0.011275425553321838
0.035695325091040196;0.03682619333267212
0.00871423402083024;0.009103745222091675
0.0014208764583847379;0.0015077590942382812
0.014608182142912254;0.015538513660430908
0.03868021238832175;0.04078114032745361
0.007565390931288201;0.007828712463378906
0.030719710570052378;0.037532687187194824
0.010440334902604917;0.010510414838790894
0.02297965374730152;0.023138046264648438
0.022654708341860716;0.02393525093793869
0.027613276101747488;0.030562758445739746
0.02916708826534551;0.029928594827651978
0.035327569583678185;0.037553489208221436
0.010883788717053472;0.011693030595779419
0.03533251678867707;0.038383930921554565
0.007660899766498062;0.007823944091796875
0.010696803744624403;0.010853767395019531
0.01451039149467445;0.014893054962158203
0.02083766110305577;0.021754229441285133
0.036155385732183395;0.036200523376464844
0.01222742857685821;0.012928038835525513
0.004885421881206905;0.005029350519180298
0.016806769384507828;0.018154382705688477
0.008119511320256248;0.008682876825332642
0.051460870164570315;0.05160331726074219
0.0039682713360751146;0.004096031188964844
0.010364251016740818;0.010785102844238281
0.017080065462713307;0.017817914485931396
0.012576325470063269;0.013066291809082031
0.02565492292792784;0.02685067057609558
0.01366824721627383;0.01535797119140625
0.021891411068374642;0.022504806518554688
0.024064577402715233;0.02517223358154297
0.03413260440635344;0.03439134359359741
0.018910422698561913;0.01933455467224121
0.0005373693169797493;0.0005550384521484375
0.01575793921278035;0.01613903045654297
0.002709835899430571;0.0027170181274414062
0.0335015222753375;0.033864930272102356
0.014909408562011223;0.015626385807991028
0.023431680064858268;0.02548956871032715
0.01681034153608064;0.017522156238555908
0.035907340602181856;0.03822987899184227
0.021564683380028232;0.022196799516677856
0.022455005093776053;0.023546993732452393
0.033336371288314015;0.03659343719482422
0.006259428315577168;0.006779909133911133
0.024586511647779745;0.024638205766677856
0.04289286175434788;0.04585975408554077
0.015749029488928874;0.016908735036849976
0.026665286359501664;0.02714630775153637
0.008157608352408105;0.008393267169594765
0.013810657268817137;0.014203876256942749
0.018953998703204765;0.019217491149902344
0.024113828803070027;0.025361061096191406
0.014273253972597148;0.014620661735534668
0.004342083359416459;0.004342983476817608
0.03299741148374209;0.03367042541503906
0.0035262997680400106;0.003741040825843811
0.007855467513460208;0.008122444152832031
0.010952343611127235;0.011751294136047363
0.007083648527974272;0.007340788841247559
0.004104235497028436;0.004215240478515625
0.012980982697202121;0.013612747192382812
0.01840498055580267;0.018406838178634644
0.024489284152584726;0.024842381477355957
0.023785734556779795;0.024480819702148438
0.022848649769374632;0.02345532923936844
0.0027868616930759524;0.003018200397491455
0.009554464037035998;0.009797483682632446
0.01631539530335573;0.016663581132888794
0.0418842814675058;0.04240226745605469
0.024634453884296418;0.025365829467773438
0.013566365010987055;0.013774871826171875
0.016853863111419422;0.01729869842529297
0.03453309235445364;0.035635918378829956
0.04347380156185286;0.04584544897079468
0.023550989917876648;0.023826032876968384
0.06528098702901658;0.06825822591781616
0.029694558239252225;0.0313071645796299
0.00926917297587411;0.009362169541418552
0.03276250303040326;0.03357364237308502
0.015320704893847209;0.016113609075546265
0.001019449032335577;0.0010957717895507812
0.0011370612596725835;0.0015437006950378418
0.04872461353627773;0.050209224224090576
0.060355696640425546;0.06383511424064636
0.013408757981724678;0.014468073844909668
0.014259457239241677;0.01440426241606474
0.01279367476902542;0.013253241777420044
0.022528631206680975;0.02375727891921997
0.02154184667077745;0.02288109064102173
0.0359995764945098;0.03831684589385986
0.03759631881982581;0.039358288049697876
0.026375332342812828;0.026781082153320312
0.016496721841975072;0.01772552728652954
0.007943726104733389;0.008217811584472656
0.017709875460686596;0.017965316772460938
0.01389740490993424;0.014515846967697144
0.037496936873541914;0.038923293352127075
0.008286622540003008;0.008691072463989258
0.01904525986104877;0.01953059434890747
0.023298873004110644;0.023652076721191406
0.03969153529448247;0.04789215326309204
0.001674005695720017;0.0017366409301757812
0.009152754618878755;0.009540557861328125
0.0052731715383808105;0.005528450012207031
0.015162782819004468;0.015292167663574219
0.02756306781585025;0.02767081931233406
0.01045467956805009;0.010922431945800781
0.006283040597542332;0.006427764892578125
0.013520475216051556;0.013522148132324219
0.01825777159165652;0.019366413354873657
0.021206389835254098;0.02150440216064453
0.01876685698838815;0.019273608922958374
0.004493468074730113;0.0046291351318359375
0.027019796094641918;0.027902424335479736
0.0013950932564749515;0.0014104843139648438
0.03972889915794297;0.040183067321777344
0.007258367357691191;0.007487595081329346
0.023956345453158067;0.026886403560638428
0.026648029007757895;0.027311325073242188
0.024350609620878975;0.024746861308813095
0.02868409174940078;0.030129671096801758
0.010345176542791186;0.010922044515609741
0.03552406500033786;0.03678134083747864
0.013674857136103261;0.013728141784667969
0.06105044717927998;0.06759503483772278
0.0033471359485918277;0.003439873456954956
0.00534643458113391;0.005480349063873291
0.02266878879263134;0.024501800537109375
0.01647864913134038;0.017592549324035645
0.04221024284539828;0.04345083236694336
0.01796498363119668;0.018684104084968567
0.030064150428799293;0.030923187732696533
0.024195567374350132;0.024274785071611404
0.03348986970752576;0.03465986251831055
0.02618419558955754;0.02672693133354187
0.0062847028620277015;0.0063629150390625
0.005269523681607271;0.005486488342285156
0.018230056709220434;0.020103827118873596
0.012100975496108748;0.01311466097831726
0.02898342675850993;0.02969658374786377
0.002378554190582437;0.0023860931396484375
0.03257677841315085;0.035040199756622314
0.012224329061957764;0.012560874223709106
0.007037330380516613;0.008022606372833252
0.033377427173578736;0.03427481651306152
0.012589398489350683;0.013093948364257812
0.005888694661664388;0.00644153356552124
0.04073645230885529;0.0423588752746582
0.006577971171231091;0.007028788328170776
0.03837212594177466;0.04087373614311218
0.03217426383028264;0.032532691955566406
0.010772520894104484;0.010853797197341919
0.04808627127831957;0.05006483197212219
0.006576415592911392;0.007065802812576294
0.010761286653331172;0.012136757373809814
0.03209922603612914;0.03353239595890045
0.03201450903825696;0.032382041215896606
0.014622357647575097;0.016362816095352173
0.046779748352183;0.0493597686290741
0.003297599037575949;0.0034532546997070312
0.0030895445179417885;0.003154729725793004
0.001300646432063689;0.0013551712036132812
0.010207187821878112;0.010535240173339844
0.008756100696966147;0.008900642395019531
0.008681098090228158;0.008781376294791698
0.025550324363874437;0.025787353515625
0.01218789682367068;0.012248956598341465
0.04920679746760858;0.053221702575683594
0.025911319527756767;0.02672693133354187
0.021376804862335556;0.022115498781204224
0.006682137369046215;0.0070018768310546875
0.026661150601181266;0.027733176946640015
0.018062723654951467;0.01903170347213745
0.012501445319494318;0.012957222759723663
0.03156931022302927;0.03456687927246094
0.009290419552253527;0.009683609008789062
0.04394708949401633;0.047490477561950684
0.009589460288972928;0.01047707349061966
0.014421760132314611;0.014597892761230469
0.024814907476782323;0.026541322469711304
0.0328143430651112;0.03378486633300781
0.04202780104252964;0.04300689697265625
0.02674071043704872;0.02760329842567444
0.0292855025275535;0.030678702518343925
0.05151235807915893;0.05763337016105652


==> data/scatter/cifar10-a-standard-strong.csv <==
True Distance;Estimated Distance
0.0036480829212728575;0.003652602434158325
0.0034498402692400604;0.003490269184112549
0.002656967164562419;0.0026617348194122314
0.0012485028753816926;0.0012662112712860107
0.00263933467362618;0.0026417076587677
0.0011056338534313345;0.0011057853698730469
0.0004456750830723458;0.000446319580078125
0.0040573832617794335;0.00406685471534729
0.0029854529224667497;0.002992570400238037
0.000908130211915962;0.0009088516235351562
0.002071527450180059;0.0020723044872283936
0.006858666129382771;0.007042050361633301
0.0012467429286246285;0.0012472271919250488
0.002673905030477724;0.0026895999908447266
0.005960024200562558;0.00596049427986145
0.0040267816903494305;0.004054725170135498
0.005529305475016424;0.005606889724731445
0.0001697411386043212;0.0001697540283203125
0.0014310675416773747;0.0014384686946868896
0.012066759409944915;0.012800276279449463
0.00039444012166942207;0.00039999186992645264
0.0036693778787189263;0.003699257969856262
0.004351165599433577;0.004428684711456299
0.0036464730784694153;0.003657311201095581
0.0040360477204169805;0.004078388214111328
0.008892707635768205;0.00916483998298645
0.003676389897431212;0.003682166337966919
0.007489991515433503;0.007581889629364014
0.00012437608254334357;0.00012493133544921875
8.452194297876834e-05;8.487701416015625e-05
0.0015108146190789368;0.0015239715576171875
0.004067206154218823;0.0041005611419677734
0.004131128086414128;0.004172831773757935
0.006614156477428167;0.006662428379058838
0.0012192060234970843;0.0012307465076446533
0.011652905938809636;0.0118427574634552
0.00026071170425390037;0.00026035308837890625
0.0013481112149736566;0.0013515949249267578
0.000863023993926084;0.0008643269538879395
0.0031172069859925276;0.003137558698654175
0.002188342676468007;0.00219079852104187
0.004283510344876683;0.004301697015762329
0.007693726724766477;0.0077085793018341064
0.0025988535595230966;0.0026015639305114746
0.0022522504550157234;0.0022507011890411377
0.0023348443995564933;0.0023451149463653564
0.001098327365270244;0.0011105835437774658
0.00048769981171258963;0.00048828125
0.00405626122411471;0.004151850938796997
0.0010799584271433953;0.0010836124420166016
0.006376913920437691;0.0064359307289123535
4.445348265760398e-06;5.185604095458984e-06
0.0046558920708135295;0.0047058165073394775
0.0071708099093166795;0.00718197226524353
0.0005695714677155853;0.0005750060081481934
0.0018006511697216043;0.0018041729927062988
0.0002558121842316394;0.0002563595771789551
0.0024960852184583646;0.002499610185623169
0.0006223588500668303;0.0006295740604400635
0.003812049032925201;0.0039020180702209473
0.006587073776779071;0.006698578596115112
0.008721523931660723;0.008801460266113281
0.00284920362400041;0.0028868019580841064
0.009155697004014468;0.0092286616563797
0.005622680611886246;0.0056563615798950195
0.0011822478292092095;0.0011806488037109375
0.004117860748732223;0.0041581690311431885
0.012806957816074533;0.01293550431728363
0.0006327341034793638;0.00063323974609375
0.0035957539524421856;0.0036115944385528564
0.008129008143090304;0.008218765258789062
0.0011655370312386392;0.001163482666015625
0.005718654748975423;0.0057239830493927
0.0020606462495491654;0.0020774900913238525
0.014414101166320699;0.014571130275726318
0.00387117836540721;0.0038930773735046387
0.00053184671980158;0.0005321502685546875
0.011619723399308021;0.01185557246208191
0.001923468146577265;0.0019235610961914062
0.007333560841301776;0.0073966048657894135
0.007695353611278602;0.007729098200798035
0.0002232905209730933;0.00022670626640319824
0.0013330629145001914;0.0013370513916015625
0.0003314162874288134;0.000331878662109375
0.0005658239919005877;0.0005699992179870605
0.0016842723640460562;0.0016973614692687988
9.629820310404045e-05;0.00010100007057189941
0.00724148891606912;0.007315635681152344
0.001287490301704242;0.00128173828125
0.004262608614459621;0.004283905029296875
0.0030339719552581216;0.0030911266803741455
0.0067911222335738505;0.0067968666553497314
0.0013145189210707435;0.0013151168823242188
0.004896134995312179;0.004897117614746094
1.4396496963934727e-05;1.6480684280395508e-05
0.0025766420482381588;0.0026122331619262695
0.0024791013804426427;0.0025072097778320312
0.006011902650590144;0.0060596764087677
0.0012788564237728498;0.001280665397644043
0.0008660854408538821;0.0008668899536132812
0.005894958071487365;0.0059008002281188965
0.011751137774598864;0.011859536170959473
0.0025594160996865517;0.0025661885738372803
0.011748128712791505;0.01183822751045227
0.0038234440539494643;0.003835707902908325
0.003447053228299711;0.00347137451171875
0.005464015682010028;0.005489945411682129
0.0007932033107757259;0.0007944107055664062
0.0015532865296005493;0.0015535354614257812
0.0017692690454125834;0.0017882874235510826
0.0016154640404358882;0.0016173720359802246
0.0007051791392886878;0.0007018595933914185
0.003024829071222692;0.003084123134613037
0.00590908671140233;0.005967170000076294
0.005782268029639909;0.005842827260494232
0.006161823231670921;0.006177753210067749
0.0010545585819174063;0.0010557174682617188
0.001142839308161267;0.0011533796787261963
0.006348281466306177;0.006359130144119263
0.008102107381926859;0.008153945207595825
0.0028996987980252752;0.0029020607471466064
0.0052088948048340114;0.00530087947845459
0.0015567186528658526;0.0015573203563690186
0.0031312777155659164;0.003126174211502075
0.0027787675694648565;0.0028082728385925293
0.00020667673936918714;0.00021232664585113525
0.0033549910003032725;0.0033621490001678467
0.0024469675931309697;0.002550661563873291
0.0018766793177671518;0.001890331506729126
0.007218689331604194;0.007229745388031006
0.006623301790781211;0.0067056939005851746
0.005793854427749704;0.005872666835784912
0.007088339176916323;0.007123112678527832
0.002343721626063179;0.0023659467697143555
0.00142668702081282;0.0014231204986572266
0.014214528916182672;0.014297783374786377
0.00565832302327611;0.005711153149604797
0.0011992077540741144;0.0011997222900390625
0.002267565943133131;0.0022695064544677734
0.003565812965913382;0.0035887062549591064
0.0012017939295640816;0.00120583176612854
0.004989070662960073;0.0049896240234375
0.0035876824847733448;0.0036790966987609863
0.00171181761050967;0.0017099380493164062
0.005715933311347853;0.0057163238525390625
0.00575026662909585;0.005846291780471802
0.003597321818279449;0.0035988688468933105
0.0018090687474960048;0.0018225312232971191
0.00559500626925608;0.0056549012660980225
0.0038380154338636748;0.0038376152515411377
0.010348148259089638;0.010484397411346436
0.0031409166051677285;0.003147900104522705
0.003121055356000118;0.0031213760375976562
0.004611588775437349;0.004656665027141571
0.005477668513029544;0.00554773211479187
0.0024141228263807614;0.0024304986000061035
0.01539950391729839;0.015694379806518555
0.005480004836825723;0.00551692396402359
0.0028089655251418134;0.00282973051071167
0.008074170943228506;0.008157134056091309
0.0005577932598716829;0.0005559921264648438
0.003477412287722155;0.003487110137939453
0.011449506149202458;0.011553198099136353
0.004880262866459047;0.004991523921489716
0.005839075547087853;0.005883276462554932
0.0038055696638728967;0.0038108527660369873
0.0021962617142386167;0.002220049500465393
0.0013251762029382057;0.0013330578804016113
7.61121906098816e-05;8.180737495422363e-05
0.00572657462762031;0.005747765302658081
0.007413650894102453;0.007528126239776611
0.0016215806667502948;0.001621246337890625
0.00447349780687567;0.0044889748096466064
0.001120171281167153;0.0011231601238250732
0.0010432941231657536;0.0010439753532409668
0.008599051054463498;0.008624672889709473
0.013517932225940669;0.013554871082305908
0.002607923086133058;0.0026083290576934814
0.0024993787705151265;0.0025005042552948
0.0027861863941610536;0.0027903616428375244
0.0025516120490569824;0.0025741755962371826
0.006559663544566896;0.006589293479919434
0.000263718518243837;0.0002651214599609375
0.002360537408201899;0.0023613274097442627
0.002341191285682046;0.002346038818359375
0.0008612747487021036;0.0008659660816192627
0.0055303186564750915;0.005605548620223999
0.000307949689569039;0.0003093034029006958
0.008967541451606907;0.0089741051197052
4.0505635774570305e-05;4.100799560546875e-05
0.0005905051837236983;0.0005903244018554688
0.007519351958309233;0.007726788520812988
0.0002170766584354898;0.000217437744140625
0.0067454230952411365;0.006800711154937744
0.0009423518243432889;0.001040339469909668
0.0044394101015782835;0.004475891590118408
0.0023882270531258663;0.002392888069152832
0.0065969595894545385;0.006776303052902222
0.0033364671301279345;0.003375440835952759
0.00236997389165623;0.0023832321166992188
0.0016043648601285212;0.0016237199306488037
0.0006955697541634311;0.0006933212280273438
0.0031197167919514357;0.003138244152069092
0.00550983710699942;0.005531340837478638
0.003117965681427943;0.0031433403491973877
0.005614844109465257;0.005615204572677612
0.005349400638600174;0.005427151918411255
0.005980082701363833;0.006066858768463135
0.0026002795082303376;0.0026252716779708862
0.005805642419891685;0.005848348140716553
0.008586059454585989;0.00865122675895691
0.009780001604513616;0.010137587785720825
0.004553028824066879;0.004554778337478638
0.002356464130273895;0.0023613274097442627
0.00820769208119848;0.008392810821533203
0.00034680930044679673;0.0003452301025390625
0.0003904149780155403;0.0003910064697265625
0.009695858203299346;0.010107271373271942
0.003984141047865281;0.004054605960845947
0.006267941891040601;0.006286650896072388
0.0021540473411592936;0.0021626651287078857
0.00570832501326043;0.0057686567306518555
0.003505891581046089;0.0035133063793182373
0.0067723154355299;0.006810277700424194
0.005172857138561379;0.005218774080276489
0.003027227137023885;0.003067918121814728
0.0024923299913572855;0.002491980791091919
0.0009513100621120486;0.0009576082229614258
0.003593448079472997;0.003594338893890381
0.015796011836395455;0.01592370867729187
0.0012564885159663459;0.0012569427490234375
0.005234320774632877;0.005249917507171631
0.001757175089984517;0.0017734915018081665
0.004828139706116034;0.004861742258071899
0.0006249947983378642;0.0006307512521743774
0.006951647987101672;0.006983757019042969
0.0027656368090917937;0.002781093120574951
0.005143038463124998;0.005217403173446655
0.0033719286516710216;0.00339701771736145
0.001210005752978577;0.001220613718032837
0.004354968497273942;0.0043783485889434814
0.00028524615730925217;0.00028514862060546875
0.0016012883170256377;0.0015974044799804688
0.008802343465745032;0.008868753910064697
0.0014547977156638007;0.0014609098434448242
0.006249641918560021;0.006324119865894318
0.006358144399802156;0.006410956382751465
0.009700162120373324;0.009789913892745972
0.002667507958659093;0.002680659294128418
0.0013922714585906974;0.0013980865478515625
0.009333979943253124;0.009359359741210938
0.0147036775906177;0.014835774898529053
0.007640948086941627;0.007791966199874878
0.0005356319563763466;0.0005411207675933838
0.0010190884818961677;0.0010166168212890625
0.005828651756418835;0.0058942437171936035
0.0047806452119947464;0.004850417375564575
0.00857337277223762;0.008633583784103394
0.006952789881187943;0.007070064544677734
0.0008524730405343653;0.0008525848388671875
0.004985470269640075;0.005010634660720825
0.01643904056920918;0.016840100288391113
0.010690227827937361;0.010717451572418213
2.902575899928266e-05;2.9325485229492188e-05
0.005746068739683467;0.005799591541290283
1.3082321152917175e-05;1.341104507446289e-05
0.009019232800189125;0.009251736104488373
0.0017135454237823546;0.0017375349998474121
0.0018318469953152237;0.001843094825744629
0.0006377035925669936;0.0006361007690429688
0.001764616400140512;0.001766204833984375
0.009480724431974674;0.010034650564193726
0.011002301219341586;0.011014968156814575
0.0026639420753965916;0.0026766061782836914
0.0022469543946146684;0.0022449791431427
0.010006275662451325;0.010187089443206787
0.0035698008378151802;0.0036433041095733643
0.00015644506694116085;0.00015735626220703125
0.0033949777263654977;0.003477245569229126
0.003474352709427531;0.0034879744052886963
0.007191764964800021;0.007192641496658325
0.0017182689237161433;0.0017281770706176758
0.00557611462719462;0.0056002140045166016
0.0033074336829093274;0.003304511308670044
0.004727004168304305;0.004760831594467163
0.002247940977712175;0.0022715330123901367
0.006282474583896961;0.006365954875946045
0.007787318874113069;0.007845811545848846
0.005230331742155595;0.00524139404296875
0.0019149792680366786;0.0019102096557617188
0.0037735715407277355;0.0038013756275177
0.002417251486626123;0.0024175643920898438
0.00011939241517296628;0.00012236833572387695
0.002596396288144027;0.0025968849658966064
0.0013393422575164815;0.0013370513916015625
0.012985794502006945;0.013081580400466919
0.007005042770191167;0.0071697235107421875
0.002647398456282789;0.002674281597137451
0.0028442198938068534;0.0028457939624786377
0.001787656819098387;0.0017881393432617188
0.011282541240618437;0.011329352855682373
0.00621699138031695;0.00625041127204895
0.008562115019224556;0.008629530668258667
0.012640702090734146;0.012814640998840332
0.0026777745157465097;0.0026712119579315186
0.0029251964382614355;0.0029306411743164062
0.0013441889955426905;0.0013446807861328125
0.004492176076583874;0.00458410382270813
0.005249185862189759;0.005289614200592041
0.003627458038981818;0.003647446632385254
0.004927812282520649;0.0049610435962677
0.0096388834053247;0.009714432060718536
0.017479697093962004;0.01757889986038208
0.0006822785210950039;0.000682830810546875
0.0015982863304881503;0.001598358154296875
0.0007295846212168226;0.0007305145263671875
0.0014835812842794861;0.0014867782592773438
0.0007094273292233334;0.00070953369140625
0.007305066373142913;0.007375508546829224
0.003833473535819836;0.003872990608215332
0.0008756807041311427;0.0008814334869384766
0.003865214965735926;0.0038931071758270264
0.003723532027639325;0.003743767738342285
0.013734734972379037;0.013834536075592041
0.0015550525866780485;0.001560807228088379
0.003563754427053575;0.003566265106201172
0.0030771195825092562;0.003112107515335083
0.00070227843577417;0.000708460807800293
0.006999831188474103;0.007061600685119629
0.0002469078717155202;0.00024700164794921875
0.002929774190505319;0.002933502197265625
0.008368301805142775;0.008563041687011719
0.003139001308545432;0.003273516893386841
0.00793062376984591;0.00794413685798645
0.0037780799826157667;0.003800898790359497
0.0009847027161258132;0.000988602638244629
0.003217747768353909;0.0032287240028381348
0.0008740314293680447;0.0008725598454475403
0.0061184964382867465;0.0061646997928619385
0.002120807926436148;0.002126723527908325
0.0015076703239404621;0.0015077590942382812
0.011989749627432796;0.012067854404449463
0.0025445750065758786;0.0025481581687927246
0.0075750443070193;0.007601439952850342
0.001797431330314054;0.0018014311790466309
0.0017609694678540264;0.0017719268798828125
0.000265006267139895;0.0002651214599609375
0.003572119018093227;0.0035996437072753906
0.007947628288823809;0.007997885346412659
0.008138372554146988;0.008220374584197998
0.004282043635238907;0.004292339086532593
0.0006258602974841219;0.0006198883056640625
0.0014128541094800711;0.0014209747314453125
0.002486483296436578;0.0024809837341308594
0.0045308819946376176;0.004531055688858032
0.0022592905957565966;0.002272658050060272
0.013423135093602883;0.013635842129588127
0.009481112391041081;0.009629160165786743
0.0020717155977752638;0.0020762383937835693
0.0008444491766137039;0.0008440017700195312
0.00592290150267476;0.005931854248046875
0.008785962676119502;0.008920043706893921
0.009219699568416175;0.009329583495855331
0.000868789725570892;0.0008687973022460938
0.0009820975238767121;0.000980675220489502
0.0007551554979189899;0.0007543563842773438
0.0012461189424094858;0.0012503266334533691
0.0028113191672487353;0.002831488847732544
0.009016900149294479;0.009166590869426727
0.000878939321534465;0.0008801817893981934
0.007415537132282309;0.007440239191055298
0.014769699942492925;0.0149955153465271
0.002233279297325489;0.002237975597381592
0.0026935117651698567;0.0027548372745513916
0.008480847422063998;0.008544981479644775
0.005086332597193993;0.0051259249448776245
0.001118620302994853;0.00112113356590271
0.0017413366371221094;0.0017499923706054688
0.007533577393726059;0.007568776607513428
0.009750967640473514;0.00981074571609497
0.0059675273962667775;0.0061483681201934814
0.0038950535370320827;0.0039053261280059814
0.003040765355952407;0.0030432045459747314
0.009180785069419847;0.009232312440872192
0.005519105249393247;0.005522668361663818
0.004417639305960196;0.004448562860488892
1.753511124961651e-05;1.7970800399780273e-05
0.0028799122334516197;0.002892732620239258
0.010564734643741358;0.010929346084594727
0.006527117564525242;0.006585597991943359
0.015922386859329184;0.017335176467895508
0.0007658129497937865;0.0007658004760742188
0.005842559589065074;0.005853384733200073
0.009396255414788552;0.00958666205406189
0.00014962891917377186;0.00014972686767578125
0.0021033247152321055;0.002103835344314575
0.003217665999517523;0.0032272040843963623
0.004523965361051788;0.0045432448387146
0.0025257329782390468;0.002545684576034546
0.0020753304756450344;0.002076178789138794
0.0012982603456535443;0.0012969523668289185
0.00302173572617775;0.0030165016651153564
0.009849966276767189;0.009945929050445557
0.0010688308521085437;0.0010690689086914062
0.007185533466401633;0.007223606109619141
6.750669545996647e-05;6.771087646484375e-05
0.0002932425408037174;0.0002987980842590332
0.013562258462759413;0.013700425624847412
0.0055405110304960585;0.005544692277908325
0.003913410498318803;0.0039348602294921875
0.0031340791454785976;0.0031734704971313477
8.934478309853172e-05;9.41157341003418e-05
0.009077967709335494;0.009454190731048584
0.00028818079965950205;0.0002925992012023926
0.010554143521413617;0.01062396913766861
0.002350505292659811;0.0023568272590637207
0.0012257229780260682;0.0012216567993164062
0.004767580192545107;0.004815131425857544
0.004019179638300924;0.00415995717048645
0.0046425955581368625;0.0046825408935546875
0.004086649073996428;0.004190381616353989
0.011179274506255443;0.011268913745880127
0.002692675419007048;0.0026902854442596436
0.005940424878586196;0.006059020757675171
0.006044816496329846;0.006105728447437286
0.0020712203845643846;0.002072244882583618
0.0014020655149433823;0.00140380859375
0.003021515923244914;0.003104865550994873
0.009939428774385618;0.010057926177978516
0.007071131776875481;0.007121756672859192
0.0016011033671644544;0.0016012191772460938
0.004755667837821105;0.004799902439117432
0.00042844340428474433;0.0004291534423828125
0.0074903672750687295;0.007545381784439087
0.007175780024368932;0.007285118103027344
0.0019646931715478363;0.001993563026189804
0.001518636846169503;0.0015338659286499023
0.009388560722942274;0.009548142552375793
0.000895376940629028;0.0008970201015472412
0.0018746788095611857;0.0018828213214874268
0.005857707092498258;0.005877554416656494
0.0013895339064492669;0.001405179500579834
0.007656166125677541;0.007908016443252563
0.0020164954813319583;0.0020311474800109863
5.028386508451079e-05;5.27501106262207e-05
0.0007565941657318889;0.0007572174072265625
0.0018954123760490892;0.0018987655639648438
0.0213874033853538;0.02278304100036621
0.0019498677315324196;0.0019520670175552368
0.005908229633699535;0.005937516689300537
0.0035271324862888548;0.003573179244995117
0.0014195789702081821;0.001417696475982666
0.0004299253514515617;0.00043010711669921875
0.0019387498291562276;0.001954682171344757
0.014878762864444672;0.015259891748428345
0.005253176117495313;0.005292922258377075
0.0020024974104686163;0.0020026862621307373
0.004756000041994995;0.0047568678855896
0.0031619171996448772;0.0031718313694000244
0.0009339345690356905;0.0009345710277557373
0.009921062183629387;0.010037659667432308
0.006531821201307988;0.006598018109798431
0.005286683126644572;0.005300551652908325
0.006322890359245559;0.006319999694824219
0.00908448723334378;0.009123086929321289
0.009982364790404527;0.0102308988571167
0.004108563634539765;0.004138126969337463
0.012306130142869085;0.012457996606826782
0.0005024895284357974;0.0005080103874206543
0.0009365407631115536;0.0009373724460601807
0.001935272670303492;0.0019430741667747498
0.004585608066094417;0.00461268424987793
0.008376352699109137;0.00848080962896347
0.008687256120571144;0.00870707631111145
0.006479455274001606;0.006568729877471924
0.006900108974603009;0.006922692060470581
0.002076190244555723;0.002077043056488037
0.00593608431067346;0.005955725908279419
0.01349823410866647;0.013516455888748169
0.0007793998357640114;0.0007873177528381348
0.014925803906888064;0.015268534421920776
0.005729477050107274;0.0057836174964904785
0.006250114534668541;0.00628603994846344
0.010564586672667655;0.010742247104644775
0.0052513972479023225;0.005288988351821899
0.00255107753166848;0.002574026584625244
0.007562938123764038;0.0077156126499176025
0.014333235527915685;0.014499306678771973
0.006001467773865128;0.006071269512176514
0.004602937292634855;0.00465017557144165
0.0016363947603491222;0.0016336441040039062
0.0020391983662250263;0.0020429790019989014
0.0018622399355965249;0.0018682479858398438
0.0002118019759490227;0.00021266937255859375
0.002986198137791084;0.0029868781566619873
0.016954950443949995;0.017117321491241455
0.004313256010621158;0.004358351230621338
0.0049613246938385305;0.005062281619757414
0.010370948776366249;0.010468244552612305
0.0015204011204671755;0.0015211105346679688
0.0008181451439178835;0.0008230209350585938
0.020345982553695335;0.020706474781036377
0.0016641089931965247;0.001685306429862976
0.0014734375747037516;0.00147247314453125
0.002985607364739993;0.003010094165802002
0.005189305474408427;0.0052762627601623535
0.0019015614637512806;0.0019177794456481934
0.000859447874556272;0.000858306884765625
0.007262323813244049;0.007269859313964844
0.007998993279161577;0.00810176134109497
0.008206289215442931;0.008233040571212769
0.005531936209702091;0.005573779344558716
0.0012869425487042202;0.0012922286987304688
0.0012402653743193714;0.0012340545654296875
0.0035425222964156084;0.003624439239501953
0.0005931112417120888;0.0005894303321838379
0.002162725633358943;0.0021658241748809814
0.0004453716594979762;0.000446319580078125
0.00252507942714586;0.0025402605533599854
0.0008905904869143199;0.0008907318115234375
0.005057535255917931;0.005081593990325928
0.009544771755147043;0.009787872433662415
0.0003595728279325774;0.0003642439842224121
0.007022959354710667;0.007070273160934448
0.002979288103268938;0.002982616424560547
0.004053427983328081;0.004069477319717407
0.007307313744077507;0.007321834564208984
0.008420271053931344;0.008521735668182373
1.0444365522583693e-05;1.245737075805664e-05
0.007376115549196809;0.007480740547180176
0.0039575537779089195;0.003971576690673828
0.0053392787849194994;0.005369827151298523
0.009492526271486347;0.009524315595626831
0.0019276784449795547;0.0019426345825195312
0.005237660960231558;0.00523945689201355
0.009200484743577072;0.009268850088119507
0.00029367237923122154;0.000293731689453125
0.016690572357486742;0.01740780472755432
0.00592953616753414;0.005956321954727173
0.0070584582533530955;0.007103621959686279
0.0031655507753300394;0.0031843483448028564
0.005464801646129005;0.005535215139389038
0.004082814857525169;0.004096806049346924
0.0020909583607226397;0.0020894408226013184
0.0017583011003969224;0.0017643868923187256
0.003708682883633632;0.0037097930908203125
0.01225070000427464;0.01279747486114502
1.8943483863419538e-05;1.9073486328125e-05
0.005053149413750209;0.0050535500049591064
0.003748928184856217;0.0037597715854644775
0.0014270496841880477;0.0014324188232421875
0.004328019988831844;0.004379093647003174
0.00567577268643186;0.00571848452091217
0.008993878016182247;0.00911092758178711
0.0008072623980501734;0.0008077621459960938
0.006385205489144816;0.006489604711532593
0.0007172145462102967;0.0007179081439971924
0.000232473530026899;0.000232696533203125
0.00541376088462687;0.005472242832183838
0.006355047083580294;0.006359964609146118
0.00615532875108967;0.006283923983573914
0.002928219080972778;0.0029342174530029297
0.014821512435226359;0.014978170394897461
0.005905056114563025;0.005995571613311768
0.0013223128128226882;0.0013278424739837646
0.008075896812717245;0.008173972368240356
0.004043192492932258;0.004072099924087524
0.005616398598923134;0.005673438310623169
0.006262383017083236;0.0062704384326934814
0.0002542883338572768;0.00025463104248046875
0.0025318163834153985;0.002538710832595825
0.0053015570385897635;0.005303412675857544
0.0009353400952874283;0.0009355545043945312
0.00017218420259695763;0.00017261505126953125
0.008640389911661054;0.008712738752365112
0.0044919080422605815;0.004530608654022217
0.011777803176512199;0.011943846940994263
0.009464914092305472;0.009794086217880249
6.877521293454205e-05;7.18235969543457e-05
0.0005398198207299957;0.0005407333374023438
0.0030244366098068024;0.0030393898487091064
0.0036531708421280585;0.003683924674987793
0.005863497928078858;0.005944870412349701
0.007742391645405605;0.00776246190071106
0.0090478710585115;0.009109795093536377
0.0032952638684816482;0.0033263564109802246
0.001750215972098712;0.0017680227756500244
0.0031934006601046167;0.003201425075531006
0.007909138449787278;0.007916480302810669
0.01212088049913291;0.012180469930171967
0.0008584358848168203;0.0008563995361328125
0.005622378559975801;0.005707442760467529
0.0015095609546095536;0.0015115737915039062
0.0006215841864596589;0.0006189346313476562
0.0013638150506609726;0.001364290714263916
0.0024025675134372038;0.00240325927734375
0.002320374173616298;0.0023270845413208008
0.004982734601104285;0.005012005567550659
0.0009706982393712814;0.0009663701057434082
0.006672107660640241;0.0066883862018585205
0.0002325828817483144;0.0002307891845703125
0.006877338383045863;0.006918996572494507
0.005473088597102916;0.005586445331573486
0.0016413625179135798;0.0016526579856872559
0.0001959333301885646;0.0001964569091796875
0.004536790118516344;0.004585742950439453
0.0028875997926851743;0.0028944313526153564
0.003382418080565214;0.0034862756729125977
0.008261894253019946;0.008330345153808594
0.01142890656897095;0.011582045815885067
0.004349984286677374;0.004373461008071899
0.005597897977821385;0.005665287375450134
0.006275245771886269;0.006300687789916992
0.0007255312946315265;0.0007238388061523438
0.00055496688560995;0.0005607903003692627
0.002136077341279738;0.002199113368988037
0.0030204541824166084;0.003044605255126953
0.0028049462722350652;0.002805739641189575
0.007242986923070329;0.007317662239074707
0.007874339688593024;0.007969886064529419
0.006576427880165535;0.006577521562576294
0.013210806689449718;0.013247460126876831
0.011308100839060722;0.011355668306350708
0.005420445006355035;0.005452781915664673
0.005061526483947802;0.00511028990149498
0.007276688856405726;0.007604032754898071
0.0010146956495619172;0.0010088980197906494
0.0012646732827444774;0.0012690424919128418
0.0009707060969597544;0.0009745955467224121
0.0008251537073236854;0.0008260011672973633
0.006033975575495352;0.006117820739746094
0.00016211748587902918;0.0001621246337890625
0.003017796383243778;0.0031276047229766846
0.0040406227475619895;0.004064083099365234
0.0021776259853625636;0.0021981820464134216
0.003517280171077884;0.003530532121658325
0.005257310700224455;0.00525858998298645
0.0002729388341637599;0.00027370452880859375
0.010379807355651633;0.010432958602905273
0.0009456257032341008;0.0009450912475585938
1.3521140348021014e-05;1.4439225196838379e-05
0.002270678484288444;0.002270728349685669
0.002847310791770062;0.0028672218322753906
0.0006610330746873341;0.0006608963012695312
0.0034573222908840153;0.0034824907779693604
0.004537261003543069;0.0045614540576934814
0.0009981424599307398;0.0009958446025848389
0.007256107899366609;0.007327556610107422
0.004497584186535867;0.0045247673988342285
0.0028101977961485637;0.0028378665447235107
0.005000131826723239;0.005002051591873169
0.0010374066698230612;0.0010308623313903809
0.004331957236206875;0.004362136125564575
0.003168137775389295;0.0031700432300567627
0.0025409041537118532;0.0025939345359802246
0.002329016856285167;0.002335578203201294
0.0005885953815469988;0.0005893111228942871
0.003335537086602745;0.003342658281326294
0.0002826528129995571;0.00028324127197265625
0.00829308590315247;0.008354604244232178
0.004964972255458466;0.004971534013748169
0.0018740674893339652;0.0018758773803710938
0.010252709315686883;0.010344743728637695
0.0009329624921234369;0.0009326934814453125
0.005164949003615964;0.005172669887542725
0.0060206528146081175;0.0060377418994903564
0.009098542012950645;0.009431123733520508
0.000728215158598533;0.0007317066192626953
0.0014989663105437966;0.0015091896057128906
0.0032188036792283373;0.0032498836517333984
0.0130793606628412;0.01330593228340149
0.00873474049045469;0.008781656622886658
0.004710564883852829;0.004756659269332886
0.00817533666945417;0.008194953203201294
0.0031201448821916757;0.003139704465866089
0.010790501605846353;0.010851889848709106
0.013251656448390745;0.013421133160591125
0.0004060162771791504;0.0004062652587890625
0.0015469179098662063;0.0015501081943511963
0.009980751671909411;0.01004171371459961
0.012228212971865823;0.012313872575759888
0.00702810680168642;0.007106408476829529
0.00878973889685663;0.008848041296005249
0.0010774936888389129;0.0010814964771270752
0.007436919827682832;0.007465481758117676
0.005263689096390214;0.005284339189529419
0.004980603637533624;0.005039095878601074
0.00038628066342467026;0.00038798898458480835
0.0062410917054591545;0.006343752145767212
0.002989587425145405;0.003000199794769287
0.0030850413000189435;0.003108888864517212
0.0049612463486949;0.004978209733963013
0.0006027784595544752;0.0006017684936523438
0.003962108476029113;0.003973037004470825
0.002831553120134792;0.0028343498706817627
0.011303125470535878;0.011535495519638062
0.009815539384231667;0.009909451007843018
0.004176974937567704;0.004195570945739746
0.009034531265092448;0.009170353412628174
0.002598999417639418;0.002622101455926895
0.00616169413011168;0.0061865150928497314
0.0006404494810077943;0.000640869140625
0.0026830093837545777;0.0027064085006713867
0.0012382758304256992;0.0012359619140625
0.0006048150864556128;0.00060272216796875
0.0007518598061924904;0.0007563531398773193
0.0015151973164246803;0.001529097557067871
0.002967844218880858;0.002968311309814453
0.0018806383070720098;0.00188446044921875
0.004063675046060071;0.004136413335800171
0.0022475760375774358;0.002247840166091919
0.0020965824065091922;0.0021146535873413086
0.0010977774156395058;0.0010985732078552246
0.00782614793504903;0.007828682661056519
0.002831983975823157;0.002866297960281372
0.004854920970558668;0.004949837923049927
0.005737882699125108;0.0057523250579833984
0.006587150851357701;0.00663447380065918
0.005259575258265105;0.005288384854793549
0.002492627415380193;0.002492934465408325
0.00035030714302840347;0.00034803152084350586
0.006093442328483689;0.006159603595733643
0.0020275550721153943;0.0020338594913482666
0.001194490182884094;0.001213371753692627
0.009908072072761275;0.010032325983047485
0.0029081145808056595;0.0029369592666625977
0.004937244877381747;0.0049467384815216064
0.00581615454999205;0.005868218839168549
0.002742868329593962;0.0027546286582946777
0.000870325336432597;0.0008753538131713867
0.009265331058178934;0.009367942810058594
0.008295578785489512;0.0083484947681427
0.006002396147100836;0.006023436784744263
0.013384645980888225;0.013618826866149902
0.00493441963507984;0.005109190940856934
0.006121010633055178;0.006189823150634766
0.002557911953166308;0.002575397491455078
0.0004434560124983724;0.00044345855712890625
0.0005630140437873796;0.0005626678466796875
0.0006794426456049848;0.0006832778453826904
0.0012152496150305966;0.0012159347534179688
0.0019574249966666356;0.001958787441253662
0.0023337977708541052;0.0023308098316192627
0.0009955213640175267;0.0009908676147460938
0.0014418906707806868;0.001445770263671875
0.0021762139526399415;0.00217631459236145
0.0009788586707094014;0.0009811222553253174
0.0021636651259229534;0.00216105580329895
0.014532871973286543;0.014807522296905518
0.003078023402150916;0.003118455410003662
0.0015117843273218684;0.0015096664428710938
0.004634903378767828;0.004653960466384888
0.010930827362846765;0.011325806379318237
0.007358545452537194;0.007422417402267456
0.004515101355344053;0.004568964242935181
0.002669165197817163;0.002691328525543213
0.006169228972338403;0.0061873942613601685
0.0009493795745544183;0.0009574294090270996
0.00041979633184673884;0.0004241466522216797
0.003519742980547245;0.0035238564014434814
0.00015727042890091496;0.00015735626220703125
0.008061342133759662;0.008092910051345825
0.00225326404567375;0.0022568106651306152
0.0033224406962590186;0.0033553242683410645
0.007934205344641627;0.007979139685630798
0.0035428370546310315;0.0035639405250549316
0.0008855548603942515;0.00087738037109375
0.0027602529659785636;0.0027851127088069916
0.010036973779771485;0.01008903980255127
0.003743390299957732;0.003806278109550476
0.005932781161272566;0.006161749362945557
0.005616414272032522;0.005662143230438232
0.001048393614746392;0.0010552704334259033
0.0003898288846337557;0.00039005279541015625
0.007703287944493627;0.00782143697142601
0.0030185573395205326;0.0030800700187683105
0.004269509514231492;0.004317820072174072
0.002162016204735651;0.002172499895095825
0.012725094850168277;0.012761056423187256
0.0016731392617460492;0.0016736984252929688
0.002039365581446165;0.0020608901977539062
0.005473519147673993;0.005488455295562744
0.007970557957756986;0.008122622966766357
0.0003898351707569176;0.0003883242607116699
0.0136694715060154;0.013848841190338135
0.006860541325336784;0.006933242082595825
0.01050073935942265;0.010601729154586792
0.0012258661540353666;0.00122833251953125
0.00021124863554888092;0.0002117156982421875
0.016054482762010772;0.016305238008499146
0.0007967544876810228;0.0007953643798828125
0.00013076351643460124;0.0001316070556640625
0.0024429687941324935;0.0024433434009552
0.005227017834533257;0.005237996578216553
0.002102322718109488;0.0021152496337890625
0.011436717436535189;0.012003898620605469
0.0003072203728974436;0.00030803680419921875
0.0009462505973492857;0.000946044921875
0.005012324355567852;0.0050376057624816895
0.0014268782358483763;0.0014364123344421387
0.0018928872192343267;0.0019072294235229492
0.0076613776830860795;0.007688641548156738
0.0037979490611576125;0.0038208067417144775
0.0004849769018238445;0.0004825592041015625
0.00956271825324174;0.009771287441253662
0.000568777139312535;0.0005673915147781372
0.0020645448407417503;0.0020856820046901703
0.009577967436242398;0.009712517261505127
0.009152957439703645;0.0091724693775177
0.00938135913215378;0.00971907377243042
0.0006032221109637059;0.0006036758422851562
0.0017473665944903662;0.001751035451889038
0.010111208579107375;0.010123282670974731
0.002058485298207349;0.0020737946033477783
0.0025837034265928332;0.0025863349437713623
0.005871378785585303;0.005904112011194229
0.004314147756357095;0.004452943801879883
0.0010250089875833363;0.0010204315185546875
0.002040342841186129;0.002057194709777832
0.002193249287190035;0.0022060275077819824
0.0015647672597093633;0.0015687346458435059
0.002919174751582524;0.002948254346847534
0.004503650418925858;0.004545096307992935
0.0057948956546682055;0.00580596923828125
0.00031396844288187123;0.0003139972686767578
0.0010615698528169601;0.0010712146759033203
0.006588918831781233;0.0066246092319488525
0.008750236943400052;0.00875285267829895
0.002540613449956368;0.0025754570960998535
0.012180185701263686;0.012469686567783356
0.0014975881704457857;0.001498192548751831
0.006425208423124387;0.006485581398010254
0.001660409751100772;0.0016761720180511475
0.00210110010555054;0.0021018385887145996
0.009423330216799284;0.009428054094314575
0.006344296461518411;0.006374850869178772
0.008239177192110307;0.008278191089630127
0.03279203580238239;0.03383335471153259
0.006131858626598154;0.006333649158477783
0.0002276652040579316;0.00022792816162109375
0.002622588263609233;0.002633124589920044
0.0035153028765979363;0.0035228431224823
0.001562336196837769;0.0015592575073242188
0.00423869410607883;0.0043177008628845215
0.01536447306495327;0.015791237354278564
0.005089009586494362;0.005112677812576294
0.007821098686189899;0.0078277587890625
0.0009893880288507242;0.0009899139404296875
0.0034875599120164653;0.0035134851932525635
0.0024917249346400727;0.002517160028219223
0.00034184023110916023;0.00034236907958984375
0.000769709788587938;0.0007677078247070312
0.000880231489065763;0.0008903741836547852
0.0019362115950621055;0.0019472837448120117
0.0018737568011185943;0.0018776357173919678
0.0012116666262968047;0.0012162625789642334
0.002148281528469179;0.002153933048248291
0.001184519999882345;0.0011854171752929688
0.009432568504881122;0.009671688079833984
0.0015837039994889073;0.0015974044799804688
0.013392605132891528;0.013616174459457397
0.0011510485817214267;0.00115203857421875
0.004920882125233403;0.004971727728843689
0.0035291114814180752;0.003550499677658081
0.0013118857980473058;0.0013257861137390137
0.007489758220258254;0.007583592087030411
0.001556378430120572;0.0015605241060256958
0.011927155782262056;0.012023568153381348
0.0012880585306986026;0.0012935101985931396
0.003505829710098531;0.003522902727127075
0.010480691108465476;0.010538637638092041
0.003678667948506123;0.003703400492668152
0.010892209157155176;0.010969191789627075
0.0065903357760893596;0.006764143705368042
0.0017121294337705134;0.0017155110836029053
0.005003433609041117;0.00510367751121521
0.007528542572080536;0.0075292885303497314
0.006466454756991689;0.006540834903717041
0.002291334189903318;0.002393752336502075
0.001488959857867367;0.001491546630859375
0.0005238537477465447;0.0005197525024414062
0.0006532158215675574;0.0006517171859741211
0.001839956604903226;0.0018405914306640625
0.005202306379850022;0.005234897136688232
0.008735613197993335;0.008887555450201035
1.9275506639825695e-06;2.7418136596679688e-06
0.004978889182634371;0.005016587674617767
0.00847122169078296;0.008490562438964844
0.013005511823909308;0.013218820095062256
0.0024946701787318406;0.0025087296962738037
0.000538864499029839;0.00054129958152771
0.00915103041073653;0.009168565273284912
0.00021412891525344268;0.00021457672119140625
0.0030069597331173255;0.0030077695846557617
0.0017892137331866802;0.0018006861209869385
0.006403101980803593;0.00646364688873291
0.0030981307425061518;0.00310710072517395
0.0019249161527580439;0.0019481182098388672
0.0028408750709157746;0.0028565526008605957
0.008352934376932377;0.008423477411270142
0.0027141115469045004;0.002730228006839752
0.0009037156207394615;0.0009078085422515869
0.0003341865856049731;0.00033473968505859375
0.0015534768657507686;0.0015541315078735352
0.005725006509289413;0.0057440102100372314
0.003810077551435095;0.003844223916530609
0.018763927413048102;0.01890474557876587
0.004907009917723955;0.004941016435623169
0.0005489938693983129;0.0005539953708648682
0.0006245075373469059;0.000621795654296875
0.003439566414819478;0.0034807324409484863
0.0007147710047304427;0.0007132664322853088
0.014936182706599072;0.015049010515213013
0.00287741575469156;0.0028839409351348877
0.006418875354313263;0.0065946877002716064
0.0044017499017002595;0.0044078528881073
0.005262017119496325;0.005357027053833008
0.006778178647541941;0.0068189483135938644
0.011559888204571078;0.011910796165466309
0.00659876790213841;0.006747066974639893
0.011244430229056631;0.011316567659378052
0.00523133103387335;0.0052308738231658936
0.0055996929903395914;0.005651161074638367
0.004471172396425926;0.004515588283538818
0.009388603084701578;0.009427100419998169
8.423443387425635e-05;8.767843246459961e-05
0.010414855256817679;0.010485384613275528
0.010121724212164085;0.010237768292427063
0.0053685950241556665;0.005371123552322388
0.0033259338172807857;0.0033604204654693604
0.0014540420934203188;0.001453399658203125
0.005406413551178338;0.005422577261924744
0.0017718355735420453;0.001766204833984375
0.0007051657734741447;0.000705718994140625
0.009481416083006212;0.009538650512695312
0.004805513202001799;0.004862580448389053
0.0019483186663301834;0.0019488334655761719
0.0022980556598710625;0.00229838490486145
0.0006336697608817631;0.0006275177001953125
0.004605337891753039;0.0047009289264678955
0.0047938647665931875;0.0048694908618927
0.0030205579014572718;0.0030174553394317627
0.006061787873579786;0.006139665842056274
0.0007805122108114278;0.0007810592651367188
0.007308661489605738;0.007426612079143524
0.00020579809633180498;0.00020968914031982422
0.006567817573724804;0.0066213905811309814
0.004778336008349642;0.004817992448806763
0.0027968950249721695;0.0028038322925567627
0.002533371749267003;0.002556920051574707
0.004066942358896436;0.004103958606719971
0.0028350585930875354;0.002961665391921997
0.005940327881020311;0.006016761064529419
2.0787297846100627e-05;2.09808349609375e-05
0.012125709475051177;0.012351393699645996
0.005781141476109464;0.005813717842102051
0.010487825883403534;0.010554343461990356
0.004991215515715095;0.005037397146224976
0.0057856913929665455;0.005819201469421387
0.008170375916141398;0.008219107985496521
0.012848804003359277;0.013168275356292725
0.005144446390171631;0.005177557468414307
0.0004792167342992201;0.00047969818115234375
0.0031050268714124052;0.0031051933765411377
0.0045551449758808316;0.004568129777908325
0.007165617621548183;0.007211923599243164
0.00025519853858489006;0.0002601146697998047
0.003536133302423722;0.0035400688648223877
0.005818162392954113;0.005847364664077759
0.0023945202016022646;0.0023956596851348877
0.007573659651347074;0.007768541574478149
0.00260652030728723;0.0026073157787323
0.0017360312671813162;0.0017416775226593018
0.0005734222800314907;0.000569075345993042
0.004122632360475589;0.0041456520557403564
0.007073661510999447;0.0071554481983184814
0.011899611660905614;0.012073934078216553
0.0019996755950053777;0.00201261043548584
0.0035746676239262675;0.00357624888420105
0.013694559203063745;0.014180153608322144
0.0075398418659735;0.007543593645095825
0.003470860915376532;0.0034874379634857178
0.005387883659977778;0.0054444074630737305
0.007177718122060516;0.007275402545928955
0.005428955241316571;0.005430161952972412
0.00863337502626177;0.008970975875854492
0.0008371285810933443;0.0008379518985748291
0.001830241592450983;0.0018445849418640137
0.00121368293343215;0.0012247264385223389
0.004527004755977786;0.004548877477645874
0.007146927886047582;0.007197439670562744
0.006021874232967948;0.0061331093311309814
0.0009928261918723197;0.0010007619857788086
0.0004706103867197791;0.0004711151123046875
0.004283938665781591;0.0042906105518341064
0.0027842151335234306;0.0027992427349090576
0.0018198053827070868;0.0018214881420135498
0.006576665769212423;0.006844878196716309
0.0008189609635161319;0.0008192062377929688
0.0057904463337630305;0.0058155059814453125
0.0017280496597323303;0.0017444491386413574
0.009057912162727407;0.009165406227111816
7.335357937937302e-05;7.343292236328125e-05
0.005897227444312527;0.005932837724685669
0.0017280664029044107;0.0017394423484802246
0.008304214097313462;0.0084199458360672
0.0018549338269670092;0.0018558502197265625
0.010986862305929268;0.011063605546951294
0.0017008987903751592;0.0016994476318359375
0.009532549259916345;0.009640812873840332
0.003797404066818996;0.0038213729858398438
3.872392511290061e-05;4.217028617858887e-05
0.0032787786293138233;0.003296881914138794
0.0050371332420423515;0.0050871968269348145
0.006265724172486228;0.006277620792388916
0.004808290989006873;0.004867076873779297
0.0027541152849713912;0.002766430377960205
0.006892440382170094;0.0068989098072052
0.00175258751150865;0.0017556548118591309
0.011318841428345636;0.011322051286697388
0.00741367200695688;0.00748598575592041
0.0023263256906839737;0.0023429691791534424
0.006952236321671994;0.007050871849060059
0.0029942059184853292;0.0030007362365722656
0.001102044932728629;0.001102447509765625
0.0009444364344596965;0.0009450912475585938
0.003339119975737151;0.003343522548675537
0.008484159480484225;0.008506178855895996
0.005241239644774178;0.005316048860549927
0.0115088866603575;0.011942028999328613
0.003919404322433461;0.0039931535720825195
0.00859261802396199;0.008760958909988403
0.002968607531853318;0.0029858052730560303
0.004035593263636334;0.004042565822601318
0.0013882996076762055;0.0014064908027648926
0.011012869171638427;0.011085540056228638
0.007064795056669499;0.007204890251159668
0.00457494134128105;0.004590034484863281
0.001313817198062981;0.0013189315795898438
0.0014615923781494387;0.0014619827270507812
0.006151491862970268;0.006187319755554199
0.006254531565510718;0.006261855363845825
0.008118396374854099;0.008296690881252289
0.004282292495408248;0.004297226667404175
9.011756897226296e-05;9.423494338989258e-05
0.0009063836799188896;0.0009109079837799072
0.005807110038960583;0.005852431058883667
0.009729675404810616;0.009730368852615356
0.0010108056954522078;0.0010099411010742188
0.0009336952201923612;0.0009484589099884033
0.0004825237357315008;0.00048866868019104
0.0057207278144767604;0.005799023434519768
0.001522749870481191;0.0015368759632110596
0.001800323981741778;0.001804739236831665
0.0013472473515969423;0.0013666749000549316
0.00012961865889421126;0.00012969970703125
0.0011636950207241053;0.0011726021766662598
0.00964982169051219;0.0096701979637146
0.0002785041933598819;0.00028184056282043457
0.0071221916384412234;0.007171571254730225
0.001556907923619264;0.0015630722045898438
0.003749255794525505;0.0037772059440612793
0.002566933396823181;0.002569824457168579
0.0009136980579053813;0.0009145140647888184
0.005363128978345166;0.005395233631134033
0.001331591108887627;0.0013359487056732178
0.0009202943184200145;0.0009202361106872559
0.0010348024408217327;0.0010363459587097168
0.0022970244764072612;0.0023157596588134766
0.00554815376775144;0.005556061863899231
0.004694625210438726;0.004752218723297119
0.0035951496233124196;0.003651261329650879
0.015812848985555746;0.01625192165374756
0.004050277503461702;0.0040509700775146484
0.009331668817011111;0.009936332702636719
0.00941449969755852;0.00948767364025116
0.0016549856049228376;0.00165557861328125
8.432347529821983e-05;8.487701416015625e-05
0.0021585688636994015;0.002257794141769409
0.005498959494831786;0.005561307072639465
0.00036171173390789536;0.0003655850887298584
0.0006426169800818098;0.0006427764892578125
0.003924348800427796;0.003984659910202026
0.006189090464902849;0.006248176097869873
0.0036926858704873036;0.0037443041801452637
0.008358087579849068;0.008451160043478012
0.0022877614875826116;0.002387434244155884
0.003755710806426702;0.003851979970932007
0.0066966269850453055;0.006722986698150635
0.00413825498152387;0.0041453540325164795
0.0029973942709088956;0.0030250251293182373
0.0021405924428203192;0.0021513700485229492
0.0005196804092915238;0.000519871711730957
0.003171963739630609;0.003178536891937256
0.004142040350018884;0.004142791032791138
0.0005594943177828417;0.000560760498046875
0.004160272937566011;0.00416719913482666
0.001423145415899409;0.0014289617538452148
0.0022656321629561213;0.002270519733428955
0.009465860726112302;0.00954526662826538
0.0031582410891996295;0.0031825900077819824
0.00010110253958778631;0.00010204315185546875
0.0027568151354126318;0.0027685463428497314
0.007476083947967738;0.007513463497161865
0.003917309198411116;0.003927260637283325
0.003853603058937031;0.003884732723236084
0.0007936828876122542;0.0007934272289276123
0.012842386697869454;0.012945890426635742
0.002347428764989357;0.002353355288505554
0.010748261760449745;0.010865330696105957
0.0035131265324985124;0.003523796796798706
0.00020144641965771096;0.00020551681518554688
0.0006420254521917617;0.0006445050239562988
0.00941230716901897;0.009497493505477905
0.00386541541882373;0.003905653953552246
0.007858477900842403;0.007868096232414246
0.0019745998019318617;0.0019750595092773438
0.002774624473261816;0.0027900338172912598
0.018292890987695126;0.018725425004959106
0.0013223088033312335;0.001331329345703125
0.006127602691693716;0.00617314875125885
0.006467301220434279;0.00647735595703125
0.003982340529102931;0.004050582647323608
0.00688045825979364;0.006924867630004883
0.00011683167550077385;0.00011730194091796875
0.0017677386857152429;0.001774221658706665
0.00020946422605055623;0.00021591782569885254
0.0011802654073838975;0.0011824965476989746
0.0026459993353828816;0.0026711225509643555
0.006840790945779565;0.006849318742752075
0.003162408272696827;0.003175199031829834
0.001493101336057744;0.0014972090721130371
0.00285362232384993;0.0028524696826934814
0.0003185625653638733;0.00031948089599609375
0.007344281297508808;0.0073614418506622314
6.395657838929892e-05;6.443262100219727e-05
0.0023205711655396367;0.0023241043090820312
0.005632285359148512;0.0056867897510528564
0.007097041264940214;0.0072044506669044495
0.0036165432395193985;0.003624945878982544
0.004429679738592534;0.0044571757316589355
0.0011209479106588202;0.00112152099609375
0.00707085576781026;0.0070914626121521
0.0008544368990683138;0.0008497238159179688
0.007059079726349305;0.007125526666641235
0.001936354264757957;0.0019538402557373047
0.01335561839676798;0.013737916946411133
0.005917447127962966;0.00594639778137207
0.0006892641281005585;0.0006895065307617188
0.00991480660593833;0.01003250852227211
0.0010756963785149192;0.001075446605682373
0.011125230293514084;0.011390089988708496
0.001355056191478632;0.0013494491577148438
0.0016458714516847175;0.0016489028930664062
0.0045856530328605314;0.004586249589920044
0.0019855516233629193;0.0019936561584472656
0.005441323973863481;0.005442559719085693
0.004115080334828009;0.004119753837585449
0.0039820020073033004;0.004009813070297241
0.007054966326801447;0.007135417312383652
0.0009272243926533839;0.0009288787841796875
0.006591939686164946;0.006654910743236542
0.004702710290367967;0.004747509956359863
0.003784772880459338;0.0038295984268188477
0.0004770295669531257;0.00048094987869262695
0.008775140898823452;0.008844435214996338
0.011180832726393723;0.011282265186309814
0.008929455940401128;0.008990764617919922
0.002003001711649036;0.002003699541091919
0.0011793320163021495;0.0011777877807617188
0.014273052834247669;0.014472007751464844
0.006649914785418535;0.006712734699249268
0.004237372905397903;0.00425150990486145
0.006412360112138926;0.006446868181228638
0.0036063065894157984;0.0036832690238952637
0.0007185936727693645;0.0007229447364807129
0.0025714183140992794;0.0025847256183624268
0.00511306471485444;0.005116373300552368
0.002472337228173768;0.0024948418140411377
0.0017971760552928547;0.0018120110034942627
0.0006115147948716091;0.0006122589111328125
0.006116355155530661;0.006184861063957214
0.023805990987942276;0.024102121591567993
0.0017349080280316602;0.0017577409744262695
0.0058449614486023906;0.005847930908203125
0.007285368255441867;0.007296919822692871
0.004844179447143205;0.004858940839767456
0.02099341129015949;0.021107077598571777
0.0024539265666399124;0.002501159906387329
0.0009591221197852599;0.0009630024433135986
0.0070598927233058075;0.007199808955192566
0.009323343661156225;0.0093766450881958
0.0008111246048339622;0.0008115768432617188
0.0027963264862450026;0.0028313081711530685
0.005074567136362055;0.005105793476104736
0.007352423743800304;0.007414087653160095
0.002002576889704844;0.0020027458667755127
0.0005544724645297058;0.000553131103515625
0.007962574494859423;0.008013755083084106
0.0004249853716773413;0.0004253387451171875
0.0061743988765611164;0.006210535764694214
0.0024447328129474366;0.0024547576904296875
0.002925892963838017;0.002933502197265625
0.0027389696240936404;0.0027398765087127686
0.0025863307709479617;0.0025863051414489746
0.0052108728371198;0.005354642868041992
0.0029632433187755185;0.003003358840942383
0.005421604802166677;0.00544169545173645
0.0042657618655400536;0.004279673099517822
0.005511568377919244;0.005549639463424683
0.00014897336420050333;0.000148773193359375
0.010846245338559327;0.011035233736038208
0.0077576354570952155;0.007832646369934082
0.005132337242382515;0.005161464214324951
0.001663589138270051;0.0016665458679199219
0.004960432651129809;0.004966765642166138
0.0002378786894602527;0.0002384185791015625
0.0023135672912918703;0.0023175477981567383
0.002875893647629101;0.002892225980758667
0.005889178468841364;0.005943745374679565
0.012532635340236228;0.012630492448806763
0.007965643891051394;0.008114397525787354
0.009751553695785151;0.010069817304611206
0.007952381122067144;0.008062109351158142
0.002378150215678872;0.0023956000804901123
0.0020951220451127387;0.002096116542816162
0.0042176994234403254;0.00423043966293335
0.0035768897661723714;0.003596276044845581
0.005137860180581969;0.00520285964012146
0.006472685564488914;0.0065285563468933105
0.005811758692646311;0.00581967830657959
0.002766565047802865;0.0027716457843780518
0.004010631619687714;0.004010915756225586
0.0021001789292005445;0.002100914716720581
0.009015543754801047;0.009165152907371521
0.0018494590844073784;0.0018548965454101562
0.009404231307447764;0.009461641311645508
0.013277846159429172;0.013633698225021362
0.0009995365244842183;0.0010051727294921875
0.001712748135248635;0.0017150640487670898
0.003020570433582077;0.0030507445335388184
0.011142451531553237;0.011297881603240967
0.002472554308368619;0.0025755763053894043
0.010553053645098107;0.010678976774215698
0.00028284949742530375;0.00031280517578125
0.003409116546280943;0.0034141838550567627
0.0029040928224223148;0.0029455721378326416
0.004818836695671938;0.0048246681690216064
0.002850654358235005;0.002855241298675537
0.011087566106745075;0.01117628812789917
0.0035494958298811956;0.0035505294799804688
0.002424294269878202;0.0024438202381134033
0.009027349177350779;0.009121119976043701
0.00490555733882231;0.004919707775115967
0.012232611909049458;0.012488327920436859
0.002256420663031937;0.0022621452808380127
0.0015011781078640863;0.0015091001987457275
0.0009439025804255279;0.0009562075138092041
0.006264361314070288;0.006341293454170227
0.009307300031853033;0.009585559368133545
0.0018562380591495603;0.0018548965454101562
0.003930037219669097;0.0039320290088653564
0.0007411083595706537;0.0007410049438476562
0.0029684546623722275;0.003008957952260971
0.0030806712923160152;0.00311201810836792
0.007062095627045598;0.007091403007507324
0.008371509217594487;0.008615761995315552
0.004454415982801493;0.0044546425342559814
0.001281084181350934;0.0012930631637573242
0.0006150117417160546;0.0006151199340820312
0.0009716505451486234;0.000972062349319458
0.0021414567580571205;0.00214579701423645
0.001267710618014034;0.0012683570384979248
0.0026396032381961225;0.0026470720767974854
0.0011441361790624435;0.0011518597602844238
0.014301814948428988;0.014998108148574829
0.0036965271842269243;0.003728628158569336
0.01116518559783761;0.011351050809025764
0.003268900176851049;0.003356456756591797
0.0014038678348490638;0.0014037489891052246
0.004394901617410975;0.0044096410274505615
0.0005311034327795323;0.000530242919921875
0.003438401919963365;0.0035310089588165283
0.004058436606777984;0.004159867763519287
0.0017632480893979305;0.0017772912979125977
0.003531138214628692;0.0035313963890075684
0.00025538282713814104;0.000255584716796875
0.0021763391496845527;0.0021868646144866943
0.0008462629360809749;0.0008473098278045654
0.0028025461852505544;0.0028155744075775146
0.0014828276910772427;0.0014974474906921387
0.0007030083643658007;0.0006990432739257812
0.004645524449068995;0.004688173532485962
0.004683240454694903;0.004731655120849609
0.011949533647458245;0.012352973222732544
0.0061736951933883625;0.006289973855018616
0.004395611726941887;0.004435718059539795
0.0010573490806731886;0.001056671142578125
0.0005118471940908045;0.0005120635032653809
0.0004480997132255069;0.00045183300971984863
0.0022496291395378318;0.00225946307182312
0.007676290813654654;0.007679015398025513
0.013226910343879024;0.013406515121459961
0.0017770361172364337;0.001784294843673706
0.0018317493346863656;0.0018339157104492188
0.004343137923085938;0.0043740421533584595
0.001270440955111371;0.0012730062007904053
0.008789402480591303;0.008871376514434814
0.00030601937646360767;0.00030612945556640625
0.009973092175947749;0.010710328817367554
0.005235912164021785;0.00530242919921875
0.004283509724825563;0.0042829811573028564
0.0029223949098182655;0.002934396266937256
0.0024418177569605665;0.002477288246154785
0.004044298594230928;0.004048377275466919
0.007647908783876994;0.007658034563064575
0.002841546928734457;0.002842843532562256
0.0012172356073673627;0.0012178421020507812
0.004382272077558697;0.004388749599456787
0.0029675576142728856;0.002976447343826294
0.008574139050394359;0.008603096008300781
0.00037969563809666317;0.00038421154022216797
0.0033295390589932784;0.003343150019645691
0.0034421134520522287;0.003454238176345825
0.0047206722602890295;0.004723578691482544
0.013347280282575586;0.013411402702331543
0.0030806040357060915;0.0030860304832458496
0.0021672764886991364;0.0021744072437286377
0.0013781941454275614;0.0013790726661682129
0.0053456441240087174;0.005526304244995117
0.005185414523102167;0.0052152276039123535
0.0003315076430321271;0.000331878662109375
0.0017018350157308986;0.0017023086547851562
0.005738077806382941;0.005793675780296326
0.00747399282528374;0.0075293779373168945
0.008385850017579459;0.008443474769592285
0.0011872987381617726;0.0011891722679138184
0.0028436844942760285;0.002862393856048584
0.001676254012456575;0.001678466796875
0.0004429377518706717;0.00044345855712890625
0.0010528948294978614;0.0010538101196289062
0.0016610625812333384;0.0016613006591796875
0.008716026310526183;0.008865416049957275
0.011331431815059322;0.011404424905776978
0.00927998648139554;0.00944530963897705
0.001555526049461305;0.0015554428100585938
0.0007102749051475289;0.0007113814353942871
0.0038793790076760014;0.003880530595779419
0.0015910730944700018;0.0015954971313476562
0.005306850252573282;0.005379706621170044
0.0011073017609479455;0.0011121034622192383
0.009192425319998565;0.00926351547241211
0.0016184704820515052;0.0016259551048278809
0.0025933496958065903;0.0026032328605651855
0.006041650870857375;0.0060880184173583984
0.00441148569531195;0.004427492618560791
0.001172644319728276;0.00116729736328125
0.0007402494570121818;0.0007423758506774902
0.0012379590113132959;0.00124281644821167
0.0025609591952510543;0.00256270170211792
0.00185934441962599;0.0018787384033203125
0.0018395384132693228;0.0018396377563476562
0.005730313299948986;0.005730658769607544
0.003787528637646178;0.00381624698638916
0.002913252854521673;0.002915322780609131
0.007136907225310469;0.00723961740732193
0.018384065860018253;0.018685102462768555
0.005497088793756428;0.005548059940338135
0.015764143360222187;0.01591712236404419
0.0014830594752740759;0.0014762580394744873
0.006510809632992051;0.0065441131591796875
0.00024589031732894705;0.0002460479736328125
0.004414107170274531;0.00441935658454895
0.0002726913233439423;0.0002727508544921875
0.00752218904612244;0.0076014697551727295
0.014158516630799802;0.014267958700656891
0.004453331826001026;0.004526495933532715
0.0016378486584948497;0.0016453862190246582
0.0030296496486312205;0.0030348002910614014
0.009759208516764125;0.00986790657043457
0.0032818788263203873;0.0033133625984191895
0.005757246101910903;0.005957901477813721
0.000700205474966307;0.0007043182849884033
0.004367003724299177;0.004368811845779419
0.00016127290738127706;0.0001620650291442871
0.0019743267169513136;0.001985996961593628
0.006175601526436523;0.006253242492675781
0.005726617718162986;0.0057658851146698
0.015532907061853419;0.015687674283981323
0.0032707152143634844;0.0032937228679656982
0.0007438436963339623;0.0007520616054534912
0.003322678028202702;0.0033295750617980957
0.004383028771713106;0.004422128200531006
0.0001705590416278802;0.0001748502254486084
0.004478605697900712;0.004517287015914917
0.013023009226460278;0.013183414936065674
0.003308198181635833;0.003370314836502075
0.0003372823617862149;0.0003376007080078125
0.0019918125236404;0.00199320912361145
0.011759632776130012;0.011949241161346436
0.0020551174100346364;0.0020644068717956543
0.0044202871143800265;0.004453986883163452
0.0038380113226482255;0.0038711726665496826
0.0011258147827857721;0.001133054494857788
0.007767271716160321;0.0077686607837677
3.733372706542249e-05;3.814697265625e-05
0.003254349608429937;0.0032777786254882812
0.00034659988825660353;0.00034618377685546875
0.0071644893670671115;0.007220953702926636
0.0005003805112020786;0.0005006790161132812
0.005006098591858289;0.0050144195556640625
0.0064254174545717024;0.00652565062046051
0.005316396739522422;0.005346238613128662
0.008393057345529696;0.008537258952856064
0.004362655901679112;0.004384070634841919
0.008323851176791318;0.008369475603103638
0.0005788413928296493;0.0005819201469421387
0.0006686087343740784;0.0006656646728515625
0.006200444849959717;0.006402134895324707
0.001865206021875883;0.0018857121467590332
0.005631374867522179;0.005662277340888977
0.002042345337418385;0.0020551681518554688
0.002073029730456521;0.0020732879638671875
0.009400664842321969;0.009440422058105469
0.003371641188923469;0.0034123659133911133
0.011501183128792418;0.011589229106903076
0.008038603239565238;0.008050918579101562
0.0016671393056378724;0.0016678571701049805
0.00993006272971904;0.010024011135101318
0.004686316187770786;0.004746377468109131
0.008923602821767336;0.009226560592651367
0.0069245592561471584;0.006985604763031006
0.005517458182345037;0.0055585503578186035
0.001066051171047575;0.0010651946067810059
0.009740907118110183;0.009781122207641602
0.0015241932553838728;0.0015257596969604492
0.003260369541338591;0.0033125877380371094
0.005086917591140943;0.00511544942855835
0.010520292449040292;0.010623365640640259
0.003052232966597064;0.0030565261840820312
0.001126305801495367;0.0011205673217773438
0.007368255547066749;0.0073871910572052
0.006418868691158391;0.006464287638664246
0.005469336006525948;0.005498319864273071
0.0018076078445715025;0.0018271058797836304
0.010172011621189608;0.010216683149337769
0.0039418863335879215;0.003949791193008423
0.0006662841250832953;0.0006660819053649902
0.000204815431138081;0.00020503997802734375
0.010985160376297824;0.011058390140533447
0.0006779744811269443;0.0006780624389648438
0.004390375038830027;0.0044796764850616455
0.0014324134220316724;0.001434326171875
0.003126347031272277;0.0031347572803497314
0.0018494616904687093;0.00186842679977417
0.0015637335425023038;0.00156402587890625
0.0009272318485322921;0.0009212493896484375
0.011719967784645936;0.011748284101486206
0.0035178050338255623;0.0035265982151031494
0.005065292568833848;0.005133569240570068
0.0016967729608426292;0.001697540283203125
0.00026510305572752073;0.0002651214599609375
0.00443300981378759;0.004436522722244263
0.0025937856481587857;0.0026386380195617676
0.005211555491704711;0.005236178636550903
0.0027849742414809238;0.002790987491607666
0.0040736401526906395;0.004106462001800537
0.0009758066674739277;0.0009824633598327637
0.0022936504922377605;0.0022926628589630127
0.01661603125572193;0.017184555530548096
0.0017561806094571657;0.0017614364624023438
0.0020774356159752993;0.0020799338817596436
0.0026105093607335724;0.0026234984397888184
0.0011917651008664122;0.0012047439813613892
0.006329906676427692;0.006359219551086426
0.0003795935069414195;0.0003834664821624756
0.00812060383054469;0.008140593767166138
0.0014611875093215629;0.0014881789684295654
0.00012522468425645567;0.000125885009765625
0.004106724835933291;0.004117041826248169
0.0005112115525406127;0.0005121231079101562
0.003760666730496409;0.003867238759994507
0.002553805849430865;0.002554476261138916
0.004302340117975254;0.004377111792564392
0.01999360935957214;0.0203130841255188
0.012492353029345345;0.012509375810623169
0.0013332009380596407;0.0013422369956970215
0.0019179430554141863;0.001933455467224121
0.00266911128748938;0.0026810765266418457
0.008060571359921739;0.008137643337249756
0.006270978847618376;0.006312191486358643
0.000630710919385651;0.0006313323974609375
0.014002990378380884;0.014202892780303955
0.0011805199751396603;0.0011805891990661621
0.0016305762604350922;0.0016326457262039185
0.0037002032495042094;0.003702133893966675
0.0019805521759208677;0.001980811357498169
0.0024295988114574557;0.0024347007274627686
0.008345942103444475;0.008407197892665863
0.001083334978241082;0.0010890960693359375
0.0035137745925704414;0.0035485923290252686
0.013713604185678813;0.013805985450744629
0.0010913030742705446;0.0010950565338134766
0.002396026580388234;0.0023965835571289062
0.012245152446239482;0.012594223022460938
0.0033131083275250717;0.0033288896083831787
0.011842773583491608;0.012045353651046753
0.001442799533039311;0.001453399658203125
0.0024245663115940726;0.0024261772632598877
0.003007495190198684;0.0030145645141601562
0.0016151164794600608;0.0016164779663085938
0.0004019228556633792;0.000400543212890625
0.010875549295415367;0.011022180318832397
7.691050798991754e-06;8.195638656616211e-06
0.0003045289187324952;0.00030517578125
0.00694532536686316;0.006995797157287598
0.002038545778218728;0.0020389556884765625
0.001967325341840231;0.0019703209400177
0.0026288928056077973;0.002634972333908081
0.0051716092539707435;0.005208909511566162
0.0021746104746034117;0.0021944940090179443
0.0017017917781342359;0.0017080307006835938
0.0003499862871514652;0.000354766845703125
0.004817570196957832;0.004923701286315918
0.011172030860309762;0.011334329843521118
0.01174977348324106;0.012097924947738647
0.003254236998660965;0.003286689519882202
0.003530583085410823;0.003541499376296997
0.004554606960488709;0.004666149616241455
0.002235697845035521;0.0022430419921875
0.004854529776587893;0.004876494407653809
0.006857559099304595;0.006915926933288574
7.875735909401715e-05;7.915496826171875e-05
0.017819365719500796;0.018355518579483032
0.013055961305695406;0.013215452432632446
0.008460190008066911;0.008499175310134888
0.001220558300762792;0.0012197494506835938
0.0013197326936178566;0.00131988525390625
0.01460458065758083;0.015455186367034912
0.0013863072880087486;0.001391977071762085
0.0041132379426288175;0.004154205322265625
0.0011517550161618993;0.0011491179466247559
0.0018023511240012851;0.0017948150634765625
0.0021130511642863973;0.002119094133377075
0.009085736771716046;0.009245872497558594
4.8669553827472114e-05;4.9591064453125e-05
0.0015847681164076917;0.0015930235385894775
0.009494579896443719;0.00959855318069458
0.006454469169126037;0.006472557783126831
0.0002647368469513965;0.0002651214599609375
0.0020334789584171573;0.0020944103598594666
0.0006841042906625976;0.0006809234619140625
0.0025519658841595075;0.0025734901428222656
0.0019778109039148774;0.001974135637283325
0.007470774745300301;0.007526099681854248
0.0035758445366095262;0.0035966038703918457
0.009171187537166097;0.009505301713943481
0.012191264873459685;0.012732595205307007
0.0006599081533626151;0.0006679296493530273
0.0005171738343515274;0.0005178451538085938
0.004037298012903333;0.00407041609287262
0.00014688823215318588;0.0001474618911743164
0.0048800771146188;0.0048923492431640625
0.0008397777607849367;0.0008392333984375
0.013515278758316316;0.013606369495391846
0.010885591178943067;0.011052370071411133
0.0043438869233807685;0.0043604373931884766
0.002269469020718462;0.0022659599781036377
0.0008375110330520173;0.0008406639099121094
0.0027563999083878047;0.0027893930673599243
0.005424209307000766;0.00544777512550354
0.0003345811662924099;0.00033473968505859375
0.009009059347003414;0.009119376540184021
0.00920899978237029;0.009254753589630127
0.003920073460764667;0.0039403438568115234
0.005387009836480643;0.005602359771728516
0.0005330463837259779;0.0005376935005187988
0.0020165220808049836;0.002027183771133423
0.0033036825223043483;0.0033082962036132812
0.006726557748265158;0.006773829460144043
0.002020578476275373;0.0020208656787872314
0.005436606878858287;0.005482494831085205
0.0020394789174787258;0.00203898549079895
0.0016219015250267279;0.0016336441040039062
0.009394983577489554;0.009430646896362305
0.006112944060209788;0.0061522722244262695
0.008015178749248427;0.008121907711029053
0.0005986590123692256;0.0005941390991210938
0.0005654518990271327;0.0005700290203094482
0.0032876693454067093;0.003319770097732544
0.004014843463198867;0.004024684429168701
0.001276681253250751;0.0012887939810752869
0.011179228520494203;0.01127132773399353
0.006296751015669323;0.006321847438812256
0.008898549847257999;0.009168475866317749
0.006618540539381596;0.006649315357208252
0.0039243129057697;0.003948863595724106
0.002155017619043308;0.002152472734451294
0.0023861299534220434;0.0024050474166870117
0.0025997099670637836;0.0025968849658966064
0.012447840865740663;0.012490302324295044
0.000640798175017675;0.000637054443359375
0.009162163053290038;0.00919535756111145
0.0024557287036206608;0.002464592456817627
0.007411407077579752;0.007484554313123226
0.0020915896817496364;0.002090364694595337
0.013506440356625645;0.013782382011413574
0.002052784322697676;0.0020861774682998657
0.0015055662159041293;0.0015131309628486633
0.0010144224966955409;0.00101470947265625
0.0009283608365404597;0.0009260177612304688
0.00819948948018482;0.008221715688705444
0.015960705556939018;0.016147464513778687
0.007537713140559209;0.007576167583465576
0.005714293619664616;0.005715310573577881
0.002758282996067875;0.002786308526992798
0.017668988050199883;0.017931461334228516
0.00521458054892451;0.00529615581035614
0.005067031279275794;0.005128234624862671
0.0014484249407688784;0.0014486312866210938
0.0023453032947445304;0.002377331256866455
0.00029952664218972717;0.00029981136322021484
0.0008680622330102798;0.0008755624294281006
0.003971657978741466;0.004024535417556763
0.0025560654447141186;0.0025577545166015625
0.005207025040519379;0.005220085382461548
0.004226942199867378;0.004227668046951294
0.007421880714112164;0.007462292909622192
0.00011578511475492554;0.0001163482666015625
0.011824752981273848;0.012378901243209839
0.003120833486870946;0.003136277198791504
0.0007190116064809221;0.0007171630859375
0.0017474976822267252;0.0017499923706054688
0.0010282010249555392;0.001036137342453003
0.006722341800886655;0.006887465715408325
0.0014819325033778698;0.001495063304901123
0.002599410468175816;0.002614051103591919
0.0029663581342549723;0.0029745101928710938
0.004489603626463629;0.004489928483963013
0.006355605296491532;0.0063619911670684814
0.0008881959672763162;0.0008897185325622559
0.00923090334336347;0.009528934955596924
0.0001065136174323366;0.0001068115234375
0.0030422540327920728;0.003056943416595459
0.0027943544496368275;0.0028800666332244873
0.0006391649610786814;0.0006431937217712402
0.0044191244256175126;0.004423171281814575
0.005408446841264687;0.005415081977844238
0.008869459586715072;0.008928298950195312
0.001015210307789056;0.0010194182395935059
0.00017445132983479812;0.0001766979694366455
0.0004647352554089162;0.00046887993812561035
0.001397331350967789;0.001392364501953125
0.0004753441244148785;0.00048148632049560547
0.0015830194491710365;0.0015836358070373535
0.01095645140795368;0.010978877544403076
0.0007864387086213194;0.0007867813110351562
0.0011371198210014626;0.00113677978515625
0.012374679609936854;0.01285022497177124
0.0022156677911841557;0.0022239983081817627
0.002789076917457389;0.0028030872344970703
0.0004973896957302693;0.0004949569702148438
0.005976561354020891;0.0059905946254730225
0.004892843666882421;0.004944026470184326
0.0010612890615011104;0.0010604560375213623
0.0003300538517266907;0.00033670663833618164
0.0016400116914818583;0.001639336347579956
0.0017020558367315125;0.0017226934432983398
0.0026596473843842833;0.0026588737964630127
0.0055513041867001345;0.0055777281522750854
0.004973581815373909;0.005028054118156433
0.001442396778526823;0.0014419257640838623
0.00826706454418591;0.008304625749588013
0.00011782299669690132;0.000118255615234375
0.005528263734324711;0.005560487508773804
0.002245952844951515;0.0022411346435546875
0.004882792745442251;0.0049145519733428955
0.007114757657405773;0.007118254899978638
0.0023549442609535737;0.002367854118347168
0.0035274343854637693;0.0035810768604278564
0.007650472556472981;0.007778853178024292
0.003622248188469241;0.0036597847938537598
0.010080368975763747;0.01013714075088501
0.0016310571935400438;0.0016241073608398438
0.00038071497104871663;0.0003814697265625
0.005332534169202513;0.0053882598876953125
0.0013641695231817884;0.001379251480102539
0.0025006842095695084;0.002509087324142456
0.0049756261782229316;0.0050286948680877686
0.011907992005468807;0.012343168258666992
0.0003741451549628152;0.00037960708141326904
0.0025597361024502527;0.002560347318649292
0.0036694927888495195;0.0036783218383789062
0.000269683018243828;0.00026988983154296875
0.00678703315843635;0.006827622652053833
0.011450683249301003;0.011790335178375244
0.007553944679231183;0.0076063573360443115
0.009036230864479872;0.009164571762084961
0.004539938814423793;0.004561305046081543
0.002072892194665153;0.002073228359222412
0.0010590508479678118;0.0010585784912109375
0.0012711913160042506;0.0012728571891784668
0.0005313745644481936;0.0005321502685546875
0.004246800980693889;0.00426250696182251
0.003204069571212342;0.0032415390014648438
0.0017998264118485228;0.0018126070499420166
0.004581027981413778;0.004620373249053955
0.0016168658864360941;0.0016199350357055664
0.004313418062670413;0.004320085048675537
0.005929558110415627;0.005954921245574951
0.006371859829742314;0.00647881580516696
0.005374591491280119;0.005421698093414307
0.001420243201245235;0.0014171600341796875
0.0012609047981288748;0.0012578964233398438
0.0007393440298150448;0.0007395148277282715
0.014549788059487832;0.014686644077301025
0.007190854376487574;0.007218480110168457
5.893148736448138e-05;5.91278076171875e-05
0.004644561322564808;0.004672437906265259
0.00798551964910954;0.008016496896743774
0.0005072377378786777;0.000507354736328125
0.012820400066533354;0.012866497039794922
0.003917515741995101;0.00391581654548645
0.003278602493685444;0.003308236598968506
0.0021226490793724313;0.0021372735500335693
0.0018690598085144233;0.0018762648105621338
0.00186879343251603;0.0018682479858398438
3.437271178770864e-05;3.4689903259277344e-05
0.0027885522471917646;0.002810634672641754
0.019050984829631964;0.019567102193832397
0.005654637713852786;0.0056795477867126465
0.0012851751272875348;0.001285552978515625
0.0012358903718392232;0.0012470483779907227
0.005428022528452527;0.005469620227813721
0.0021936215999582708;0.0022126436233520508
0.0011238432584424296;0.0011234283447265625
0.0012463629207038235;0.0012454390525817871
0.008580827935334545;0.008684217929840088
0.0038222956837208554;0.0038468241691589355
0.0006322854213689425;0.000629425048828125
0.00023988327347957268;0.000240325927734375
0.0011901752502662994;0.001190185546875
0.005840743793270036;0.005957812070846558
0.00128717011581823;0.0012906193733215332
0.00017234315843906706;0.00017261505126953125
0.002311242584668216;0.0023183822631835938
0.002342696740787524;0.002347022294998169
0.00608446585774602;0.006142944097518921
0.002479457875240779;0.0024823546409606934
0.005136648566528201;0.005184173583984375
0.0009149893900304155;0.0009157657623291016
0.0010518048444932576;0.0010519027709960938
0.012351492029453284;0.012474656105041504
0.005168666049656765;0.005202829837799072
0.003591912975980376;0.003644607961177826
0.004044450848839936;0.0040502846240997314
0.010196200151575211;0.01026734709739685
0.0007076740827332414;0.0007129013538360596
0.0006926191882446958;0.0006963014602661133
0.0010359213215390675;0.0010404586791992188
0.00010970768680824431;0.000110626220703125
0.0032543762930171147;0.003259599208831787
0.0037312345998289673;0.0037592649459838867
0.0009417444727989535;0.0009525120258331299
0.0004719651353958021;0.00047206878662109375
0.011516413709513097;0.011599570512771606
0.0008399676881050672;0.0008401870727539062
0.00044451824786662087;0.0004444122314453125
0.004218844158462977;0.004241734743118286
0.0035705195027428333;0.0036555826663970947
0.006081046538753485;0.006165146827697754
0.008590076812992627;0.008612573146820068
0.0127222500703707;0.012928962707519531
0.008172482089394245;0.00826757401227951
0.009748541905837245;0.009799182415008545
0.005261266598178217;0.0052623450756073
0.011808945660873125;0.011989124119281769
0.0032684451911999457;0.003291487693786621
0.010148326696034883;0.010339051485061646
0.0021343234647262337;0.0021634697914123535
0.00523945183057085;0.005364596843719482
0.004667746992047019;0.004711121320724487
0.005264822641220853;0.0052909255027771
0.007757243477522586;0.00786679983139038
0.008190706114573414;0.00821620225906372
0.01026670326554553;0.010323822498321533
0.003978224148794569;0.003982037305831909
0.016389903810267975;0.016733553260564804
0.0032513145463008574;0.0032520592212677
2.6091815472491835e-05;2.8371810913085938e-05
0.008171005622133914;0.008187830448150635
0.0047958275505437485;0.004828557372093201
0.0006506475138692383;0.0006513595581054688
0.005633136813005241;0.005743652582168579
0.0011418886733852779;0.0011386275291442871
0.00454598619964074;0.00455087423324585
0.007987840704075459;0.0080128014087677
0.004791268783178503;0.004792124032974243
0.004687308034508192;0.004717767238616943
0.01061208672714687;0.010659277439117432
0.008668463089509065;0.008753031492233276
0.00079910836665473;0.0007963180541992188
0.0012742593151518439;0.001274213194847107
0.0009710612377952933;0.0009688735008239746
0.006275553289710048;0.006322324275970459
0.014367607294394761;0.014515575021505356
0.001539472332148083;0.0015429854393005371
0.00449004450918384;0.004512965679168701
0.0007293904704090946;0.0007333755493164062
0.004383493211159061;0.004501789808273315
0.008424879208948731;0.008543267846107483
0.0025879518109634177;0.00260356068611145
0.003247848822285708;0.003280937671661377
0.009221300445061857;0.009259045124053955
0.0061511998705030685;0.006191134452819824
0.005342977437490565;0.005372047424316406
0.003184267611728223;0.0031843483448028564
0.0019549778587767096;0.00196075439453125
0.002796522756615308;0.002816617488861084
0.0023559233257896698;0.002349853515625
0.009797489624230183;0.00989311933517456
0.003697150688319745;0.0037280619144439697
0.0020216724957018394;0.0020468533039093018
2.436952309402915e-05;2.7954578399658203e-05
0.012765462926199895;0.012877166271209717
0.0012389194325156516;0.0012397170066833496
0.0009251945330154488;0.0009344816207885742
0.005431864739076172;0.00547201931476593
0.0007015488401435869;0.0007023215293884277
0.0005809649999125749;0.0005981922149658203
3.041608733112864e-05;3.212690353393555e-05
0.0001356120859843547;0.0001354217529296875
0.0037386937335834153;0.0037934035062789917
0.004885126027054897;0.004903703927993774
0.0028688699768114876;0.0028988048434257507
0.004802495577652526;0.004802733659744263
0.0010649794145389452;0.001059502363204956
0.009291820436077488;0.00939701497554779
0.0036430974514154954;0.003660231828689575
0.005405911451772588;0.005416810512542725
0.008067450375755347;0.008152037858963013
0.004605369457571075;0.004640370607376099


==> data/scatter/mnist-a-standard-strong.csv <==
True Distance;Estimated Distance
0.029977719386308024;0.029989391565322876
0.019668222995599092;0.019997626543045044
0.026454873429452262;0.02645532414317131
0.020595564898042873;0.020596137270331383
0.042493073106182444;0.04257005453109741
0.04682682696778367;0.046827346086502075
0.019491292439740657;0.01982569694519043
0.0028070768483655605;0.0028028488159179688
0.021305922371873186;0.02181720733642578
0.03273077134128492;0.03328132629394531
0.031624243598435596;0.031701087951660156
0.013930065526048195;0.013930290937423706
0.04688820675585814;0.04875841736793518
0.025368238462213092;0.02538999915122986
0.026535355258117344;0.026535987854003906
0.023148728588358824;0.02315276861190796
0.057153977782918586;0.05820387601852417
0.03673105786237496;0.036731719970703125
0.029248966634690114;0.029797911643981934
0.0568111846890341;0.05681127309799194
0.011618314203140247;0.011618614196777344
0.0013693914066946163;0.001369476318359375
0.028601172409061952;0.02865244448184967
0.03576192697590654;0.035762786865234375
0.013593868980225438;0.013982772827148438
0.0071502242491461535;0.007150247693061829
0.01648351516007995;0.01648426055908203
0.04956969308286933;0.05136409401893616
0.022853635227270064;0.023316457867622375
0.025254768334172076;0.025273039937019348
0.027581291719086617;0.02758200094103813
0.02633733508035453;0.026346564292907715
0.004033686918393121;0.004034072160720825
0.018041098086572987;0.018041610717773438
0.012145407810252473;0.01214599609375
0.029734559742321705;0.029734937474131584
0.01542649653658823;0.0154266357421875
0.02832865849484799;0.028328895568847656
0.0022034985355674584;0.0022039413452148438
0.040356770414544614;0.040580153465270996
0.007195101048318723;0.00723227858543396
0.009490139300837126;0.009540870785713196
0.024271101787213777;0.024271558970212936
0.014123331755676767;0.014141827821731567
0.04248881119759388;0.04270710051059723
0.03172093869971469;0.03173449635505676
0.053162887704825613;0.0552825927734375
0.0011303539252821623;0.0011310577392578125
0.026998367759219596;0.027704328298568726
0.009310405250205451;0.009310722351074219
0.04556437347126057;0.046174924820661545
0.03608210630760382;0.03611600399017334
0.02586385351269905;0.025864601135253906
0.011954846777256577;0.01195526123046875
0.03965601654374944;0.04144817590713501
0.004986428515909193;0.004986763000488281
0.036546350935745556;0.03798145055770874
0.012796557135297055;0.012796580791473389
0.022900869593923342;0.022916316986083984
0.03303592363866679;0.03344297409057617
0.018066661285330785;0.018165960907936096
0.020889765311925036;0.021453946828842163
0.03529830971571133;0.03529834747314453
0.03393338510600856;0.03393363952636719
0.03412147205579356;0.03412151336669922
0.019978785093694065;0.020806793123483658
0.026743800251806005;0.02674388885498047
0.023344365507371238;0.023344993591308594
0.009932891200249082;0.0099334716796875
0.06259042619605891;0.06262856721878052
0.028914545322207805;0.028919219970703125
0.02650457567579373;0.02706719934940338
0.040454014424941384;0.04209357500076294
0.0010871261508951721;0.0011502504348754883
0.003868618607228165;0.0038686394691467285
0.04010517501785941;0.04223513603210449
0.02433810022817104;0.024338722229003906
0.011411738728729939;0.011491365730762482
0.018819714606912844;0.019465208053588867
0.0041175228130257025;0.0041179656982421875
0.010847114681149225;0.010847151279449463
0.06608030587858527;0.06942889094352722
0.009226676355721214;0.009226799011230469
0.025700903125175294;0.025701552629470825
0.01745485672999017;0.01745513081550598
0.022433014462365935;0.022527575492858887
0.02874186948110663;0.028742069378495216
0.03244023864971401;0.032441139221191406
0.05599528239455957;0.05640518665313721
0.0009328746606411043;0.0009336471557617188
0.010433546751143274;0.010434150695800781
0.03964520163488123;0.040891051292419434
0.0600031989093053;0.060004234313964844
0.02668361202364401;0.026683807373046875
0.04432001339709507;0.046293988823890686
0.027130988971669885;0.02727094292640686
0.025742688657321575;0.02574273943901062
0.00803324594820704;0.008189648389816284
0.04528558556443761;0.045286208391189575
0.042399882352242506;0.04312551021575928
0.028340456840278253;0.02848389744758606
0.026659377176665167;0.026798486709594727
0.018531541636939913;0.018972694873809814
0.019007517638459;0.02153003215789795
0.028541597955744295;0.02856314182281494
0.020055696653241355;0.020055800676345825
0.017270462120043843;0.017271041870117188
0.007762459551868731;0.007844924926757812
0.04906800392492717;0.04906848073005676
0.049242109158074296;0.049242906272411346
0.018802439629534155;0.019082248210906982
0.03424335936581124;0.03503492474555969
0.0279260112151651;0.02809135429561138
0.010953155619895284;0.010953903198242188
0.026360013573311997;0.026360511779785156
0.04558478808327139;0.045863211154937744
0.03396946138651596;0.033969879150390625
0.005214027947038135;0.005214691162109375
0.055868138441133426;0.05628490447998047
0.01051333547435581;0.010514038614928722
0.029509501771017858;0.03050088882446289
0.000628028894551894;0.0006284713745117188
0.014218691337544708;0.014219284057617188
0.02988980372647754;0.029934406280517578
0.022215709518665902;0.022459030151367188
0.02444572395739217;0.0244465172290802
0.019034089944714477;0.019783437252044678
0.01788740798530708;0.0179976224899292
0.007061832122491379;0.007061898708343506
0.032044591733854336;0.03289860486984253
0.021046676660715656;0.021046960726380348
0.026287973004962502;0.02628803253173828
0.03708819182251211;0.03708839416503906
0.02749391990564595;0.027599841356277466
0.028454840893430672;0.028486311435699463
0.017751089181503425;0.017772287130355835
0.008914173736383391;0.00891489814966917
0.032571538216029164;0.03257179260253906
0.02629425423557142;0.026294708251953125
0.005393569293262478;0.005628481507301331
0.04195971287251098;0.041960593312978745
0.017914900171977673;0.018130004405975342
0.027909738381876947;0.028621628880500793
0.027986903909816112;0.028126686811447144
0.016735134001956812;0.01673586666584015
0.019920788560733524;0.01992127299308777
0.05279223058652988;0.052811622619628906
0.030293404337408326;0.03047466278076172
0.016329862981279322;0.016330063343048096
0.015483983851864103;0.015501022338867188
0.026727675514576024;0.02683374285697937
0.0017357658649637278;0.0017366409301757812
0.00814232607550656;0.008150190114974976
0.010400578950613602;0.010614633560180664
0.02915802562427086;0.02974224090576172
0.005613130619659888;0.005613163113594055
0.023992152134493565;0.02523881196975708
0.012886707172026286;0.01291203498840332
0.04487774367656284;0.04563535749912262
0.014329333867269632;0.014329910278320312
0.02434054881851865;0.0256117582321167
0.02693376157382136;0.02728593349456787
0.019435481759765394;0.019435882568359375
0.02320733686473726;0.023571670055389404
0.025701774504520214;0.025828391313552856
0.026061466393425506;0.026150107383728027
0.01047733832795086;0.010670546442270279
0.016331559871127825;0.01633167266845703
0.018994110932744522;0.019233182072639465
0.03369741878919473;0.03394597768783569
0.02325118195206867;0.023251324892044067
0.012319887271722492;0.012320518493652344
0.017232412353722304;0.017844930291175842
0.058724282644175174;0.060346394777297974
0.043812775566612124;0.045224130153656006
0.02884142811513661;0.029054701328277588
0.03733611538345555;0.037552542984485626
0.01809807631648608;0.018328368663787842
0.04069101076981693;0.041168212890625
0.022382180516471274;0.022423267364501953
0.010208306597660767;0.010258674621582031
0.0160498774072514;0.016050338745117188
0.018492685341690542;0.018493155017495155
0.031239788273972707;0.031626611948013306
0.03061373855648318;0.031238555908203125
0.046076368178488;0.04643926024436951
0.015896995715307213;0.0158977210521698
0.01888877301586796;0.019651830196380615
0.025556314517685228;0.02592766284942627
0.031847671045710846;0.032506465911865234
0.025455347947260735;0.025729328393936157
0.020352401088624718;0.020352980121970177
0.01857975766912639;0.01858043670654297
0.02756173590936073;0.028296351432800293
0.002441707683900256;0.002441704273223877
0.02537565858785202;0.025376319885253906
0.060960046323806166;0.06140962243080139
0.02671643673213307;0.026717154309153557
0.008094278851101384;0.00809478759765625
0.0459176559455482;0.04591849446296692
0.0213374445646922;0.021387159824371338
0.026387624080304574;0.0266554057598114
0.0611503248672688;0.0640263706445694
0.04326507161664006;0.04349030926823616
0.029459522223787234;0.02982109785079956
0.025362390475489466;0.02536296844482422
0.02692554633422175;0.026926040649414062
0.026097085999785684;0.026600897312164307
0.030881340976688404;0.0315016508102417
0.027606833820971594;0.02892705798149109
0.00030389011573979646;0.00030422210693359375
0.013921216457429445;0.013921767473220825
0.040449817581781455;0.04045012593269348
0.017052209536363536;0.017052650451660156
0.057727530231053564;0.05772984027862549
0.023274015162205317;0.02327442169189453
0.015544042588098831;0.016020774841308594
0.026456796690920287;0.026543140411376953
0.022499665611570293;0.022500038146972656
0.009050118712704489;0.009050369262695312
0.02876344739098915;0.029344618320465088
0.024893842822965268;0.02489602565765381
0.014207683663377628;0.014207839965820312
0.0008957824137883376;0.000896453857421875
0.02040521376032978;0.02040576934814453
0.015986524545791754;0.015986710786819458
0.008114731073490375;0.008114814758300781
0.03435716574694931;0.034481048583984375
0.007147592189992531;0.007147789001464844
0.040694067269730634;0.040985107421875
0.014658191151662213;0.014658899046480656
0.04016112773926476;0.04245340824127197
0.00018376772301255062;0.000183790922164917
0.022552906992382906;0.022552937269210815
0.013066934390930488;0.013067245483398438
0.03834114043910607;0.03975963592529297
0.030968085572524215;0.031594276428222656
0.017626087976609126;0.01764965057373047
0.03548840751153784;0.0355379581451416
0.0039016488310359898;0.003926873207092285
0.054697568617963516;0.06010428071022034
0.047458775824428444;0.049855053424835205
0.026880208706159186;0.02690887451171875
0.012692184236480554;0.012705802917480469
0.03884110803027114;0.03884166479110718
0.059415907064920136;0.06214141845703125
0.027188639139450795;0.027189254760742188
0.05236694461580005;0.054058849811553955
0.021293116165959997;0.02129364013671875
0.005007913765728744;0.005008697509765625
0.003356528717256645;0.00335693359375
0.022760084801674716;0.022760391235351562
0.009776043630556272;0.009776115417480469
0.021475689251599966;0.021977245807647705
0.001105591377566665;0.00110626220703125
0.01648983411450158;0.01648998260498047
0.031311351799095374;0.031975388526916504
0.015650773723669107;0.01568940281867981
0.034532590394900656;0.034591078758239746
0.008090341601816523;0.008103788830339909
0.006228613384775777;0.006229400634765625
0.013831193389606186;0.01383209228515625
0.02256585224176713;0.02256651408970356
0.034168856252962544;0.03416919708251953
0.005083007515522448;0.0050830841064453125
0.03599190111694052;0.03635367751121521
0.05391147261167705;0.054030418395996094
0.037915941509363345;0.03806591033935547
0.020835739676721945;0.020973213016986847
0.01650696831307387;0.01650698482990265
0.012783518199807832;0.012784004211425781
0.015242507595330683;0.015242576599121094
0.05935067864882396;0.06144353747367859
0.021941754120319373;0.021942138671875
0.0161390614155889;0.01617148518562317
0.0010749330138671571;0.0011525750160217285
0.04448127778481045;0.0462910532951355
0.025495278695201417;0.025526046752929688
0.014459120961994686;0.014459311962127686
0.02801458844279406;0.028015166521072388
0.031016585703107002;0.031023025512695312
0.015216795270048659;0.015217721462249756
0.024613157250546445;0.02557551860809326
0.0337533863215236;0.03375983238220215
0.013254070083734873;0.0132543183863163
0.006472154646520264;0.0064796507358551025
0.011755591686375305;0.011849641799926758
0.05012254006395897;0.05012315511703491
0.027585869824137972;0.029077917337417603
0.01763277880346779;0.017633438110351562
0.007686822675198212;0.007697641849517822
0.02252008292937699;0.0225204024463892
0.011919790953712431;0.01192058902233839
0.012084722612604848;0.0120849609375
0.03771804907918306;0.03772762417793274
0.019638138466234384;0.019639015197753906
0.05397345442649535;0.05812549591064453
0.026368896609152797;0.026379883289337158
0.06498417769211876;0.0655524730682373
0.03891160738802594;0.03931242227554321
0.026027748901136637;0.026479452848434448
0.002631978778256062;0.00263214111328125
0.023121925980746347;0.023588955402374268
0.04582099756478325;0.04594317078590393
0.03279612641100157;0.032796889543533325
0.04747935010050547;0.051972389221191406
0.017714911027237212;0.017796829342842102
0.04668967023705607;0.050649166107177734
0.007695329709191142;0.007760435342788696
0.023255037924379662;0.023591965436935425
0.007874282659892597;0.007874488830566406
0.061741469608695775;0.06357133388519287
0.01644259196231933;0.016621768474578857
0.024501241077510255;0.02472400665283203
0.021172695111341917;0.02118009328842163
0.018494444931955;0.018583565950393677
0.02441152063745294;0.02448752522468567
0.02202855973345669;0.022029221057891846
0.028824567103749133;0.028825759887695312
0.020343808182209502;0.02034473419189453
0.04101596901111618;0.04207053780555725
0.003719380663348057;0.0037202835083007812
0.04730865482245402;0.0483909547328949
0.023570235643802208;0.023570269346237183
0.02051756125157373;0.020543426275253296
0.006763743477045333;0.006764411926269531
0.0043496579475502265;0.004664182662963867
0.006932215444305272;0.006932258605957031
0.019510963979730414;0.0197126567363739
0.045917971655898844;0.047722697257995605
0.019682930601332724;0.02398921549320221
0.013424189456715035;0.013992995023727417
0.03133244470516083;0.03147134184837341
0.013984152699709939;0.014357581734657288
0.020974962205068934;0.02282954752445221
0.03134886877064401;0.03134921193122864
0.04392721875014318;0.04510395973920822
0.02030518714322925;0.020471930503845215
0.03959648150129931;0.039596736431121826
0.03532637255938922;0.0356745719909668
0.01921319901217849;0.01921367645263672
0.03060431979536027;0.030605249106884003
0.02850408398146458;0.028651028871536255
0.06410478787461427;0.06607821583747864
0.03839366129825054;0.03839397430419922
0.011609052409611097;0.011873424053192139
0.010127759635846247;0.010128051042556763
0.020511784025467834;0.021142631769180298
0.0030159801461363957;0.0030164718627929688
0.005456415799482165;0.005626857280731201
0.025683079319356057;0.02568340301513672
0.04187748512514615;0.042766690254211426
0.014887218886478787;0.014887303113937378
0.03013199404847673;0.030132323503494263
0.01785559508374761;0.017856594175100327
0.018508119688919647;0.018508851528167725
0.035422333593746816;0.03556951880455017
0.028076181941275386;0.02807696908712387
0.006588097920015367;0.006588935852050781
0.047706311238378214;0.05123665928840637
0.020235855333699766;0.02061218023300171
0.03266234712885846;0.03266318887472153
0.0007197003255955141;0.0007200241088867188
0.009611334757272983;0.009612083435058594
0.01925285037712774;0.01925542950630188
0.023937764299350465;0.0240459144115448
0.026346784312634354;0.026347100734710693
0.016163677532677837;0.01616382598876953
0.024700291072242076;0.02470090053975582
0.015029725723429404;0.01515519991517067
0.025033101642460386;0.02550530433654785
0.04467595921615896;0.04520481824874878
0.011397636821308201;0.01139819622039795
0.01587031796365319;0.0158710777759552
0.018491937255237494;0.018634319305419922
0.020550194703722786;0.020550698041915894
0.031070189518679004;0.031070709228515625
0.012462971870142702;0.012463003396987915
0.016861429635041853;0.016861915588378906
0.0286410365950172;0.029036372900009155
0.0029673073252578556;0.00296783447265625
0.023646721425256235;0.02364712953567505
0.031322885770091756;0.033257514238357544
0.019442784228588743;0.019443511962890625
0.002260965096773841;0.002277374267578125
0.011982410939960485;0.011982917785644531
0.0340353450227129;0.03430745005607605
0.015173033662618605;0.015224218368530273
0.02389385352086309;0.024092674255371094
0.03624318239316729;0.03624323010444641
0.015262794395047402;0.015263522043824196
0.02713146554207966;0.027614712715148926
0.03937601612136126;0.03937605023384094
0.005665092051384343;0.00566515326499939
0.015439551161758101;0.015439987182617188
0.019583903912513113;0.019724763929843903
0.012392864182639119;0.012393875047564507
0.009172532964404073;0.009173393249511719
0.03252659110403435;0.032526999711990356
0.020993350581187658;0.020997047424316406
0.013641384887980368;0.013642244972288609
0.021135121415470266;0.021476373076438904
0.00440211475595861;0.00440216064453125
0.021834397939862946;0.0218353271484375
0.006878182451159995;0.0068784356117248535
0.036054355865987237;0.036461055278778076
0.026313995726958854;0.026522696018218994
0.013362622681983264;0.013598382472991943
0.014590203749151102;0.014590293169021606
0.007579275181021641;0.007579803466796875
0.01675861748289715;0.016790390014648438
0.04036448378126731;0.040367186069488525
0.02495591824046639;0.024956703186035156
0.010945006561836168;0.010980978608131409
0.02049075677765134;0.020672261714935303
0.047091050384856545;0.04709148406982422
0.014591947827404169;0.014821290969848633
0.020889777651029916;0.021419474855065346
0.016133216403939256;0.01613355055451393
0.00010159284848418592;0.00010159611701965332
0.02831657295329275;0.028317367658019066
0.019950299118994947;0.020273029804229736
0.025904033004842394;0.026479452848434448
0.015428322134368705;0.015428870916366577
0.01309549533477227;0.01310533657670021
0.02630663356009842;0.026307106018066406
0.011397636832973321;0.011398285627365112
0.02614324691472616;0.026239395141601562
0.020863675087678713;0.02093261480331421
0.006574421710330707;0.0066480934619903564
0.01519276816604727;0.015192985534667969
0.03018738065556359;0.030187606811523438
0.05113349164096754;0.0516895055770874
0.012833625858350186;0.012834876775741577
0.030782503268605925;0.030872076749801636
0.06988347038462987;0.07276293635368347
0.026064506597400623;0.02688160538673401
0.004591605783507497;0.0046558380126953125
0.0302004529481243;0.03198609873652458
0.0008011144019062052;0.0008020401000976562
0.021022077098608073;0.021022796630859375
0.0570990980586434;0.05801030993461609
0.04056796307554174;0.040568023920059204
0.06830990339982969;0.07245352864265442
0.006700570022268586;0.006701469421386719
0.02638642008542973;0.026450105011463165
0.054893593504990366;0.058760643005371094
0.03266648191768908;0.03266716003417969
0.013879476919695006;0.01392027735710144
0.008538196701245303;0.008620262145996094
0.014870332408490132;0.014870643615722656
0.0200163000155263;0.0200423002243042
0.01369441269628099;0.014035642147064209
0.020169134717261686;0.02029705047607422
0.015433435132246136;0.015433460474014282
0.007569740838105245;0.007596522569656372
0.04455912437589457;0.04826638102531433
0.009862117293760393;0.009862899780273438
0.02025053564401696;0.02044329047203064
0.011423578055345515;0.011424064636230469
0.01535632481130598;0.015359431505203247
0.018047764202303185;0.01804828643798828
0.0625375584605431;0.06456375122070312
0.046119881949522136;0.04803934693336487
0.01533459252518495;0.0153350830078125
0.028094172898719155;0.028585046529769897
0.038436666833217725;0.038455963134765625
0.020692777657956296;0.02102281153202057
0.027494751706504502;0.02759307622909546
0.017862688335247387;0.01786327362060547
0.02378939207711117;0.024001121520996094
0.013641986346079793;0.013642311096191406
0.019932821950453435;0.01993483304977417
0.02069834502448708;0.02069854736328125
0.02217682373821413;0.022179454565048218
0.02434041066918754;0.02443009614944458
0.015668847626750564;0.0156688392162323
0.011942109634404294;0.011942833662033081
0.01067636318331242;0.010699093341827393
0.027664594005826503;0.027840495109558105
0.00798318696290241;0.007983604446053505
0.027240601078096807;0.02726358361542225
0.0006138288693218233;0.000614166259765625
0.011440001328236766;0.011440277099609375
0.024548397434178845;0.024654477834701538
0.03256761606192345;0.03256797790527344
0.010703593605933155;0.01070404052734375
0.0027899238470873496;0.0027904510498046875
0.026717532692417334;0.026718080043792725
0.019723683783518423;0.019726663827896118
0.025108765728637055;0.02537885308265686
0.018279596680582433;0.018574029207229614
0.029194204692819834;0.029667139053344727
0.026464075760881393;0.0269315242767334
0.012002396879950417;0.012382745742797852
0.015580489822533183;0.015581130981445312
0.01945881224596801;0.020045220851898193
0.004787862261312396;0.004788398742675781
0.02189891183666654;0.021899253129959106
0.02934301527043915;0.029696404933929443
0.020528421359395036;0.02100241184234619
0.0192503099773488;0.019258737564086914
0.019102035775636853;0.019102096557617188
0.030251716626486274;0.030498504638671875
0.043363331157621955;0.0434933602809906
0.03206519158959935;0.032267987728118896
8.914607282725894e-05;8.913874626159668e-05
0.04244035639893708;0.04268541932106018
0.05884816962899388;0.05901467800140381
0.06183362969964814;0.062051206827163696
0.02522097759869777;0.025794029235839844
0.013173654823515624;0.013177573680877686
0.005169062350440797;0.005167484283447266
0.02699548883070612;0.02699565887451172
0.03143964549823608;0.03152120113372803
0.011895520221707536;0.011889457702636719
0.019408182303381167;0.01970463991165161
0.04951932293018884;0.049864500761032104
0.04504814754767187;0.04694119095802307
0.034641337494310316;0.03539907932281494
0.003689801884039283;0.0036907196044921875
0.01949565577447783;0.01949596405029297
0.01625624521820291;0.016382426023483276
0.023962815239152085;0.024333983659744263
0.0031786050824344236;0.003178616752848029
0.0009195389349118989;0.0009202957153320312
0.013023616454815558;0.013024330139160156
0.024772415461144497;0.024932757019996643
0.013943663412686484;0.013943701982498169
0.014886047329526591;0.014986038208007812
0.00861173673009301;0.008624076843261719
0.009716389457234412;0.009716421365737915
0.02918779231412539;0.029188185930252075
0.02594962492195047;0.027135372161865234
0.05338043046621576;0.058928489685058594
0.02155482140930071;0.02155497670173645
0.012747281077364949;0.012747764587402344
0.027772541316275528;0.027858108282089233
0.01639317224716641;0.016403406858444214
0.00587169986150125;0.006037712097167969
0.032968909007699804;0.033016473054885864
0.02467473138071257;0.024722397327423096
0.0023307376920179332;0.002340972423553467
0.014487337747148369;0.014495849609375
0.021665491514289974;0.021665871143341064
0.01693139806114287;0.016982972621917725
0.011776393747787434;0.011778950691223145
0.024152184899158886;0.024153366684913635
0.02195585194117498;0.022220611572265625
0.022678424077500016;0.02267928048968315
0.06314836977136155;0.06314843893051147
0.005406744314355851;0.0054073333740234375
0.03480430987621357;0.034805189818143845
0.023867106735577494;0.024062752723693848
0.02002392670365405;0.02002429962158203
0.040130663492541366;0.04181700944900513
0.009565426277077408;0.009566307067871094
0.002332498035518869;0.002330780029296875
0.017462927974046312;0.01746368408203125
0.018244849643343164;0.0182456374168396
0.02175634592153231;0.021757125854492188
0.012079012179191601;0.012079238891601562
0.04841220252193759;0.048424720764160156
0.04446180660370895;0.045576006174087524
0.025174101426382454;0.025176584720611572
0.021137537143241403;0.021513015031814575
0.026442463618090436;0.026622802019119263
0.025341578929024885;0.025638341903686523
0.017681857064332406;0.017695963382720947
0.045245662266610844;0.04524615406990051
0.035285119807029995;0.037139892578125
0.008280097356021454;0.008284568786621094
0.0437162949390224;0.04371646046638489
0.02599398723286879;0.02599620819091797
0.029092567402323955;0.02909327670931816
0.016587018877067896;0.016587287187576294
0.02796640349394914;0.029083795845508575
0.04380811078406624;0.04390224814414978
0.04559757750862876;0.04559805989265442
0.004864996949112998;0.0048656463623046875
0.0038932618921165368;0.004074394702911377
0.026197693549690915;0.026423335075378418
0.0030960902675069278;0.0030965805053710938
0.02694358693625356;0.027284324169158936
0.0015290628413046322;0.0015578866004943848
0.043224462213518354;0.04635968804359436
0.021692203544143494;0.021901249885559082
0.02749411749089263;0.027708053588867188
0.03986233747884689;0.04064282774925232
0.024009613827617883;0.02419421076774597
0.028380875834638643;0.02838134765625
0.04610355154169588;0.04812431335449219
1.8153490855314477e-05;1.9073486328125e-05
0.038481165976218853;0.03893625736236572
0.0241779449217268;0.02418215572834015
0.017464952354222286;0.017465591430664062
0.0264623071708885;0.027198433876037598
0.02010132721084594;0.020861446857452393
0.01904610640194951;0.019101232290267944
0.03584652273202077;0.035846710205078125
0.029357087441744378;0.02935791015625
0.015307395538581663;0.015307426452636719
0.03409010019210064;0.034170567989349365
0.0446615066866488;0.0460638701915741
0.014183639920666529;0.014183729887008667
0.023374086726135255;0.023374557495117188
0.03932304586080762;0.0393238365650177
0.027234180895674018;0.028769195079803467
0.03750815702444034;0.03750830888748169
0.03038996610149624;0.03048206865787506
0.01848166240186121;0.018548786640167236
0.031325140659064714;0.03132522106170654
0.01976788576290625;0.019856691360473633
0.02189328488965403;0.02193605899810791
0.03284262384382681;0.03284263610839844
0.014008064245959996;0.014281928539276123
0.07158199669834166;0.07158282399177551
0.014664788809264848;0.014707639813423157
0.028998232034650646;0.02899840474128723
0.01814338801033576;0.018143653869628906
0.04034347092652813;0.041665107011795044
0.026614122370704922;0.026615142822265625
0.0625538151338817;0.06557238101959229
0.016238814855713057;0.01637589931488037
0.035380355857564376;0.03538091853260994
0.01795330609243426;0.018151462078094482
0.02268656538599814;0.02268695831298828
0.031960129983484985;0.031960487365722656
0.03607004091150192;0.036073267459869385
0.013573282587250305;0.013599395751953125
0.009161193564248741;0.00917554646730423
0.02834192920618858;0.02883043885231018
0.016626056192233982;0.01662731170654297
0.01957384751864871;0.01959279179573059
0.019268337491647913;0.01935642957687378
0.0524493064179986;0.05244925618171692
0.04199567725002566;0.04377362132072449
0.0144310944967769;0.014431953430175781
0.04686317850217736;0.04802227020263672
0.029556634054496995;0.029557228088378906
0.004411664168911658;0.0044116973876953125
0.014540451189324066;0.014838874340057373
0.033654409371955206;0.03442448377609253
0.04258691320315909;0.04341763257980347
0.031259001300393385;0.03156810998916626
0.03623834993496857;0.03649142384529114
0.024210059877648845;0.02421092987060547
0.006056284994613974;0.006056785583496094
0.03260634223543808;0.0328492671251297
0.013170534589750219;0.013233721256256104
0.018062175846802503;0.018103614449501038
0.018998528185712352;0.018998637795448303
0.029978281053642624;0.030550837516784668
0.01737032381948249;0.017370952293276787
0.01500343157688596;0.015027552843093872
0.03146258214046664;0.03146333247423172
0.013675867667700976;0.013849858194589615
0.03393817835826885;0.03408241271972656
0.012853828612206126;0.012854576110839844
0.02167742606996134;0.021683990955352783
0.002066525988361423;0.0020666122436523438
0.023308045895823446;0.023896992206573486
0.019510048451022163;0.01951122283935547
0.05185226185286774;0.05390429496765137
0.021674164844517778;0.021994054317474365
0.046155000562641546;0.047074586153030396
0.019793052785901367;0.01979351043701172
0.03189117253083592;0.031891822814941406
0.014572349396574147;0.014573040418326855
0.016316004434467728;0.01631602644920349
0.04179758969514091;0.04179859161376953
0.01817236494640955;0.0181732177734375
0.03607884234769236;0.03692144155502319
0.03545881820913603;0.03563213348388672
0.013644174749723587;0.013645172119140625
0.02297437732078799;0.023028820753097534
0.01633077227061964;0.01636505126953125
0.019288474042926537;0.019289016723632812
0.018981786575853823;0.018982887268066406
0.0375749737172831;0.03955078125
0.030212146712488935;0.030856609344482422
0.03790240796936598;0.03790241479873657
0.009037937891581452;0.009038439951837063
0.018226790534036544;0.01824188232421875
0.028644775667703227;0.02923712134361267
0.011389942047822772;0.01139068603515625
0.021313887066779846;0.02157643437385559
0.06250359270168264;0.06662845611572266
0.07282413718091264;0.07305288314819336
0.006430663553248934;0.00643157958984375
0.027943991023098164;0.0287647545337677
0.03001522694150545;0.03161144256591797
0.02958992751030867;0.029590606689453125
0.027243096806230212;0.028211772441864014
0.0017981221976155122;0.0018942952156066895
0.01707096049038925;0.01707172393798828
0.03554979938342396;0.03571036458015442
0.048355266322843315;0.048356056213378906
0.016412773327919145;0.016413629055023193
0.019650011568710837;0.01965045928955078
0.044721335687122596;0.06337541341781616
0.008073800734599259;0.008078932762145996
0.07065926880403393;0.07067647576332092
0.02432321035025612;0.024515628814697266
0.027477537878265124;0.02834273874759674
0.03483373288930797;0.03524318337440491
0.02782788962787976;0.027834922075271606
0.028382675399111212;0.029138803482055664
0.01600609869529788;0.0160064697265625
0.01788783823187243;0.017915725708007812
0.020015649024941396;0.020030327141284943
0.01564046453660341;0.015641212463378906
0.02103433696864828;0.021146774291992188
0.04232126169034237;0.042894959449768066
0.03918364391026561;0.039673835039138794
0.05528689317284862;0.05551612377166748
0.03595333806431151;0.037296026945114136
0.02309898980136598;0.023099839687347412
0.025169658450939245;0.025170326232910156
0.010642046527857368;0.01064300537109375
0.047008234797874346;0.047769904136657715
0.022810902325421854;0.02311927080154419
0.02338397619128849;0.023481309413909912
0.0394551639866023;0.0394563190639019
0.009645275762706228;0.009645462036132812
0.010088769482037876;0.010088950395584106
0.01308198833351256;0.013082504272460938
0.008409869411484767;0.008410453796386719
0.0210839972326651;0.021110445261001587
0.029591647637455802;0.029998809099197388
0.03391356092905169;0.03418201208114624
0.013693294701981261;0.013693541288375854
0.047194721643501886;0.04719477891921997
0.0205828698001495;0.020583152770996094
0.04802229662255498;0.04849743843078613
0.019484923406599963;0.019590377807617188
0.0639117704255319;0.06391239166259766
0.025151990481402476;0.025209814310073853
0.02128342576627217;0.021284818649291992
0.004045328818748185;0.004133462905883789
0.03704870755246397;0.037055641412734985
0.02481982113917856;0.02481985092163086
0.03360222999457615;0.036538153886795044
0.028051238081490282;0.02805216796696186
0.016890071274726817;0.016890525817871094
0.051344256386171606;0.052145928144454956
0.016084741628661026;0.016530126333236694
0.059281552857478936;0.05937674641609192
0.04862200304535724;0.04938432574272156
0.014187748310465598;0.014187812805175781
0.025419343383396145;0.025420188903808594
0.02788526164118925;0.02788633108139038
0.015261210150355642;0.015261679887771606
0.043054627884177334;0.04392075538635254
0.02848805844877343;0.0284881591796875
0.020751842131574383;0.020751982927322388
0.02430041825598451;0.024300575256347656
0.0008332234037629244;0.0008335113525390625
0.0023202998392535795;0.0023202896118164062
0.02524333512652383;0.026974409818649292
0.027432462344631797;0.027475297451019287
0.029015252750273047;0.02934473752975464
0.02932625968619991;0.029817432165145874
0.04908888486905645;0.05482882261276245
0.029337462786189462;0.02933749556541443
0.05338446769230288;0.05361448973417282
0.017010501525413464;0.01701068878173828
0.023620792906788254;0.02362537384033203
0.02692442640358515;0.026925086975097656
0.026283184241385368;0.026467859745025635
0.03711627431426022;0.03711700439453125
0.026869243721944106;0.027463555335998535
0.020396028988672116;0.020839333534240723
0.01999329760257565;0.01999378204345703
0.04194947277002364;0.04195018485188484
0.0025722077745711836;0.002572774887084961
0.017132526853463007;0.01713275909423828
0.07155819252871369;0.07155895233154297
0.009301922153750473;0.009496405720710754
0.029657417624735356;0.029658347368240356
0.016295340824239352;0.016512930393218994
0.012200466415802745;0.012212753295898438
0.02257383337108243;0.02271266281604767
0.016794293781295662;0.01726117730140686
0.0007624466515924849;0.0007642507553100586
0.024540997654708196;0.024541854858398438
0.007384685130952307;0.00738525390625
0.04019304874912952;0.041957587003707886
0.016001706107620434;0.016001760959625244
0.01974491100753429;0.02022281289100647
0.05151763770573726;0.05307072401046753
0.041494161741668034;0.041497260332107544
0.01808594318638632;0.01808643341064453
0.04650685279856595;0.04677391052246094
0.009862433826571355;0.009982705116271973
0.023884780501546642;0.02438563108444214
0.05362736745433598;0.053627967834472656
0.01521559300879804;0.01528388261795044
0.02357302087931305;0.023573875427246094
0.021826847866451726;0.02230072021484375
0.04778230920481724;0.048183292150497437
0.04067731102757992;0.04188457131385803
0.016666074837663098;0.016666412353515625
0.029686436470791017;0.029686927795410156
0.057097223360410045;0.059152960777282715
0.02274300720369772;0.022865474224090576
0.03424328094871113;0.03424331545829773
0.027716200796452234;0.027716636657714844
0.03492744423631782;0.034989356994628906
0.016473874467578073;0.01677080988883972
0.025923247438830718;0.02633252739906311
0.039499589569647275;0.03975754976272583
0.018842086326098764;0.01884216070175171
0.046867572923437344;0.047875016927719116
0.04655222948333929;0.0466766357421875
0.044578916575550784;0.04494240880012512
0.03221605804545397;0.032557934522628784
0.012461852395669588;0.012462228536605835
0.015105617984608407;0.015106201171875
0.02387229601949074;0.02387237548828125
0.061458843836707744;0.06515657901763916
0.00982542501923698;0.009949684143066406
0.008786288768090324;0.008786454796791077
0.01687190259926602;0.01687401533126831
0.02062018749234099;0.020620346069335938
0.028932875969358816;0.0292644202709198
0.02899782613591098;0.029603779315948486
0.01090978191103587;0.0109100341796875
0.015935179068924055;0.015966787934303284
0.026690935566770827;0.026691436767578125
0.022919793767496657;0.022920578718185425
0.021142239034804222;0.02143004536628723
0.02184959387069911;0.021849632263183594
0.019154304691384412;0.01933613419532776
0.05871627160767762;0.058911919593811035
0.02472840706982419;0.024848073720932007
0.01502920129285105;0.0150299072265625
0.03892198180191994;0.040137916803359985
0.0344701568660926;0.03534215688705444
0.02516954181826102;0.026458024978637695
0.05193682593413054;0.051937103271484375
0.000981078666455251;0.0009813308715820312
0.009695567163906797;0.009696006774902344
0.027816810499156963;0.028211772441864014
0.014603646895818204;0.014603674411773682
0.02416354453755188;0.024168014526367188
0.056133168982362265;0.05643448233604431
0.021819879266463414;0.02185302972793579
0.007242075102736577;0.0072422027587890625
0.00479471025724088;0.004795074462890625
0.02443096903250051;0.024497032165527344
0.006258441149553167;0.00626489520072937
0.010342214915216292;0.010342597961425781
0.05443543484646401;0.055413007736206055
0.03264531556797402;0.0329512357711792
0.03694681833004894;0.03723400831222534
0.010390502262943288;0.01039120089262724
0.03490086642446015;0.03490161895751953
0.02696133059430916;0.0269616786390543
0.03416390613457008;0.036977797746658325
0.021964455323361904;0.02196502685546875
0.011853573623990907;0.011854171752929688
0.07448187532721938;0.07531499862670898
0.012998429845256995;0.012998580932617188
0.02752498574494929;0.027556419372558594
0.009029845763557422;0.009029865264892578
0.0038897001065317243;0.0038900375366210938
0.04763750772361216;0.04805058240890503
0.012640856447080105;0.012641096487641335
0.0166830631553102;0.017551064491271973
0.0209995285688251;0.020999908447265625
0.021615875088223893;0.021785229444503784
0.02273407313667296;0.022734642028808594
0.013049152345828645;0.013049815781414509
0.01266232817157482;0.012662887573242188
0.022350225319536815;0.022369295358657837
0.027006887283617078;0.02762514352798462
0.009554328412453128;0.009554862976074219
0.03675408487690701;0.036777883768081665
0.030950079705884825;0.030950546264648438
0.016820572319305185;0.017118453979492188
0.03116701219892213;0.031311821192502975
0.0147190888377276;0.014719963073730469
0.01347052715111327;0.013477876782417297
0.025849178535973457;0.025988757610321045
0.037116961092980585;0.037117719650268555
0.04453895290545558;0.044777750968933105
0.033559880609237695;0.03358843922615051
0.030238037437825906;0.0311659574508667
0.022467016316726596;0.022467613220214844
0.02494558077042273;0.024954020977020264
0.02431723583710489;0.02472195029258728
0.016590658536303513;0.01659107208251953
0.04342375226884335;0.043424565345048904
0.03383004685985447;0.0338917076587677
0.035021078211528806;0.03555341064929962
0.03599322589802575;0.03599357604980469
0.025582984419914856;0.026162385940551758
0.03564508293075689;0.03576868772506714
0.012992430210700495;0.01299285888671875
0.018182418439804726;0.018278077244758606
0.05177770798428047;0.05405804514884949
0.02410571895805109;0.024191036820411682
0.022894928791564642;0.02289581298828125
0.017047880410514298;0.01710134744644165
0.02878391137372416;0.028784722089767456
0.03193934401047835;0.031955212354660034
0.041471022459267794;0.041471511125564575
0.02951255455239737;0.02951335906982422
0.028145196651810693;0.02814526855945587
0.00610295072341801;0.0061029791831970215
0.03015889762493802;0.03158804774284363
0.04397830384293439;0.04425618052482605
0.025749527534751116;0.025776922702789307
0.013082275899016706;0.01330450177192688
0.015040434230937759;0.015041281469166279
0.04135982864827537;0.04157865047454834
0.03337265903592631;0.03337287902832031
0.009241312192406169;0.009242057800292969
0.028661729011095573;0.02961823344230652
0.024414301522013713;0.02447652816772461
0.028011918585243815;0.02801227569580078
0.027274779463192438;0.027278900146484375
0.01251506377480159;0.012515872716903687
0.009088254010103613;0.009094268083572388
0.006261304307693088;0.0062618255615234375
0.06882943552372078;0.07058241963386536
0.025588453191020592;0.025666654109954834
0.012858410050474334;0.012859344482421875
0.01717934724686537;0.017179489135742188
0.020273903836929886;0.02027416229248047
0.012925079977647353;0.012942314147949219
0.02157803870180144;0.02157873474061489
0.019170593719355505;0.01917065680027008
0.02860180495091839;0.028615951538085938
0.013176510875253596;0.013176918029785156
0.023420806995959748;0.02348378300666809
0.01802229433580481;0.0180225670337677
0.02609633701684875;0.026097238063812256
0.024725261613703673;0.024725914001464844
0.035045685090885056;0.03504657745361328
0.012332373350383225;0.012465476989746094
0.020321452670418443;0.020402923226356506
0.02371024856058803;0.023711204528808594
0.021584442649021596;0.02212163805961609
0.013823251152005424;0.013823509216308594
0.020802625451735585;0.021042823791503906
0.0305862251399513;0.03058624267578125
0.01913972381271799;0.019637614488601685
0.01442684600637645;0.014559775590896606
0.028072978278523092;0.028468191623687744
0.01820653216213115;0.018206626176834106
0.022396135477112538;0.022397004067897797
0.07285170181638322;0.07300949096679688
0.005835718887338951;0.0058605968952178955
0.01868970181477795;0.018690109252929688
0.028965182350850233;0.029003441333770752
0.015667267207296335;0.01592254638671875
0.05962603705083576;0.06476011127233505
0.011412296007855207;0.011554300785064697
0.043256825457054233;0.04325774312019348
0.021118841464978017;0.021119117736816406
0.021095631353091455;0.02114790678024292
0.002331436787987784;0.0023317337036132812
0.04741172286144956;0.047415733337402344
0.026167133811138173;0.026167869567871094
0.023677151375883373;0.024154365062713623
0.013985956231512404;0.013986587524414062
0.02563427212695834;0.025706112384796143
0.029036475848438673;0.02913200855255127
0.01622503665005597;0.016225814819335938
0.02604090513880593;0.026283472776412964
0.0020702450964447464;0.002070307731628418
0.04205543030779176;0.042473793029785156
0.03503952887618928;0.035470932722091675
0.0059110149035478884;0.005911022424697876
0.01747905759915448;0.01758757419884205
0.017907951369212652;0.017908036708831787
0.04509095020368629;0.046330928802490234
0.02088759021635087;0.021010398864746094
0.021600676170717564;0.02160075306892395
0.0076533852137216805;0.007654140237718821
0.035273874420006644;0.035274505615234375
0.009074182753318737;0.009074211120605469
0.02008635179571661;0.020087242126464844
0.013869643943204574;0.0138702392578125
0.02495429559379052;0.02495482563972473
0.01812733569495365;0.01812744140625
0.028894921567536452;0.029113799333572388
0.01678622362306442;0.01708132028579712
0.03414720446723899;0.034148216247558594
0.02590135459281447;0.02605152130126953
0.024201769675321234;0.024202346801757812
0.023348499379996675;0.024088799953460693
0.02297515861284563;0.022975921630859375
0.022708562670731326;0.022708892822265625
0.012858028573449634;0.012858390808105469
0.01793597977999236;0.017945289611816406
0.016885502955339048;0.01716133952140808
0.027472256891236262;0.028183698654174805
0.024256730770478817;0.024256765842437744
0.022294135067883237;0.02248704433441162
0.018140420359111623;0.018140792846679688
0.006044165109845759;0.0060443878173828125
0.023442344713693445;0.02376788854598999
0.029177116693222392;0.029177725315093994
0.015677759802369545;0.01567840576171875
0.010803377040213913;0.010803401470184326
0.005386835175565183;0.005387306213378906
0.007929959447403842;0.007930338382720947
0.024760419678110757;0.02480253577232361
0.02478717540511248;0.025244474411010742
0.01570867079559246;0.01570892333984375
0.022494717383531527;0.022495269775390625
0.015928180848624823;0.0159282386302948
0.031144211828628993;0.03141355514526367
0.003538988679061367;0.0035390853881835938
0.023549829558717563;0.02354985475540161
0.05328112176678187;0.053725987672805786
0.050397169239987515;0.053366661071777344
0.05370691891131261;0.05370715260505676
0.011999115076157104;0.012109771370887756
0.03201857876314551;0.032181620597839355
0.030738748462565628;0.03091907501220703
0.03594896772748339;0.03651237487792969
0.021355499509687674;0.021569669246673584
0.024098818805645298;0.024146676063537598
0.02203087759632554;0.022213757038116455
0.009567552577914851;0.009568214416503906
0.02495689484670741;0.025528013706207275
0.022827150708807826;0.02282734215259552
0.028688162801272617;0.0286884605884552
0.0037070594817904218;0.0037078857421875
0.018642957957948243;0.018914878368377686
0.03819484721514467;0.03873622417449951
0.03326325416721468;0.03326416015625
0.061400173743025956;0.06140023469924927
0.024576111225443297;0.02556401491165161
0.023961519970514007;0.023984134197235107
0.0624210792063713;0.06413578987121582
0.0027941588777358694;0.0027942657470703125
0.02635170852903289;0.0263519287109375
0.028541059855313005;0.029699623584747314
0.016191550028248045;0.01654130220413208
0.0054368368842084925;0.005436897277832031
0.028655517828357333;0.028941035270690918
0.048385584623464914;0.049911826848983765
0.03964207783387409;0.0398230254650116
0.027099506610872792;0.027099609375
0.014906708679996298;0.014906883239746094
0.029428687166065386;0.02942943572998047
0.02697199529396676;0.027834713459014893
0.021029874443227854;0.021047592163085938
0.01531552676088297;0.015316009521484375
0.00473248437804149;0.004732489585876465
0.011643762930744924;0.011644363403320312
0.029706324338867798;0.029724955558776855
0.024069217332221005;0.024069786071777344
0.03487735045182592;0.034924983978271484
0.027208205525027545;0.027208328247070312
0.015287630242722481;0.015288352966308594
0.027110683071278268;0.027111053466796875
0.011105621749902072;0.011117309331893921
0.028054522784425318;0.028428316116333008
0.01691728086237743;0.01696491241455078
0.04612328424778512;0.04612740874290466
0.005905507551278539;0.00593256950378418
0.027982604062157038;0.027982711791992188
0.012230478472651081;0.012230873107910156
0.026723097799802982;0.026844888925552368
0.02760443896845417;0.027605056762695312
0.0360801779154521;0.036080390214920044
0.022152262754832033;0.02215290069580078
0.005418867191000453;0.005419600289314985
0.021679146640197707;0.022358089685440063
0.010582921158628179;0.010611921548843384
0.0028476724705952454;0.002847999334335327
0.025152018855227;0.025474101305007935
0.017627013271746633;0.01774945855140686
0.03548619445854798;0.03548697009682655
0.056586285503728385;0.0586571991443634
0.042460059825240926;0.04492419958114624
0.01633739381567221;0.016338348388671875
0.04383631826593883;0.04383659362792969
0.036610226273738555;0.03661060333251953
0.03244411287709792;0.032444894313812256
0.013296539738762983;0.013296574354171753
0.01578127217717741;0.015781402587890625
0.001328457497216636;0.0013284683227539062
0.015420497346743021;0.015420913696289062
0.029645478277759985;0.030129671096801758
0.017726984246602743;0.018244236707687378
0.0181407824847054;0.018147170543670654
0.016628788584256912;0.01662921905517578
0.023774249640581092;0.025241374969482422
0.03390132195704319;0.03390216827392578
0.02841107148264522;0.028578728437423706
0.0308100361959726;0.030864447355270386
0.02806748052416408;0.0292510986328125
0.009819279597609845;0.009819984436035156
0.017391098076021714;0.01769399642944336
0.019317619174295565;0.019317626953125
0.06858945597517883;0.06859016418457031
0.02416062698927468;0.02474716305732727
0.01969325775871778;0.019693374633789062
0.02925010842805318;0.029255390167236328
0.0073860560728453;0.007386207580566406
0.01210681020068925;0.01210725586861372
0.0486294353013976;0.0486297607421875
0.03371987650539117;0.03398627042770386
0.01178307847629791;0.011783599853515625
0.025968869002376396;0.02653089165687561
0.026284852307913775;0.026285171508789062
0.02986510883103126;0.03065556287765503
0.018029664680678008;0.01803836226463318
0.009960373682726308;0.009961128234863281
0.018376438484419368;0.01853841543197632
0.005367644125018268;0.005453050136566162
0.0035617671627728394;0.003563493490219116
0.05648451087251464;0.05679059028625488
0.03899037029551945;0.03899097442626953
0.021965970385467125;0.021966053172945976
0.010643057562451406;0.010643881745636463
0.007335407680072762;0.007335662841796875
0.00678040774426884;0.0067806243896484375
0.007943066734788649;0.007996559143066406
0.013646548937455358;0.013647079467773438
0.026367357513816327;0.026499122381210327
0.02379808272636242;0.023798543959856033
0.01240114036544015;0.012401223182678223
0.02128733677585996;0.021287918090820312
0.016410174582154848;0.01641082763671875
0.018054300975529083;0.01807725429534912
0.021864436529461295;0.022810518741607666
0.016287124026352823;0.016407698392868042
0.020574819021164446;0.020586788654327393
0.010489860313055871;0.01122283935546875
0.019566459754319653;0.0196475088596344
0.0251229767027469;0.02529028058052063
0.014637904129747166;0.014637947082519531
0.02517661378979563;0.0257299542427063
0.014693171715274804;0.014698028564453125
0.03870846443339959;0.038738250732421875
0.05082638640407937;0.053948819637298584
0.01795082577527831;0.018365338444709778
0.016662802213698962;0.016663551330566406
0.07125136392312209;0.07206922769546509
0.03202022587092076;0.03202241659164429
0.014341345220980097;0.014342092908918858
0.00912212274983794;0.009130805730819702
0.01636340911924508;0.01648014783859253
0.027549219308703337;0.027975887060165405
0.022977682883374113;0.023140907287597656
0.024112820895944742;0.024140745401382446
0.03119874899258034;0.03143787384033203
0.031141798275201943;0.031168192625045776
0.021445789146242462;0.02144622802734375
0.015470994799281415;0.015471458435058594
0.027552731260593696;0.028118908405303955
0.023043362333044597;0.023731529712677002
0.018231256789582272;0.01823127269744873
0.030570038650577724;0.030643999576568604
0.06364911708661611;0.06423383951187134
0.018474001785114103;0.018474578857421875
0.01888679274335192;0.018886923789978027
0.032931962010792765;0.03315603733062744
0.020935141849263664;0.02093592658638954
0.036104928621275116;0.03617209196090698
0.0030761806755614618;0.0031349658966064453
0.022379501324125695;0.02313205599784851
0.025823990373265868;0.025824546813964844
0.045383556846963144;0.04538440704345703
0.018667217696093568;0.018667450174689293
0.03173953885172696;0.03174018859863281
0.009096075817901075;0.009445607662200928
0.007766621465282997;0.0077667236328125
0.04462748142475582;0.04526782035827637
0.00036040692914579103;0.0003604292869567871
0.03420314780886519;0.034680500626564026
0.04151246209314194;0.042201071977615356
0.011727102770121902;0.011733055114746094
0.046763907580075446;0.04772275686264038
0.023817817256713385;0.0238187313079834
0.023729345741682752;0.024311572313308716
0.027285636996114936;0.027286306023597717
0.02775602664534777;0.027756690979003906
0.01477291907378948;0.014773130416870117
0.012719220541390361;0.012720108032226562
0.01788241046226832;0.01789753884077072
0.019821079119370158;0.0198211669921875
0.012643442013519642;0.013076603412628174
0.018992586096610094;0.0189933180809021
0.015497883971375137;0.015538513660430908
0.0563333046509602;0.056377679109573364
0.030830270319617582;0.03083127737045288
0.043966282769050805;0.044171303510665894
0.03508620522714893;0.035086631774902344
0.010328286433810195;0.010745257139205933
0.00832459967164979;0.008324801921844482
0.032028451025077405;0.032029151916503906
0.027243173188650514;0.027403607964515686
0.03322045800050519;0.03322124481201172
0.012688043890081;0.012688636779785156
0.031540645081940225;0.031540870666503906
0.035559475974780305;0.03718596696853638
0.02040327145617683;0.02040386199951172
0.013601219432400651;0.013601243495941162
0.016211370116016324;0.016211509704589844
0.0225984187289873;0.02259911224246025
0.02213415468015439;0.022134780883789062
0.02151634634697539;0.021516799926757812
0.009006228207613376;0.009006500244140625
0.02857142918712111;0.02868640422821045
0.017922238110085434;0.017922431230545044
0.011727784768802364;0.011730194091796875
0.06358839097636426;0.06359004974365234
0.024435316970992566;0.02605915069580078
0.05753644084474309;0.05788999795913696
0.009271143129296871;0.00927246455103159
0.014577599771604239;0.014578722417354584
0.050430342980325275;0.052180469036102295
0.019705504244964783;0.019705772399902344
0.0015676530040902776;0.001567840576171875
0.020700416371830004;0.02070097252726555
0.023476642757497574;0.023737013339996338
0.042629316109586195;0.04263007640838623
0.022523475728404456;0.022569656372070312
0.05408369955374475;0.057006772607564926
0.020977474855561954;0.021778695285320282
0.03770904025108602;0.03770923614501953
0.039036662381660966;0.040624022483825684
0.013905758155098041;0.013911962509155273
0.006906354514402558;0.006997957825660706
0.020752065066586976;0.02077662944793701
0.011520056433532126;0.0115203857421875
0.018908811602252565;0.01917928457260132
0.03908867051382605;0.039089202880859375
0.056093941040373456;0.05610731244087219
0.02159484755723723;0.021595001220703125
0.010905509431630813;0.010906152427196503
0.029132785589280112;0.0292205810546875
0.07634779775052938;0.07755091786384583
0.018333712116342493;0.018334388732910156
0.01841520386994665;0.018415212631225586
0.057376834955301305;0.058254778385162354
0.025014607443429208;0.025014877319335938
0.018629248978674864;0.018630027770996094
0.010939024201800379;0.011018812656402588
0.019544764407640504;0.019674301147460938
0.04715238906650792;0.04839444160461426
0.07944657786323887;0.07952418923377991
0.028107410260600398;0.028107643127441406
0.005881169925153686;0.005881309509277344
0.03222439594574388;0.03404778242111206
0.008188199985067226;0.008188247680664062
0.019235953764655978;0.019734233617782593
0.022364832973058014;0.022477149963378906
0.04962949228067853;0.0517062172293663
0.017385086571161647;0.017385482788085938
0.0012093613486385266;0.0012814998626708984
0.030918171357705394;0.031702786684036255
0.014205001848993008;0.014217227697372437
0.006304648855080079;0.006304740905761719
0.006645531718947713;0.006646096706390381
0.07235799645301931;0.07343345880508423
0.01995262358738891;0.02005574107170105
0.021358614503022982;0.021455764770507812
0.016979332377386167;0.01698012836277485
0.02238465367260326;0.022544920444488525
0.021023073592066288;0.021791458129882812
0.05927369793017092;0.06128978729248047
0.03760048193567259;0.038616687059402466
0.03109661333580283;0.03229045867919922
0.005191576316624369;0.0051957666873931885
0.052487450879294024;0.05270799994468689
0.007653515114396378;0.007653713226318359
0.03273977223025052;0.03274059295654297
0.023667724638862738;0.023937225341796875
0.04775800838662215;0.04791739583015442
0.009871102251257672;0.009871482849121094
0.033367922242619585;0.03358733654022217
0.049413271219053284;0.052987366914749146
0.010986363419607483;0.010986900888383389
0.02169109004199779;0.022358596324920654
0.018660129540666193;0.018686294555664062
0.018457434825341137;0.01845771074295044
0.0012047114830516302;0.0012025833129882812
0.046609255165379136;0.0518040657043457
0.009754084543359139;0.009754180908203125
0.026424839165354524;0.026482578366994858
0.019495699337340865;0.01949596405029297
0.02029019594178203;0.020290374755859375
0.027597464452712408;0.027598373591899872
0.016582399239308813;0.01714232563972473
0.06575273947275695;0.0712881088256836
0.02742308713251603;0.02791959047317505
0.004169946034991913;0.004170417785644531
0.023016338092399332;0.023098021745681763
0.026834062702480194;0.027106165885925293
0.01780203560298463;0.01780223846435547
0.011926550539956091;0.011926651000976562
0.009576575274182684;0.009640879929065704
0.014322400210974324;0.014323234558105469
0.009638228457132636;0.009677708148956299
0.02060944721239764;0.020868778228759766
0.00167160824519584;0.0016717910766601562
0.04906215909109063;0.050016529858112335
0.023902418831738843;0.024384498596191406
0.026182900700872373;0.026183784008026123
0.03994956567083165;0.03995029255747795
0.018477301117905996;0.01849365234375
0.019284808274642552;0.019285202026367188
0.0051929651838154055;0.005192995071411133
0.057754742571379816;0.06097322702407837
0.038337699068874846;0.03892388939857483
0.01019977885995926;0.010200142860412598
0.029923327189174356;0.029975954443216324
0.014823135688359117;0.014823943376541138
0.03558005563124205;0.03558063507080078
0.024248551535461484;0.02454337477684021
0.01571136238051432;0.01571178436279297
0.03756269176829083;0.03811967372894287
0.03274673569218098;0.03307870030403137
0.003280457383615871;0.0032806694507598877
0.02065914744580567;0.021087639033794403
0.023964061961906966;0.024008750915527344
0.05064615919672891;0.05069541931152344
0.029200839157134163;0.03200632333755493
0.031036228633428753;0.031036376953125
0.027448211992664746;0.027448683977127075
0.0402322323841077;0.04035848379135132
0.019379065615015924;0.019379079341888428
0.02571570186710931;0.025774884968996048
0.020116112422279515;0.020116806030273438
0.019990716474870874;0.019990921020507812
0.012667001569820561;0.012667655944824219
0.020772971029757455;0.020785421133041382
0.039149518304260215;0.03946748375892639
0.0325255006536123;0.03348085284233093
0.019835725268944157;0.0202484130859375
0.026596838412866725;0.02669796347618103
0.03232304167805232;0.03232952952384949
0.02696321510810687;0.026963233947753906
0.03630543105960512;0.03662647306919098
0.027929137799557316;0.02839726209640503
0.043930480877889776;0.043931007385253906
0.014791491936321885;0.014791488647460938
0.021393844475233823;0.02139386534690857
0.007284404297778089;0.0073976218700408936
0.010184221572821412;0.010184288024902344
0.027229010802890388;0.02722930908203125
0.028987786889204333;0.02907480299472809
0.02830818331740615;0.028308868408203125
0.015495890697830045;0.015495911240577698
0.0065907020490189126;0.006606936454772949
0.023439407543805503;0.02388763427734375
0.047627216799283466;0.04827880859375
0.05165802873707247;0.05325058102607727
0.04383589957010686;0.043836623430252075
0.0228191169889802;0.022819221019744873
0.0410891669300505;0.04112550616264343
0.01978498823150656;0.01978588104248047
0.0271065697747621;0.02710723876953125
0.029545725727906574;0.030375659465789795
0.01766514488183609;0.01766541600227356
0.041316762396842795;0.04133129119873047
0.01913930005503061;0.01913931965827942
0.05332596568799175;0.0549013614654541
0.023310829611355492;0.023621439933776855
0.027693534607267922;0.027785390615463257
0.02801864187437476;0.028101712465286255
0.026772401854701398;0.026773106306791306
0.001013639895358513;0.0010137557983398438
0.028775527205190558;0.028834432363510132
0.01821553310738578;0.01821613311767578
0.017351235075721214;0.01735178753733635
0.005278512842608042;0.00543607771396637
0.03107981981729341;0.031080245971679688
0.01893732341586185;0.018949508666992188
0.024510503733089686;0.024571329355239868
0.023829676459656193;0.023830413818359375
0.02677700319838996;0.02737283706665039
0.01213614589887156;0.012136459350585938
0.02295692785699377;0.022957801818847656
0.024473186639892692;0.024544984102249146
0.0004486633626411423;0.00044918060302734375
0.023601452695684765;0.024233058094978333
0.025617730512887137;0.02566435933113098
0.010201768874070071;0.010202378034591675
0.05538492481888001;0.056915283203125
0.012999882604272405;0.01300048828125
0.022031998386206078;0.02211707830429077
0.03392530707666981;0.03405827283859253
0.006115832629954114;0.006122589111328125
0.036499437223671126;0.036551594734191895
0.01503351679429061;0.015033721923828125
0.015219129129635514;0.015273168683052063
0.025654859403881836;0.025655657052993774
0.025184435839299427;0.02519071102142334
0.006808216001830882;0.006832122802734375
0.026927050260447942;0.026927947998046875
0.04334801017053415;0.043466925621032715
0.012148135876728541;0.012148857116699219
0.02029430119422591;0.020294398069381714
0.060708904014180026;0.06255680322647095
0.012277712280372671;0.012278556823730469
0.005093240177251645;0.005093574523925781
0.024910694728864216;0.024910956621170044
0.0519618438909617;0.054401129484176636
0.02176004130957187;0.021760940551757812
0.02171676974884237;0.021717071533203125
0.028111338798730363;0.02823731303215027
0.023878995025264624;0.023889794945716858
0.019549218296330564;0.019550830125808716
0.020100468264520117;0.02010108344256878
0.017715205366703363;0.017815053462982178
0.031824351506062956;0.03182506561279297
0.027433362925667688;0.027434349060058594
0.03222099224277473;0.03222179412841797
0.02656213032792875;0.02656269073486328
0.027574239923548162;0.027574539184570312
0.011266525098087284;0.011266544461250305
0.00880387036692071;0.00882747769355774
0.008016202291269056;0.008016586303710938
0.055094700250976604;0.055382728576660156
0.05259055072774973;0.05530828237533569
0.01382353299958525;0.013866603374481201
0.026988748379217213;0.026988983154296875
0.04257046321676646;0.042840003967285156
0.031257222685096474;0.03125762939453125
0.01512284091137431;0.015123367309570312
0.04997358363947361;0.049973636865615845
0.04165621882225518;0.04311344027519226
0.03463813792243925;0.034908562898635864
0.01675050993466635;0.01675128936767578
0.0518955802512156;0.055860310792922974
0.02347579073346846;0.023652374744415283
0.036090608339024395;0.036339372396469116
0.020108042092347386;0.020114660263061523
0.01903295342964058;0.01932048797607422
0.00713904542713076;0.007162183523178101
0.025985630460868332;0.026038169860839844
0.019894260818155922;0.01989459991455078
0.02252874791872835;0.022541046142578125
0.013209398969177501;0.013210296630859375
0.004864950510351436;0.0048656463623046875
0.04505497872721184;0.04536795616149902
0.024618755196527294;0.02461877465248108
0.008636170749826276;0.008636474609375
0.02287340140491404;0.023824989795684814
0.023086443222079117;0.02308894693851471
0.012594187379961699;0.012594223022460938
0.0547101670877001;0.05473041534423828
0.012392784513072626;0.012392997741699219
0.008280609229095848;0.008280754089355469
0.016637970994492747;0.01705363392829895
0.01772502715210675;0.017725884914398193
0.02819777704789498;0.028276026248931885
0.014593695560681545;0.014594078063964844
0.0009107088335920338;0.0009425580501556396
0.01002212199359972;0.010022133588790894
0.02230602295650923;0.022557783871889114
0.026903742932499603;0.02690410614013672
0.0034019730968095517;0.0034025944769382477
0.028718256996317408;0.028718948364257812
0.016647979696418794;0.016648292541503906
0.023421077252092377;0.023421108722686768
0.0275300105808474;0.027530670166015625
0.009657902360853518;0.009658843278884888
0.011593285629525312;0.011626958847045898
0.012893866846118748;0.01298782229423523
0.02886112367623446;0.02886149287223816
0.01406830697639951;0.014068633317947388
0.03636476033172308;0.03738883137702942
0.02264513116998404;0.022707462310791016
0.024931740119644608;0.025503098964691162
0.023280126781151697;0.023280233144760132
0.021570067062228897;0.021709829568862915
0.035209688701677955;0.03521032631397247
0.026426806564223103;0.026427268981933594
0.030787329372842735;0.030837297439575195
0.0327959791687165;0.03280622512102127
0.03493655555755004;0.03516674041748047
0.04019098832520933;0.04035361111164093
0.03118089502480624;0.031180918216705322
0.04722490456550179;0.0474054217338562
0.027256157051805348;0.02730017900466919
0.018582563934319608;0.018583297729492188
0.023810424637386435;0.02381134033203125
0.00933987485608939;0.009352684020996094
0.01895536288414607;0.01895618438720703
0.012866048791388252;0.012890167534351349
0.009644280310656665;0.009644508361816406
0.016323311679251135;0.01632404327392578
0.026678253326337033;0.026679039001464844
0.02406300387877031;0.024654358625411987
0.005831899819266744;0.005832672119140625
0.02219496662000279;0.022195816040039062
0.02155144567730002;0.021730124950408936
0.016471567944721273;0.01647186279296875
0.023713881921762294;0.0237140953540802
0.010662509452963317;0.010666191577911377
0.027460427265106408;0.02895417809486389
0.05430560626835787;0.05456748604774475
0.0019963297844104505;0.0019969940185546875
0.020073064454590926;0.020116806030273438
0.03623847623619;0.036238670349121094
0.030922695845256407;0.030939757823944092
0.011897856501964718;0.012034803628921509
0.037947557868054274;0.0391925573348999
0.01804480812389665;0.01805281639099121
0.0031242889042204093;0.003361999988555908
0.002653950698706827;0.002742946147918701
0.039361174657161074;0.039369940757751465
0.03942266357525686;0.039587974548339844
0.014318706049767654;0.014319388195872307
0.028001116477582598;0.028341293334960938
0.013020169228260922;0.013020515441894531
0.012216233222027964;0.012216567993164062
0.016560890330319034;0.016561508178710938
0.013101603455300516;0.013215810060501099
0.0317985908657386;0.0321732759475708
0.026074866439362895;0.026075363159179688
0.0029518122111480993;0.0029573440551757812
0.034044718177205495;0.03404521942138672
0.005060987726415729;0.0050612688064575195
0.010379338532031858;0.010379791259765625
0.03364215974630593;0.03367075324058533
0.022013897135484163;0.022052228450775146
0.02045314413248574;0.02052021026611328
0.03458502357908736;0.03498455882072449
0.05153332980546054;0.05159357190132141
0.016716449329741333;0.01672828197479248
0.06846685647828162;0.07165014743804932
0.03553624207573447;0.035553932189941406
0.03498311089602608;0.035256560891866684
0.021198383584674546;0.021655291318893433
0.023095462161256526;0.02332359552383423
0.03308083203363854;0.03308326005935669
0.006714998406636016;0.006715133786201477
0.0165376064648026;0.016647785902023315
0.0024935496755712707;0.0024938583374023438
0.06136467675584036;0.06686773896217346
0.033099050397495396;0.03309917449951172
0.042894173277949;0.042894214391708374
0.02042814880946827;0.02042868733406067
0.022525048437642265;0.022591471672058105
0.049565609411661125;0.049661993980407715
0.032878316601607414;0.03371092677116394
0.02275017535156998;0.0227508544921875
0.025000009350456168;0.025315582752227783
0.02445468154035508;0.02447354793548584
0.030241501194445745;0.031253814697265625
0.027984957158435124;0.02833840250968933
0.038068834881910776;0.03842449188232422
0.02179328627370212;0.02203086018562317
0.04605293250083121;0.04674184322357178
0.006557701689541709;0.006558418273925781
0.018142967578374358;0.018143653869628906
0.02515063812556419;0.025334268808364868
0.014108280538265856;0.014138013124465942
0.031382586368615864;0.031413733959198
0.026583486774510924;0.02658367156982422
0.008860692286906892;0.00886070728302002
0.03993847425662386;0.04381847381591797
0.021246530810747843;0.021611154079437256
0.021001504593491302;0.021001815795898438
0.022831286521114144;0.02287617325782776
0.02017814171217773;0.02017831802368164
0.02489545957112891;0.024942398071289062
0.012807769930724517;0.01288062334060669
0.016749419465993294;0.01712791994214058
0.02065766110840045;0.02066180109977722
0.005671451611522988;0.006585955619812012
0.012705527243331124;0.012847185134887695
0.02345548504388113;0.02349916100502014
0.01970221869821647;0.019911974668502808
0.025645591471129704;0.027178406715393066
0.014644547210180069;0.014644622802734375
0.010691764998571156;0.010733842849731445
0.055543659632425475;0.055967241525650024
0.0262566273302406;0.02660675346851349
0.02359887823390419;0.023623675107955933
0.06705254472460555;0.06705287098884583
0.010954028399879676;0.011353343725204468
0.006731307426772321;0.006731986999511719
0.05581923964962493;0.05590108036994934
0.050100855050393564;0.05150318145751953
0.008757854493077472;0.00875827670097351
0.023102625452017807;0.02313956618309021
0.0308153596298588;0.031003952026367188
0.01241144617079941;0.012412071228027344
0.024077846436289286;0.024575769901275635
0.013280777502400871;0.013280898332595825
0.026014138398916524;0.026298463344573975
0.024468288076562737;0.024925053119659424
0.023041856823090383;0.02304258942604065
0.030791856510160594;0.03147633373737335
0.018817221563568434;0.018879175186157227
0.017001956556540736;0.017054617404937744
0.0025918566097594326;0.0026294589042663574
0.02042261296109135;0.020422935485839844
0.034550446724966925;0.034554362297058105
0.012417815881506505;0.012418311089277267
0.027212099843675543;0.027213409543037415
0.018185515326782267;0.018185913562774658
0.056961402811721906;0.05922052264213562
0.01715904683885648;0.017342541366815567
0.031025284429779525;0.03182092308998108
0.02882497811066533;0.028825759887695312
0.02434496110197296;0.024345427751541138
0.02675087919712538;0.02675151824951172
0.008690813786381495;0.008690834045410156
0.014769105700412557;0.014769554138183594
0.019850107197999452;0.019855264574289322
0.02411831841074242;0.02411937713623047
0.0146931660260613;0.014803647994995117
0.020952137829778967;0.020952224731445312
0.020613244860908434;0.02159130573272705
0.014976013744922856;0.01497650146484375
0.02762752613429455;0.027627944946289062
0.03113805271973873;0.03113842010498047
0.05253270476667346;0.05253317952156067
0.002980924984125635;0.0029811859130859375
0.028656828757465922;0.02872338891029358
0.029730530812163706;0.03036099672317505
0.028905746042657016;0.028905868530273438
0.01742446319834439;0.017424583435058594
0.023750306136744087;0.02404305338859558
0.034235495359140736;0.03434699773788452
0.01998450314216703;0.019985198974609375
0.019467008059364417;0.019538283348083496
0.02071566090169031;0.021010398864746094
0.04633028939453798;0.047347068786621094
0.024669246454649584;0.024669677019119263
0.01654419167168053;0.0173606276512146
0.03636568852503326;0.03644946217536926
0.0027781034557702324;0.0027790367603302
0.012294768940648496;0.012294769287109375
0.02253365356603476;0.023050904273986816
0.0009363474557477438;0.0009365081787109375
0.03204038308250148;0.03204059600830078
0.04778798451431337;0.05097287893295288
0.01973588259104297;0.0198555588722229
0.02336499460559714;0.023869678378105164
0.0275227986820157;0.027572477236390114
0.012900651531453403;0.01290130615234375
0.03488548290922367;0.035296469926834106
0.029900147096855217;0.03010256588459015
0.011590380456599648;0.011590957641601562
0.02937868295505608;0.029378890991210938
0.0016224530307554926;0.0016231536865234375
0.040558671155068886;0.04058685898780823
0.014521503570691183;0.014521598815917969
0.03691496637162944;0.039313286542892456
0.019096573905850865;0.019122719764709473
0.01232221177056284;0.012521743774414062
0.00384054312955188;0.0038408637046813965
0.020579715824361747;0.020620346069335938
0.021142163491681392;0.021142959594726562
0.03716872364271663;0.041049957275390625
0.022241264430498613;0.022241592407226562
0.03618591275044643;0.03618624806404114
0.021031623795530814;0.021069705486297607
0.015066515085758847;0.015173107385635376
0.05629271499583105;0.05629345029592514
0.00913053351748163;0.009131431579589844
0.0013019479388128002;0.0013027191162109375
0.012522291968343546;0.012570932507514954
0.036552692901921834;0.036581993103027344
0.03060186720614363;0.031674742698669434
0.022064924921508133;0.02273648977279663
0.018944089888318617;0.01909714564681053
0.03383426344390643;0.03389841318130493
0.022773775927203463;0.022774647921323776
0.03416549488019444;0.03420192003250122
0.007629325071184803;0.00762939453125
0.03951183823325218;0.03951263427734375
0.012145862440130576;0.012177824974060059
0.03975630531588804;0.03975677490234375
0.022155785043084485;0.02223116159439087
0.03447533070164833;0.03447549417614937
0.04006733733597263;0.040067702531814575
0.013640980944293281;0.013799488544464111
0.027937240624286826;0.028507888317108154
0.03940666048668535;0.039406806230545044
0.003266680815299024;0.003441929817199707
0.043790681600495596;0.049869000911712646
0.04540164126705161;0.04540252685546875
0.03556917604867746;0.03556951507925987
0.044393264806950196;0.04455685615539551
0.04502564877420869;0.04594463109970093
0.012138401645054753;0.012139259837567806
0.053212013186797934;0.05321219563484192
0.032481408514740615;0.0328199565410614
0.04327346998676996;0.043362513184547424
0.026904523504350623;0.027074724435806274
0.01925076908234426;0.019342314451932907
0.04455496508586333;0.0445556640625
0.01678611217299216;0.016786575317382812
0.033472564051461214;0.03347259759902954
0.017474234206860586;0.017474809661507607
0.04410385976298899;0.044104576110839844
0.01346611221697813;0.013466835021972656
0.029284889594553328;0.029285430908203125
0.005328180046609364;0.005328182131052017
0.021598844460412256;0.021671652793884277
0.043124893715275975;0.0436379611492157
0.016006044648386356;0.0160064697265625
0.029590105829886512;0.029882192611694336
0.00645422243275165;0.006454236805438995
0.034536733674701385;0.03472146391868591
0.021104940189369682;0.021280437707901
0.033766223611893534;0.033766746520996094
0.02991838762532542;0.029930071905255318
0.024751438660614494;0.024751663208007812
0.030186897062094712;0.03018859028816223
0.02273645651667842;0.022739112377166748
0.044976444048879946;0.04636836051940918
0.017200921192885302;0.01720142364501953
0.0018350761065342367;0.0018358230590820312
0.03143315549847276;0.031504422426223755
0.035831140303648014;0.03642648831009865
0.0221595080904426;0.022159576416015625
0.021927864732316147;0.022147372364997864
0.023351137125570156;0.023351669311523438
0.01409513224815491;0.014095306396484375
0.02976467097921173;0.02976512908935547
0.05005000250613978;0.05203095078468323
0.02853406577198379;0.029379606246948242
0.003272571683501475;0.0032730400562286377
0.030680849218577683;0.03068089485168457
0.010042666853819585;0.010042667388916016
0.016454512602865658;0.016486823558807373
0.013043317030395796;0.0131683349609375
0.016405385646017304;0.016437724232673645
0.061701868747959986;0.06580883264541626
0.016134048179416594;0.016134262084960938
0.02336742221214459;0.024027109146118164
0.04401399859118;0.04490235447883606
0.02693611386129778;0.02693653106689453
0.01904819525872184;0.019400596618652344
0.02423315946887127;0.02432715892791748
0.02786223055749218;0.028669297695159912
0.015957177272892743;0.015960693359375
0.030842986576447944;0.030863463878631592
0.020894503202631722;0.020895004272460938
0.02004830379326073;0.02019977569580078
0.026831867181295165;0.027184277772903442
0.004870323705994576;0.004870414733886719
0.021944477876854135;0.02194499969482422
0.017836572923074032;0.01783744804561138
0.005677421894929958;0.005711376667022705
0.020962028279173216;0.021353811025619507
0.0278725226178306;0.02787303924560547
0.02528845216353579;0.025289386510849
0.05131793852069825;0.05131816864013672
0.021421644383381084;0.0216522216796875
0.016619111541267155;0.016619354486465454
0.03313169818682381;0.03313245624303818
0.04990826894916972;0.05702134966850281
0.03606906750515314;0.036133140325546265
0.04677887828233741;0.04887734353542328
0.03787106962383544;0.038282543420791626
0.02826307155814431;0.02860921621322632
0.003300860642334786;0.0033016204833984375
0.042382351589847676;0.04329371452331543
0.02497485664304107;0.024974942207336426
0.004389839578379829;0.004390716552734375
0.0043342225622816375;0.004412323236465454
0.007369271915571132;0.0073699951171875
0.03451857302893808;0.03468993306159973
0.0368974521927073;0.038079679012298584
0.02557259011187555;0.02576962113380432
0.05737461802198551;0.07155174016952515
0.04605080607564214;0.04987013339996338
0.01630539846787393;0.016305923461914062
0.015344238710860155;0.015345290303230286
0.019136815243691485;0.01913738250732422
0.00335969803509959;0.0033597946166992188
0.02044389724093948;0.02044391632080078
0.017577951352076404;0.017578125
0.03431981874340636;0.03465461730957031
0.023870061176516584;0.023876935243606567
0.013949643970697497;0.014022529125213623
0.028370860886944613;0.028509527444839478
0.021590556447408486;0.021718978881835938
0.03572760439903813;0.03572845458984375
0.017245762980015084;0.01724579930305481
0.043476810996352866;0.04387974739074707
0.058853844755728475;0.062035322189331055
0.0045793744471452295;0.0045795440673828125
0.004892554838026019;0.004893302917480469
0.018604023787876296;0.018827512860298157
0.009574615450476612;0.009574979543685913
0.009854421218224479;0.009855270385742188
0.01289387705876804;0.012894660234451294
0.046152427316411435;0.04615408182144165
0.022292002432589365;0.022292137145996094
0.00228129104868292;0.0022821426391601562
0.030809489373873532;0.031495511531829834
0.012533358264531835;0.012583732604980469
0.04746055188930183;0.047460585832595825
0.03619916247246791;0.036964237689971924
0.01778776187592515;0.018579915165901184
0.027786128797489023;0.028030309826135635
0.030211687586982876;0.03021240234375
0.015447118328283202;0.015447616577148438
0.016351786221888986;0.01635265350341797
0.028230452550228925;0.02847445011138916
0.011065289702321613;0.011067241430282593
0.0256481336715201;0.026743382215499878
0.01732975522040478;0.017330169677734375
0.02492858421957538;0.02511400170624256
0.028868646303997984;0.029097825288772583
0.008819460362115273;0.008819580078125
0.05099214560225569;0.05099296569824219
0.0030924525505759836;0.0030927658081054688
0.06542193259775432;0.06783965229988098
0.01831537788258779;0.018316298723220825
0.015771197329557656;0.015777647495269775
0.027656046996995653;0.02765655517578125
0.03029784201604608;0.030298233032226562
0.0007516329861552404;0.0007517039775848389
0.00576307700265971;0.00577545166015625
0.04089344541479882;0.04153403639793396
0.024036546650114912;0.02427704632282257
0.04039603754398713;0.04061570763587952
0.007464102989377289;0.007464289665222168
0.055598786724196485;0.056045711040496826
0.02677574350385881;0.02704780548810959
0.01349123049091697;0.013492405414581299
0.01183842942872236;0.011838942766189575
0.03613671483232578;0.036248236894607544
0.03132820978195234;0.0313282310962677
0.024106902424388617;0.024209022521972656
0.011567237983140159;0.011568069458007812
0.07457576752281149;0.07457637786865234
0.026115770000127107;0.026123106479644775
0.024308874766554862;0.024314582347869873
0.02479825583712499;0.024928271770477295
0.04419923339982918;0.04419994354248047
0.019800323258138706;0.01980113983154297
0.02703020653209276;0.027410343289375305
0.010637991531845414;0.010638236999511719
0.03045900483535091;0.031181693077087402
0.014371379384443895;0.014371871948242188
0.027636158476367807;0.029288291931152344
0.016936985110991638;0.016937255859375
0.021873668231899342;0.0221824049949646
0.04499363430487325;0.046430617570877075
0.021472734186590216;0.021472930908203125
0.02188214329856291;0.021934151649475098
0.02180959521401717;0.021810421720147133
0.016550894362129292;0.01655101776123047
0.01580906967526438;0.015810012817382812
0.011060905953475251;0.011075973510742188
0.013887073545695268;0.013887405395507812
0.011856974184099848;0.011967092752456665
0.02587457304458521;0.025874704122543335
0.07307196741365536;0.08153986930847168
0.014351394390712752;0.015158653259277344
0.0009367320010137902;0.0009367465972900391
0.019763578553580415;0.019892945885658264
0.040209907644943595;0.0405845046043396
0.06732114016912132;0.06804895401000977
0.02971389068754998;0.029714584350585938
0.005571855865166154;0.00558549165725708
0.05040018962109311;0.050615258514881134
0.0327482220652277;0.032749176025390625
0.058421101158568634;0.06282112002372742
0.022125560542990648;0.022143393754959106
0.012457370513801247;0.012457847595214844
0.030098491404554933;0.03047764301300049
0.013850419365055147;0.01385045051574707
0.03412354898320806;0.034364163875579834
0.046356181942927524;0.046385616064071655
0.02049806300032487;0.02069568634033203
0.001070833848460939;0.0010709762573242188
0.0354811880982704;0.03548145294189453
0.036720943257118735;0.036932557821273804
0.021614285021347608;0.022026538848876953
0.022438940464342163;0.022439032793045044
0.03488537366767154;0.034911103546619415
0.024172488625508054;0.024312913417816162
0.04634613147256309;0.04802131652832031
0.002703532345796577;0.0027036666870117188
0.019675464293066727;0.019687652587890625
0.028162921369347345;0.02966567873954773
0.018201169746102176;0.0182017982006073
0.025622687122874535;0.026140183210372925
0.021580276936302344;0.02158069610595703
0.027541941807483098;0.0275421142578125
0.023413133789416084;0.023594945669174194
0.020106858059071;0.020321160554885864
0.018044619226645346;0.018084779381752014
0.026503951891369223;0.02650494873523712
0.021166059864349263;0.021324127912521362
0.03141300967108376;0.031413108110427856
0.0012119713271641938;0.0012121200561523438
0.029698097467822735;0.03017476201057434
0.010971589708843626;0.010972023010253906
0.03048897933259905;0.03053181990981102
0.00989165511996906;0.009892463684082031
0.024850021422319735;0.024965286254882812
0.016994009928888346;0.016994476318359375
0.022566363744958292;0.022958621382713318
0.011911189813741205;0.011911213397979736
0.0055511709357935176;0.005551338195800781
0.02420975589184598;0.024240612983703613
0.0011826019478912812;0.0011831820011138916
0.02478133938654615;0.02482891082763672
0.009780235977750549;0.009784698486328125
0.032324135405211285;0.0324593186378479
0.05185860250347908;0.05185893177986145
0.01940343383152835;0.019403457641601562
0.01469603698239971;0.014696121215820312
0.030494755480266655;0.030787765979766846
0.01674511953459113;0.01676650531589985
0.02840225260820858;0.02875232696533203
0.006379128917524424;0.0063792564906179905
0.009674749941393484;0.009675025939941406
0.013152094754530335;0.01315271109342575
0.020378137427562677;0.020664513111114502
0.016333211059796016;0.016351699829101562
0.028211685462330105;0.028957128524780273
0.017387823763102734;0.017388343811035156
0.028804073773706137;0.0288848876953125
0.03361297698463328;0.03372722864151001
0.04333012807539176;0.04339003562927246
0.024280828547232063;0.024287521839141846
0.018920188408284022;0.018934249877929688
0.02399691099297166;0.02399730682373047
0.012951144308124999;0.012951850891113281
0.053203045677431;0.05453228950500488
0.02743166337877971;0.028853535652160645
0.0028698249025135665;0.0028705596923828125
0.03533558229297407;0.03534206748008728
0.021916584486583672;0.02203071117401123
0.023281821936869417;0.023819508031010628
0.002684764790342464;0.002685546875
0.011147472322748956;0.011147499084472656
0.025634949278479643;0.025959372520446777
0.03635981797797938;0.0363602489233017
0.009045840601500517;0.009046584367752075
0.015367045061663956;0.015508326701819897
0.001182230257676335;0.0011822599917650223
0.02269502628520654;0.022695541381835938
0.015156715443944205;0.015205413103103638
0.05061862578619877;0.050619155168533325
0.020143614109600666;0.02014446258544922
0.011553083990713017;0.011631019413471222
0.016424643607697745;0.016440749168395996
0.04065292986129661;0.04123497009277344
0.01324584035228054;0.013245999813079834
0.008592034370901436;0.008592605590820312
0.01172389227213081;0.011746913194656372
0.026624972505261607;0.026838243007659912
0.062268799553023876;0.06344065070152283
0.01987151104260383;0.01987171173095703
0.020220943158801675;0.020221663638949394
0.030827983809167937;0.03097262978553772
0.006002623539405214;0.006003379821777344
0.013036914762907276;0.013037651777267456
0.034112423372737795;0.03411293029785156
0.01517420354490142;0.015174269676208496
0.02654245296525488;0.02660125494003296
0.029638366855589033;0.030164718627929688
0.05727529343165807;0.057509779930114746
0.009779522569353554;0.009779930114746094
0.0466087018135879;0.046608924865722656
0.02271636407501914;0.022716522216796875
0.02619184522787303;0.02625274658203125
0.015479328758482623;0.01548004150390625
0.004063699954080329;0.0040645599365234375
0.020533873467996448;0.022423267364501953
0.02481267591855363;0.024813592433929443
0.007805744176316103;0.007805824279785156
0.029958947135230903;0.02995970845222473
0.011429112174165045;0.011429786682128906
0.013171113055690917;0.01317206397652626
0.024205176946072673;0.024268418550491333
0.038888099445117535;0.03928530216217041
0.015210684471947495;0.015211105346679688
0.017209776205243433;0.017210006713867188
0.015986301625553655;0.015986472368240356
0.010508062730323061;0.010508537292480469
0.016418828544259356;0.016419410705566406
0.007493198112748006;0.0074939727783203125
0.0367616929485258;0.03694993257522583
0.011316692755505404;0.011364936828613281
0.025563431113351846;0.025563426315784454
0.04119878665390226;0.04119960591197014
0.049106152406606825;0.049131959676742554
0.02025476705224411;0.020254790782928467
0.03444418672494655;0.03468728065490723
0.04251574286509262;0.04355451464653015
0.0069056056488960476;0.00690886378288269
0.0158811708176837;0.015906959772109985
0.038625174995306065;0.03864806890487671
0.01353911767272838;0.013539344072341919
0.04493241949250027;0.04496157169342041
0.025140835317527723;0.025144577026367188
0.028174359292548565;0.028196051716804504
0.022907848922439966;0.02331012487411499
0.03378549103030113;0.03378567099571228
0.02305145787794591;0.023052215576171875
0.07311519834768809;0.07786494493484497
0.02621309655354742;0.026834309101104736
0.014356301176573221;0.014356613159179688
0.01645415599494685;0.016564100980758667
0.047342102401411505;0.04796135425567627
0.017617899670809324;0.01763397455215454
0.012751873637608987;0.012887299060821533
0.0032732834170458515;0.0032739639282226562
0.02749213818274012;0.02786925435066223
0.02897746995231823;0.029012352228164673
0.028197231749174375;0.028334617614746094
0.02569165175142846;0.0258026123046875
0.003055542078577985;0.003055572509765625
0.012324115029953987;0.012338042259216309
0.05387711032037669;0.05427876114845276
0.023396633052792687;0.02343684434890747
0.027268717783718616;0.027338892221450806
0.012202819898326545;0.012203216552734375
0.019040839720816608;0.019258499145507812
0.009520884777895864;0.009521484375
0.006318465223441595;0.0063190460205078125
0.012812766443513908;0.014187127351760864
0.042706783302725065;0.04326462745666504
0.009333149673327821;0.009374618530273438
0.023195526890495043;0.02319621667265892
0.03195719971007918;0.032501280307769775
0.04852932178212055;0.05678457021713257
0.020732350895626722;0.021025657653808594
0.024769972857933798;0.02482771873474121
0.030404987371697816;0.030405044555664062
0.0010942542199945892;0.001094818115234375
0.03051398189153717;0.03051471710205078
0.046369264968538104;0.046587228775024414
0.03690239135698442;0.036902427673339844
0.05636534833601615;0.05647850036621094
0.04714095289637628;0.047855377197265625
0.02685930970042441;0.02685980126261711
0.023813502580484924;0.02381420135498047
0.014602493519749833;0.014630347490310669
0.04047936985949492;0.040508002042770386
0.021215715712221722;0.02153778076171875
0.015606574495931943;0.015609949827194214
0.025075481481329827;0.025142256170511246
0.013993527547480185;0.013994216918945312
0.027034614451885347;0.02707493305206299
0.03698806144927863;0.03956538438796997
0.02564478559048376;0.025705985724925995
0.015338804970063152;0.015339799225330353
0.014595564564651164;0.01459568738937378
0.019934602589991034;0.019934654235839844
0.020429079521457578;0.020506858825683594
0.04026735003144119;0.040300991386175156
0.02377605056186993;0.023776110261678696
0.026466154587728833;0.027284622192382812
0.02376995095111646;0.02377033233642578
0.020365449332163898;0.02036571502685547
0.026796878895938125;0.026821210980415344
0.01730773978129923;0.017400354146957397
0.03331141617073613;0.03430521488189697
0.04448139360177355;0.044489890336990356
0.038560771927423604;0.03875896334648132
0.0035572910075263044;0.0035858154296875
0.023971421162123047;0.02466738224029541
0.029401740243374167;0.029402557760477066
0.015186781343085655;0.015187263488769531
0.0045992986039915;0.00461500883102417
0.014102939826568631;0.014103889465332031
0.03238317572209018;0.032385826110839844
0.01070057626677781;0.010700587183237076
0.00897122958577438;0.008971527218818665
0.04905245495284761;0.049053192138671875
0.016231173157003256;0.016252517700195312
0.036609868291011365;0.03661516308784485
0.03105778235764255;0.031058311462402344
0.027561711161477976;0.028335511684417725
0.012450843834242822;0.012451082468032837
0.01854193832348969;0.01911717653274536
0.015162217971825048;0.015162467956542969
0.0297616492359851;0.02978527545928955
0.012542140201754802;0.012688279151916504
0.027232460983275173;0.027233123779296875
0.048982347616690916;0.05133086442947388
0.01645595368604811;0.016505330801010132
0.03864392530333304;0.04120171070098877
0.01646591511234557;0.0166071355342865
0.02778623851478286;0.027786366641521454
0.017531751811649406;0.01767560839653015
0.030870917508041367;0.030903548002243042
0.035890880855406544;0.035986512899398804
0.02314108186802994;0.02338448166847229
0.01491162360690248;0.015235096216201782
0.0146872938629605;0.014687538146972656
0.0201977864689443;0.020229995250701904
0.018938695123534216;0.01893952488899231
0.036861355979134036;0.03690974414348602
0.0001472572245027748;0.00014781951904296875
0.011715050010355433;0.011715717613697052
0.04194335023295155;0.04200935363769531
0.061843693036509745;0.06223452091217041
0.02267811211224101;0.02281758189201355
0.03288569365136841;0.032886456698179245
0.02792901858961603;0.02826237678527832
0.0017936478629788956;0.0017938613891601562
0.02384794068324578;0.023848533630371094
0.00863722579502273;0.00863724946975708
0.002947317841347931;0.0029478073120117188
0.012757853357113465;0.012758255004882812
0.002423818916520919;0.0024242401123046875
0.02385638102803122;0.02385997772216797
0.023713253776840894;0.023714035749435425
0.04129734407322103;0.041911423206329346
0.021462511288376875;0.02153775468468666
0.009460433740646883;0.00946044921875
0.05045270482812582;0.05047270655632019
0.023161987135154473;0.023162841796875
0.02361818425562008;0.023618698120117188
0.03017318259670121;0.03033524751663208
0.00785111676467518;0.007851600646972656
0.019103474824669044;0.019103944301605225
0.00466269599826277;0.0046701133251190186
0.031948604974177286;0.031961917877197266
0.054326095142659465;0.056206703186035156
0.0177249765533298;0.01780763268470764
0.030890746661979062;0.03089141845703125
0.01791741832445178;0.017918437719345093
0.01624661726879805;0.016246795654296875
0.0408067433025802;0.04998016357421875
0.04118332046955351;0.041226327419281006
0.03771046708667701;0.03827497363090515
0.014452651350013307;0.014454245567321777
0.03793895384433303;0.03915882110595703

